Executable Boundary Contracts for Sound Event Traces

Sound event reports often compress timed boundary behavior into frame, segment, or event scores. This paper defines executable boundary contracts for finite sound event traces. The frame fragment is a bounded Boolean fragment embeddable in STL after grid projection. The event layer adds declared interval matching, duration clauses, fragmentation clauses, and obligation restricted vector scoring. The aim is measurement, not a new general temporal logic and not a challenge leaderboard. The artifact evaluates controlled Mini LibriSpeech seeded scenes, MAESTRO Real soundscapes, frozen pretrained timing probes, and an official DCASE 2024 Task 4 baseline track. Across these tracks, standard scores and contract coordinates disagree in interpretable ways. The strongest real corpus finding is that union activity can hide typed boundary failure, while external DCASE outputs provide a class indexed challenge level reference. Code, generated tables, manifests, and Lean checks for the finite frame core are supplied as ancillary material.

==> results/ablation_attribution.csv <==
contrast,boundary_delta,boundary_low,boundary_high,logic_delta,logic_low,logic_high
augmentation over clean,0.3884582633137632,0.3522791069513257,0.4257023201608303,0.2676135928339953,0.24318567872882557,0.2927713454853456
edge decode over augmentation,0.020434910949616834,0.007598175604740733,0.03294742941854286,0.0305260124773035,0.023820815995296816,0.037240812275793914
class indexed union shift,-0.06478817828607746,-0.08134914411568822,-0.048791707708724506,-0.08566055959622153,-0.09683306490419244,-0.07452502984351721


==> results/ablation_class_details.csv <==
variant,item,condition,class_frame_f1,class_boundary_f1,class_mean_logic
class_full,test_0000,clean,0.6405055139660307,0.6666666666666666,0.7347729789590254
class_full,test_0001,noise,0.6382892992155601,0.5,0.5933593373533439
class_full,test_0002,reverb,0.7805731147069054,0.7111111111111111,0.5517035187559514
class_full,test_0003,clipping,0.5534602383917452,0.5555555555555555,0.6228705486676693
class_full,test_0004,gain_drift,0.8447641552053993,0.6666666666666666,0.7364382120406402
class_full,test_0005,jitter,0.4899378742619939,0.37777777777777777,0.6387562600797895
class_full,test_0006,compound,0.5065541395415892,0.41774891774891776,0.3723174498452467
class_full,test_0007,clean,0.794801586199876,0.6571428571428571,0.707952609155407
class_full,test_0008,noise,0.7721312934187594,0.7606837606837606,0.5891599811143645
class_full,test_0009,reverb,0.7360370564169818,0.7435064935064934,0.6836235856639835
class_full,test_0010,clipping,0.8565560241388391,0.9166666666666666,0.8284402859317243
class_full,test_0011,gain_drift,0.622581963862317,0.5444444444444444,0.6294709556940477
class_full,test_0012,jitter,0.7611710966119419,0.6008658008658009,0.7567442517471813
class_full,test_0013,compound,0.31884057971014496,0.3151515151515151,0.4013704944242827
class_full,test_0014,clean,0.5979140780902895,0.5555555555555555,0.6688348815278489
class_full,test_0015,noise,0.6399700369685077,0.6527777777777778,0.7497240550578924
class_full,test_0016,reverb,0.6790092137483924,0.5079365079365079,0.495287893138022
class_full,test_0017,clipping,0.5540655201672151,0.6,0.7078556492897828
class_full,test_0018,gain_drift,0.5404761904761904,0.48888888888888893,0.8524846888902188
class_full,test_0019,jitter,0.5582043641257329,0.45714285714285713,0.6704936323627911
class_full,test_0020,compound,0.6729073395740063,0.6507936507936507,0.6934101518100513
class_full,test_0021,clean,0.7290305571437647,0.6666666666666666,0.7821441843180974
class_full,test_0022,noise,0.6801876646971312,0.5982905982905984,0.647277643449654
class_full,test_0023,reverb,0.5413503035622851,0.4611111111111111,0.46211818256976617
class_full,test_0024,clipping,0.5747234153325524,0.4000000000000001,0.6958863238572164
class_full,test_0025,gain_drift,0.8795537286362975,0.9523809523809524,0.759915347943517
class_full,test_0026,jitter,0.6263424518743668,0.6666666666666666,0.7075546975546976
class_full,test_0027,compound,0.6443043295502312,0.5972222222222222,0.6072099134165106
class_full,test_0028,clean,0.8080196340919231,0.8888888888888888,0.8163011986459955
class_full,test_0029,noise,0.6892354142006759,0.4888888888888889,0.5218841542161882
class_full,test_0030,reverb,0.5202921231090245,0.5230769230769231,0.3572124658246532
class_full,test_0031,clipping,0.7391764015114676,0.7222222222222222,0.6326868200463706
class_full,test_0032,gain_drift,0.8451066314055797,0.8857142857142858,0.850816548990462
class_full,test_0033,jitter,0.6621582938173501,0.393939393939394,0.5060029341944235
class_full,test_0034,compound,0.6734473270440252,0.6444444444444445,0.6470937222579932
class_full,test_0035,clean,0.9037045166325237,0.8968253968253967,0.8604775953048827
class_full,test_0036,noise,0.846607184463358,0.8888888888888888,0.6907328795769656
class_full,test_0037,reverb,0.5833943833943834,0.49523809523809526,0.5111832611832612
class_full,test_0038,clipping,0.7409178239042915,0.6851851851851851,0.8241218830256191
class_full,test_0039,gain_drift,0.6836345539315837,0.6555555555555556,0.7611710798419838
class_full,test_0040,jitter,0.781614554359234,0.7380952380952381,0.7023029410107346
class_full,test_0041,compound,0.5065359477124183,0.48888888888888893,0.44058246558246567
class_full,test_0042,clean,0.5753407370015144,0.5555555555555555,0.7131003916718202
class_full,test_0043,noise,0.7543840774610006,0.4444444444444444,0.7201678711954195
class_full,test_0044,reverb,0.6649038752891941,0.4707070707070707,0.6348979354084289
class_full,test_0045,clipping,0.7152506495641209,0.6076923076923076,0.7445701868645985
class_full,test_0046,gain_drift,0.8204046347690902,0.7919191919191918,0.6742242151363103
class_full,test_0047,jitter,0.6294200193282762,0.6222222222222222,0.5834202079100038
class_full,test_0048,compound,0.5133208255159475,0.45751633986928103,0.3504913053760526
class_full,test_0049,clean,0.8853709240399888,0.9333333333333332,0.8673785097820271
class_full,test_0050,noise,0.5027488595157329,0.41904761904761906,0.5481334134984477
class_full,test_0051,reverb,0.5707207207207207,0.48888888888888893,0.5171095707170769
class_full,test_0052,clipping,0.7032475929126845,0.7222222222222222,0.7519851142639747
class_full,test_0053,gain_drift,0.8864494782949719,0.7666666666666666,0.7814360363061662
class_full,test_0054,jitter,0.7713610266801757,0.7333333333333334,0.5778661297294838
class_full,test_0055,compound,0.3826812307052481,0.41269841269841273,0.28260636448309767
class_full,test_0056,clean,0.5953584639158679,0.6666666666666666,0.7321105905237352
class_full,test_0057,noise,0.6983473631149794,0.6333333333333333,0.7477796099571905
class_full,test_0058,reverb,0.7664423336749312,0.6212121212121212,0.5368075150080737
class_full,test_0059,clipping,0.7204596347650308,0.6555555555555556,0.5706125634238096
class_full,test_0060,gain_drift,0.9133475998986186,0.8222222222222223,0.8782871095105493
class_full,test_0061,jitter,0.5274705198472015,0.48888888888888893,0.5785013901564191
class_full,test_0062,compound,0.46841193351499016,0.38888888888888884,0.39147623465258036
class_full,test_0063,clean,0.8509042033235582,0.6666666666666666,0.5936508440277265
class_full,test_0064,noise,0.47049148976859817,0.4166666666666667,0.5596371882086167
class_full,test_0065,reverb,0.5351962619667291,0.562962962962963,0.41378557590080184
class_full,test_0066,clipping,0.31020408163265306,0.26666666666666666,0.3588997940142979
class_full,test_0067,gain_drift,0.544313133565462,0.38888888888888884,0.7046383422560831
class_full,test_0068,jitter,0.858985728575001,0.6773504273504273,0.7454586312057526
class_full,test_0069,compound,0.4076146076146076,0.36190476190476195,0.579991161462759
class_full,test_0070,clean,0.8509301618718927,0.7428571428571429,0.8881710344102638
class_full,test_0071,noise,0.7820493262140858,0.41904761904761906,0.7577691984575902
class_full,test_0072,reverb,0.6898040231373564,0.5,0.5856929704349866
class_full,test_0073,clipping,0.871652229515731,0.6202020202020203,0.7595409202148288
class_full,test_0074,gain_drift,0.28138528138528135,0.2857142857142857,0.889259904503807
class_full,test_0075,jitter,0.7364908648080976,0.7166666666666667,0.7399581080845437
class_full,test_0076,compound,0.6118854426438697,0.4485144485144485,0.5733676432395397
class_full,test_0077,clean,0.8021461586081836,0.7851851851851852,0.7871535821535822
class_full,test_0078,noise,0.8449852507374631,0.8571428571428572,0.7552059712773999
class_full,test_0079,reverb,0.6867534200867534,0.5404761904761904,0.5054378340084112
class_full,test_0080,clipping,0.6569459825273779,0.7407407407407408,0.6471507592936164
class_full,test_0081,gain_drift,0.530608435983576,0.5185185185185185,0.816727199354318
class_full,test_0082,jitter,0.5424896740686215,0.36904761904761907,0.5912031852681349
class_full,test_0083,compound,0.6562091503267974,0.611111111111111,0.6126606198034769
class_full,test_0084,clean,0.9203386269207047,0.8412698412698413,0.8280914139920351
class_full,test_0085,noise,0.5064287411300318,0.5190476190476191,0.67464079071202
class_full,test_0086,reverb,0.6548524248319946,0.5666666666666668,0.5422922685727863
class_full,test_0087,clipping,0.8400520724173032,0.6818181818181818,0.6938838225941911
class_full,test_0088,gain_drift,0.5503946569520339,0.6666666666666666,0.8303195287020356
class_full,test_0089,jitter,0.6955177073606991,0.48888888888888893,0.6256904615537046
class_full,test_0090,compound,0.6098573601348297,0.5185185185185185,0.5623110952529214
class_full,test_0091,clean,0.5264662077848891,0.5,0.7096277979353932
class_full,test_0092,noise,0.5746392335987712,0.4285714285714286,0.6420271346396591
class_full,test_0093,reverb,0.7335541772882358,0.4696969696969697,0.5051039077246205
class_full,test_0094,clipping,0.7600402287160711,0.8412698412698413,0.7707979366610033
class_full,test_0095,gain_drift,0.5574662826571223,0.5555555555555555,0.7816671922632188
class_full,test_0096,jitter,0.6205695385342322,0.611111111111111,0.6961436536191292
class_full,test_0097,compound,0.4104684788895316,0.3383838383838384,0.42851838833186434
class_full,test_0098,clean,0.6212409592691283,0.6,0.7022130149331715
class_full,test_0099,noise,0.5119729885823449,0.5333333333333333,0.5306052272617622
class_full,test_0100,reverb,0.5505106817068635,0.38888888888888884,0.4032745133822831
class_full,test_0101,clipping,0.8707353312694558,0.8857142857142857,0.7895404151118078
class_full,test_0102,gain_drift,0.6012043512043511,0.6666666666666666,0.8258207630878438
class_full,test_0103,jitter,0.5377501725327812,0.5333333333333333,0.5167038614999662
class_full,test_0104,compound,0.5475980808817309,0.5015873015873016,0.4507803316349286
class_full,test_0105,clean,0.6296296296296297,0.6,0.6708513708513708
class_full,test_0106,noise,0.6112460815047022,0.5238095238095238,0.45372815172331715
class_full,test_0107,reverb,0.5364423312466982,0.40740740740740744,0.5875539099879951
class_full,test_0108,clipping,0.8559267073750539,0.6944444444444443,0.8443872951479442
class_full,test_0109,gain_drift,0.6100106290462847,0.380952380952381,0.6702074198776335
class_full,test_0110,jitter,0.769905087621623,0.7666666666666666,0.6619098557297316
class_full,test_0111,compound,0.38002869551345714,0.3333333333333333,0.3105675489267866
class_full,test_0112,clean,0.6073677956030897,0.6190476190476191,0.6835871327481277
class_full,test_0113,noise,0.6453703703703703,0.512987012987013,0.5473897455128304
class_full,test_0114,reverb,0.6872294761762929,0.6428571428571429,0.467001156914685
class_full,test_0115,clipping,0.7192171756160022,0.6666666666666666,0.7186182943496427
class_full,test_0116,gain_drift,0.8016635356257997,0.5793650793650794,0.7486797423985859
class_full,test_0117,jitter,0.7985714285714285,0.6965811965811964,0.8031045355274721
class_full,test_0118,compound,0.30115470367042696,0.404040404040404,0.29376395496393176
class_full,test_0119,clean,0.9216513707196702,0.8666666666666667,0.8105037746806039
class_full,test_0120,noise,0.5348502304147466,0.3333333333333333,0.5323817485297296
class_full,test_0121,reverb,0.6255316255950238,0.5674603174603176,0.4498650834937223
class_full,test_0122,clipping,0.8010379806558151,0.6818181818181818,0.7841424614198127
class_full,test_0123,gain_drift,0.8654319442706377,0.8777777777777778,0.8151553080035575
class_full,test_0124,jitter,0.780918555552515,0.5119047619047619,0.6407135262243523
class_full,test_0125,compound,0.6118253206120314,0.5079365079365079,0.5513385271423162
class_full,test_0126,clean,0.7904420575350608,0.8888888888888888,0.8031450261263925
class_full,test_0127,noise,0.6053614468915015,0.31851851851851853,0.4912517465509339
class_full,test_0128,reverb,0.5786394980197368,0.5714285714285715,0.5239021933385796
class_full,test_0129,clipping,0.7244688995047674,0.611111111111111,0.7907306144148248
class_full,test_0130,gain_drift,0.6427886152862169,0.6190476190476191,0.8054507337526206
class_full,test_0131,jitter,0.6167190860474402,0.6666666666666666,0.6408421172191061
class_full,test_0132,compound,0.5091428383835068,0.4444444444444444,0.36075293161266525
class_full,test_0133,clean,0.8926579009186574,0.7777777777777777,0.844822373393802
class_full,test_0134,noise,0.8821703058991194,0.8888888888888888,0.7843864446960116
class_full,test_0135,reverb,0.5075181297226026,0.3055555555555555,0.5359078374384497
class_full,test_0136,clipping,0.7783819561620163,0.6888888888888888,0.8271267886652502
class_full,test_0137,gain_drift,0.6783728416739829,0.5499999999999999,0.6403092260547746
class_full,test_0138,jitter,0.6823831828014093,0.5814814814814815,0.6049985538665252
class_full,test_0139,compound,0.6458734337444593,0.4285714285714286,0.4974509878175292
class_full,test_0140,clean,0.7993817821404027,0.6444444444444445,0.7814984900861554
class_full,test_0141,noise,0.48918531446736896,0.5,0.5503045429516018
class_full,test_0142,reverb,0.49842740650502676,0.21666666666666667,0.27794835798410233
class_full,test_0143,clipping,0.8493742600866635,0.9523809523809524,0.7664886500153553
class_full,test_0144,gain_drift,0.7850366813392023,0.7301587301587301,0.7296819330988958
class_full,test_0145,jitter,0.7262319339233304,0.6648148148148147,0.6047103267086772
class_full,test_0146,compound,0.44343814877883786,0.4166666666666667,0.4249407262440645
class_full,test_0147,clean,0.7898920077426452,0.7023809523809522,0.8615354834867031
class_full,test_0148,noise,0.717255167333995,0.5888888888888889,0.6554435844990062
class_full,test_0149,reverb,0.6668267350173965,0.4259259259259259,0.42789455574190827
class_full,test_0150,clipping,0.8409735320626487,0.7003367003367003,0.8469914240045089
class_full,test_0151,gain_drift,0.6174346455091039,0.6296296296296297,0.8994587651938648
class_full,test_0152,jitter,0.7787427484412864,0.8030303030303031,0.6744948957329872
class_full,test_0153,compound,0.6752637616885525,0.5222222222222221,0.5682293940047977
class_full,test_0154,clean,0.9077684634413717,0.8222222222222223,0.8350094553290673
class_full,test_0155,noise,0.6894418208054572,0.6581196581196581,0.6606068827683257
class_full,test_0156,reverb,0.5333122496310352,0.38888888888888884,0.5006869370145802
class_full,test_0157,clipping,0.7790549169859515,0.7407407407407408,0.7936651322238717
class_full,test_0158,gain_drift,0.8720481491537696,0.8222222222222223,0.7946081814368261
class_full,test_0159,jitter,0.7512158623269732,0.8222222222222223,0.7171998762796484
class_full,test_0160,compound,0.638935141932684,0.5,0.3961503048775394
class_full,test_0161,clean,0.7587430135067316,0.8518518518518517,0.7320576033613118
class_full,test_0162,noise,0.7534854701683898,0.5050505050505051,0.680632253782648
class_full,test_0163,reverb,0.7987217480946657,0.5873015873015873,0.5945868664428503
class_full,test_0164,clipping,0.8776346352148557,0.719047619047619,0.7120409369331681
class_full,test_0165,gain_drift,0.7131447717001714,0.5793650793650794,0.7720956951833887
class_full,test_0166,jitter,0.7291710705118527,0.546031746031746,0.6790064632695465
class_full,test_0167,compound,0.5234348272322956,0.5079365079365079,0.5266426803945801
class_full,test_0168,clean,0.5558703922340286,0.5357142857142857,0.6848247289783492
class_full,test_0169,noise,0.7140007095077698,0.5,0.6054185294933473
class_full,test_0170,reverb,0.5923153697163039,0.4259259259259259,0.4915601131877116
class_full,test_0171,clipping,0.5775678429193295,0.5079365079365079,0.6344700020476418
class_full,test_0172,gain_drift,0.8347478607760505,0.6148148148148148,0.7313305078633517
class_full,test_0173,jitter,0.7755188793001668,0.5079365079365079,0.6367754679454988
class_full,test_0174,compound,0.5297241687118126,0.4000000000000001,0.4451164093475755
class_full,test_0175,clean,0.6176009128512338,0.6190476190476191,0.8561980347694633
class_full,test_0176,noise,0.665733757838156,0.7000000000000001,0.584551568975928
class_full,test_0177,reverb,0.6103430619559652,0.6507936507936507,0.5272908615779733
class_full,test_0178,clipping,0.8085179329847382,0.7666666666666666,0.8034081267827661
class_full,test_0179,gain_drift,0.4425949637217243,0.43333333333333335,0.37880459151645596
class_full,test_0180,jitter,0.5631578947368422,0.35555555555555557,0.6277854831252889
class_full,test_0181,compound,0.4817821719428335,0.4484848484848485,0.4085457133194483
class_full,test_0182,clean,0.7432078279535906,0.8888888888888888,0.7092707258341934
class_full,test_0183,noise,0.8431360348448317,0.75,0.7414647781787741
class_full,test_0184,reverb,0.7192026080914969,0.4666666666666666,0.4975138934909496
class_full,test_0185,clipping,0.6134032533009738,0.5555555555555555,0.63454398708636
class_full,test_0186,gain_drift,0.7497932175351529,0.7564102564102564,0.8618227965670405
class_full,test_0187,jitter,0.38578869047619047,0.47222222222222215,0.5736603813785023
class_full,test_0188,compound,0.5232354709073112,0.5912698412698413,0.6249607085473347
class_full,test_0189,clean,0.7903046770454788,0.7000000000000001,0.855038802573114
class_full,test_0190,noise,0.7739585861036965,0.8190476190476191,0.7426517208985034
class_full,test_0191,reverb,0.4067230704398846,0.3055555555555555,0.48163318906833696
class_full,test_0192,clipping,0.558239398819109,0.5714285714285714,0.7209277739043123
class_full,test_0193,gain_drift,0.6516449517660171,0.5238095238095238,0.5377215638188874
class_full,test_0194,jitter,0.7899066925853929,0.6796296296296296,0.8242103496108073
class_full,test_0195,compound,0.3702053960651184,0.3444444444444444,0.29189276878552045
class_full,test_0196,clean,0.6195757398564142,0.6190476190476191,0.7591658885776532
class_full,test_0197,noise,0.9099618384820394,0.9047619047619048,0.8599454799135186
class_full,test_0198,reverb,0.474955786236063,0.3,0.42269133061953695
class_full,test_0199,clipping,0.7196713790544126,0.6601731601731602,0.7952669826483868
class_full,test_0200,gain_drift,0.7311578273069531,0.7030303030303031,0.7891989959537861
class_full,test_0201,jitter,0.808205724023082,0.7424242424242425,0.8006335665269814
class_full,test_0202,compound,0.642886940308463,0.637037037037037,0.5708798440869335
class_full,test_0203,clean,0.8991422187497022,0.8720538720538721,0.8512502990368059
class_full,test_0204,noise,0.8145326278659611,0.8000000000000002,0.7166696332936743
class_full,test_0205,reverb,0.7773265205410591,0.7904761904761904,0.574125986018393
class_full,test_0206,clipping,0.8653214431096342,0.6666666666666666,0.7573302024861959
class_full,test_0207,gain_drift,0.6603454985364533,0.6,0.6094462966731874
class_full,test_0208,jitter,0.8122434410137426,0.6666666666666666,0.733596343147764
class_full,test_0209,compound,0.6350316055201399,0.45098039215686275,0.5203456103502875
class_full,test_0210,clean,0.9391241139478015,0.8666666666666667,0.9321762893191465
class_full,test_0211,noise,0.7640842057863334,0.6888888888888888,0.7557515962583365
class_full,test_0212,reverb,0.4944833852544133,0.5,0.6006964071480201
class_full,test_0213,clipping,0.618056288787996,0.5142857142857142,0.6724443530325884
class_full,test_0214,gain_drift,0.6300507225571824,0.6363636363636364,0.8691555010615484
class_full,test_0215,jitter,0.6925886707338095,0.6481481481481481,0.6399038053449818
class_full,test_0216,compound,0.5154807422282063,0.34074074074074073,0.3445440520518088
class_full,test_0217,clean,0.893565352775879,0.7746031746031745,0.7957534056280641
class_full,test_0218,noise,0.5893567251461987,0.5185185185185185,0.6006042041129761
class_full,test_0219,reverb,0.6523934018051665,0.5555555555555556,0.5576069673715937
class_full,test_0220,clipping,0.5887585532746823,0.6,0.6964744375811569
class_full,test_0221,gain_drift,0.5764340296251745,0.5555555555555555,0.6934166952152564
class_full,test_0222,jitter,0.8252436833997118,0.8571428571428572,0.8069603581798703
class_full,test_0223,compound,0.7393497073987906,0.631960631960632,0.5415731961953026
class_full,test_0224,clean,0.6221267454350161,0.6666666666666666,0.5771311544507421
class_full,test_0225,noise,0.7970590376664567,0.7373737373737373,0.6785663764004005
class_full,test_0226,reverb,0.5659691511934444,0.4666666666666666,0.5169252463843358
class_full,test_0227,clipping,0.5877899877899878,0.5555555555555555,0.8289509289509289
class_full,test_0228,gain_drift,0.5587719298245614,0.6666666666666666,0.6959605911330048
class_full,test_0229,jitter,0.8319669360047649,0.7666666666666666,0.7365635438675181
class_full,test_0230,compound,0.4938368738526095,0.4222222222222222,0.5075684846420448
class_full,test_0231,clean,0.9345544316286883,0.9166666666666666,0.831831292544187
class_full,test_0232,noise,0.851003969164811,0.7222222222222222,0.7384421954780646
class_full,test_0233,reverb,0.7698910167693384,0.7142857142857143,0.6404217295637021
class_full,test_0234,clipping,0.7865254415605313,0.7047619047619048,0.7962749392517735
class_full,test_0235,gain_drift,0.6209520552791646,0.4719576719576721,0.5034704472363044
class_full,test_0236,jitter,0.7113356204265294,0.6888888888888888,0.8008831602816565
class_full,test_0237,compound,0.6878525023202684,0.7023809523809524,0.6848042385467089
class_full,test_0238,clean,0.882395462994979,0.8888888888888888,0.8861337981071277
class_full,test_0239,noise,0.7467784838378186,0.728937728937729,0.6139656123717945
class_full,test_0240,reverb,0.7580803811749074,0.46666666666666673,0.5235840028042716
class_full,test_0241,clipping,0.7876390076988878,0.7444444444444445,0.7410518067395673
class_full,test_0242,gain_drift,0.8950571921303628,0.810966810966811,0.864243013222605
class_full,test_0243,jitter,0.7160227819754841,0.7746031746031745,0.6145576554579977
class_full,test_0244,compound,0.5930014871839734,0.8333333333333334,0.592074794788146
class_full,test_0245,clean,0.8583333333333334,0.8857142857142857,0.7582321817615935
class_full,test_0246,noise,0.8632478632478632,0.75,0.6776559987464615
class_full,test_0247,reverb,0.7089402169136388,0.6349206349206349,0.5123020425211243
class_full,test_0248,clipping,0.7812793926001472,0.7000000000000001,0.7064758429724258
class_full,test_0249,gain_drift,0.5614918053942444,0.48888888888888893,0.8479525686348713
class_full,test_0250,jitter,0.7856788548752834,0.746031746031746,0.8366958616499093
class_full,test_0251,compound,0.43701095461658834,0.3555555555555556,0.4594129844129844
class_full,test_0252,clean,0.8963118746529011,0.9333333333333332,0.8895669378862657
class_full,test_0253,noise,0.7405621431708388,0.5656565656565656,0.5553244471547052
class_full,test_0254,reverb,0.7186981592015916,0.4649350649350649,0.5484715173295481
class_full,test_0255,clipping,0.8151303465372836,0.7887205387205386,0.7432461367552342
class_full,test_0256,gain_drift,0.8393589625476544,0.9333333333333332,0.816959972394755
class_full,test_0257,jitter,0.614712143860126,0.5252525252525252,0.6682211613639536
class_full,test_0258,compound,0.4595238095238095,0.34848484848484845,0.4870806702459174
class_full,test_0259,clean,0.9112762008369,0.9333333333333332,0.8241647465437788
class_full,test_0260,noise,0.5832109343125255,0.3619047619047619,0.49338304127363825
class_full,test_0261,reverb,0.7583890406208003,0.582010582010582,0.5532732028784727
class_full,test_0262,clipping,0.5650401901958565,0.5523809523809523,0.7350546015507652
class_full,test_0263,gain_drift,0.7626725596952894,0.797979797979798,0.7462026741856277
class_full,test_0264,jitter,0.8417449953361555,0.7999999999999999,0.866274646656353
class_full,test_0265,compound,0.3066634339515901,0.25925925925925924,0.388605773693493
class_full,test_0266,clean,0.617683745922088,0.5833333333333334,0.7766845449493852
class_full,test_0267,noise,0.8294759708217122,0.8333333333333334,0.7409037388156382
class_full,test_0268,reverb,0.6245801022557761,0.4444444444444445,0.4137016924232289
class_full,test_0269,clipping,0.8072035110607568,0.8857142857142857,0.7355708809543507
class_full,test_0270,gain_drift,0.6021296586282493,0.6,0.8817810926244661
class_full,test_0271,jitter,0.8780550313366416,0.7777777777777777,0.8514330836176631
class_full,test_0272,compound,0.6240442950766124,0.4444444444444444,0.48033266574027794
class_full,test_0273,clean,0.948791922953934,0.9629629629629629,0.8761594682338939
class_full,test_0274,noise,0.7827585333096826,0.5925925925925926,0.6636428421648796
class_full,test_0275,reverb,0.4873015873015873,0.3968253968253968,0.5407894733574841
class_full,test_0276,clipping,0.6813901729155966,0.6476190476190476,0.6379058719356028
class_full,test_0277,gain_drift,0.8181332685765955,0.7238095238095239,0.7744768435463785
class_full,test_0278,jitter,0.8704227959210495,0.8888888888888888,0.8227760785849556
class_full,test_0279,compound,0.6021922756026802,0.5494949494949495,0.4761710780536463
class_full,test_0280,clean,0.5914874551971326,0.6,0.683866437204518
class_full,test_0281,noise,0.6045014307726172,0.6148148148148148,0.5321932462867908
class_full,test_0282,reverb,0.6579609172421436,0.6888888888888888,0.5816352761357684
class_full,test_0283,clipping,0.5451815451815452,0.5,0.6096369561651845
class_full,test_0284,gain_drift,0.6144143396539562,0.6,0.7029302525607943
class_full,test_0285,jitter,0.7778680954588414,0.6101010101010101,0.650918360423311
class_full,test_0286,compound,0.41002348288221474,0.24444444444444446,0.3984263631140545
class_full,test_0287,clean,0.8732261615582667,0.9153439153439153,0.8456933305199201
class_full,test_0288,noise,0.7041174927878311,0.5873015873015873,0.6462965071828055
class_full,test_0289,reverb,0.735060087629363,0.4523809523809524,0.5673032089339151
class_full,test_0290,clipping,0.3088954056695992,0.2857142857142857,0.6081186572989852
class_full,test_0291,gain_drift,0.2733333333333334,0.29629629629629634,0.3097155126140633
class_full,test_0292,jitter,0.2852852852852853,0.2222222222222222,0.5016800659657803
class_full,test_0293,compound,0.636619652748685,0.5427350427350427,0.5724753054578037
class_full,test_0294,clean,0.8228567109297016,0.5857142857142857,0.7501831273153234
class_full,test_0295,noise,0.5604833210593787,0.5555555555555555,0.6769952465203817
class_full,test_0296,reverb,0.6546593037652689,0.4666666666666666,0.5329287816267626
class_full,test_0297,clipping,0.9028985507246375,0.8888888888888888,0.9498616398972876
class_full,test_0298,gain_drift,0.8306180392775304,0.7962962962962963,0.7386690787060294
class_full,test_0299,jitter,0.6727959188567865,0.5453805453805454,0.6567689782933153
class_full,test_0300,compound,0.5186435556256592,0.49523809523809526,0.42491356312494527
class_full,test_0301,clean,0.8888576594705339,0.8222222222222223,0.8753058582289901
class_full,test_0302,noise,0.3979303214731586,0.38095238095238093,0.540294273627607
class_full,test_0303,reverb,0.7119537986657373,0.6888888888888888,0.5567389833836618
class_full,test_0304,clipping,0.45967395967395963,0.5166666666666666,0.6147250566893424
class_full,test_0305,gain_drift,0.6086628512649342,0.5555555555555555,0.5479041853625114
class_full,test_0306,jitter,0.6626643796455117,0.7220779220779221,0.6295139771576087
class_full,test_0307,compound,0.664027144027144,0.75,0.6071139005921615
class_full,test_0308,clean,0.7795937597954105,0.6904761904761906,0.7826762822802427
class_full,test_0309,noise,0.6518562760898584,0.48015873015873023,0.5677240334969355
class_full,test_0310,reverb,0.8001137938803332,0.8666666666666667,0.7066982038269879
class_full,test_0311,clipping,0.8338256706693284,0.7333333333333334,0.8100926611942896
class_full,test_0312,gain_drift,0.8102381807753639,0.8412698412698413,0.7182201703510976
class_full,test_0313,jitter,0.5053433603799723,0.3055555555555555,0.5786246012052464
class_full,test_0314,compound,0.47144414709089116,0.39999999999999997,0.42646294915707966
class_full,test_0315,clean,0.640198511166253,0.6666666666666666,0.7422829083671839
class_full,test_0316,noise,0.7219709650083196,0.5857142857142857,0.718880253457442
class_full,test_0317,reverb,0.598698798580874,0.5452380952380952,0.51802161768441
class_full,test_0318,clipping,0.6124358033749083,0.6666666666666666,0.5996713352007469
class_full,test_0319,gain_drift,0.7813281467074188,0.7666666666666666,0.7403749278684945
class_full,test_0320,jitter,0.5241433021806854,0.3,0.6016400266400267
class_full,test_0321,compound,0.3933696569718364,0.3055555555555555,0.35714802033791
class_full,test_0322,clean,0.792172031127688,0.7316017316017316,0.7443125231782268
class_full,test_0323,noise,0.4862666671844318,0.40498168498168496,0.6646347072190252
class_full,test_0324,reverb,0.6226287262872628,0.5370370370370371,0.5628725142190021
class_full,test_0325,clipping,0.575580920655138,0.5833333333333334,0.6632871097156811
class_full,test_0326,gain_drift,0.6796474590011511,0.5,0.5722299848395701
class_full,test_0327,jitter,0.6442362612432274,0.5611111111111112,0.6069716824027719
class_full,test_0328,compound,0.5984647027005069,0.45714285714285713,0.5646605088546836
class_full,test_0329,clean,0.7470721709852146,0.7777777777777777,0.7349749178342847
class_full,test_0330,noise,0.6179413179413179,0.48148148148148145,0.5659241105502901
class_full,test_0331,reverb,0.8081222293617878,0.611111111111111,0.5012264686889426
class_full,test_0332,clipping,0.5933633782433952,0.4338624338624339,0.6970175092586506
class_full,test_0333,gain_drift,0.859848085820626,0.8095238095238096,0.743894642416552
class_full,test_0334,jitter,0.8119509987289192,0.6555555555555556,0.7745931968037781
class_full,test_0335,compound,0.319451828223758,0.2222222222222222,0.3422834302987931
class_full,test_0336,clean,0.8243932551490752,0.8190476190476191,0.716492735424033
class_full,test_0337,noise,0.571575768113702,0.380952380952381,0.5649718651822438
class_full,test_0338,reverb,0.5184853460715529,0.5833333333333334,0.5177845125324617
class_full,test_0339,clipping,0.7161695447409734,0.6148148148148148,0.6227383594846897
class_full,test_0340,gain_drift,0.28679245283018867,0.2857142857142857,0.4675959842626509
class_full,test_0341,jitter,0.7637506920381192,0.5810855810855811,0.7879631646548941
class_full,test_0342,compound,0.7446426339371562,0.45714285714285713,0.6151613645302284
class_full,test_0343,clean,0.8746777163904236,0.9523809523809524,0.8151549508692367
class_full,test_0344,noise,0.7557971014492754,0.6666666666666666,0.6089740946883803
class_full,test_0345,reverb,0.5602119684086896,0.48888888888888893,0.5494427783035849
class_full,test_0346,clipping,0.8109470845972363,0.9333333333333332,0.744215110286539
class_full,test_0347,gain_drift,0.8711550322399776,0.7738095238095238,0.6906286578822979
class_full,test_0348,jitter,0.8606114467855089,0.8484848484848485,0.7916082374978978
class_full,test_0349,compound,0.6604949276845634,0.6349206349206349,0.6360034528716635
class_full,test_0350,clean,0.909509863933331,0.7503607503607505,0.8814260615366445
class_full,test_0351,noise,0.6695464471656537,0.5916666666666667,0.5480208058408356
class_full,test_0352,reverb,0.610873222962217,0.35185185185185186,0.44876644479997035
class_full,test_0353,clipping,0.6887122684995027,0.725925925925926,0.7115945398482507
class_full,test_0354,gain_drift,0.37777777777777777,0.25,0.3239437341201541
class_full,test_0355,jitter,0.7416820073130753,0.5555555555555555,0.712696660259602
class_full,test_0356,compound,0.6949255393874404,0.38888888888888884,0.5964903959571716
class_full,test_0357,clean,0.5844607346484693,0.5079365079365079,0.6977922997031277
class_full,test_0358,noise,0.5919289749798224,0.562962962962963,0.5332130849821244
class_full,test_0359,reverb,0.6661101948773182,0.4148148148148148,0.6215284616769247
class_full,test_0360,clipping,0.5709327375728078,0.6,0.6666513247797488
class_full,test_0361,gain_drift,0.7648663930688554,0.7222222222222222,0.7137757939812275
class_full,test_0362,jitter,0.7917627903783503,0.7037037037037037,0.6981513709587651
class_full,test_0363,compound,0.6826779989225317,0.5,0.4498759947263456
class_full,test_0364,clean,0.916193853427896,0.9220779220779222,0.8744492354131778
class_full,test_0365,noise,0.6547831612727141,0.42002442002442003,0.5385455907937904
class_full,test_0366,reverb,0.6654241783044154,0.3333333333333333,0.441923407402341
class_full,test_0367,clipping,0.6801900631014556,0.6534391534391535,0.7244390807905101
class_full,test_0368,gain_drift,0.8800639832337463,0.8888888888888888,0.8142385281583538
class_full,test_0369,jitter,0.5045898659395592,0.5555555555555555,0.6108333111684443
class_full,test_0370,compound,0.6244625343504216,0.48888888888888893,0.4255866037634363
class_full,test_0371,clean,0.6501828631138976,0.6691086691086691,0.7215543815475259
class_full,test_0372,noise,0.8369993721746988,0.7962962962962963,0.750437634902653
class_full,test_0373,reverb,0.7221826230492198,0.6412698412698412,0.6038731919886265
class_full,test_0374,clipping,0.7564355896277807,0.6428571428571429,0.7497703308182556
class_full,test_0375,gain_drift,0.6412094171254984,0.6190476190476191,0.9468713105076741
class_full,test_0376,jitter,0.8535443449871737,0.85,0.802857286749464
class_full,test_0377,compound,0.5358356155361759,0.48888888888888893,0.4038072229544465
class_full,test_0378,clean,0.46625898508743696,0.5555555555555555,0.6621043083900227
class_full,test_0379,noise,0.8499386466730788,0.7222222222222222,0.6348321557693443
class_full,test_0380,reverb,0.4658521303258145,0.2222222222222222,0.3987955800211784
class_full,test_0381,clipping,0.8830137294102837,0.7424242424242423,0.7678565873149764
class_full,test_0382,gain_drift,0.7182504694031513,0.6793650793650793,0.6439035531147431
class_full,test_0383,jitter,0.8202982202982203,0.7124183006535948,0.7492373325706659
class_full,test_0384,compound,0.597441353652992,0.6055555555555555,0.5627621758756458
class_full,test_0385,clean,0.8359183673469387,0.8412698412698413,0.8411753590325018
class_full,test_0386,noise,0.44829594427749436,0.20634920634920637,0.3334725126357272
class_full,test_0387,reverb,0.4897518878101403,0.44444444444444436,0.51737798094066
class_full,test_0388,clipping,0.8334056719509682,0.8190476190476191,0.7946310655211173
class_full,test_0389,gain_drift,0.7513374827167394,0.6523809523809524,0.7105592917205062
class_full,test_0390,jitter,0.798448613830557,0.6773504273504273,0.738446022230308
class_full,test_0391,compound,0.4715789473684211,0.4444444444444444,0.5458998659319659
class_full,test_0392,clean,0.6286390455812748,0.6190476190476191,0.7410961702997101
class_full,test_0393,noise,0.7981731779641187,0.8095238095238096,0.7216081256241899
class_full,test_0394,reverb,0.4979039750394367,0.1851851851851852,0.4780093389934254
class_full,test_0395,clipping,0.5665462989592986,0.5,0.6654002949084916
class_full,test_0396,gain_drift,0.8236947013318322,0.8138528138528138,0.7182846436541018
class_full,test_0397,jitter,0.7279309253461187,0.5313131313131314,0.7399551111063754
class_full,test_0398,compound,0.4380816714150047,0.5316239316239316,0.48905704335536404
class_full,test_0399,clean,0.7473801534092958,0.7111111111111111,0.7313799310940583
class_full,test_0400,noise,0.663016080868547,0.6948051948051948,0.5610951379048009
class_full,test_0401,reverb,0.7299672300793377,0.7333333333333334,0.5629578093863808
class_full,test_0402,clipping,0.46194546194546193,0.4000000000000001,0.6835255841467021
class_full,test_0403,gain_drift,0.8732955250064274,0.8962962962962964,0.8665464053265018
class_full,test_0404,jitter,0.7190517634381864,0.5555555555555556,0.7751206831560647
class_full,test_0405,compound,0.6221400318487696,0.6666666666666666,0.6401864974018893
class_full,test_0406,clean,0.5962050410648542,0.6666666666666666,0.6298323690847055
class_full,test_0407,noise,0.7752165216955206,0.6264550264550265,0.7670207494776539
class_full,test_0408,reverb,0.641921599280671,0.28571428571428575,0.4142242405857966
class_full,test_0409,clipping,0.8433261183261184,0.8571428571428572,0.7082413123496508
class_full,test_0410,gain_drift,0.8626341445669178,0.7407407407407408,0.8415942182868889
class_full,test_0411,jitter,0.5396955025374789,0.3333333333333333,0.5710232677403079
class_full,test_0412,compound,0.6588263855783323,0.6722222222222222,0.6448702794795876
class_full,test_0413,clean,0.776740048779257,0.7003367003367004,0.8190271778805669
class_full,test_0414,noise,0.6866312217765332,0.5884615384615385,0.6505611856122436
class_full,test_0415,reverb,0.7711920148652425,0.6296296296296297,0.630000178548352
class_full,test_0416,clipping,0.5767868816735673,0.5555555555555555,0.6940168112388968
class_full,test_0417,gain_drift,0.5703885882931629,0.5555555555555555,0.5995042084630463
class_full,test_0418,jitter,0.5974211146240159,0.43333333333333335,0.6419944102418944
class_full,test_0419,compound,0.5878713878713878,0.4924704924704925,0.5171886824596564


==> results/ablation_details.csv <==
variant,item,condition,frame_f1,transition_f1,boundary_f1,mean_logic
clean_dilated,test_0000,clean,0.986784140969163,0.9600000000000001,1.0,0.9987577639751554
clean_dilated,test_0001,noise,0.42587601078167114,0.6268656716417911,0.0,0.2452618954861427
clean_dilated,test_0002,reverb,0.1935483870967742,0.49504950495049505,0.0,0.1823841059602649
clean_dilated,test_0003,clipping,0.9292307692307692,0.878048780487805,0.6,0.8752052545155993
clean_dilated,test_0004,gain_drift,0.9864864864864865,0.9473684210526316,1.0,0.9990476190476191
clean_dilated,test_0005,jitter,0.41897233201581024,0.6666666666666666,0.0,0.22285714285714286
clean_dilated,test_0006,compound,0.5997610513739545,0.6857142857142856,0.0,0.272549975621648
clean_dilated,test_0007,clean,1.0,1.0,1.0,1.0
clean_dilated,test_0008,noise,0.5552763819095478,0.6781609195402298,0.0,0.26115288220551375
clean_dilated,test_0009,reverb,0.20611916264090177,0.39097744360902253,0.0,0.11015196061067621
clean_dilated,test_0010,clipping,0.8682634730538923,0.8108108108108109,0.75,0.7572964669738864
clean_dilated,test_0011,gain_drift,0.9369747899159664,0.8620689655172413,0.8333333333333333,0.819135679305755
clean_dilated,test_0012,jitter,0.47715736040609136,0.6741573033707865,0.0,0.23952380952380953
clean_dilated,test_0013,compound,0.25297619047619047,0.6666666666666666,0.0,0.18861036748600632
clean_dilated,test_0014,clean,0.9928571428571429,0.972972972972973,1.0,0.9989868287740629
clean_dilated,test_0015,noise,0.4011142061281337,0.6666666666666665,0.3333333333333333,0.24969200998567143
clean_dilated,test_0016,reverb,0.18412698412698414,0.4313725490196078,0.0,0.10689902602211888
clean_dilated,test_0017,clipping,1.0,1.0,1.0,1.0
clean_dilated,test_0018,gain_drift,0.9191919191919193,0.8405797101449276,0.8571428571428571,0.832536443148688
clean_dilated,test_0019,jitter,0.3978638184245661,0.6666666666666666,0.0,0.2180952380952381
clean_dilated,test_0020,compound,0.27089337175792505,0.6415094339622641,0.0,0.16663790042117751
clean_dilated,test_0021,clean,0.9926289926289926,0.9696969696969697,1.0,0.9621951219512195
clean_dilated,test_0022,noise,0.4699599465954606,0.631578947368421,0.0,0.22318298167943157
clean_dilated,test_0023,reverb,0.1826625386996904,0.4705882352941176,0.0,0.10935793875004865
clean_dilated,test_0024,clipping,0.993006993006993,0.972972972972973,1.0,1.0
clean_dilated,test_0025,gain_drift,0.8862973760932944,0.8421052631578947,0.888888888888889,0.8162848982922422
clean_dilated,test_0026,jitter,0.3628922237380628,0.6666666666666666,0.0,0.21047619047619048
clean_dilated,test_0027,compound,0.4965517241379311,0.6270270270270271,0.3333333333333333,0.25655216334191916
clean_dilated,test_0028,clean,0.9407114624505929,0.875,1.0,0.8816160714285715
clean_dilated,test_0029,noise,0.21068702290076335,0.5714285714285715,0.28571428571428575,0.12653061224489795
clean_dilated,test_0030,reverb,0.27368421052631575,0.4871794871794872,0.12500000000000003,0.15423881793422517
clean_dilated,test_0031,clipping,0.9575757575757576,0.9113924050632911,1.0,0.8947951273532669
clean_dilated,test_0032,gain_drift,0.9763313609467456,0.9333333333333333,1.0,0.969737954353339
clean_dilated,test_0033,jitter,0.5574572127139364,0.6857142857142856,0.0,0.26053268765133175
clean_dilated,test_0034,compound,0.5531400966183575,0.6859903381642511,0.0,0.25391023887234065
clean_dilated,test_0035,clean,0.9615384615384615,0.8834355828220859,0.9090909090909091,0.8629314922995219
clean_dilated,test_0036,noise,0.47761194029850745,0.6666666666666666,0.0,0.23590222890464677
clean_dilated,test_0037,reverb,0.04859813084112149,0.2588235294117647,0.18181818181818182,0.08244784317824191
clean_dilated,test_0038,clipping,0.9796954314720812,0.923076923076923,1.0,0.9621535181236673
clean_dilated,test_0039,gain_drift,0.8669950738916256,0.896551724137931,0.7692307692307693,0.861988830401401
clean_dilated,test_0040,jitter,0.5815602836879432,0.6666666666666666,0.0,0.26857142857142857
clean_dilated,test_0041,compound,0.31976744186046513,0.6728971962616822,0.0,0.20188492063492064
clean_dilated,test_0042,clean,0.9600000000000001,0.9142857142857143,0.888888888888889,0.8828671328671328
clean_dilated,test_0043,noise,0.5172890733056708,0.6818181818181819,0.0,0.23542543403170582
clean_dilated,test_0044,reverb,0.34730538922155685,0.6511627906976745,0.0,0.17456456819583752
clean_dilated,test_0045,clipping,0.9429097605893186,0.8870967741935484,0.9090909090909091,0.8653693416716159
clean_dilated,test_0046,gain_drift,0.9424778761061946,0.8623853211009175,0.888888888888889,0.90042194092827
clean_dilated,test_0047,jitter,0.2653061224489796,0.6728971962616822,0.0,0.1908763505402161
clean_dilated,test_0048,compound,0.5331664580725908,0.6794258373205743,0.16666666666666666,0.27324896689885253
clean_dilated,test_0049,clean,0.9788732394366197,0.9400000000000001,1.0,0.9613095238095237
clean_dilated,test_0050,noise,0.26686656671664166,0.6122448979591837,0.0,0.16469051971794202
clean_dilated,test_0051,reverb,0.34492753623188405,0.5806451612903226,0.0,0.17715078264315434
clean_dilated,test_0052,clipping,0.9351535836177475,0.878048780487805,0.7499999999999999,0.8315018315018314
clean_dilated,test_0053,gain_drift,0.8934010152284264,0.7157894736842105,0.6666666666666665,0.8055299539170507
clean_dilated,test_0054,jitter,0.35390946502057613,0.7058823529411764,0.0,0.20857142857142857
clean_dilated,test_0055,compound,0.6468571428571428,0.6956521739130436,0.0,0.31121299871299873
clean_dilated,test_0056,clean,0.9035812672176309,0.9203539823008849,1.0,0.9212121212121211
clean_dilated,test_0057,noise,0.40225035161744027,0.6363636363636364,0.4444444444444444,0.26464635169136147
clean_dilated,test_0058,reverb,0.3378582202111614,0.42528735632183906,0.23529411764705885,0.16712481094784462
clean_dilated,test_0059,clipping,0.8571428571428571,0.897196261682243,0.75,0.749702380952381
clean_dilated,test_0060,gain_drift,0.8635346756152126,0.849056603773585,0.9090909090909091,0.8342969317850131
clean_dilated,test_0061,jitter,0.4042553191489362,0.6666666666666666,0.0,0.22095238095238096
clean_dilated,test_0062,compound,0.39572192513368987,0.6666666666666666,0.0,0.21904761904761907
clean_dilated,test_0063,clean,0.979253112033195,0.9056603773584906,1.0,0.851335656213705
clean_dilated,test_0064,noise,0.28528528528528524,0.5503355704697988,0.4000000000000001,0.20040217644748312
clean_dilated,test_0065,reverb,0.258160237388724,0.4722222222222222,0.0,0.12571676900848835
clean_dilated,test_0066,clipping,0.9623430962343097,0.888888888888889,1.0,0.9965437788018433
clean_dilated,test_0067,gain_drift,0.8697788697788698,0.9473684210526316,0.8571428571428571,0.937888198757764
clean_dilated,test_0068,jitter,0.7012987012987013,0.6666666666666666,0.0,0.3057142857142857
clean_dilated,test_0069,compound,0.1807044410413476,0.6407766990291262,0.0,0.1550050091045989
clean_dilated,test_0070,clean,0.9847715736040609,0.9411764705882353,1.0,0.9985714285714286
clean_dilated,test_0071,noise,0.4201909959072305,0.6625766871165644,0.0,0.20588652127517673
clean_dilated,test_0072,reverb,0.15457413249211358,0.5473684210526315,0.0,0.10011568944316784
clean_dilated,test_0073,clipping,0.988929889298893,0.9577464788732395,1.0,0.9994708994708994
clean_dilated,test_0074,gain_drift,0.8648648648648649,0.7733333333333334,0.8571428571428571,0.6780492898913951
clean_dilated,test_0075,jitter,0.4476067270375162,0.7058823529411764,0.0,0.23095238095238096
clean_dilated,test_0076,compound,0.5748792270531401,0.5846153846153846,0.1818181818181818,0.28817993600602293
clean_dilated,test_0077,clean,0.9525862068965517,0.957983193277311,0.9090909090909091,0.9797619047619047
clean_dilated,test_0078,noise,0.6126126126126126,0.6666666666666666,0.0,0.28014842300556586
clean_dilated,test_0079,reverb,0.16216216216216214,0.42105263157894735,0.36363636363636365,0.12425217826599876
clean_dilated,test_0080,clipping,0.95625,0.8571428571428572,1.0,0.8482250980786079
clean_dilated,test_0081,gain_drift,0.9773462783171522,0.9421487603305784,0.9090909090909091,0.9686576096714345
clean_dilated,test_0082,jitter,0.38926174496644295,0.6666666666666666,0.0,0.21761904761904763
clean_dilated,test_0083,compound,0.178060413354531,0.6874999999999999,0.0,0.13685571606919922
clean_dilated,test_0084,clean,0.9952606635071091,0.9787234042553191,1.0,1.0
clean_dilated,test_0085,noise,0.23889739663093412,0.6259541984732824,0.25,0.17647986031961588
clean_dilated,test_0086,reverb,0.20545746388443015,0.45390070921985815,0.0,0.10760204081632653
clean_dilated,test_0087,clipping,0.9824561403508771,0.9403973509933775,0.888888888888889,0.8399267399267398
clean_dilated,test_0088,gain_drift,0.9394812680115273,0.8602150537634408,1.0,0.8807291072853722
clean_dilated,test_0089,jitter,0.2832618025751073,0.7058823529411764,0.0,0.1942857142857143
clean_dilated,test_0090,compound,0.3392857142857143,0.6666666666666666,0.0,0.20583717357910908
clean_dilated,test_0091,clean,0.9279538904899136,0.8723404255319149,0.888888888888889,0.9056780208095997
clean_dilated,test_0092,noise,0.27450980392156865,0.6086956521739131,0.06896551724137931,0.194993775608226
clean_dilated,test_0093,reverb,0.297339593114241,0.4736842105263158,0.0,0.13622339415365287
clean_dilated,test_0094,clipping,0.9329446064139941,0.888888888888889,0.8571428571428571,0.8766588602654177
clean_dilated,test_0095,gain_drift,0.8754448398576512,0.7578947368421053,0.8571428571428571,0.6890075859768213
clean_dilated,test_0096,jitter,0.4924623115577889,0.6666666666666666,0.0,0.2419047619047619
clean_dilated,test_0097,compound,0.5411471321695761,0.6913580246913581,0.25,0.25595943435577256
clean_dilated,test_0098,clean,0.97165991902834,0.9113924050632911,1.0,0.900262467191601
clean_dilated,test_0099,noise,0.5097087378640777,0.6792452830188679,0.0,0.24895300139599813
clean_dilated,test_0100,reverb,0.1264957264957265,0.3333333333333333,0.0,0.05976015989340439
clean_dilated,test_0101,clipping,0.9603729603729604,0.9230769230769231,1.0,0.9451508243629639
clean_dilated,test_0102,gain_drift,0.9547738693467337,0.8656716417910448,1.0,0.8991596638655462
clean_dilated,test_0103,jitter,0.3978638184245661,0.6666666666666666,0.0,0.2195238095238095
clean_dilated,test_0104,compound,0.4085447263017356,0.6666666666666666,0.0,0.22195589645254077
clean_dilated,test_0105,clean,0.9852941176470589,0.9591836734693877,1.0,1.0
clean_dilated,test_0106,noise,0.6511627906976744,0.6350710900473935,0.0,0.28469997987881107
clean_dilated,test_0107,reverb,0.157556270096463,0.3916083916083916,0.14285714285714285,0.09201196857539919
clean_dilated,test_0108,clipping,0.8961038961038962,0.9271523178807947,0.923076923076923,0.9570863918690006
clean_dilated,test_0109,gain_drift,0.9224806201550387,0.7906976744186046,0.6666666666666666,0.702490012398402
clean_dilated,test_0110,jitter,0.2978723404255319,0.6923076923076924,0.0,0.19714285714285715
clean_dilated,test_0111,compound,0.4354628422425033,0.6573426573426573,0.0,0.22048757231283894
clean_dilated,test_0112,clean,0.9740634005763689,0.9302325581395349,1.0,0.9983948635634029
clean_dilated,test_0113,noise,0.44793152639087025,0.6442953020134228,0.25,0.2677103757991942
clean_dilated,test_0114,reverb,0.3125,0.5693430656934306,0.0,0.1505191175002496
clean_dilated,test_0115,clipping,0.8623188405797101,0.9722222222222222,0.7499999999999999,0.9340659340659341
clean_dilated,test_0116,gain_drift,0.8832951945080092,0.7291666666666666,0.7499999999999999,0.7997648442092886
clean_dilated,test_0117,jitter,0.45758354755784064,0.6666666666666666,0.0,0.2361904761904762
clean_dilated,test_0118,compound,0.568922305764411,0.6390532544378699,0.0,0.25735914444517966
clean_dilated,test_0119,clean,0.9554140127388536,0.9896907216494846,0.8,0.9773519163763067
clean_dilated,test_0120,noise,0.5433673469387754,0.6742857142857144,0.22222222222222224,0.2871352448617102
clean_dilated,test_0121,reverb,0.1519434628975265,0.43478260869565216,0.16666666666666666,0.08196357360678262
clean_dilated,test_0122,clipping,0.9578947368421052,0.9333333333333333,0.8333333333333334,0.8835351089588377
clean_dilated,test_0123,gain_drift,0.9008620689655173,0.8759124087591241,0.9090909090909091,0.8752363150867823
clean_dilated,test_0124,jitter,0.6501687289088864,0.7164179104477612,0.0,0.28904761904761905
clean_dilated,test_0125,compound,0.35605006954102925,0.6363636363636364,0.0,0.20099749744457368
clean_dilated,test_0126,clean,0.9680851063829787,0.923076923076923,1.0,0.9003436426116839
clean_dilated,test_0127,noise,0.27272727272727276,0.6274509803921569,0.0,0.1618489608679008
clean_dilated,test_0128,reverb,0.14691151919866446,0.40322580645161293,0.0,0.10914199671963647
clean_dilated,test_0129,clipping,0.7673469387755101,0.8674698795180723,0.7499999999999999,0.8111005991800695
clean_dilated,test_0130,gain_drift,0.939655172413793,0.9411764705882353,0.6666666666666666,0.8910199226880762
clean_dilated,test_0131,jitter,0.2905982905982906,0.6666666666666666,0.0,0.1957142857142857
clean_dilated,test_0132,compound,0.5258855585831063,0.6502463054187191,0.0,0.2527943723941695
clean_dilated,test_0133,clean,0.9773462783171522,0.9320388349514563,1.0,0.9231464737793852
clean_dilated,test_0134,noise,0.5238095238095237,0.6990291262135923,0.0,0.249033576586043
clean_dilated,test_0135,reverb,0.21393841166936792,0.4123711340206186,0.26666666666666666,0.1867567469398133
clean_dilated,test_0136,clipping,0.9316455696202532,0.9411764705882353,0.8,0.9049306885645304
clean_dilated,test_0137,gain_drift,0.8806366047745358,0.8869565217391303,0.8333333333333333,0.86575873913922
clean_dilated,test_0138,jitter,0.5815602836879432,0.7164179104477612,0.0,0.26761904761904765
clean_dilated,test_0139,compound,0.275,0.6185567010309279,0.0,0.16934096501815366
clean_dilated,test_0140,clean,0.9181818181818181,0.916030534351145,0.8333333333333333,0.9098439375750299
clean_dilated,test_0141,noise,0.5322793148880105,0.6632124352331606,0.14285714285714288,0.29022687994116564
clean_dilated,test_0142,reverb,0.24350649350649348,0.45714285714285713,0.0,0.14014380681047348
clean_dilated,test_0143,clipping,0.9852941176470589,0.9500000000000001,1.0,0.9707282913165266
clean_dilated,test_0144,gain_drift,0.9754601226993865,0.9199999999999999,1.0,0.9991341991341992
clean_dilated,test_0145,jitter,0.6161251504211793,0.7093596059113301,0.0,0.27900621118012425
clean_dilated,test_0146,compound,0.3918128654970761,0.6185567010309279,0.2222222222222222,0.25073984396018295
clean_dilated,test_0147,clean,0.9844961240310077,0.9565217391304348,1.0,0.9621046892039259
clean_dilated,test_0148,noise,0.44479495268138797,0.625,0.0,0.21370019721730532
clean_dilated,test_0149,reverb,0.17333333333333334,0.44295302013422816,0.13333333333333333,0.11688697586362054
clean_dilated,test_0150,clipping,0.9844559585492229,0.9600000000000001,0.923076923076923,0.9961127308066083
clean_dilated,test_0151,gain_drift,0.8397435897435899,0.8636363636363635,0.6666666666666666,0.8196013289036544
clean_dilated,test_0152,jitter,0.6440677966101694,0.6923076923076924,0.0,0.2871428571428572
clean_dilated,test_0153,compound,0.619815668202765,0.6728971962616822,0.0,0.28044103547459254
clean_dilated,test_0154,clean,0.950354609929078,0.8813559322033899,0.9090909090909091,0.9320644431810197
clean_dilated,test_0155,noise,0.5039370078740157,0.6560846560846562,0.0,0.2266980435585087
clean_dilated,test_0156,reverb,0.2783661119515885,0.48780487804878053,0.0,0.14212256964870204
clean_dilated,test_0157,clipping,0.9047619047619049,0.8305084745762712,0.9090909090909091,0.8101422340631245
clean_dilated,test_0158,gain_drift,0.9777777777777777,0.9178082191780821,1.0,0.9476366192233351
clean_dilated,test_0159,jitter,0.35390946502057613,0.6666666666666666,0.0,0.21142857142857144
clean_dilated,test_0160,compound,0.3026706231454006,0.6792452830188679,0.2,0.24592074592074592
clean_dilated,test_0161,clean,0.9928057553956835,0.975609756097561,1.0,1.0
clean_dilated,test_0162,noise,0.4564315352697096,0.6107784431137724,0.0,0.21213014779923617
clean_dilated,test_0163,reverb,0.2743221690590112,0.5359477124183006,0.0,0.13390619405657
clean_dilated,test_0164,clipping,0.7905759162303664,0.7659574468085107,0.6666666666666665,0.7399751963621332
clean_dilated,test_0165,gain_drift,0.7508771929824563,0.8571428571428572,0.8,0.7539160242410217
clean_dilated,test_0166,jitter,0.50187265917603,0.6666666666666666,0.0,0.24571428571428575
clean_dilated,test_0167,compound,0.3549295774647887,0.6268656716417911,0.0,0.19513492305680283
clean_dilated,test_0168,clean,0.9056603773584906,0.9504950495049505,0.888888888888889,0.9219211822660098
clean_dilated,test_0169,noise,0.3650306748466257,0.5637583892617449,0.14285714285714285,0.2030537370700738
clean_dilated,test_0170,reverb,0.25201938610662356,0.49557522123893816,0.0,0.12538627007785458
clean_dilated,test_0171,clipping,0.8056537102473498,0.9315068493150684,0.6,0.730553090801538
clean_dilated,test_0172,gain_drift,0.8229665071770335,0.7868852459016393,0.7272727272727272,0.8173302107728339
clean_dilated,test_0173,jitter,0.6394557823129251,0.6713286713286714,0.0,0.28285714285714286
clean_dilated,test_0174,compound,0.5362853628536285,0.659217877094972,0.0,0.25493025493025495
clean_dilated,test_0175,clean,0.976303317535545,0.9484536082474228,1.0,1.0
clean_dilated,test_0176,noise,0.2857142857142857,0.6031746031746031,0.25,0.24755289448013726
clean_dilated,test_0177,reverb,0.30354609929078014,0.5534591194968553,0.1818181818181818,0.17843926879446714
clean_dilated,test_0178,clipping,0.9296296296296296,0.9324324324324325,0.7692307692307692,0.8212765957446809
clean_dilated,test_0179,gain_drift,0.9034749034749034,0.9295774647887323,0.8571428571428571,0.9578622816032888
clean_dilated,test_0180,jitter,0.36734693877551017,0.6990291262135923,0.0,0.21142857142857144
clean_dilated,test_0181,compound,0.6148409893992933,0.6889952153110048,0.2222222222222222,0.32531584062196306
clean_dilated,test_0182,clean,0.9888475836431226,0.9600000000000001,1.0,1.0
clean_dilated,test_0183,noise,0.44633730834752977,0.6165413533834586,0.08695652173913043,0.2172995780590717
clean_dilated,test_0184,reverb,0.15081967213114753,0.35443037974683544,0.22222222222222224,0.14838333582133265
clean_dilated,test_0185,clipping,0.960960960960961,0.923076923076923,0.75,0.8345031654280209
clean_dilated,test_0186,gain_drift,0.9008042895442359,0.8596491228070176,0.7692307692307693,0.8619129862653179
clean_dilated,test_0187,jitter,0.307475317348378,0.6666666666666666,0.0,0.19904761904761906
clean_dilated,test_0188,compound,0.23028391167192427,0.6060606060606061,0.0,0.14293258494779407
clean_dilated,test_0189,clean,0.9095607235142118,0.9133858267716535,0.9090909090909091,0.9358851674641148
clean_dilated,test_0190,noise,0.63841059602649,0.6703910614525139,0.22222222222222224,0.3137298499166204
clean_dilated,test_0191,reverb,0.03428571428571429,0.2608695652173913,0.0,0.03223098875272788
clean_dilated,test_0192,clipping,0.8784313725490195,0.9494949494949494,0.888888888888889,0.9476861167002012
clean_dilated,test_0193,gain_drift,0.8792270531400966,0.7796610169491525,0.8,0.8275862068965517
clean_dilated,test_0194,jitter,0.5576923076923077,0.6666666666666666,0.0,0.2604761904761905
clean_dilated,test_0195,compound,0.5678391959798995,0.6666666666666666,0.0,0.2636591478696742
clean_dilated,test_0196,clean,0.9725274725274725,0.9193548387096774,1.0,0.9389579020013803
clean_dilated,test_0197,noise,0.7861771058315336,0.7142857142857143,0.22222222222222224,0.37173360447381804
clean_dilated,test_0198,reverb,0.2048780487804878,0.45714285714285713,0.0,0.10424197585761437
clean_dilated,test_0199,clipping,0.9922879177377892,0.975609756097561,1.0,1.0
clean_dilated,test_0200,gain_drift,0.8565400843881856,0.7826086956521738,0.8333333333333334,0.7243712452907036
clean_dilated,test_0201,jitter,0.43750000000000006,0.6741573033707865,0.0,0.23
clean_dilated,test_0202,compound,0.4079885877318118,0.6666666666666666,0.0,0.21881773399014778
clean_dilated,test_0203,clean,0.9707112970711297,0.9166666666666666,1.0,0.9231992797118848
clean_dilated,test_0204,noise,0.42301710730948683,0.6,0.0,0.20309966177083813
clean_dilated,test_0205,reverb,0.03339517625231911,0.2535211267605634,0.0,0.02808807733619764
clean_dilated,test_0206,clipping,0.9808612440191388,0.923076923076923,0.8571428571428571,0.8425553319919519
clean_dilated,test_0207,gain_drift,0.9835164835164836,0.9210526315789473,0.8571428571428571,0.9484989648033126
clean_dilated,test_0208,jitter,0.593200468933177,0.676056338028169,0.0,0.2719047619047619
clean_dilated,test_0209,compound,0.5459057071960297,0.6666666666666666,0.0,0.257435397367138
clean_dilated,test_0210,clean,0.9903846153846154,0.9791666666666666,0.888888888888889,0.9972658920027341
clean_dilated,test_0211,noise,0.6275303643724697,0.6799999999999999,0.08333333333333333,0.37586547972304646
clean_dilated,test_0212,reverb,0.0837696335078534,0.28571428571428575,0.0,0.05053159195885202
clean_dilated,test_0213,clipping,0.8766233766233766,0.8157894736842106,0.7499999999999999,0.7571428571428571
clean_dilated,test_0214,gain_drift,0.9676025917926566,0.8780487804878048,1.0,0.9075333884253459
clean_dilated,test_0215,jitter,0.5472154963680387,0.6857142857142856,0.0,0.2576190476190476
clean_dilated,test_0216,compound,0.3914209115281502,0.676923076923077,0.0,0.1887259543676065
clean_dilated,test_0217,clean,0.9926289926289926,0.975609756097561,1.0,1.0
clean_dilated,test_0218,noise,0.4256651017214398,0.6619718309859155,0.125,0.2979510529311326
clean_dilated,test_0219,reverb,0.14285714285714288,0.43478260869565216,0.0,0.09788714824104107
clean_dilated,test_0220,clipping,0.9433962264150945,0.9896907216494846,0.888888888888889,0.9708454810495627
clean_dilated,test_0221,gain_drift,0.8817204301075269,0.8633093525179857,0.8333333333333334,0.8300822075167199
clean_dilated,test_0222,jitter,0.5203452527743527,0.6779661016949152,0.0,0.25047619047619046
clean_dilated,test_0223,compound,0.5425400739827373,0.6153846153846153,0.25,0.2723248332356901
clean_dilated,test_0224,clean,0.9514563106796116,0.8823529411764706,1.0,0.8966756513926325
clean_dilated,test_0225,noise,0.5105820105820106,0.649746192893401,0.0,0.23233492226637423
clean_dilated,test_0226,reverb,0.08040201005025126,0.35789473684210527,0.16666666666666666,0.13377156724179312
clean_dilated,test_0227,clipping,0.9312169312169313,0.897196261682243,0.888888888888889,0.9024045261669025
clean_dilated,test_0228,gain_drift,0.6237623762376238,0.6896551724137931,0.4444444444444444,0.5374500315590154
clean_dilated,test_0229,jitter,0.6111111111111112,0.6818181818181819,0.0,0.27571428571428575
clean_dilated,test_0230,compound,0.315946348733234,0.6666666666666666,0.0,0.20132180986273515
clean_dilated,test_0231,clean,0.9805013927576602,0.9278350515463918,1.0,0.9992063492063492
clean_dilated,test_0232,noise,0.2735674676524954,0.6792452830188679,0.0,0.17514739229024942
clean_dilated,test_0233,reverb,0.21752265861027192,0.43820224719101125,0.0,0.118411575631833
clean_dilated,test_0234,clipping,0.9057377049180327,0.9261744966442952,0.8571428571428571,0.8472926267281106
clean_dilated,test_0235,gain_drift,0.7346938775510204,0.8,0.6666666666666666,0.745734385468622
clean_dilated,test_0236,jitter,0.3059490084985836,0.6666666666666666,0.0,0.1987577639751553
clean_dilated,test_0237,compound,0.5121638924455826,0.6839378238341969,0.2,0.26841981924518143
clean_dilated,test_0238,clean,0.9767441860465117,0.923076923076923,1.0,0.9004329004329005
clean_dilated,test_0239,noise,0.6992753623188407,0.635897435897436,0.10526315789473684,0.3542445769834174
clean_dilated,test_0240,reverb,0.2586466165413534,0.6025641025641025,0.0,0.1322668224842138
clean_dilated,test_0241,clipping,0.9427168576104745,0.953020134228188,0.923076923076923,0.9500147885241053
clean_dilated,test_0242,gain_drift,0.9455782312925171,0.874074074074074,0.923076923076923,0.9139604379330406
clean_dilated,test_0243,jitter,0.4810126582278481,0.6666666666666666,0.0,0.23904761904761904
clean_dilated,test_0244,compound,0.2760736196319018,0.5714285714285715,0.0,0.1694146079484425
clean_dilated,test_0245,clean,0.9673202614379084,0.9142857142857143,1.0,0.9186256781193489
clean_dilated,test_0246,noise,0.5692068429237946,0.6936416184971099,0.08333333333333333,0.29550627943485086
clean_dilated,test_0247,reverb,0.22432859399684044,0.48749999999999993,0.0,0.11546728596752377
clean_dilated,test_0248,clipping,0.952755905511811,0.9473684210526316,0.8571428571428571,0.9828141783029001
clean_dilated,test_0249,gain_drift,0.8278388278388279,0.8571428571428571,0.6666666666666666,0.7862137862137862
clean_dilated,test_0250,jitter,0.44859813084112143,0.676056338028169,0.0,0.23137447750184412
clean_dilated,test_0251,compound,0.5124378109452736,0.6666666666666666,0.0,0.2501062359377167
clean_dilated,test_0252,clean,0.9904153354632589,0.9696969696969697,1.0,1.0
clean_dilated,test_0253,noise,0.2956259426847662,0.64,0.25,0.2128473883924485
clean_dilated,test_0254,reverb,0.48468708388814924,0.6169154228855722,0.0,0.2241404215223517
clean_dilated,test_0255,clipping,0.9558232931726908,0.923076923076923,1.0,0.9247252747252748
clean_dilated,test_0256,gain_drift,0.7705882352941177,0.863013698630137,0.7499999999999999,0.781516099183621
clean_dilated,test_0257,jitter,0.6577181208053691,0.7024390243902439,0.0,0.2914285714285714
clean_dilated,test_0258,compound,0.4841571609632446,0.6478873239436619,0.0,0.23286984584749545
clean_dilated,test_0259,clean,0.9924242424242424,0.972972972972973,1.0,1.0
clean_dilated,test_0260,noise,0.32835820895522394,0.6464646464646465,0.2,0.22774821636301715
clean_dilated,test_0261,reverb,0.2990654205607477,0.42647058823529416,0.0,0.14280317623549835
clean_dilated,test_0262,clipping,0.9591078066914498,0.9896907216494846,0.888888888888889,0.979591836734694
clean_dilated,test_0263,gain_drift,0.8898678414096916,0.8759124087591241,0.8,0.8268208876037145
clean_dilated,test_0264,jitter,0.32914923291492326,0.6666666666666666,0.0,0.20343429525399476
clean_dilated,test_0265,compound,0.21212121212121215,0.6530612244897959,0.5714285714285715,0.27614138438880703
clean_dilated,test_0266,clean,0.9923076923076923,0.9795918367346939,1.0,1.0
clean_dilated,test_0267,noise,0.5304777594728172,0.6666666666666666,0.09090909090909091,0.29954954954954954
clean_dilated,test_0268,reverb,0.23961661341853033,0.32558139534883723,0.0,0.11466910295209273
clean_dilated,test_0269,clipping,0.9923273657289001,0.9696969696969697,1.0,1.0
clean_dilated,test_0270,gain_drift,0.9257950530035336,0.8723404255319149,1.0,0.8403075515920654
clean_dilated,test_0271,jitter,0.4147952443857331,0.6666666666666666,0.0,0.2219047619047619
clean_dilated,test_0272,compound,0.5594237695078031,0.6153846153846153,0.0,0.25002615758799507
clean_dilated,test_0273,clean,0.9909502262443438,0.972972972972973,1.0,1.0
clean_dilated,test_0274,noise,0.3712,0.588235294117647,0.3,0.4409108470974597
clean_dilated,test_0275,reverb,0.2852941176470588,0.4794520547945206,0.0,0.1547292548990342
clean_dilated,test_0276,clipping,0.9919999999999999,0.9696969696969697,0.8571428571428571,0.8452380952380952
clean_dilated,test_0277,gain_drift,0.9886104783599089,0.9600000000000001,1.0,0.9694980694980694
clean_dilated,test_0278,jitter,0.5044585987261146,0.676056338028169,0.0,0.24799221221708448
clean_dilated,test_0279,compound,0.46050870147255696,0.592,0.25,0.2287323531563163
clean_dilated,test_0280,clean,0.9739776951672863,0.9090909090909091,1.0,0.9471671880431004
clean_dilated,test_0281,noise,0.45126835781041386,0.6181818181818183,0.0,0.20867607047252054
clean_dilated,test_0282,reverb,0.29320987654320985,0.4615384615384615,0.37499999999999994,0.18697943655919413
clean_dilated,test_0283,clipping,0.9704142011834319,0.9350649350649352,1.0,0.9983579638752053
clean_dilated,test_0284,gain_drift,0.9391727493917276,0.8571428571428571,1.0,0.8736406579330817
clean_dilated,test_0285,jitter,0.47908745247148293,0.6703910614525139,0.0,0.24000000000000002
clean_dilated,test_0286,compound,0.464751958224543,0.6388888888888888,0.5,0.2762145262145262
clean_dilated,test_0287,clean,0.9857433808553973,0.953020134228188,0.923076923076923,0.9976958525345623
clean_dilated,test_0288,noise,0.39031339031339035,0.6451612903225806,0.2,0.2166385935361617
clean_dilated,test_0289,reverb,0.04819277108433735,0.26666666666666666,0.18181818181818182,0.07218156228008445
clean_dilated,test_0290,clipping,0.9634146341463414,0.9350649350649352,0.8571428571428571,0.9873949579831933
clean_dilated,test_0291,gain_drift,0.7081712062256809,0.8139534883720931,0.6,0.7726751815239261
clean_dilated,test_0292,jitter,0.3146067415730337,0.6666666666666666,0.0,0.20047619047619047
clean_dilated,test_0293,compound,0.5130111524163569,0.6666666666666666,0.0,0.25
clean_dilated,test_0294,clean,0.9681159420289854,0.923076923076923,1.0,0.9165329052969503
clean_dilated,test_0295,noise,0.2630691399662732,0.6185567010309279,0.0,0.16422016766136543
clean_dilated,test_0296,reverb,0.34939759036144574,0.47692307692307695,0.0,0.1911096833099437
clean_dilated,test_0297,clipping,0.9684813753581663,0.8607594936708861,1.0,0.8975387907972178
clean_dilated,test_0298,gain_drift,0.9865470852017937,0.9600000000000001,1.0,0.9993678887484198
clean_dilated,test_0299,jitter,0.5594237695078031,0.6666666666666666,0.0,0.2623809523809523
clean_dilated,test_0300,compound,0.4499349804941482,0.6376811594202899,0.22222222222222224,0.26615713372957706
clean_dilated,test_0301,clean,0.9119170984455959,0.9306930693069307,0.888888888888889,0.8875598086124402
clean_dilated,test_0302,noise,0.38834951456310685,0.6432160804020101,0.0,0.18992089685158994
clean_dilated,test_0303,reverb,0.10416666666666669,0.4507042253521127,0.25,0.1537961509196732
clean_dilated,test_0304,clipping,0.7772925764192141,0.8767123287671232,0.7499999999999999,0.8103031535194722
clean_dilated,test_0305,gain_drift,0.9880478087649402,0.9600000000000001,1.0,1.0
clean_dilated,test_0306,jitter,0.4867591424968474,0.6857142857142856,0.0,0.24333333333333337
clean_dilated,test_0307,compound,0.362339514978602,0.6666666666666666,0.0,0.2111473763494853
clean_dilated,test_0308,clean,0.9550173010380623,0.9473684210526316,0.923076923076923,0.9829706717123935
clean_dilated,test_0309,noise,0.3418803418803419,0.6474820143884892,0.2,0.20852591036414567
clean_dilated,test_0310,reverb,0.051194539249146756,0.3488372093023256,0.0,0.09273091622766243
clean_dilated,test_0311,clipping,0.9897330595482546,0.9586776859504132,1.0,1.0
clean_dilated,test_0312,gain_drift,0.9767441860465117,0.9375,0.9090909090909091,0.9376623376623376
clean_dilated,test_0313,jitter,0.3361111111111111,0.6990291262135923,0.0,0.2048652516098259
clean_dilated,test_0314,compound,0.6194029850746269,0.7083333333333334,0.4444444444444444,0.350818141464236
clean_dilated,test_0315,clean,0.974910394265233,0.9041095890410958,0.8571428571428571,0.9979591836734694
clean_dilated,test_0316,noise,0.5928449744463373,0.6906474820143885,0.0,0.2715323417502594
clean_dilated,test_0317,reverb,0.374251497005988,0.5536723163841808,0.125,0.21482968187274912
clean_dilated,test_0318,clipping,0.975,0.923076923076923,1.0,0.9500580720092915
clean_dilated,test_0319,gain_drift,0.9049773755656108,0.816,0.9090909090909091,0.8553571428571427
clean_dilated,test_0320,jitter,0.30985915492957744,0.6923076923076924,0.0,0.19952380952380952
clean_dilated,test_0321,compound,0.35868005738880915,0.6206896551724139,0.0,0.19720894686988721
clean_dilated,test_0322,clean,0.9557894736842105,0.87248322147651,0.8571428571428571,0.9184411715532048
clean_dilated,test_0323,noise,0.28865979381443296,0.575,0.0,0.15170503318982748
clean_dilated,test_0324,reverb,0.3149847094801223,0.5753424657534246,0.125,0.20120632505569744
clean_dilated,test_0325,clipping,0.9240924092409241,0.9591836734693877,0.7272727272727273,0.9656084656084657
clean_dilated,test_0326,gain_drift,0.8630136986301369,0.9090909090909091,0.8571428571428571,0.8442869891369258
clean_dilated,test_0327,jitter,0.5576923076923077,0.6990291262135923,0.0,0.2619047619047619
clean_dilated,test_0328,compound,0.4444444444444445,0.7244094488188976,0.0,0.2592827244511518
clean_dilated,test_0329,clean,0.9213483146067416,0.9795918367346939,0.8,0.9623015873015872
clean_dilated,test_0330,noise,0.6131386861313869,0.6372549019607843,0.30769230769230765,0.3265865622696353
clean_dilated,test_0331,reverb,0.38616714697406346,0.5037037037037037,0.0,0.17872881439293337
clean_dilated,test_0332,clipping,0.9870129870129869,0.9600000000000001,1.0,0.923992673992674
clean_dilated,test_0333,gain_drift,0.9826589595375722,0.9403973509933775,1.0,0.925312330255296
clean_dilated,test_0334,jitter,0.38056680161943324,0.6666666666666666,0.0,0.21571428571428572
clean_dilated,test_0335,compound,0.44689655172413795,0.6666666666666666,0.0,0.22963714793199697
clean_dilated,test_0336,clean,0.9888641425389755,0.9593495934959351,1.0,0.9993678887484198
clean_dilated,test_0337,noise,0.43451463790446837,0.6456692913385826,0.0,0.21949135449327978
clean_dilated,test_0338,reverb,0.08602150537634408,0.39436619718309857,0.0,0.05221155502106035
clean_dilated,test_0339,clipping,0.971326164874552,0.905982905982906,0.9090909090909091,0.9362040454502908
clean_dilated,test_0340,gain_drift,0.8636363636363636,0.875,0.7272727272727273,0.8829949550879783
clean_dilated,test_0341,jitter,0.593200468933177,0.6666666666666666,0.0,0.2719047619047619
clean_dilated,test_0342,compound,0.3033873343151694,0.6666666666666667,0.4,0.22193913052122008
clean_dilated,test_0343,clean,0.9547325102880658,0.897196261682243,1.0,0.8793588301462317
clean_dilated,test_0344,noise,0.4497354497354498,0.5333333333333333,0.0,0.21441453940066593
clean_dilated,test_0345,reverb,0.21840873634945399,0.509090909090909,0.3333333333333333,0.16498172432651487
clean_dilated,test_0346,clipping,0.9824561403508771,0.9292929292929293,1.0,0.9985785358919687
clean_dilated,test_0347,gain_drift,0.9789029535864978,0.9217391304347826,1.0,0.9398809523809524
clean_dilated,test_0348,jitter,0.5489721886336155,0.7111111111111111,0.0,0.2564285714285714
clean_dilated,test_0349,compound,0.3221884498480243,0.594059405940594,0.28571428571428575,0.2490970072239422
clean_dilated,test_0350,clean,0.9846153846153847,0.9448818897637796,1.0,0.9987631416202845
clean_dilated,test_0351,noise,0.4525745257452575,0.6804123711340206,0.2222222222222222,0.268185056813573
clean_dilated,test_0352,reverb,0.18302828618968384,0.38167938931297707,0.0,0.09632414369256473
clean_dilated,test_0353,clipping,0.9714285714285714,0.9218749999999999,1.0,0.9388667198723064
clean_dilated,test_0354,gain_drift,0.4568527918781726,0.5,0.25,0.5227166276346604
clean_dilated,test_0355,jitter,0.5571776155717761,0.6666666666666666,0.0,0.2618646109371236
clean_dilated,test_0356,compound,0.5690276110444178,0.676056338028169,0.0,0.2644314868804665
clean_dilated,test_0357,clean,0.9698795180722891,0.9056603773584906,1.0,0.9202172096908939
clean_dilated,test_0358,noise,0.6377622377622377,0.6435643564356436,0.2,0.35244200855740465
clean_dilated,test_0359,reverb,0.2515923566878981,0.4615384615384615,0.23529411764705882,0.17790271275640146
clean_dilated,test_0360,clipping,0.8912466843501327,0.8712871287128713,0.75,0.7978513356562137
clean_dilated,test_0361,gain_drift,0.9362880886426593,0.8518518518518519,1.0,0.8744360902255639
clean_dilated,test_0362,jitter,0.47328244274809156,0.6666666666666666,0.0,0.23857142857142857
clean_dilated,test_0363,compound,0.32947976878612717,0.6666666666666666,0.0,0.20365793376174
clean_dilated,test_0364,clean,0.9423459244532804,0.8253968253968254,1.0,0.8468614718614719
clean_dilated,test_0365,noise,0.46701846965699206,0.652482269503546,0.0,0.26554694870648987
clean_dilated,test_0366,reverb,0.05802047781569966,0.3636363636363636,0.0,0.04611551880705444
clean_dilated,test_0367,clipping,0.8864265927977839,0.9148936170212766,0.888888888888889,0.914449156285891
clean_dilated,test_0368,gain_drift,0.9289340101522843,0.8372093023255814,0.888888888888889,0.8361179867986799
clean_dilated,test_0369,jitter,0.30028328611898014,0.6666666666666666,0.0,0.19761904761904764
clean_dilated,test_0370,compound,0.3499288762446657,0.5882352941176471,0.0,0.19499349035388805
clean_dilated,test_0371,clean,0.9158512720156555,0.8732394366197184,0.8,0.8560497934999928
clean_dilated,test_0372,noise,0.5803698435277383,0.676056338028169,0.0,0.26996850844546233
clean_dilated,test_0373,reverb,0.34254143646408836,0.523076923076923,0.0,0.16997963364450258
clean_dilated,test_0374,clipping,0.9879518072289156,0.9696969696969697,1.0,1.0
clean_dilated,test_0375,gain_drift,0.987593052109181,0.9600000000000001,1.0,0.9407563025210084
clean_dilated,test_0376,jitter,0.5166872682323856,0.6741573033707865,0.0,0.2495238095238095
clean_dilated,test_0377,compound,0.6556991774383079,0.6889952153110048,0.0,0.2912087912087912
clean_dilated,test_0378,clean,0.9849624060150376,0.9473684210526316,1.0,0.9015873015873016
clean_dilated,test_0379,noise,0.20657276995305168,0.6060606060606061,0.3333333333333333,0.1761546723952739
clean_dilated,test_0380,reverb,0.21018062397372742,0.5238095238095238,0.0,0.12989054970187047
clean_dilated,test_0381,clipping,0.986717267552182,0.953020134228188,1.0,0.951843895452918
clean_dilated,test_0382,gain_drift,0.9447236180904524,0.8936170212765957,1.0,0.9167316805362923
clean_dilated,test_0383,jitter,0.5130111524163569,0.6824644549763034,0.0,0.25
clean_dilated,test_0384,compound,0.47644683714670255,0.631578947368421,0.3333333333333333,0.32579234237265325
clean_dilated,test_0385,clean,0.9785714285714286,0.9411764705882353,1.0,0.9245754245754245
clean_dilated,test_0386,noise,0.5147247119078106,0.6048780487804879,0.0,0.2633755302448311
clean_dilated,test_0387,reverb,0.1414141414141414,0.4859813084112149,0.18181818181818182,0.2690081470253884
clean_dilated,test_0388,clipping,0.9888888888888888,0.9600000000000001,1.0,1.0
clean_dilated,test_0389,gain_drift,0.9417249417249417,0.8805970149253732,0.9090909090909091,0.9151785714285714
clean_dilated,test_0390,jitter,0.633257403189066,0.6666666666666666,0.0,0.28380952380952384
clean_dilated,test_0391,compound,0.34705882352941175,0.6,0.2,0.21353129071575672
clean_dilated,test_0392,clean,0.9763779527559054,0.9219858156028369,1.0,0.9495907738095238
clean_dilated,test_0393,noise,0.5059665871121718,0.6762589928057554,0.0909090909090909,0.3226917776757005
clean_dilated,test_0394,reverb,0.12859560067681897,0.48936170212765956,0.0,0.08354782671966095
clean_dilated,test_0395,clipping,0.9957081545064378,0.9863013698630138,1.0,1.0
clean_dilated,test_0396,gain_drift,0.8249400479616307,0.8148148148148149,0.8333333333333334,0.7851817042606516
clean_dilated,test_0397,jitter,0.6013986013986015,0.6666666666666666,0.0,0.2742857142857143
clean_dilated,test_0398,compound,0.44598337950138506,0.6265060240963856,0.16666666666666666,0.25868357832643546
clean_dilated,test_0399,clean,0.929440389294404,0.9714285714285714,0.8,0.9185795685795686
clean_dilated,test_0400,noise,0.5865834633385335,0.6282722513089005,0.09523809523809522,0.31114190192775
clean_dilated,test_0401,reverb,0.13961038961038963,0.3294117647058823,0.0,0.08944062283367994
clean_dilated,test_0402,clipping,0.9791666666666666,0.9473684210526316,1.0,0.9985422740524781
clean_dilated,test_0403,gain_drift,0.88,0.8489208633093526,0.8333333333333334,0.803687550969755
clean_dilated,test_0404,jitter,0.47522236340533675,0.6666666666666666,0.0,0.23761904761904762
clean_dilated,test_0405,compound,0.47476125511596184,0.6857142857142856,0.0,0.2296703927253054
clean_dilated,test_0406,clean,0.9872611464968153,0.9600000000000001,1.0,0.9991015274034142
clean_dilated,test_0407,noise,0.5658362989323844,0.6713286713286714,0.0,0.2616103584290859
clean_dilated,test_0408,reverb,0.1289308176100629,0.4173913043478261,0.0,0.09754383162266864
clean_dilated,test_0409,clipping,0.9278350515463917,0.90625,1.0,0.9144244105409154
clean_dilated,test_0410,gain_drift,0.9850746268656717,0.9452054794520548,1.0,0.9994689325544345
clean_dilated,test_0411,jitter,0.34710743801652894,0.6666666666666666,0.0,0.20714285714285713
clean_dilated,test_0412,compound,0.4096728307254623,0.6103896103896105,0.4615384615384615,0.2999777481085893
clean_dilated,test_0413,clean,0.9865470852017937,0.9516129032258064,1.0,1.0
clean_dilated,test_0414,noise,0.47354497354497355,0.5894736842105264,0.0,0.2171062029845962
clean_dilated,test_0415,reverb,0.05944055944055944,0.28571428571428575,0.13333333333333333,0.09618851472436944
clean_dilated,test_0416,clipping,0.9713024282560706,0.9594594594594595,0.923076923076923,0.9247869674185464
clean_dilated,test_0417,gain_drift,0.6571428571428571,0.927536231884058,0.5454545454545454,0.6861471861471861
clean_dilated,test_0418,jitter,0.37837837837837834,0.6713286713286714,0.0,0.21523809523809523
clean_dilated,test_0419,compound,0.6303030303030303,0.6794258373205743,0.25,0.3305471124620061
decode_calibrated,test_0000,clean,0.9688888888888889,0.9041095890410958,1.0,0.9987357774968394
decode_calibrated,test_0001,noise,0.486624203821656,0.676056338028169,0.0,0.24050024050024052
decode_calibrated,test_0002,reverb,0.16828478964401292,0.38709677419354843,0.0,0.09447569886896574
decode_calibrated,test_0003,clipping,0.9221183800623052,0.7857142857142857,0.7499999999999999,0.7357486040773925
decode_calibrated,test_0004,gain_drift,0.8636363636363635,0.8529411764705882,0.7499999999999999,0.8302597101064713
decode_calibrated,test_0005,jitter,0.41952506596306066,0.6666666666666666,0.0,0.2229906987836871
decode_calibrated,test_0006,compound,0.5914489311163895,0.6857142857142856,0.0,0.2704858593183466
decode_calibrated,test_0007,clean,0.9702380952380952,0.9666666666666667,0.8333333333333333,0.9377551020408162
decode_calibrated,test_0008,noise,0.5518925518925518,0.6857142857142856,0.0,0.25897374126716455
decode_calibrated,test_0009,reverb,0.1906354515050167,0.5103448275862069,0.0,0.10642160666373743
decode_calibrated,test_0010,clipping,0.9354838709677419,0.9183673469387755,0.7272727272727273,0.9403927737261071
decode_calibrated,test_0011,gain_drift,0.7794117647058822,0.6666666666666667,0.5714285714285714,0.5929819771598132
decode_calibrated,test_0012,jitter,0.47715736040609136,0.6741573033707865,0.0,0.23952380952380953
decode_calibrated,test_0013,compound,0.26153846153846155,0.6666666666666666,0.0,0.19039190897597977
decode_calibrated,test_0014,clean,0.9343065693430658,0.8450704225352113,0.7499999999999999,0.8859883521754026
decode_calibrated,test_0015,noise,0.5238095238095238,0.7058823529411764,0.0,0.25103080281348533
decode_calibrated,test_0016,reverb,0.26645264847512035,0.46938775510204084,0.2857142857142857,0.25543217204872165
decode_calibrated,test_0017,clipping,0.9585253456221198,0.888888888888889,1.0,0.9460598398651496
decode_calibrated,test_0018,gain_drift,0.925531914893617,0.8615384615384615,0.8571428571428571,0.7995238095238095
decode_calibrated,test_0019,jitter,0.332378223495702,0.6285714285714286,0.28571428571428575,0.18298239455682522
decode_calibrated,test_0020,compound,0.23582089552238805,0.6105263157894737,0.3333333333333333,0.1624997151599144
decode_calibrated,test_0021,clean,0.9653465346534653,0.9111111111111111,0.888888888888889,0.9172560113154172
decode_calibrated,test_0022,noise,0.5242236024844721,0.6666666666666666,0.0,0.25156325156325154
decode_calibrated,test_0023,reverb,0.22327044025157233,0.5423728813559322,0.2105263157894737,0.17062435611577692
decode_calibrated,test_0024,clipping,0.9659863945578232,0.923076923076923,0.8571428571428571,0.9429824561403509
decode_calibrated,test_0025,gain_drift,0.6943396226415094,0.6,0.6666666666666665,0.6705426356589148
decode_calibrated,test_0026,jitter,0.37359550561797755,0.6666666666666666,0.0,0.21292869479397977
decode_calibrated,test_0027,compound,0.435036496350365,0.623529411764706,0.3157894736842105,0.30154344058747606
decode_calibrated,test_0028,clean,0.9473684210526315,0.9130434782608695,1.0,0.9207589285714286
decode_calibrated,test_0029,noise,0.35911602209944754,0.72,0.0,0.20971620971620972
decode_calibrated,test_0030,reverb,0.3556851311953353,0.6097560975609756,0.25000000000000006,0.23787463263903058
decode_calibrated,test_0031,clipping,0.8777777777777778,0.8,0.7499999999999999,0.676096181046676
decode_calibrated,test_0032,gain_drift,0.8600000000000001,0.8076923076923077,1.0,0.8317836010143702
decode_calibrated,test_0033,jitter,0.5601965601965602,0.6857142857142856,0.0,0.26133593369088254
decode_calibrated,test_0034,compound,0.547945205479452,0.6731707317073171,0.0,0.2554641531797209
decode_calibrated,test_0035,clean,0.9570552147239263,0.9295774647887323,0.8571428571428571,0.9251565167899829
decode_calibrated,test_0036,noise,0.4218958611481976,0.6666666666666666,0.0,0.22649262750785595
decode_calibrated,test_0037,reverb,0.03415559772296015,0.15,0.26666666666666666,0.14146148700249236
decode_calibrated,test_0038,clipping,0.9567430025445293,0.86,0.888888888888889,0.9199222797927461
decode_calibrated,test_0039,gain_drift,0.7465940054495913,0.7200000000000001,0.9090909090909091,0.6480137509549274
decode_calibrated,test_0040,jitter,0.5815602836879432,0.6666666666666666,0.0,0.26857142857142857
decode_calibrated,test_0041,compound,0.2951807228915662,0.607843137254902,0.0,0.19058710440698018
decode_calibrated,test_0042,clean,0.9264705882352942,0.875,0.888888888888889,0.9069573283858999
decode_calibrated,test_0043,noise,0.5620437956204379,0.6818181818181819,0.0,0.26178390137781
decode_calibrated,test_0044,reverb,0.4913793103448275,0.6511627906976745,0.0,0.2426056699132339
decode_calibrated,test_0045,clipping,0.9265536723163842,0.8907563025210085,0.8333333333333333,0.9156540777230432
decode_calibrated,test_0046,gain_drift,0.8714285714285713,0.7368421052631579,0.7692307692307693,0.7539481615430983
decode_calibrated,test_0047,jitter,0.26962962962962966,0.6728971962616822,0.0,0.19178082191780824
decode_calibrated,test_0048,compound,0.43220338983050843,0.6391752577319588,0.3333333333333333,0.231768935102649
decode_calibrated,test_0049,clean,0.9893238434163701,0.9690721649484536,1.0,1.0
decode_calibrated,test_0050,noise,0.33660589060308554,0.6666666666666666,0.0,0.20501084076126236
decode_calibrated,test_0051,reverb,0.3837753510140406,0.576271186440678,0.11764705882352941,0.2606253832004905
decode_calibrated,test_0052,clipping,0.8782051282051281,0.8181818181818181,0.8571428571428571,0.7597278911564626
decode_calibrated,test_0053,gain_drift,0.7944444444444445,0.5185185185185185,0.7272727272727272,0.6280776826859775
decode_calibrated,test_0054,jitter,0.3583333333333333,0.7058823529411764,0.0,0.20957215373459026
decode_calibrated,test_0055,compound,0.6386363636363637,0.6889952153110048,0.0,0.2859535774108638
decode_calibrated,test_0056,clean,0.8901098901098902,0.8869565217391303,1.0,0.9196300352926858
decode_calibrated,test_0057,noise,0.5031446540880503,0.7024390243902439,0.0,0.2475390156062425
decode_calibrated,test_0058,reverb,0.44144144144144143,0.5609756097560975,0.4,0.32410132474042247
decode_calibrated,test_0059,clipping,0.8727272727272727,0.9142857142857143,0.75,0.7945468509984639
decode_calibrated,test_0060,gain_drift,0.8631090487238979,0.8235294117647058,0.6666666666666666,0.7763398454630241
decode_calibrated,test_0061,jitter,0.4170096021947874,0.6666666666666666,0.0,0.22406536271354296
decode_calibrated,test_0062,compound,0.3220338983050847,0.6478873239436619,0.0,0.19073359073359075
decode_calibrated,test_0063,clean,0.9833333333333333,0.923076923076923,1.0,0.851288056206089
decode_calibrated,test_0064,noise,0.4904701397712834,0.6779661016949152,0.0,0.2429052429052429
decode_calibrated,test_0065,reverb,0.2916666666666667,0.47058823529411764,0.16666666666666666,0.22222480483919432
decode_calibrated,test_0066,clipping,0.9426229508196722,0.8674698795180723,0.6666666666666666,0.7192691029900332
decode_calibrated,test_0067,gain_drift,0.9436997319034852,0.9859154929577464,0.7499999999999999,0.9708454810495627
decode_calibrated,test_0068,jitter,0.7020585048754062,0.6666666666666666,0.0,0.3059861674218936
decode_calibrated,test_0069,compound,0.12837837837837837,0.5227272727272726,0.15384615384615383,0.20223202168571922
decode_calibrated,test_0070,clean,0.9770992366412214,0.9583333333333334,0.888888888888889,0.9928212491026561
decode_calibrated,test_0071,noise,0.4827586206896552,0.6857142857142856,0.0,0.240981240981241
decode_calibrated,test_0072,reverb,0.12479474548440067,0.49462365591397844,0.0,0.08249810011327627
decode_calibrated,test_0073,clipping,0.9672727272727273,0.9166666666666666,0.923076923076923,0.9684710215021262
decode_calibrated,test_0074,gain_drift,0.8031496062992126,0.7096774193548387,0.6666666666666666,0.8221861471861472
decode_calibrated,test_0075,jitter,0.4552631578947368,0.7058823529411764,0.0,0.2329033828182039
decode_calibrated,test_0076,compound,0.50472334682861,0.5824175824175823,0.09523809523809522,0.2631841014770452
decode_calibrated,test_0077,clean,0.9521739130434782,0.9401709401709402,0.9090909090909091,0.9818401937046005
decode_calibrated,test_0078,noise,0.3756906077348066,0.6666666666666666,0.0,0.21477162293488825
decode_calibrated,test_0079,reverb,0.23255813953488372,0.43478260869565216,0.15384615384615383,0.19584435860782465
decode_calibrated,test_0080,clipping,0.9080118694362018,0.7706422018348624,0.8,0.7548330759057916
decode_calibrated,test_0081,gain_drift,0.6970954356846473,0.7142857142857143,0.6666666666666666,0.6482651994967267
decode_calibrated,test_0082,jitter,0.39509536784741145,0.6666666666666666,0.0,0.21901528013582341
decode_calibrated,test_0083,compound,0.1891891891891892,0.6046511627906976,0.11764705882352941,0.19038045669269563
decode_calibrated,test_0084,clean,0.9832935560859188,0.923076923076923,1.0,0.9278975741239892
decode_calibrated,test_0085,noise,0.3748290013679891,0.6666666666666666,0.0,0.21452621452621454
decode_calibrated,test_0086,reverb,0.2305194805194805,0.45454545454545453,0.35294117647058826,0.20710074505992873
decode_calibrated,test_0087,clipping,0.9563567362428842,0.953020134228188,0.7272727272727272,0.8232707681612791
decode_calibrated,test_0088,gain_drift,0.8231511254019293,0.7469879518072288,1.0,0.7863128491620112
decode_calibrated,test_0089,jitter,0.2836676217765043,0.7058823529411764,0.0,0.19437157166706415
decode_calibrated,test_0090,compound,0.30379746835443033,0.5742574257425743,0.18181818181818182,0.19450653661179976
decode_calibrated,test_0091,clean,0.9085714285714285,0.8089887640449439,0.888888888888889,0.862268567134783
decode_calibrated,test_0092,noise,0.3190883190883191,0.6666666666666666,0.0,0.20145278450363197
decode_calibrated,test_0093,reverb,0.23611111111111113,0.3503649635036497,0.13333333333333333,0.1370081069058914
decode_calibrated,test_0094,clipping,0.9523809523809523,0.9350649350649352,0.8571428571428571,0.9805194805194805
decode_calibrated,test_0095,gain_drift,0.8740740740740741,0.7529411764705882,1.0,0.7954028301215956
decode_calibrated,test_0096,jitter,0.4924623115577889,0.6666666666666666,0.0,0.2419047619047619
decode_calibrated,test_0097,compound,0.5520702634880803,0.7125,0.5454545454545454,0.37312095569935294
decode_calibrated,test_0098,clean,0.9795918367346939,0.9350649350649352,1.0,0.9977142857142857
decode_calibrated,test_0099,noise,0.3115727002967359,0.6666666666666666,0.0,0.20010042681395931
decode_calibrated,test_0100,reverb,0.11486486486486487,0.20588235294117646,0.15384615384615383,0.06765046945722515
decode_calibrated,test_0101,clipping,0.9532710280373832,0.9090909090909091,1.0,0.8941521562753543
decode_calibrated,test_0102,gain_drift,0.8900523560209425,0.8059701492537312,1.0,0.8357253013564978
decode_calibrated,test_0103,jitter,0.41046831955922863,0.6666666666666666,0.0,0.22257984649665757
decode_calibrated,test_0104,compound,0.3805436337625178,0.6363636363636364,0.14285714285714288,0.2123464770523594
decode_calibrated,test_0105,clean,0.9675090252707581,0.912621359223301,1.0,0.9612676056338029
decode_calibrated,test_0106,noise,0.703056768558952,0.6666666666666666,0.0,0.3063973063973064
decode_calibrated,test_0107,reverb,0.23300970873786409,0.5,0.25000000000000006,0.20547986375475855
decode_calibrated,test_0108,clipping,0.9203539823008849,0.9220779220779222,0.923076923076923,0.9462081128747795
decode_calibrated,test_0109,gain_drift,0.8275862068965517,0.7368421052631579,0.5714285714285715,0.6144957983193278
decode_calibrated,test_0110,jitter,0.2978723404255319,0.6923076923076924,0.0,0.19714285714285715
decode_calibrated,test_0111,compound,0.4253028263795424,0.6406249999999999,0.36363636363636365,0.3244869387437638
decode_calibrated,test_0112,clean,0.9825581395348837,0.9523809523809523,1.0,0.9983673469387755
decode_calibrated,test_0113,noise,0.49363867684478374,0.6936416184971099,0.0,0.2437258687258687
decode_calibrated,test_0114,reverb,0.3465045592705167,0.553191489361702,0.0,0.17404055639349755
decode_calibrated,test_0115,clipping,0.8947368421052633,0.9090909090909091,0.6,0.9083496412263534
decode_calibrated,test_0116,gain_drift,0.7602040816326531,0.4810126582278481,0.5,0.5922986478542035
decode_calibrated,test_0117,jitter,0.46354166666666674,0.6666666666666666,0.0,0.237772397094431
decode_calibrated,test_0118,compound,0.5420560747663551,0.5641025641025641,0.4,0.2769517446682801
decode_calibrated,test_0119,clean,0.9632107023411371,0.9400000000000001,0.888888888888889,0.9266602748481942
decode_calibrated,test_0120,noise,0.5416666666666666,0.6666666666666666,0.0,0.25618247298919566
decode_calibrated,test_0121,reverb,0.06990291262135923,0.3,0.15384615384615383,0.07716967867134719
decode_calibrated,test_0122,clipping,0.9559082892416225,0.912751677852349,0.8333333333333334,0.885812133072407
decode_calibrated,test_0123,gain_drift,0.8980477223427331,0.8656716417910448,0.9090909090909091,0.905142857142857
decode_calibrated,test_0124,jitter,0.6489607390300232,0.7035175879396985,0.0,0.2899249617269683
decode_calibrated,test_0125,compound,0.3072196620583717,0.5818181818181819,0.26666666666666666,0.250922560805144
decode_calibrated,test_0126,clean,0.9578947368421054,0.9,0.8,0.7813852813852814
decode_calibrated,test_0127,noise,0.3440559440559441,0.6666666666666666,0.0,0.20656370656370657
decode_calibrated,test_0128,reverb,0.20442930153321978,0.38333333333333336,0.2,0.20046069500323113
decode_calibrated,test_0129,clipping,0.749003984063745,0.8089887640449438,0.7499999999999999,0.6141947224749772
decode_calibrated,test_0130,gain_drift,0.8431372549019608,0.8,0.8,0.8184019370460048
decode_calibrated,test_0131,jitter,0.28315946348733234,0.6666666666666666,0.0,0.19087740544372406
decode_calibrated,test_0132,compound,0.45078459343794575,0.5869565217391304,0.3,0.2480353864598554
decode_calibrated,test_0133,clean,0.9594594594594594,0.8791208791208791,1.0,0.8890336998009982
decode_calibrated,test_0134,noise,0.5119798234552333,0.6990291262135923,0.0,0.24987893462469732
decode_calibrated,test_0135,reverb,0.3214285714285714,0.576923076923077,0.375,0.2635794378913645
decode_calibrated,test_0136,clipping,0.9128205128205128,0.897196261682243,0.8,0.8298191581773671
decode_calibrated,test_0137,gain_drift,0.8309455587392551,0.8,0.8000000000000002,0.7836288998357963
decode_calibrated,test_0138,jitter,0.597812879708384,0.7164179104477612,0.0,0.272592225798465
decode_calibrated,test_0139,compound,0.2582781456953642,0.5416666666666666,0.0,0.1689053046851212
decode_calibrated,test_0140,clean,0.9199084668192219,0.9147286821705427,0.7692307692307693,0.9398176291793313
decode_calibrated,test_0141,noise,0.6086956521739131,0.6956521739130436,0.0,0.2763030888030888
decode_calibrated,test_0142,reverb,0.2558139534883721,0.5569620253164557,0.21052631578947367,0.28999348109517603
decode_calibrated,test_0143,clipping,0.9658536585365853,0.8852459016393444,1.0,0.939362541132958
decode_calibrated,test_0144,gain_drift,0.9190938511326862,0.8181818181818182,0.8,0.8407815535144728
decode_calibrated,test_0145,jitter,0.6274509803921569,0.7093596059113301,0.0,0.2826530612244898
decode_calibrated,test_0146,compound,0.3233743409490334,0.41025641025641024,0.09523809523809525,0.16917824822236588
decode_calibrated,test_0147,clean,0.9692307692307692,0.9148936170212766,1.0,0.9621046892039259
decode_calibrated,test_0148,noise,0.4488188976377952,0.7058823529411764,0.0,0.23132704858593184
decode_calibrated,test_0149,reverb,0.08103130755064455,0.25641025641025644,0.0,0.04703316423638355
decode_calibrated,test_0150,clipping,0.9825174825174825,0.9315068493150684,1.0,0.9503899120623859
decode_calibrated,test_0151,gain_drift,0.794425087108014,0.7435897435897435,0.6,0.7380952380952381
decode_calibrated,test_0152,jitter,0.6529209621993127,0.6923076923076924,0.0,0.29008746355685133
decode_calibrated,test_0153,compound,0.6011695906432749,0.6346153846153846,0.1818181818181818,0.2988115057343692
decode_calibrated,test_0154,clean,0.9371980676328503,0.8623853211009175,0.8000000000000002,0.8944592790387184
decode_calibrated,test_0155,noise,0.6092089728453366,0.7024390243902439,0.0,0.27577007033713313
decode_calibrated,test_0156,reverb,0.32339089481946626,0.42000000000000004,0.28571428571428575,0.18279803724768598
decode_calibrated,test_0157,clipping,0.9402390438247012,0.8188976377952756,0.9090909090909091,0.8387751211807636
decode_calibrated,test_0158,gain_drift,0.8938775510204081,0.7130434782608696,0.7692307692307692,0.7818283618852172
decode_calibrated,test_0159,jitter,0.3543956043956044,0.6666666666666666,0.0,0.2115430479370379
decode_calibrated,test_0160,compound,0.27707006369426757,0.6530612244897959,0.15384615384615383,0.2810226752297877
decode_calibrated,test_0161,clean,0.9904306220095694,0.967741935483871,1.0,1.0
decode_calibrated,test_0162,noise,0.5429975429975431,0.6666666666666666,0.0,0.25656468320886533
decode_calibrated,test_0163,reverb,0.2108843537414966,0.4029850746268656,0.13333333333333333,0.13742690058479531
decode_calibrated,test_0164,clipping,0.9345794392523366,0.8679245283018867,0.8,0.8359463133388542
decode_calibrated,test_0165,gain_drift,0.858447488584475,0.8837209302325582,0.8,0.8886194477791116
decode_calibrated,test_0166,jitter,0.50187265917603,0.6666666666666666,0.0,0.24571428571428575
decode_calibrated,test_0167,compound,0.35988200589970504,0.6131386861313869,0.2,0.23213199752308245
decode_calibrated,test_0168,clean,0.9516129032258064,0.9494949494949494,0.8,0.9140625
decode_calibrated,test_0169,noise,0.4799999999999999,0.6703910614525139,0.0,0.24035896192093137
decode_calibrated,test_0170,reverb,0.27929373996789725,0.5714285714285714,0.0,0.13964686998394862
decode_calibrated,test_0171,clipping,0.7916666666666666,0.8219178082191781,0.6666666666666666,0.673193946747176
decode_calibrated,test_0172,gain_drift,0.7791563275434243,0.7017543859649122,0.8333333333333334,0.7025370804059329
decode_calibrated,test_0173,jitter,0.6394557823129251,0.6713286713286714,0.0,0.28285714285714286
decode_calibrated,test_0174,compound,0.5144291091593476,0.6206896551724138,0.0,0.2489972620796909
decode_calibrated,test_0175,clean,0.957345971563981,0.9072164948453607,1.0,0.9615774611731486
decode_calibrated,test_0176,noise,0.3458856345885635,0.6906474820143885,0.0,0.20838352204288127
decode_calibrated,test_0177,reverb,0.36258992805755397,0.6375000000000001,0.23529411764705882,0.2608215391685157
decode_calibrated,test_0178,clipping,0.9357798165137615,0.9261744966442952,0.923076923076923,0.9751119960179194
decode_calibrated,test_0179,gain_drift,0.9377593360995851,0.9014084507042254,0.6666666666666666,0.8441460055096419
decode_calibrated,test_0180,jitter,0.36885245901639346,0.6990291262135923,0.0,0.21177315147164394
decode_calibrated,test_0181,compound,0.5997490589711418,0.6868686868686867,0.42857142857142855,0.36662643269694223
decode_calibrated,test_0182,clean,0.9887640449438201,0.9589041095890412,1.0,1.0
decode_calibrated,test_0183,noise,0.42245989304812837,0.6713286713286714,0.0,0.22518159806295399
decode_calibrated,test_0184,reverb,0.18644067796610173,0.372093023255814,0.22222222222222224,0.10455318651767273
decode_calibrated,test_0185,clipping,0.960960960960961,0.9056603773584906,0.888888888888889,0.9178364987613543
decode_calibrated,test_0186,gain_drift,0.8283378746594007,0.7863247863247863,0.8333333333333333,0.7259918153432536
decode_calibrated,test_0187,jitter,0.30834512022630833,0.6666666666666666,0.0,0.19923554706163402
decode_calibrated,test_0188,compound,0.2352941176470588,0.6593406593406592,0.18181818181818182,0.23594406961963427
decode_calibrated,test_0189,clean,0.8846153846153846,0.8672566371681416,0.7692307692307693,0.816893629506895
decode_calibrated,test_0190,noise,0.5849514563106796,0.6666666666666666,0.0,0.26831658907130607
decode_calibrated,test_0191,reverb,0.016194331983805668,0.13114754098360656,0.0,0.019210930438084483
decode_calibrated,test_0192,clipping,0.8560606060606061,0.888888888888889,0.75,0.7418006937874486
decode_calibrated,test_0193,gain_drift,0.8585365853658535,0.7017543859649122,0.8,0.7787356321839081
decode_calibrated,test_0194,jitter,0.5590361445783133,0.6666666666666666,0.0,0.2608695652173913
decode_calibrated,test_0195,compound,0.5886990801576873,0.7142857142857143,0.3636363636363636,0.45540720961281705
decode_calibrated,test_0196,clean,0.9749303621169918,0.9243697478991596,1.0,0.9706349206349206
decode_calibrated,test_0197,noise,0.47150259067357514,0.7017543859649124,0.0,0.23825665859564163
decode_calibrated,test_0198,reverb,0.202401372212693,0.44705882352941173,0.22222222222222224,0.141877891834553
decode_calibrated,test_0199,clipping,0.955,0.916030534351145,0.8333333333333333,0.8440303657694962
decode_calibrated,test_0200,gain_drift,0.8597701149425288,0.7540983606557377,0.8333333333333334,0.7730679156908665
decode_calibrated,test_0201,jitter,0.4380704041720991,0.6741573033707865,0.0,0.23014548056284284
decode_calibrated,test_0202,compound,0.3674698795180723,0.5742574257425743,0.0,0.2004372799703539
decode_calibrated,test_0203,clean,0.9723991507430998,0.927536231884058,1.0,0.9482142857142858
decode_calibrated,test_0204,noise,0.4897435897435897,0.6808510638297872,0.0,0.24132912927479988
decode_calibrated,test_0205,reverb,0.0801526717557252,0.34375000000000006,0.18181818181818182,0.09581207482993197
decode_calibrated,test_0206,clipping,0.9714285714285715,0.8867924528301887,0.8571428571428571,0.7579180509413067
decode_calibrated,test_0207,gain_drift,0.9510086455331412,0.7540983606557377,0.8571428571428571,0.7570810759433514
decode_calibrated,test_0208,jitter,0.5832349468713105,0.676056338028169,0.0,0.26919296484513877
decode_calibrated,test_0209,compound,0.5031289111389237,0.5882352941176471,0.0,0.2474968037144203
decode_calibrated,test_0210,clean,0.9760765550239234,0.9574468085106383,0.8,0.991875423155044
decode_calibrated,test_0211,noise,0.41978609625668445,0.6666666666666666,0.0,0.2231085327532028
decode_calibrated,test_0212,reverb,0.09665427509293681,0.2857142857142857,0.0,0.052492136207224135
decode_calibrated,test_0213,clipping,0.8717948717948717,0.8101265822784809,0.8571428571428571,0.804437588989084
decode_calibrated,test_0214,gain_drift,0.9411764705882354,0.8037383177570094,0.9090909090909091,0.8215809211297316
decode_calibrated,test_0215,jitter,0.564294631710362,0.6857142857142856,0.0,0.26260869565217393
decode_calibrated,test_0216,compound,0.3669467787114846,0.6610169491525424,0.16666666666666666,0.17408922888374942
decode_calibrated,test_0217,clean,0.9514066496163682,0.8947368421052632,1.0,0.93432193559492
decode_calibrated,test_0218,noise,0.3758573388203018,0.6666666666666666,0.0,0.21476833976833978
decode_calibrated,test_0219,reverb,0.11913357400722022,0.35294117647058826,0.0,0.08474370039191273
decode_calibrated,test_0220,clipping,0.9358288770053477,0.9504950495049505,0.8,0.9720028715003589
decode_calibrated,test_0221,gain_drift,0.8928571428571429,0.8148148148148149,0.7142857142857143,0.9007728173612992
decode_calibrated,test_0222,jitter,0.5203452527743527,0.6779661016949152,0.0,0.25047619047619046
decode_calibrated,test_0223,compound,0.537128712871287,0.598984771573604,0.16666666666666666,0.2731802381572367
decode_calibrated,test_0224,clean,0.9201877934272301,0.8,1.0,0.7894215347927215
decode_calibrated,test_0225,noise,0.5745192307692307,0.6824644549763034,0.0,0.266682727053722
decode_calibrated,test_0226,reverb,0.014440433212996389,0.10526315789473685,0.0,0.016514566514566516
decode_calibrated,test_0227,clipping,0.836104513064133,0.768,0.7272727272727273,0.5746355685131196
decode_calibrated,test_0228,gain_drift,0.4316546762589929,0.5,0.3333333333333333,0.5339785398695561
decode_calibrated,test_0229,jitter,0.6118192352259559,0.6818181818181819,0.0,0.2759360839494395
decode_calibrated,test_0230,compound,0.32573289902280134,0.6666666666666666,0.0,0.19797308695482915
decode_calibrated,test_0231,clean,0.9832402234636871,0.9375,1.0,0.963487629688747
decode_calibrated,test_0232,noise,0.26608187134502925,0.6792452830188679,0.0,0.19103830402312696
decode_calibrated,test_0233,reverb,0.3577464788732394,0.46153846153846156,0.14285714285714288,0.19252263283938095
decode_calibrated,test_0234,clipping,0.9423459244532804,0.9452054794520548,0.8,0.9495224515661779
decode_calibrated,test_0235,gain_drift,0.631578947368421,0.7083333333333334,0.6666666666666665,0.7438167346146379
decode_calibrated,test_0236,jitter,0.314410480349345,0.6666666666666666,0.0,0.20059215396002963
decode_calibrated,test_0237,compound,0.47513812154696133,0.6341463414634146,0.5,0.3443570124862506
decode_calibrated,test_0238,clean,0.972972972972973,0.9600000000000001,0.7499999999999999,0.9405656999641961
decode_calibrated,test_0239,noise,0.5404732254047322,0.6666666666666666,0.0,0.257435397367138
decode_calibrated,test_0240,reverb,0.32786885245901637,0.5578231292517007,0.10526315789473682,0.17978783782060276
decode_calibrated,test_0241,clipping,0.8892794376098418,0.846153846153846,0.8571428571428571,0.822256549678695
decode_calibrated,test_0242,gain_drift,0.8604206500956024,0.6902654867256637,0.6666666666666667,0.6725546975546975
decode_calibrated,test_0243,jitter,0.4871794871794871,0.6666666666666666,0.0,0.24067796610169492
decode_calibrated,test_0244,compound,0.20677966101694914,0.5853658536585366,0.21052631578947367,0.18477710233029382
decode_calibrated,test_0245,clean,0.9704918032786886,0.9142857142857143,1.0,0.9203821656050956
decode_calibrated,test_0246,noise,0.4936708860759494,0.6857142857142856,0.0,0.24369747899159666
decode_calibrated,test_0247,reverb,0.23454833597464336,0.5375000000000001,0.3,0.2158933963991645
decode_calibrated,test_0248,clipping,0.8705035971223022,0.8674698795180723,0.7499999999999999,0.7540188049742189
decode_calibrated,test_0249,gain_drift,0.9306122448979591,0.8253968253968254,1.0,0.8937728937728938
decode_calibrated,test_0250,jitter,0.45100671140939597,0.676056338028169,0.0,0.23198811587026494
decode_calibrated,test_0251,compound,0.495364238410596,0.6699507389162561,0.37499999999999994,0.33246447059168094
decode_calibrated,test_0252,clean,0.980891719745223,0.9400000000000001,1.0,0.9982030548068285
decode_calibrated,test_0253,noise,0.38082191780821917,0.6666666666666666,0.0,0.2144065748126662
decode_calibrated,test_0254,reverb,0.5033467202141901,0.6206896551724138,0.1111111111111111,0.2593033260735124
decode_calibrated,test_0255,clipping,0.9596774193548387,0.9375,1.0,0.9245847176079733
decode_calibrated,test_0256,gain_drift,0.8644688644688645,0.7906976744186046,0.9090909090909091,0.8282183321477541
decode_calibrated,test_0257,jitter,0.6577181208053691,0.7024390243902439,0.0,0.2914285714285714
decode_calibrated,test_0258,compound,0.4623655913978494,0.5777777777777777,0.14285714285714288,0.22472835709626318
decode_calibrated,test_0259,clean,0.9847328244274809,0.9444444444444444,1.0,1.0
decode_calibrated,test_0260,noise,0.3875338753387534,0.6666666666666666,0.0,0.21584633853541416
decode_calibrated,test_0261,reverb,0.3560371517027864,0.3851851851851852,0.12500000000000003,0.16871213459560006
decode_calibrated,test_0262,clipping,0.952029520295203,0.8807339449541284,1.0,0.8490945674044266
decode_calibrated,test_0263,gain_drift,0.691292875989446,0.7017543859649122,0.7692307692307692,0.6714404570885228
decode_calibrated,test_0264,jitter,0.3286908077994429,0.6666666666666666,0.0,0.20333333333333334
decode_calibrated,test_0265,compound,0.14965986394557823,0.5952380952380953,0.14285714285714288,0.22031889678948505
decode_calibrated,test_0266,clean,0.9699248120300751,0.9696969696969697,0.888888888888889,0.9895724713242962
decode_calibrated,test_0267,noise,0.4312169312169312,0.6666666666666666,0.0,0.22572874006263552
decode_calibrated,test_0268,reverb,0.20640569395017794,0.32558139534883723,0.0,0.10964513808115704
decode_calibrated,test_0269,clipping,0.9646464646464646,0.8653846153846154,1.0,0.8493635077793493
decode_calibrated,test_0270,gain_drift,0.7155172413793103,0.7179487179487181,0.75,0.7167352655347854
decode_calibrated,test_0271,jitter,0.41644562334217505,0.6666666666666666,0.0,0.2223019861210816
decode_calibrated,test_0272,compound,0.54320987654321,0.6274509803921569,0.0,0.2423028256098975
decode_calibrated,test_0273,clean,0.9841986455981941,0.9726027397260274,0.923076923076923,0.9961734693877551
decode_calibrated,test_0274,noise,0.3641379310344827,0.6728971962616822,0.0,0.21079258010118043
decode_calibrated,test_0275,reverb,0.3232628398791541,0.4558823529411765,0.25000000000000006,0.21983696704488248
decode_calibrated,test_0276,clipping,0.9919999999999999,0.9696969696969697,0.8571428571428571,0.8452380952380952
decode_calibrated,test_0277,gain_drift,0.9211822660098523,0.8076923076923077,0.8333333333333333,0.7336405529953918
decode_calibrated,test_0278,jitter,0.5070422535211268,0.676056338028169,0.0,0.24871355060034306
decode_calibrated,test_0279,compound,0.4555555555555556,0.6612903225806451,0.3333333333333333,0.3357450324762673
decode_calibrated,test_0280,clean,0.9850746268656716,0.9473684210526316,1.0,1.0
decode_calibrated,test_0281,noise,0.5458996328029376,0.6666666666666666,0.0,0.25733525733525736
decode_calibrated,test_0282,reverb,0.31937984496124033,0.5095541401273886,0.15384615384615383,0.171885483281952
decode_calibrated,test_0283,clipping,0.9479768786127168,0.9,1.0,0.9398220826792256
decode_calibrated,test_0284,gain_drift,0.9007633587786259,0.8076923076923077,0.8333333333333333,0.7261682242990654
decode_calibrated,test_0285,jitter,0.48837209302325585,0.6703910614525139,0.0,0.24249084249084252
decode_calibrated,test_0286,compound,0.4033149171270718,0.6231884057971016,0.15384615384615385,0.22561971420239132
decode_calibrated,test_0287,clean,0.9753086419753086,0.9361702127659574,0.923076923076923,0.9958847736625513
decode_calibrated,test_0288,noise,0.5575757575757576,0.6956521739130436,0.0,0.25906362545018
decode_calibrated,test_0289,reverb,0.0036036036036036032,0.028169014084507043,0.0,0.005520945220193341
decode_calibrated,test_0290,clipping,0.9349112426035503,0.972972972972973,0.7499999999999999,0.9682539682539683
decode_calibrated,test_0291,gain_drift,0.8195121951219513,0.7906976744186046,0.8,0.7886473429951691
decode_calibrated,test_0292,jitter,0.32510885341074025,0.6666666666666666,0.0,0.2027729636048527
decode_calibrated,test_0293,compound,0.5106918238993711,0.6794258373205743,0.3333333333333333,0.29761904761904756
decode_calibrated,test_0294,clean,0.9792284866468843,0.9292929292929293,1.0,0.961764705882353
decode_calibrated,test_0295,noise,0.2927536231884058,0.6666666666666666,0.0,0.1962163473199127
decode_calibrated,test_0296,reverb,0.3751891074130106,0.536231884057971,0.13333333333333333,0.2082546493774815
decode_calibrated,test_0297,clipping,0.9649122807017544,0.8333333333333334,1.0,0.8020050125313283
decode_calibrated,test_0298,gain_drift,0.8811881188118811,0.8444444444444444,0.923076923076923,0.8838556371165066
decode_calibrated,test_0299,jitter,0.5682926829268292,0.6666666666666666,0.0,0.2650279873448528
decode_calibrated,test_0300,compound,0.41891891891891886,0.618705035971223,0.0,0.21479612511348348
decode_calibrated,test_0301,clean,0.9666666666666667,0.9,0.888888888888889,0.9580405932864949
decode_calibrated,test_0302,noise,0.5346534653465346,0.6956521739130436,0.0,0.2557915057915058
decode_calibrated,test_0303,reverb,0.10090090090090091,0.43076923076923074,0.4444444444444444,0.24607637208482386
decode_calibrated,test_0304,clipping,0.5539906103286385,0.8192771084337349,0.6,0.5824884792626728
decode_calibrated,test_0305,gain_drift,0.9372384937238495,0.9459459459459458,0.7499999999999999,0.9000634475389033
decode_calibrated,test_0306,jitter,0.4904701397712834,0.6857142857142856,0.0,0.24434824434824434
decode_calibrated,test_0307,compound,0.31888544891640874,0.6415094339622641,0.0,0.1845511816328937
decode_calibrated,test_0308,clean,0.9855072463768116,0.9589041095890412,0.923076923076923,0.9523809523809523
decode_calibrated,test_0309,noise,0.49042145593869724,0.6666666666666666,0.0,0.24147933284989123
decode_calibrated,test_0310,reverb,0.07342657342657342,0.2820512820512821,0.16666666666666666,0.05643464365612017
decode_calibrated,test_0311,clipping,0.9817444219066936,0.9291338582677166,1.0,0.9394285714285714
decode_calibrated,test_0312,gain_drift,0.9405940594059405,0.8037383177570094,1.0,0.8476190476190475
decode_calibrated,test_0313,jitter,0.3361111111111111,0.6990291262135923,0.0,0.2048652516098259
decode_calibrated,test_0314,compound,0.592020592020592,0.6914893617021277,0.16666666666666666,0.3142181010335169
decode_calibrated,test_0315,clean,0.9597069597069599,0.835820895522388,1.0,0.9006125589933172
decode_calibrated,test_0316,noise,0.4560943643512451,0.6808510638297872,0.0,0.23308270676691728
decode_calibrated,test_0317,reverb,0.34715821812596004,0.5662650602409639,0.2,0.22513032990974172
decode_calibrated,test_0318,clipping,0.975,0.923076923076923,1.0,0.997677119628339
decode_calibrated,test_0319,gain_drift,0.743455497382199,0.45161290322580644,0.8,0.5672619047619047
decode_calibrated,test_0320,jitter,0.31029619181946405,0.6923076923076924,0.0,0.19961841163844504
decode_calibrated,test_0321,compound,0.32915360501567403,0.6666666666666666,0.4285714285714285,0.3230030203714414
decode_calibrated,test_0322,clean,0.9347368421052631,0.8450704225352113,0.8,0.8386606477892785
decode_calibrated,test_0323,noise,0.4490861618798956,0.6703910614525139,0.0,0.23280423280423282
decode_calibrated,test_0324,reverb,0.335423197492163,0.6,0.0,0.20424397031539887
decode_calibrated,test_0325,clipping,0.9038461538461539,0.923076923076923,0.8,0.9233500417710944
decode_calibrated,test_0326,gain_drift,0.6233766233766233,0.6296296296296297,0.4,0.6172576832151301
decode_calibrated,test_0327,jitter,0.5576923076923077,0.6990291262135923,0.0,0.2619047619047619
decode_calibrated,test_0328,compound,0.36858974358974356,0.6206896551724139,0.0,0.18673234811165845
decode_calibrated,test_0329,clean,0.9217391304347826,0.8470588235294119,0.8571428571428571,0.8731126596980255
decode_calibrated,test_0330,noise,0.6177156177156178,0.6666666666666666,0.0,0.2792098289568779
decode_calibrated,test_0331,reverb,0.42441860465116277,0.5217391304347826,0.11764705882352941,0.22385394363174466
decode_calibrated,test_0332,clipping,0.9620253164556963,0.9056603773584906,0.75,0.8339140534262486
decode_calibrated,test_0333,gain_drift,0.897872340425532,0.8372093023255814,0.8333333333333334,0.8548755980195816
decode_calibrated,test_0334,jitter,0.3810810810810811,0.6666666666666666,0.0,0.2158359170045314
decode_calibrated,test_0335,compound,0.4062947067238913,0.6666666666666666,0.0,0.21349748258500584
decode_calibrated,test_0336,clean,0.9865470852017937,0.9500000000000001,1.0,0.9993593850096092
decode_calibrated,test_0337,noise,0.42399999999999993,0.7058823529411764,0.0,0.22552574329224076
decode_calibrated,test_0338,reverb,0.08829174664107485,0.38235294117647056,0.0,0.051836134828029366
decode_calibrated,test_0339,clipping,0.9552772808586761,0.8547008547008548,0.9090909090909091,0.9040575978464813
decode_calibrated,test_0340,gain_drift,0.8724279835390948,0.9010989010989011,0.888888888888889,0.8695767195767196
decode_calibrated,test_0341,jitter,0.5898942420681551,0.6666666666666666,0.0,0.2713807931199236
decode_calibrated,test_0342,compound,0.2377179080824089,0.5753424657534246,0.5,0.22840410955165052
decode_calibrated,test_0343,clean,0.9049773755656108,0.8478260869565218,1.0,0.8804128547970913
decode_calibrated,test_0344,noise,0.30459770114942525,0.6666666666666666,0.0,0.19854721549636803
decode_calibrated,test_0345,reverb,0.27102803738317754,0.5454545454545454,0.13333333333333333,0.1575580881703331
decode_calibrated,test_0346,clipping,0.9516539440203563,0.8333333333333334,1.0,0.8476967476967477
decode_calibrated,test_0347,gain_drift,0.9567099567099568,0.849056603773585,1.0,0.8785714285714284
decode_calibrated,test_0348,jitter,0.5550122249388753,0.7111111111111111,0.0,0.25815808556925307
decode_calibrated,test_0349,compound,0.27936507936507937,0.5116279069767442,0.18181818181818182,0.219968525966078
decode_calibrated,test_0350,clean,0.9866666666666667,0.9508196721311476,1.0,1.0
decode_calibrated,test_0351,noise,0.5106918238993711,0.6857142857142856,0.0,0.24517374517374518
decode_calibrated,test_0352,reverb,0.24172185430463577,0.4966442953020135,0.0,0.12542711667544534
decode_calibrated,test_0353,clipping,0.9661016949152543,0.9090909090909091,1.0,0.9373926619828259
decode_calibrated,test_0354,gain_drift,0.45918367346938777,0.4,0.3333333333333333,0.5203493892018483
decode_calibrated,test_0355,jitter,0.5640394088669951,0.6666666666666666,0.0,0.26390590541533937
decode_calibrated,test_0356,compound,0.5486725663716814,0.6635071090047393,0.13333333333333333,0.2599985048964641
decode_calibrated,test_0357,clean,0.9877300613496933,0.9600000000000001,1.0,0.9991341991341992
decode_calibrated,test_0358,noise,0.6261682242990654,0.6666666666666666,0.0,0.2818270165208941
decode_calibrated,test_0359,reverb,0.23758865248226949,0.32380952380952377,0.2962962962962963,0.2124551542801864
decode_calibrated,test_0360,clipping,0.8783068783068784,0.9032258064516129,0.7272727272727273,0.8748992033029062
decode_calibrated,test_0361,gain_drift,0.6894197952218429,0.6373626373626374,0.888888888888889,0.6597744360902256
decode_calibrated,test_0362,jitter,0.47328244274809156,0.6666666666666666,0.0,0.23857142857142857
decode_calibrated,test_0363,compound,0.2596599690880989,0.5434782608695653,0.13333333333333333,0.21517912981327614
decode_calibrated,test_0364,clean,0.923076923076923,0.7868852459016393,0.923076923076923,0.797077922077922
decode_calibrated,test_0365,noise,0.523038605230386,0.6666666666666666,0.0,0.24981932064562756
decode_calibrated,test_0366,reverb,0.10562180579216354,0.6428571428571429,0.25,0.21665861787309137
decode_calibrated,test_0367,clipping,0.8702702702702703,0.830188679245283,0.888888888888889,0.8770034843205574
decode_calibrated,test_0368,gain_drift,0.8722222222222222,0.775,0.888888888888889,0.7252475247524751
decode_calibrated,test_0369,jitter,0.3011363636363636,0.6666666666666666,0.0,0.1978021978021978
decode_calibrated,test_0370,compound,0.33967789165446555,0.5742574257425743,0.0,0.1957939875854015
decode_calibrated,test_0371,clean,0.86,0.835820895522388,0.8571428571428571,0.7631664963782276
decode_calibrated,test_0372,noise,0.5112781954887218,0.676056338028169,0.0,0.24963924963924963
decode_calibrated,test_0373,reverb,0.3938973647711512,0.5414364640883979,0.3,0.31329390125148765
decode_calibrated,test_0374,clipping,0.9318181818181819,0.8807339449541284,0.888888888888889,0.8378926038500507
decode_calibrated,test_0375,gain_drift,0.9775561097256857,0.944,0.9090909090909091,0.9421499292786422
decode_calibrated,test_0376,jitter,0.5238095238095238,0.6741573033707865,0.0,0.2515158864904196
decode_calibrated,test_0377,compound,0.6585956416464891,0.7093596059113301,0.13333333333333333,0.3406562444128051
decode_calibrated,test_0378,clean,0.9885931558935361,0.9589041095890412,1.0,1.0
decode_calibrated,test_0379,noise,0.3229461756373938,0.6666666666666666,0.0,0.2022200772200772
decode_calibrated,test_0380,reverb,0.2920203735144312,0.5581395348837209,0.0,0.15059156744058275
decode_calibrated,test_0381,clipping,0.9700374531835205,0.9210526315789473,0.7272727272727272,0.8217687074829932
decode_calibrated,test_0382,gain_drift,0.856353591160221,0.759493670886076,0.6666666666666665,0.7460702727693019
decode_calibrated,test_0383,jitter,0.5227272727272727,0.6824644549763034,0.0,0.25274725274725274
decode_calibrated,test_0384,compound,0.32727272727272727,0.5802469135802469,0.0,0.17260273538357662
decode_calibrated,test_0385,clean,0.9819494584837546,0.9791666666666666,0.888888888888889,0.9938775510204082
decode_calibrated,test_0386,noise,0.5676328502415459,0.6666666666666666,0.0,0.26475548060708265
decode_calibrated,test_0387,reverb,0.22666666666666666,0.5486725663716815,0.0,0.14461070844049567
decode_calibrated,test_0388,clipping,0.9888059701492536,0.9589041095890412,1.0,1.0
decode_calibrated,test_0389,gain_drift,0.943661971830986,0.8854961832061069,0.9090909090909091,0.9151785714285714
decode_calibrated,test_0390,jitter,0.633257403189066,0.6666666666666666,0.0,0.28380952380952384
decode_calibrated,test_0391,compound,0.299835255354201,0.5420560747663552,0.0,0.1502517090752385
decode_calibrated,test_0392,clean,0.9083503054989818,0.8636363636363635,0.6666666666666667,0.8524134055217832
decode_calibrated,test_0393,noise,0.30945558739255014,0.6666666666666666,0.0,0.20096852300242132
decode_calibrated,test_0394,reverb,0.1783876500857633,0.5121951219512195,0.0,0.098987991074322
decode_calibrated,test_0395,clipping,0.931726907630522,0.923076923076923,0.8571428571428571,0.8736126029359113
decode_calibrated,test_0396,gain_drift,0.7658402203856749,0.7118644067796611,0.6153846153846153,0.7068727012336035
decode_calibrated,test_0397,jitter,0.6013986013986015,0.6666666666666666,0.0,0.2742857142857143
decode_calibrated,test_0398,compound,0.3575581395348837,0.5696969696969697,0.0,0.19576907467532467
decode_calibrated,test_0399,clean,0.9330024813895781,0.9489051094890512,0.8,0.9479853479853481
decode_calibrated,test_0400,noise,0.5288220551378446,0.6666666666666666,0.0,0.2543197858359698
decode_calibrated,test_0401,reverb,0.1842105263157895,0.4883720930232558,0.16666666666666666,0.15414087636056745
decode_calibrated,test_0402,clipping,0.9400000000000001,0.8571428571428571,1.0,0.889937106918239
decode_calibrated,test_0403,gain_drift,0.8884026258205688,0.8217054263565892,0.8333333333333334,0.8418753802891018
decode_calibrated,test_0404,jitter,0.4770408163265306,0.6666666666666666,0.0,0.23809523809523808
decode_calibrated,test_0405,compound,0.39002932551319647,0.5760000000000001,0.14285714285714288,0.19373657017310894
decode_calibrated,test_0406,clean,0.9498327759197326,0.888888888888889,1.0,0.9202764976958525
decode_calibrated,test_0407,noise,0.44973544973544965,0.6713286713286714,0.0,0.23159434422233058
decode_calibrated,test_0408,reverb,0.19384615384615386,0.5343511450381679,0.0,0.1227518404622123
decode_calibrated,test_0409,clipping,0.9282051282051282,0.9076923076923077,0.9090909090909091,0.9467032967032967
decode_calibrated,test_0410,gain_drift,0.9102040816326531,0.819672131147541,0.8,0.7723381487426432
decode_calibrated,test_0411,jitter,0.3475862068965517,0.6666666666666666,0.0,0.20725017886954447
decode_calibrated,test_0412,compound,0.32980332829046904,0.5352112676056339,0.33333333333333337,0.24262394613017618
decode_calibrated,test_0413,clean,0.9821428571428572,0.9365079365079364,1.0,0.9981120201384518
decode_calibrated,test_0414,noise,0.571773220747889,0.6666666666666666,0.0,0.2659266409266409
decode_calibrated,test_0415,reverb,0.09982174688057041,0.25531914893617025,0.14285714285714285,0.07979296601099753
decode_calibrated,test_0416,clipping,0.941908713692946,0.8930817610062893,0.923076923076923,0.8867641544806899
decode_calibrated,test_0417,gain_drift,0.45070422535211263,0.4347826086956522,0.7499999999999999,0.5398268398268399
decode_calibrated,test_0418,jitter,0.37837837837837834,0.6713286713286714,0.0,0.21523809523809523
decode_calibrated,test_0419,compound,0.610126582278481,0.624390243902439,0.26666666666666666,0.348436030431989
augmentation_only,test_0000,clean,0.9074074074074073,0.9090909090909091,0.8571428571428571,0.7939233385661957
augmentation_only,test_0001,noise,0.7784679089026916,0.7200000000000001,0.6153846153846153,0.5144183973524862
augmentation_only,test_0002,reverb,0.9259259259259259,0.8103448275862069,0.8,0.6767822736030829
augmentation_only,test_0003,clipping,0.9671052631578948,0.8648648648648649,1.0,0.8524619560848622
augmentation_only,test_0004,gain_drift,0.93687707641196,0.8732394366197184,0.8571428571428571,0.9301475075226733
augmentation_only,test_0005,jitter,0.8424242424242424,0.7272727272727272,0.7499999999999999,0.7492000441354959
augmentation_only,test_0006,compound,0.8356997971602433,0.7218045112781954,0.6666666666666665,0.5459681933423332
augmentation_only,test_0007,clean,0.9850746268656716,0.9752066115702478,0.9090909090909091,0.9428571428571428
augmentation_only,test_0008,noise,0.7688787185354692,0.5760000000000001,0.35294117647058826,0.46011328072729746
augmentation_only,test_0009,reverb,0.8916256157635467,0.8235294117647058,0.9090909090909091,0.7597966421495833
augmentation_only,test_0010,clipping,0.9177215189873418,0.8910891089108911,0.888888888888889,0.8612796469939327
augmentation_only,test_0011,gain_drift,0.9604989604989606,0.9322033898305084,0.8333333333333333,0.8542188805346699
augmentation_only,test_0012,jitter,0.9445910290237468,0.864406779661017,0.9090909090909091,0.9308542465666225
augmentation_only,test_0013,compound,0.6315789473684211,0.7216494845360824,0.5,0.5253880557747961
augmentation_only,test_0014,clean,0.9513108614232209,0.8787878787878789,1.0,0.8955121616992121
augmentation_only,test_0015,noise,0.8874172185430464,0.8387096774193549,0.8333333333333333,0.7558928991629595
augmentation_only,test_0016,reverb,0.8690807799442897,0.7642276422764227,0.888888888888889,0.6626591230551627
augmentation_only,test_0017,clipping,0.9952153110047847,0.9863013698630138,1.0,1.0
augmentation_only,test_0018,gain_drift,0.8944723618090452,0.8450704225352113,0.6666666666666666,0.8298268398268399
augmentation_only,test_0019,jitter,0.9166666666666666,0.8219178082191781,0.6666666666666666,0.8262209647724532
augmentation_only,test_0020,compound,0.9029535864978903,0.761904761904762,0.8,0.8333469679926374
augmentation_only,test_0021,clean,0.970873786407767,0.9387755102040817,0.8,0.9540816326530612
augmentation_only,test_0022,noise,0.7916666666666666,0.6478873239436621,0.5,0.4687709279847558
augmentation_only,test_0023,reverb,0.793939393939394,0.7433628318584071,0.888888888888889,0.6673685888257955
augmentation_only,test_0024,clipping,0.9964912280701755,0.9863013698630138,1.0,1.0
augmentation_only,test_0025,gain_drift,0.9854227405247813,0.9473684210526315,1.0,1.0
augmentation_only,test_0026,jitter,0.9263157894736842,0.8641975308641976,0.7499999999999999,0.7822681704260651
augmentation_only,test_0027,compound,0.8418708240534521,0.6845637583892618,0.7142857142857143,0.615337927904932
augmentation_only,test_0028,clean,0.9317269076305222,0.8478260869565218,0.888888888888889,0.8480851534828808
augmentation_only,test_0029,noise,0.6914893617021277,0.7272727272727273,0.13333333333333333,0.3519163763066202
augmentation_only,test_0030,reverb,0.8495145631067962,0.838235294117647,0.8333333333333333,0.7479181120696365
augmentation_only,test_0031,clipping,0.9461077844311377,0.888888888888889,1.0,0.945887445887446
augmentation_only,test_0032,gain_drift,0.9239766081871345,0.8813559322033899,0.8333333333333333,0.9212504702944898
augmentation_only,test_0033,jitter,0.8883928571428571,0.7727272727272727,0.8000000000000002,0.7017543859649121
augmentation_only,test_0034,compound,0.8154506437768241,0.64,0.9090909090909091,0.6052697414843801
augmentation_only,test_0035,clean,0.9681274900398407,0.9403973509933775,0.8571428571428571,0.9262948207171314
augmentation_only,test_0036,noise,0.8929663608562691,0.7851851851851853,1.0,0.7698845458339131
augmentation_only,test_0037,reverb,0.7758007117437724,0.7567567567567567,0.8,0.623427264219611
augmentation_only,test_0038,clipping,0.9521410579345088,0.8712871287128713,0.888888888888889,0.9516008475929232
augmentation_only,test_0039,gain_drift,0.8592592592592592,0.8888888888888888,0.8333333333333333,0.82783341860514
augmentation_only,test_0040,jitter,0.9087301587301587,0.7382550335570469,0.923076923076923,0.7838910947249007
augmentation_only,test_0041,compound,0.46735395189003437,0.631578947368421,0.3333333333333333,0.39452932010793146
augmentation_only,test_0042,clean,0.920863309352518,0.8712871287128713,0.8,0.9376593725908794
augmentation_only,test_0043,noise,0.8129770992366412,0.7555555555555556,0.6666666666666666,0.6859056188407724
augmentation_only,test_0044,reverb,0.8084210526315789,0.8217054263565893,0.7692307692307693,0.718854104892995
augmentation_only,test_0045,clipping,0.9245283018867925,0.8983050847457628,0.8333333333333333,0.9144989551604088
augmentation_only,test_0046,gain_drift,0.9401330376940132,0.8518518518518519,0.888888888888889,0.90042194092827
augmentation_only,test_0047,jitter,0.9032258064516129,0.7792207792207793,1.0,0.6422760197196287
augmentation_only,test_0048,compound,0.8371040723981901,0.6446280991735536,0.9090909090909091,0.6803354540196647
augmentation_only,test_0049,clean,0.9632352941176471,0.968421052631579,0.888888888888889,0.9255102040816326
augmentation_only,test_0050,noise,0.6208791208791209,0.6896551724137931,0.18181818181818182,0.37324355971896955
augmentation_only,test_0051,reverb,0.9234828496042216,0.8347826086956522,0.7272727272727273,0.792016806722689
augmentation_only,test_0052,clipping,0.9750889679715302,0.9113924050632911,1.0,0.9484126984126985
augmentation_only,test_0053,gain_drift,0.8404255319148936,0.6593406593406593,0.6666666666666665,0.7670836076366029
augmentation_only,test_0054,jitter,0.9309090909090909,0.813953488372093,0.8571428571428571,0.6461187214611872
augmentation_only,test_0055,compound,0.7413793103448276,0.4716981132075472,0.42857142857142855,0.47430330311067476
augmentation_only,test_0056,clean,0.9032258064516129,0.8907563025210085,1.0,0.8923421406180028
augmentation_only,test_0057,noise,0.7838983050847458,0.7393939393939394,0.7692307692307692,0.5921778711484593
augmentation_only,test_0058,reverb,0.9363957597173145,0.8875000000000001,1.0,0.928095238095238
augmentation_only,test_0059,clipping,0.9558232931726908,0.912621359223301,0.75,0.8006644518272426
augmentation_only,test_0060,gain_drift,0.9253731343283581,0.9747899159663865,0.7692307692307693,0.9154190060303596
augmentation_only,test_0061,jitter,0.8844884488448845,0.7628865979381444,0.888888888888889,0.7902766021012797
augmentation_only,test_0062,compound,0.7823343848580441,0.6972477064220183,0.7272727272727273,0.5994893879509264
augmentation_only,test_0063,clean,0.979253112033195,0.9056603773584906,1.0,0.851335656213705
augmentation_only,test_0064,noise,0.7768595041322315,0.7341772151898733,0.6666666666666666,0.5764113892979872
augmentation_only,test_0065,reverb,0.9196428571428571,0.7642276422764228,0.9090909090909091,0.6678215510073917
augmentation_only,test_0066,clipping,0.9745762711864406,0.923076923076923,1.0,0.9976387249114522
augmentation_only,test_0067,gain_drift,0.88,0.9090909090909091,0.8571428571428571,0.8979286781977365
augmentation_only,test_0068,jitter,0.8870703764320786,0.6615384615384615,0.7692307692307692,0.6790473732401724
augmentation_only,test_0069,compound,0.6550218340611353,0.6956521739130435,0.5714285714285715,0.4630500301386377
augmentation_only,test_0070,clean,0.989795918367347,0.9600000000000001,1.0,0.9992784992784992
augmentation_only,test_0071,noise,0.6950092421441775,0.710843373493976,0.13333333333333333,0.3635551948051948
augmentation_only,test_0072,reverb,0.9083969465648856,0.8311688311688312,0.8571428571428571,0.8241211908521963
augmentation_only,test_0073,clipping,0.9684601113172543,0.8905109489051095,0.8571428571428571,0.901036257199509
augmentation_only,test_0074,gain_drift,0.8758169934640523,0.8266666666666667,0.8571428571428571,0.7682980599647266
augmentation_only,test_0075,jitter,0.9467455621301775,0.7954545454545454,1.0,0.8512824362535346
augmentation_only,test_0076,compound,0.8704061895551257,0.7681159420289856,0.923076923076923,0.7414596273291926
augmentation_only,test_0077,clean,0.9544468546637744,0.9655172413793104,0.9090909090909091,0.9795057263411694
augmentation_only,test_0078,noise,0.888888888888889,0.7741935483870969,1.0,0.7250084033613445
augmentation_only,test_0079,reverb,0.9451697127937337,0.8761904761904762,0.8,0.8392857142857143
augmentation_only,test_0080,clipping,0.9503105590062112,0.8571428571428572,0.888888888888889,0.8787461621991081
augmentation_only,test_0081,gain_drift,0.9315068493150684,0.9026548672566371,0.9090909090909091,0.8792207792207792
augmentation_only,test_0082,jitter,0.9177215189873417,0.8727272727272727,0.8,0.8993316624895572
augmentation_only,test_0083,compound,0.8541666666666666,0.759493670886076,0.28571428571428575,0.5245679377892752
augmentation_only,test_0084,clean,0.9881235154394298,0.946236559139785,1.0,1.0
augmentation_only,test_0085,noise,0.46678023850085176,0.6713286713286714,0.11764705882352941,0.2731746031746032
augmentation_only,test_0086,reverb,0.8666666666666667,0.7714285714285714,0.7692307692307693,0.6605220692928333
augmentation_only,test_0087,clipping,0.9762845849802372,0.9166666666666666,0.888888888888889,0.8155373611895351
augmentation_only,test_0088,gain_drift,0.9069069069069069,0.8275862068965517,0.888888888888889,0.7704211191840881
augmentation_only,test_0089,jitter,0.8932038834951457,0.7945205479452055,0.8571428571428571,0.8738385186983317
augmentation_only,test_0090,compound,0.8934426229508197,0.7045454545454546,0.8571428571428571,0.7322344322344322
augmentation_only,test_0091,clean,0.9526627218934911,0.8387096774193549,1.0,0.886113737437406
augmentation_only,test_0092,noise,0.9649122807017544,0.8947368421052632,1.0,0.8998357963875206
augmentation_only,test_0093,reverb,0.8345864661654135,0.7320261437908497,0.6666666666666666,0.5820823656035802
augmentation_only,test_0094,clipping,0.9404761904761905,0.8947368421052632,0.8571428571428571,0.930465367965368
augmentation_only,test_0095,gain_drift,0.9533333333333333,0.8712871287128713,1.0,0.8797852474323063
augmentation_only,test_0096,jitter,0.888888888888889,0.8080808080808081,0.8,0.794292442251626
augmentation_only,test_0097,compound,0.697459584295612,0.6142857142857143,0.14285714285714285,0.4176687715444922
augmentation_only,test_0098,clean,0.9834710743801653,0.9459459459459458,1.0,0.9988290398126464
augmentation_only,test_0099,noise,0.7791164658634538,0.7532467532467532,0.7499999999999999,0.6261337868480725
augmentation_only,test_0100,reverb,0.9310344827586207,0.7899159663865546,0.5714285714285715,0.5476190476190476
augmentation_only,test_0101,clipping,0.9598108747044918,0.9352517985611511,1.0,0.944517256443862
augmentation_only,test_0102,gain_drift,0.955223880597015,0.8695652173913043,1.0,0.8991172226466345
augmentation_only,test_0103,jitter,0.7152777777777777,0.6976744186046512,0.888888888888889,0.6120763983252517
augmentation_only,test_0104,compound,0.7207792207792207,0.6666666666666666,0.7272727272727273,0.5805502846299809
augmentation_only,test_0105,clean,0.967741935483871,0.9142857142857143,1.0,0.9246031746031746
augmentation_only,test_0106,noise,0.8788732394366198,0.6914893617021277,0.5714285714285715,0.5476571623718963
augmentation_only,test_0107,reverb,0.8413461538461539,0.8640000000000001,0.7692307692307693,0.8531644891839794
augmentation_only,test_0108,clipping,0.9019607843137254,0.9210526315789473,0.923076923076923,0.884
augmentation_only,test_0109,gain_drift,0.9774436090225563,0.8571428571428571,1.0,0.8550420168067226
augmentation_only,test_0110,jitter,0.8711111111111112,0.759493670886076,0.5714285714285715,0.7420068027210884
augmentation_only,test_0111,compound,0.8093994778067884,0.6846846846846846,0.3333333333333333,0.5726536408751833
augmentation_only,test_0112,clean,0.976878612716763,0.9375,1.0,0.9991928974979822
augmentation_only,test_0113,noise,0.8074245939675174,0.7121212121212122,0.6,0.5732822530029891
augmentation_only,test_0114,reverb,0.841046277665996,0.7755102040816326,0.8000000000000002,0.5735379125948521
augmentation_only,test_0115,clipping,0.9291338582677166,0.9315068493150684,0.8571428571428571,0.9712153518123667
augmentation_only,test_0116,gain_drift,0.8699551569506727,0.7346938775510204,0.6,0.7899126274605202
augmentation_only,test_0117,jitter,0.8628571428571428,0.7651006711409396,0.7692307692307692,0.7378258489180883
augmentation_only,test_0118,compound,0.814663951120163,0.6153846153846153,0.5,0.4591581115651682
augmentation_only,test_0119,clean,0.9570957095709571,0.923076923076923,0.888888888888889,0.8891036414565826
augmentation_only,test_0120,noise,0.8114754098360657,0.608695652173913,0.6666666666666665,0.46614711571750567
augmentation_only,test_0121,reverb,0.8246913580246914,0.786206896551724,0.6666666666666665,0.545021645021645
augmentation_only,test_0122,clipping,0.9594356261022928,0.9261744966442952,0.8333333333333334,0.8853228962818004
augmentation_only,test_0123,gain_drift,0.9545454545454546,0.9285714285714286,0.923076923076923,0.9217142857142857
augmentation_only,test_0124,jitter,0.942608695652174,0.8,1.0,0.8208924869824523
augmentation_only,test_0125,compound,0.8370607028753994,0.6837606837606838,0.6666666666666666,0.6189689748731863
augmentation_only,test_0126,clean,0.9381443298969072,0.8571428571428571,0.8,0.605177993527508
augmentation_only,test_0127,noise,0.7837837837837838,0.6976744186046512,0.4444444444444444,0.4830449873450014
augmentation_only,test_0128,reverb,0.8408644400785855,0.6938775510204082,0.8000000000000002,0.5370803913455506
augmentation_only,test_0129,clipping,0.7833333333333334,0.878048780487805,0.7499999999999999,0.767123287671233
augmentation_only,test_0130,gain_drift,0.9711934156378601,1.0,0.7499999999999999,0.984
augmentation_only,test_0131,jitter,0.7692307692307693,0.8717948717948718,0.5454545454545454,0.8098251959011453
augmentation_only,test_0132,compound,0.8498727735368956,0.7428571428571428,0.8333333333333334,0.7070192996762794
augmentation_only,test_0133,clean,0.9803921568627451,0.9400000000000001,1.0,0.9981566820276498
augmentation_only,test_0134,noise,0.9057471264367816,0.8148148148148148,0.6153846153846153,0.6969856908280555
augmentation_only,test_0135,reverb,0.8607594936708861,0.7222222222222223,0.6153846153846153,0.621982281284607
augmentation_only,test_0136,clipping,0.9462365591397849,0.9215686274509804,0.888888888888889,0.9209632851319034
augmentation_only,test_0137,gain_drift,0.8952879581151832,0.9105691056910569,0.8333333333333333,0.8992526865818792
augmentation_only,test_0138,jitter,0.8554216867469879,0.7916666666666666,0.8333333333333333,0.6508876721420275
augmentation_only,test_0139,compound,0.7372262773722628,0.6829268292682927,0.4444444444444444,0.6315540728384764
augmentation_only,test_0140,clean,0.9710144927536232,0.9218749999999999,0.9090909090909091,0.9952830188679245
augmentation_only,test_0141,noise,0.7820773930753564,0.6774193548387097,0.6666666666666667,0.6298695246971109
augmentation_only,test_0142,reverb,0.8201892744479494,0.7272727272727273,0.4,0.45047109752992115
augmentation_only,test_0143,clipping,0.9778869778869779,0.9243697478991596,1.0,0.9400525727532392
augmentation_only,test_0144,gain_drift,0.9575757575757575,0.9,0.888888888888889,0.9549453174632344
augmentation_only,test_0145,jitter,0.944337811900192,0.8104575163398693,0.9090909090909091,0.765370900718778
augmentation_only,test_0146,compound,0.7183462532299741,0.6585365853658538,0.6,0.5495941966530202
augmentation_only,test_0147,clean,0.9660377358490565,0.9090909090909091,1.0,0.9232165237064406
augmentation_only,test_0148,noise,0.8241758241758241,0.7111111111111111,0.6,0.5480010475238182
augmentation_only,test_0149,reverb,0.8688524590163934,0.75,0.6666666666666666,0.6272697534902668
augmentation_only,test_0150,clipping,0.9912739965095986,0.9659863945578231,1.0,0.9995039682539683
augmentation_only,test_0151,gain_drift,0.9611940298507463,0.924731182795699,0.8,0.9285714285714286
augmentation_only,test_0152,jitter,0.9143897996357013,0.7499999999999999,0.8571428571428571,0.7956311232627022
augmentation_only,test_0153,compound,0.8875968992248062,0.6615384615384615,0.8571428571428571,0.6911420305827248
augmentation_only,test_0154,clean,0.9086651053864169,0.8545454545454546,0.8000000000000002,0.8787986485893554
augmentation_only,test_0155,noise,0.7353535353535353,0.7681159420289856,0.8000000000000002,0.6368546476582979
augmentation_only,test_0156,reverb,0.9070796460176991,0.7833333333333333,0.5454545454545454,0.656828020464384
augmentation_only,test_0157,clipping,0.9163179916317992,0.8347826086956521,0.9090909090909091,0.8611841710202366
augmentation_only,test_0158,gain_drift,0.9702602230483272,0.8888888888888888,1.0,0.9232607541157727
augmentation_only,test_0159,jitter,0.8306451612903225,0.7741935483870969,0.9090909090909091,0.6511888476320761
augmentation_only,test_0160,compound,0.8430493273542601,0.7058823529411765,0.8571428571428571,0.6110378035511727
augmentation_only,test_0161,clean,0.9832935560859188,0.944,1.0,0.9700808625336927
augmentation_only,test_0162,noise,0.8021778584392014,0.7894736842105263,0.8333333333333333,0.6883116883116883
augmentation_only,test_0163,reverb,0.900608519269777,0.8925619834710743,0.8333333333333333,0.9304582210242588
augmentation_only,test_0164,clipping,0.9267139479905439,0.8282828282828283,1.0,0.8300258926573539
augmentation_only,test_0165,gain_drift,0.8294573643410853,0.9484536082474228,0.5714285714285715,0.8595308627047942
augmentation_only,test_0166,jitter,0.8571428571428571,0.8571428571428572,0.9090909090909091,0.7980168561472567
augmentation_only,test_0167,compound,0.9166666666666667,0.7446808510638298,1.0,0.8045420097144235
augmentation_only,test_0168,clean,0.9448818897637796,0.9411764705882353,0.888888888888889,0.9818763326226012
augmentation_only,test_0169,noise,0.8275862068965517,0.7659574468085106,0.9090909090909091,0.6732422778672292
augmentation_only,test_0170,reverb,0.8721804511278195,0.8571428571428571,0.7272727272727273,0.7710084033613446
augmentation_only,test_0171,clipping,0.979253112033195,0.927536231884058,1.0,0.9035909445745512
augmentation_only,test_0172,gain_drift,0.9878048780487805,0.9594594594594595,1.0,0.9744623655913979
augmentation_only,test_0173,jitter,0.9326047358834243,0.7959183673469388,1.0,0.8038346823309769
augmentation_only,test_0174,compound,0.8244274809160306,0.7027027027027027,0.5714285714285714,0.6277436624153676
augmentation_only,test_0175,clean,0.9537037037037037,0.9019607843137256,1.0,0.9974259974259975
augmentation_only,test_0176,noise,0.5511111111111111,0.6906474820143885,0.0,0.26205083260297984
augmentation_only,test_0177,reverb,0.9053254437869822,0.8309859154929577,0.9090909090909091,0.7712732919254659
augmentation_only,test_0178,clipping,0.9583333333333333,0.9370629370629372,0.8,0.9857142857142858
augmentation_only,test_0179,gain_drift,0.9617021276595745,0.8656716417910448,1.0,0.9011387163561076
augmentation_only,test_0180,jitter,0.9133858267716535,0.7419354838709676,1.0,0.7942821573073674
augmentation_only,test_0181,compound,0.6962616822429907,0.5,0.4615384615384615,0.5252762127633076
augmentation_only,test_0182,clean,0.9776119402985074,0.918918918918919,1.0,1.0
augmentation_only,test_0183,noise,0.9655172413793103,0.888888888888889,1.0,0.9250053351004685
augmentation_only,test_0184,reverb,0.9173333333333332,0.7899159663865546,0.6666666666666666,0.5417256011315417
augmentation_only,test_0185,clipping,0.966565349544073,0.8952380952380952,0.8571428571428571,0.8418568610876304
augmentation_only,test_0186,gain_drift,0.9363867684478372,0.905982905982906,0.8333333333333333,0.8656106587712804
augmentation_only,test_0187,jitter,0.8181818181818182,0.8045977011494253,0.7499999999999999,0.6377880184331798
augmentation_only,test_0188,compound,0.7526132404181185,0.8,0.6666666666666666,0.6613461026868848
augmentation_only,test_0189,clean,0.8994708994708994,0.9137931034482758,0.9090909090909091,0.9002728731942214
augmentation_only,test_0190,noise,0.8516129032258064,0.7238095238095237,0.5714285714285714,0.7487461893471081
augmentation_only,test_0191,reverb,0.728476821192053,0.7865168539325842,0.7499999999999999,0.5998504113687358
augmentation_only,test_0192,clipping,0.8740157480314961,0.9387755102040817,0.888888888888889,0.9473150962512664
augmentation_only,test_0193,gain_drift,0.8803827751196173,0.7868852459016393,0.8,0.8275862068965517
augmentation_only,test_0194,jitter,0.898876404494382,0.7652173913043478,0.9090909090909091,0.7765026943268809
augmentation_only,test_0195,compound,0.731006160164271,0.5714285714285714,0.4444444444444445,0.37988529965948337
augmentation_only,test_0196,clean,0.9693593314763231,0.9075630252100839,1.0,0.940471756672874
augmentation_only,test_0197,noise,0.9505494505494505,0.85,1.0,0.9087912087912088
augmentation_only,test_0198,reverb,0.7544303797468355,0.7130434782608694,0.5,0.468924982525235
augmentation_only,test_0199,clipping,0.9772151898734177,0.9302325581395349,1.0,0.9393210749646392
augmentation_only,test_0200,gain_drift,0.8944099378881988,0.8571428571428571,0.8571428571428571,0.9197875940279397
augmentation_only,test_0201,jitter,0.9526627218934912,0.8833333333333333,0.9090909090909091,0.9352841136454583
augmentation_only,test_0202,compound,0.7125748502994012,0.5789473684210527,0.6666666666666666,0.5041511387163561
augmentation_only,test_0203,clean,0.9745762711864409,0.9352517985611511,1.0,0.9482142857142858
augmentation_only,test_0204,noise,0.961038961038961,0.8484848484848485,1.0,0.8862066173692449
augmentation_only,test_0205,reverb,0.8323353293413174,0.7777777777777778,0.8571428571428571,0.6413843888070693
augmentation_only,test_0206,clipping,0.973621103117506,0.8932038834951457,0.8571428571428571,0.8425426774483379
augmentation_only,test_0207,gain_drift,0.9860724233983287,0.9295774647887323,1.0,0.9507892169903344
augmentation_only,test_0208,jitter,0.922465208747515,0.7671232876712328,0.923076923076923,0.7930065876152833
augmentation_only,test_0209,compound,0.6140845070422536,0.5111111111111111,0.5,0.5811447811447811
augmentation_only,test_0210,clean,0.976303317535545,0.9791666666666666,0.7272727272727273,0.9893687707641197
augmentation_only,test_0211,noise,0.8553459119496856,0.8615384615384615,0.8571428571428571,0.8467023475133616
augmentation_only,test_0212,reverb,0.8090614886731392,0.717948717948718,0.7499999999999999,0.5878667885064474
augmentation_only,test_0213,clipping,0.8976897689768977,0.9014084507042254,0.8571428571428571,0.8606527273486081
augmentation_only,test_0214,gain_drift,0.9649122807017544,0.8620689655172413,1.0,0.9092618039905458
augmentation_only,test_0215,jitter,0.9030837004405287,0.7192982456140351,0.8000000000000002,0.736661343624548
augmentation_only,test_0216,compound,0.8261964735516373,0.7216494845360826,0.6666666666666666,0.629702719936674
augmentation_only,test_0217,clean,0.9701492537313433,0.9256198347107439,0.8333333333333333,0.9421428571428571
augmentation_only,test_0218,noise,0.8403908794788273,0.7017543859649124,0.6,0.6375350140056023
augmentation_only,test_0219,reverb,0.8120300751879699,0.7912087912087912,0.6666666666666666,0.548149671616415
augmentation_only,test_0220,clipping,0.9915014164305949,0.9896907216494846,0.888888888888889,0.9967897271268057
augmentation_only,test_0221,gain_drift,0.8898678414096916,0.8507462686567164,0.7692307692307692,0.8933044990858674
augmentation_only,test_0222,jitter,0.9365853658536585,0.8035714285714286,0.888888888888889,0.8720100162287402
augmentation_only,test_0223,compound,0.9154639175257733,0.7153284671532848,1.0,0.6947647719155016
augmentation_only,test_0224,clean,0.9201877934272301,0.8,1.0,0.7894215347927215
augmentation_only,test_0225,noise,0.9124236252545824,0.7499999999999999,0.7272727272727272,0.7496608127211833
augmentation_only,test_0226,reverb,0.8870967741935484,0.8,0.888888888888889,0.6749482401656314
augmentation_only,test_0227,clipping,0.9361702127659575,0.923076923076923,0.888888888888889,0.9764285714285714
augmentation_only,test_0228,gain_drift,0.787878787878788,0.8985507246376813,0.7499999999999999,0.8262101615168882
augmentation_only,test_0229,jitter,0.799097065462754,0.6666666666666667,0.6,0.7107142857142856
augmentation_only,test_0230,compound,0.6326530612244897,0.7105263157894738,0.5454545454545454,0.6152078684188776
augmentation_only,test_0231,clean,0.9747899159663864,0.9052631578947369,1.0,0.9245720383439295
augmentation_only,test_0232,noise,0.8058252427184466,0.7000000000000001,0.8571428571428571,0.6897868177371284
augmentation_only,test_0233,reverb,0.9239766081871346,0.8346456692913387,0.9090909090909091,0.8584636774417795
augmentation_only,test_0234,clipping,0.9498997995991983,0.9583333333333334,0.923076923076923,0.9546355028497885
augmentation_only,test_0235,gain_drift,0.9594272076372317,0.9593495934959351,0.9090909090909091,0.9835418038183015
augmentation_only,test_0236,jitter,0.9380530973451328,0.883116883116883,0.8571428571428571,0.8878127522195319
augmentation_only,test_0237,compound,0.8666666666666667,0.6811594202898551,0.9090909090909091,0.5913166283862986
augmentation_only,test_0238,clean,0.9767441860465117,0.9473684210526316,0.8571428571428571,0.9945887445887446
augmentation_only,test_0239,noise,0.8646080760095012,0.7222222222222222,0.7272727272727272,0.7001800720288116
augmentation_only,test_0240,reverb,0.844559585492228,0.7394957983193278,0.6153846153846154,0.6616229014205768
augmentation_only,test_0241,clipping,0.9842931937172774,0.9352517985611511,1.0,0.9513923216345361
augmentation_only,test_0242,gain_drift,0.9581881533101045,0.8636363636363635,1.0,0.9222972972972973
augmentation_only,test_0243,jitter,0.9424083769633508,0.7835051546391752,0.888888888888889,0.8444627192982457
augmentation_only,test_0244,compound,0.8705882352941177,0.7142857142857143,1.0,0.671031746031746
augmentation_only,test_0245,clean,0.9641693811074918,0.897196261682243,1.0,0.9195867026055706
augmentation_only,test_0246,noise,0.9411764705882353,0.8321167883211679,1.0,0.7852448021462106
augmentation_only,test_0247,reverb,0.8286252354048963,0.7544910179640719,0.7499999999999999,0.6211112166894578
augmentation_only,test_0248,clipping,0.8996282527881041,0.9473684210526316,0.7499999999999999,0.9546332046332047
augmentation_only,test_0249,gain_drift,0.959409594095941,0.9473684210526316,0.7499999999999999,0.9848024316109422
augmentation_only,test_0250,jitter,0.934844192634561,0.9183673469387755,0.7272727272727273,0.9752895752895753
augmentation_only,test_0251,compound,0.728476821192053,0.6330935251798562,0.7142857142857143,0.5428450591636225
augmentation_only,test_0252,clean,0.9810126582278481,0.9411764705882353,1.0,0.9607364685004437
augmentation_only,test_0253,noise,0.8562300319488817,0.6888888888888889,1.0,0.5609561611794308
augmentation_only,test_0254,reverb,0.9087656529516995,0.7906976744186047,0.8571428571428571,0.7305708415877907
augmentation_only,test_0255,clipping,0.9556451612903226,0.9218749999999999,1.0,0.9245847176079733
augmentation_only,test_0256,gain_drift,0.8333333333333333,0.8085106382978724,0.7692307692307692,0.7934449996719432
augmentation_only,test_0257,jitter,0.9499136442141625,0.8689655172413793,0.923076923076923,0.9227098358140248
augmentation_only,test_0258,compound,0.7241379310344828,0.6578947368421053,0.6666666666666665,0.6722454830928867
augmentation_only,test_0259,clean,0.9849624060150376,0.9473684210526316,1.0,0.998941798941799
augmentation_only,test_0260,noise,0.5458015267175572,0.6666666666666666,0.0,0.25684289463817017
augmentation_only,test_0261,reverb,0.8343313373253493,0.8264462809917356,0.7692307692307693,0.7615651051913943
augmentation_only,test_0262,clipping,0.9733840304182508,0.9306930693069307,1.0,0.997867803837953
augmentation_only,test_0263,gain_drift,0.9497907949790796,0.9444444444444444,0.8,0.8661131662077092
augmentation_only,test_0264,jitter,0.8625592417061612,0.7741935483870968,0.8,0.8244552058111381
augmentation_only,test_0265,compound,0.6551724137931034,0.7311827956989247,0.2222222222222222,0.4882498453927025
augmentation_only,test_0266,clean,0.9591078066914498,0.9696969696969697,0.888888888888889,0.9836734693877551
augmentation_only,test_0267,noise,0.9483282674772037,0.7733333333333334,1.0,0.7982728459851677
augmentation_only,test_0268,reverb,0.8015717092337917,0.7833333333333333,0.6666666666666665,0.48857878976521424
augmentation_only,test_0269,clipping,0.9695431472081217,0.8823529411764706,1.0,0.9235714285714286
augmentation_only,test_0270,gain_drift,0.9671052631578947,0.923076923076923,0.888888888888889,0.8819381255686988
augmentation_only,test_0271,jitter,0.9456869009584664,0.7777777777777778,1.0,0.8452672592799981
augmentation_only,test_0272,compound,0.74120082815735,0.5245901639344263,0.6666666666666666,0.4831970385327275
augmentation_only,test_0273,clean,0.9647577092511014,0.9473684210526316,0.8571428571428571,0.9652482269503545
augmentation_only,test_0274,noise,0.8514851485148516,0.7857142857142857,0.8571428571428571,0.6555593529277741
augmentation_only,test_0275,reverb,0.8541666666666666,0.7727272727272727,0.7272727272727272,0.7086859377181958
augmentation_only,test_0276,clipping,0.9946524064171123,0.9795918367346939,0.8571428571428571,0.8452380952380952
augmentation_only,test_0277,gain_drift,0.9767441860465116,0.9322033898305084,1.0,0.9700995527697677
augmentation_only,test_0278,jitter,0.9177057356608479,0.8407643312101911,1.0,0.8155268376943254
augmentation_only,test_0279,compound,0.6430868167202572,0.5925925925925926,0.5714285714285715,0.5691455088410592
augmentation_only,test_0280,clean,0.9600000000000001,0.9,0.8571428571428571,0.8927738927738929
augmentation_only,test_0281,noise,0.699490662139219,0.6575342465753425,0.4,0.478169381403962
augmentation_only,test_0282,reverb,0.9163763066202091,0.8717948717948718,0.923076923076923,0.8707926167209555
augmentation_only,test_0283,clipping,0.9818181818181818,0.9589041095890412,1.0,1.0
augmentation_only,test_0284,gain_drift,0.9391727493917276,0.8771929824561403,1.0,0.9022120865045103
augmentation_only,test_0285,jitter,0.8793969849246233,0.7022900763358779,1.0,0.6470027883561719
augmentation_only,test_0286,compound,0.8156182212581344,0.7131782945736433,0.8000000000000002,0.5894530828204296
augmentation_only,test_0287,clean,0.9814432989690721,0.9370629370629372,1.0,0.9744195198740654
augmentation_only,test_0288,noise,0.8998035363457759,0.846846846846847,0.888888888888889,0.7779057859703021
augmentation_only,test_0289,reverb,0.8974358974358974,0.8648648648648648,0.888888888888889,0.7398671096345515
augmentation_only,test_0290,clipping,0.9905956112852665,0.9600000000000001,1.0,1.0
augmentation_only,test_0291,gain_drift,0.8310502283105022,0.8043478260869567,0.888888888888889,0.8486502627806976
augmentation_only,test_0292,jitter,0.8636363636363636,0.7027027027027027,1.0,0.627598261526833
augmentation_only,test_0293,compound,0.7037974683544304,0.6013986013986014,0.7142857142857143,0.5493531856159054
augmentation_only,test_0294,clean,0.9761904761904762,0.9183673469387755,1.0,0.9600591715976331
augmentation_only,test_0295,noise,0.7921568627450981,0.8275862068965517,0.8571428571428571,0.6307977736549165
augmentation_only,test_0296,reverb,0.8122605363984675,0.7999999999999999,0.9090909090909091,0.6364996702906515
augmentation_only,test_0297,clipping,0.9736070381231672,0.8732394366197184,1.0,0.8529510049633889
augmentation_only,test_0298,gain_drift,0.9706546275395034,0.9115646258503401,1.0,0.925350882301555
augmentation_only,test_0299,jitter,0.8906250000000001,0.858974358974359,0.8571428571428571,0.8378405402495116
augmentation_only,test_0300,compound,0.8571428571428571,0.7032967032967034,0.6666666666666665,0.6856547445962974
augmentation_only,test_0301,clean,0.9830508474576272,0.9375,1.0,0.9991928974979822
augmentation_only,test_0302,noise,0.6794055201698513,0.7152317880794701,0.625,0.588655462184874
augmentation_only,test_0303,reverb,0.8802588996763754,0.7608695652173912,0.8571428571428571,0.6661129568106313
augmentation_only,test_0304,clipping,0.6850828729281769,0.8333333333333334,0.6666666666666666,0.7427908113391984
augmentation_only,test_0305,gain_drift,0.9841269841269841,0.9473684210526316,1.0,1.0
augmentation_only,test_0306,jitter,0.9253731343283583,0.8125,1.0,0.7917521075415813
augmentation_only,test_0307,compound,0.9358490566037736,0.7671232876712328,1.0,0.7489991211795723
augmentation_only,test_0308,clean,0.965034965034965,0.9536423841059603,0.923076923076923,0.9869691119691121
augmentation_only,test_0309,noise,0.7263157894736842,0.712871287128713,0.6666666666666665,0.5871643870314084
augmentation_only,test_0310,reverb,0.8613138686131386,0.8169014084507044,0.8571428571428571,0.8979533397251519
augmentation_only,test_0311,clipping,0.9835390946502057,0.9333333333333333,1.0,1.0
augmentation_only,test_0312,gain_drift,0.9788235294117648,0.928,1.0,0.9694352159468439
augmentation_only,test_0313,jitter,0.7517730496453902,0.7733333333333334,0.6666666666666666,0.6572313438490739
augmentation_only,test_0314,compound,0.801670146137787,0.6666666666666667,0.5454545454545454,0.5629751900760305
augmentation_only,test_0315,clean,0.9492753623188406,0.7999999999999999,1.0,0.8498885979850114
augmentation_only,test_0316,noise,0.9261363636363636,0.7920792079207922,0.888888888888889,0.7663234995664286
augmentation_only,test_0317,reverb,0.8451443569553806,0.7260273972602739,0.6153846153846153,0.6915154950869237
augmentation_only,test_0318,clipping,0.970954356846473,0.9113924050632911,1.0,0.9965437788018433
augmentation_only,test_0319,gain_drift,0.8848758465011288,0.7868852459016393,0.8571428571428571,0.7338171475486747
augmentation_only,test_0320,jitter,0.8372093023255814,0.7199999999999999,0.8571428571428571,0.7178726035868893
augmentation_only,test_0321,compound,0.7357859531772576,0.6153846153846155,0.5454545454545454,0.5273169482846902
augmentation_only,test_0322,clean,0.9437229437229437,0.8201438848920863,1.0,0.8704453441295547
augmentation_only,test_0323,noise,0.555735056542811,0.6703910614525139,0.0,0.2623841482901886
augmentation_only,test_0324,reverb,0.7500000000000001,0.6271186440677966,0.4444444444444445,0.4623626373626374
augmentation_only,test_0325,clipping,0.9235880398671096,0.9292929292929293,0.888888888888889,0.9696428571428571
augmentation_only,test_0326,gain_drift,0.9120521172638437,0.9722222222222222,0.8571428571428571,0.9569707401032702
augmentation_only,test_0327,jitter,0.8869565217391304,0.802919708029197,0.7499999999999999,0.846707285455017
augmentation_only,test_0328,compound,0.809667673716012,0.64,0.5,0.4114477110853127
augmentation_only,test_0329,clean,0.9237288135593221,0.8571428571428572,1.0,0.9145313640241334
augmentation_only,test_0330,noise,0.8645640074211502,0.7204968944099379,0.8333333333333334,0.6499393367042451
augmentation_only,test_0331,reverb,0.910420475319927,0.7540983606557377,0.7499999999999999,0.5782359350805758
augmentation_only,test_0332,clipping,0.990228013029316,0.9696969696969697,1.0,1.0
augmentation_only,test_0333,gain_drift,0.9902534113060428,0.9655172413793104,1.0,0.9994441356309061
augmentation_only,test_0334,jitter,0.9757785467128028,0.9504950495049505,0.888888888888889,0.9951737451737451
augmentation_only,test_0335,compound,0.5329153605015674,0.5066666666666667,0.2,0.34629685797414034
augmentation_only,test_0336,clean,0.9778761061946903,0.9206349206349207,1.0,0.9397379912663755
augmentation_only,test_0337,noise,0.9695121951219512,0.9056603773584906,0.8571428571428571,0.8052972668357283
augmentation_only,test_0338,reverb,0.7927272727272727,0.8275862068965517,0.6666666666666666,0.6273666092943202
augmentation_only,test_0339,clipping,0.9602888086642599,0.8672566371681416,0.9090909090909091,0.8764441117262672
augmentation_only,test_0340,gain_drift,0.8828125,0.8571428571428572,1.0,0.9050461323188596
augmentation_only,test_0341,jitter,0.9131238447319777,0.8461538461538461,0.8,0.825686994165255
augmentation_only,test_0342,compound,0.8490566037735848,0.7894736842105262,0.8571428571428571,0.6979515722372865
augmentation_only,test_0343,clean,0.9586776859504132,0.9056603773584906,1.0,0.884920634920635
augmentation_only,test_0344,noise,0.9549549549549551,0.888888888888889,0.8571428571428571,0.8936781609195402
augmentation_only,test_0345,reverb,0.7055016181229774,0.5346534653465346,0.18181818181818182,0.5353993449231544
augmentation_only,test_0346,clipping,0.9589743589743591,0.8602150537634408,1.0,0.9220328282828282
augmentation_only,test_0347,gain_drift,0.9810526315789473,0.9217391304347826,1.0,0.9404761904761905
augmentation_only,test_0348,jitter,0.9779735682819384,0.8958333333333334,1.0,0.9623977344241661
augmentation_only,test_0349,compound,0.8932806324110673,0.736842105263158,0.8571428571428571,0.6276121959575196
augmentation_only,test_0350,clean,0.9823008849557523,0.9354838709677419,1.0,0.9987468671679197
augmentation_only,test_0351,noise,0.8055555555555556,0.712871287128713,0.14285714285714288,0.4393292200601171
augmentation_only,test_0352,reverb,0.8444444444444443,0.794701986754967,0.9090909090909091,0.6532356532356532
augmentation_only,test_0353,clipping,0.9742120343839542,0.9291338582677166,1.0,0.9983948635634029
augmentation_only,test_0354,gain_drift,0.7172995780590717,0.8,0.7499999999999999,0.7010318025998709
augmentation_only,test_0355,jitter,0.8642533936651583,0.7297297297297298,0.923076923076923,0.699977155509476
augmentation_only,test_0356,compound,0.9670781893004115,0.8857142857142858,1.0,0.973255668598204
augmentation_only,test_0357,clean,0.9667673716012085,0.8952380952380952,1.0,0.8861344537815127
augmentation_only,test_0358,noise,0.8730769230769231,0.7284768211920529,0.8333333333333334,0.6675686194875962
augmentation_only,test_0359,reverb,0.9174311926605505,0.8137931034482759,0.7272727272727272,0.658843537414966
augmentation_only,test_0360,clipping,0.9411764705882352,0.8604651162790697,0.8,0.9125138427464009
augmentation_only,test_0361,gain_drift,0.9572192513368984,0.8983050847457628,1.0,0.935289310232102
augmentation_only,test_0362,jitter,0.9056603773584905,0.768,0.9090909090909091,0.7197326358616681
augmentation_only,test_0363,compound,0.7430830039525692,0.6666666666666667,0.6666666666666666,0.5183822866518815
augmentation_only,test_0364,clean,0.9383697813121272,0.8095238095238096,1.0,0.8462637432302704
augmentation_only,test_0365,noise,0.7857142857142858,0.6911764705882353,0.4444444444444445,0.4447648624667258
augmentation_only,test_0366,reverb,0.8411214953271028,0.7199999999999999,0.5714285714285715,0.6525836935759525
augmentation_only,test_0367,clipping,0.8808864265927977,0.875,0.888888888888889,0.9167726830992137
augmentation_only,test_0368,gain_drift,0.9603960396039604,0.8723404255319149,0.888888888888889,0.92008486562942
augmentation_only,test_0369,jitter,0.9680365296803652,0.9113924050632911,1.0,0.9962073324905184
augmentation_only,test_0370,compound,0.7174603174603175,0.7058823529411765,0.5,0.6208193283012139
augmentation_only,test_0371,clean,0.8757396449704142,0.8695652173913043,0.8571428571428571,0.837203270252324
augmentation_only,test_0372,noise,0.9212962962962964,0.8117647058823529,0.8333333333333334,0.6798761609907121
augmentation_only,test_0373,reverb,0.8374999999999999,0.7230769230769231,0.923076923076923,0.786311858076564
augmentation_only,test_0374,clipping,0.9609375000000001,0.9600000000000001,0.888888888888889,0.9481740064446831
augmentation_only,test_0375,gain_drift,0.985,0.9508196721311476,1.0,0.9992892679459844
augmentation_only,test_0376,jitter,0.9496402877697842,0.8666666666666667,0.9090909090909091,0.8740614648509385
augmentation_only,test_0377,compound,0.582608695652174,0.4761904761904762,0.42857142857142855,0.4550797328377083
augmentation_only,test_0378,clean,1.0,1.0,1.0,1.0
augmentation_only,test_0379,noise,0.7058823529411764,0.7912087912087912,0.4,0.5463659147869674
augmentation_only,test_0380,reverb,0.8343949044585989,0.813953488372093,0.7499999999999999,0.738880167451596
augmentation_only,test_0381,clipping,0.983050847457627,0.9411764705882353,0.888888888888889,0.8870370370370371
augmentation_only,test_0382,gain_drift,0.9651741293532338,0.8636363636363635,1.0,0.888002773925104
augmentation_only,test_0383,jitter,0.9433962264150944,0.8441558441558441,1.0,0.8201349731103288
augmentation_only,test_0384,compound,0.8272506082725061,0.6666666666666666,0.8333333333333333,0.6515832648598728
augmentation_only,test_0385,clean,0.9747292418772563,0.9484536082474228,0.888888888888889,0.9959183673469388
augmentation_only,test_0386,noise,0.7375886524822695,0.6666666666666667,0.625,0.4969170646982198
augmentation_only,test_0387,reverb,0.8472222222222223,0.7522935779816513,0.5454545454545454,0.6480618537580562
augmentation_only,test_0388,clipping,0.987012987012987,0.953020134228188,1.0,0.9994747899159664
augmentation_only,test_0389,gain_drift,0.9398148148148148,0.8759124087591241,0.9090909090909091,0.889308608058608
augmentation_only,test_0390,jitter,0.9525547445255474,0.8260869565217391,1.0,0.9213162803090861
augmentation_only,test_0391,compound,0.8157894736842105,0.6972477064220183,0.6666666666666666,0.6046763314205175
augmentation_only,test_0392,clean,0.9473684210526315,0.874074074074074,0.8333333333333334,0.9196428571428571
augmentation_only,test_0393,noise,0.8372093023255813,0.8495575221238938,0.7272727272727273,0.7942857142857144
augmentation_only,test_0394,reverb,0.8535031847133758,0.775,0.8571428571428571,0.7024949836049529
augmentation_only,test_0395,clipping,0.9872340425531915,0.9600000000000001,1.0,0.9987995198079231
augmentation_only,test_0396,gain_drift,0.8866498740554156,0.8428571428571429,0.923076923076923,0.8272894518695191
augmentation_only,test_0397,jitter,0.9055258467023173,0.8717948717948718,0.8571428571428571,0.868929750117869
augmentation_only,test_0398,compound,0.7513513513513514,0.6608695652173913,0.6666666666666666,0.5693934931048333
augmentation_only,test_0399,clean,0.9014084507042254,0.9199999999999999,0.923076923076923,0.912068883497455
augmentation_only,test_0400,noise,0.731958762886598,0.591304347826087,0.7142857142857143,0.6175913919266798
augmentation_only,test_0401,reverb,0.9097222222222222,0.7692307692307692,0.8571428571428571,0.7829539110477016
augmentation_only,test_0402,clipping,0.9543147208121827,0.888888888888889,1.0,0.8964401294498383
augmentation_only,test_0403,gain_drift,0.869198312236287,0.835820895522388,0.7692307692307692,0.85526753074111
augmentation_only,test_0404,jitter,0.875,0.7346938775510204,0.888888888888889,0.702585387548105
augmentation_only,test_0405,compound,0.9333333333333333,0.7843137254901961,0.8571428571428571,0.7100953783575286
augmentation_only,test_0406,clean,0.9636963696369637,0.9010989010989011,1.0,0.9230414746543778
augmentation_only,test_0407,noise,0.8812664907651714,0.8910891089108911,0.8,0.8771500944875558
augmentation_only,test_0408,reverb,0.9125,0.8275862068965517,0.8,0.6855500821018062
augmentation_only,test_0409,clipping,0.9309462915601023,0.916030534351145,1.0,0.9141490088858509
augmentation_only,test_0410,gain_drift,0.9793621013133208,0.9230769230769231,1.0,0.951310861423221
augmentation_only,test_0411,jitter,0.9505703422053231,0.8433734939759036,1.0,0.8435870698644422
augmentation_only,test_0412,compound,0.9518413597733711,0.8759124087591241,1.0,0.8424710424710424
augmentation_only,test_0413,clean,0.9865470852017937,0.9516129032258064,1.0,1.0
augmentation_only,test_0414,noise,0.8523364485981308,0.7455621301775148,0.8571428571428571,0.656868575312208
augmentation_only,test_0415,reverb,0.9180952380952381,0.8682170542635659,0.8333333333333333,0.8244897959183674
augmentation_only,test_0416,clipping,0.9578713968957872,0.9466666666666667,0.923076923076923,0.9473543724782808
augmentation_only,test_0417,gain_drift,0.8495575221238938,0.8484848484848485,0.7499999999999999,0.8037841468875951
augmentation_only,test_0418,jitter,0.8865248226950355,0.8155339805825242,0.8,0.7207243460764587
augmentation_only,test_0419,compound,0.7146067415730337,0.5423728813559322,0.5,0.5088586659051427
boundary_objective,test_0000,clean,0.9565217391304348,0.8947368421052632,0.8571428571428571,0.8950766747376917
boundary_objective,test_0001,noise,0.4835443037974683,0.676056338028169,0.0,0.23968518960171714
boundary_objective,test_0002,reverb,0.24629080118694363,0.6140350877192983,0.0,0.13797120534866347
boundary_objective,test_0003,clipping,0.8403361344537815,0.736842105263158,0.6666666666666666,0.5517799352750808
boundary_objective,test_0004,gain_drift,0.9059233449477352,0.8767123287671232,0.6666666666666666,0.7865331501297692
boundary_objective,test_0005,jitter,0.41897233201581024,0.6666666666666666,0.0,0.22285714285714286
boundary_objective,test_0006,compound,0.5898942420681551,0.6857142857142856,0.0,0.26952380952380955
boundary_objective,test_0007,clean,0.9681159420289855,0.9672131147540983,0.8333333333333333,0.9887005649717514
boundary_objective,test_0008,noise,0.5472154963680387,0.6857142857142856,0.0,0.2576190476190476
boundary_objective,test_0009,reverb,0.32383808095952027,0.5695364238410596,0.0,0.1630240792066518
boundary_objective,test_0010,clipping,0.876876876876877,0.8141592920353983,0.6,0.7981338481338482
boundary_objective,test_0011,gain_drift,0.8597285067873304,0.75,0.6153846153846154,0.6685270869481396
boundary_objective,test_0012,jitter,0.47715736040609136,0.6741573033707865,0.0,0.23952380952380953
boundary_objective,test_0013,compound,0.2507374631268437,0.6666666666666666,0.0,0.1881474343531679
boundary_objective,test_0014,clean,0.911032028469751,0.7792207792207793,0.8571428571428571,0.7325342944959926
boundary_objective,test_0015,noise,0.5166872682323856,0.7058823529411764,0.0,0.24904761904761905
boundary_objective,test_0016,reverb,0.3237822349570201,0.6,0.18181818181818182,0.17987281329523228
boundary_objective,test_0017,clipping,0.9244444444444445,0.878048780487805,0.6666666666666666,0.8811491538764267
boundary_objective,test_0018,gain_drift,0.9424083769633509,0.8787878787878789,1.0,0.8947619047619048
boundary_objective,test_0019,jitter,0.3586206896551724,0.6666666666666666,0.0,0.19742396399275597
boundary_objective,test_0020,compound,0.31223628691983124,0.6666666666666666,0.0,0.19594126076706164
boundary_objective,test_0021,clean,0.9395348837209303,0.9696969696969697,0.8,0.9335839598997494
boundary_objective,test_0022,noise,0.5203452527743527,0.6666666666666666,0.0,0.25047619047619046
boundary_objective,test_0023,reverb,0.28776978417266186,0.6119402985074627,0.16666666666666666,0.21638149805091175
boundary_objective,test_0024,clipping,0.9562289562289563,0.9350649350649352,0.7499999999999999,0.9843317972350231
boundary_objective,test_0025,gain_drift,0.7777777777777779,0.5945945945945945,0.6666666666666665,0.6079065948753198
boundary_objective,test_0026,jitter,0.36791147994467494,0.6666666666666666,0.0,0.21162227602905567
boundary_objective,test_0027,compound,0.4859813084112149,0.6560846560846562,0.30769230769230765,0.3272212581077921
boundary_objective,test_0028,clean,0.9407114624505929,0.9032258064516129,0.888888888888889,0.9139017857142857
boundary_objective,test_0029,noise,0.3561643835616438,0.72,0.0,0.209047619047619
boundary_objective,test_0030,reverb,0.3743016759776537,0.6206896551724138,0.0,0.19028813619688711
boundary_objective,test_0031,clipping,0.6583333333333333,0.7422680412371134,0.42857142857142855,0.48950014788524104
boundary_objective,test_0032,gain_drift,0.910828025477707,0.8301886792452831,1.0,0.8410819949281487
boundary_objective,test_0033,jitter,0.5507246376811594,0.6857142857142856,0.0,0.25857142857142856
boundary_objective,test_0034,compound,0.5576923076923076,0.6923076923076924,0.0,0.2578105569266678
boundary_objective,test_0035,clean,0.974559686888454,0.9150326797385621,0.9090909090909091,0.9188644688644688
boundary_objective,test_0036,noise,0.41743725231175693,0.6666666666666666,0.0,0.22537562604340566
boundary_objective,test_0037,reverb,0.11505922165820642,0.3636363636363636,0.30769230769230765,0.12434284280953577
boundary_objective,test_0038,clipping,0.9297820823244551,0.8392857142857143,0.888888888888889,0.8331168831168831
boundary_objective,test_0039,gain_drift,0.8041237113402062,0.8181818181818182,0.8333333333333333,0.6964482400830073
boundary_objective,test_0040,jitter,0.5815602836879432,0.6666666666666666,0.0,0.26857142857142857
boundary_objective,test_0041,compound,0.30484330484330485,0.6476190476190476,0.0,0.19775596679349708
boundary_objective,test_0042,clean,0.9263157894736842,0.888888888888889,0.888888888888889,0.8657796451914098
boundary_objective,test_0043,noise,0.555956678700361,0.6818181818181819,0.0,0.26
boundary_objective,test_0044,reverb,0.5066666666666667,0.6742857142857144,0.0,0.24556800075044657
boundary_objective,test_0045,clipping,0.9172661870503597,0.8059701492537312,0.7692307692307693,0.7978106185002736
boundary_objective,test_0046,gain_drift,0.8976744186046511,0.8,0.7142857142857143,0.7879445449065702
boundary_objective,test_0047,jitter,0.26491994177583694,0.6728971962616822,0.0,0.19079578139980824
boundary_objective,test_0048,compound,0.5458996328029375,0.6792452830188679,0.14285714285714288,0.2851551956815115
boundary_objective,test_0049,clean,0.9928571428571429,0.9791666666666666,1.0,1.0
boundary_objective,test_0050,noise,0.33379694019471484,0.6666666666666666,0.0,0.2043882661578822
boundary_objective,test_0051,reverb,0.3773049645390071,0.5891472868217054,0.0,0.19191374663072774
boundary_objective,test_0052,clipping,0.8353658536585367,0.782608695652174,0.6666666666666666,0.6454749439042633
boundary_objective,test_0053,gain_drift,0.8638743455497382,0.6666666666666666,0.7272727272727272,0.7055299539170506
boundary_objective,test_0054,jitter,0.35390946502057613,0.7058823529411764,0.0,0.20857142857142857
boundary_objective,test_0055,compound,0.6409966024915063,0.6889952153110048,0.0,0.2861904761904762
boundary_objective,test_0056,clean,0.891891891891892,0.864406779661017,0.9090909090909091,0.8344491425886773
boundary_objective,test_0057,noise,0.5,0.7024390243902439,0.0,0.24666666666666665
boundary_objective,test_0058,reverb,0.506155950752394,0.625,0.25,0.423613180416479
boundary_objective,test_0059,clipping,0.8219178082191781,0.8067226890756303,0.5714285714285715,0.5033222591362126
boundary_objective,test_0060,gain_drift,0.8513513513513513,0.8,0.8000000000000002,0.7957296638570123
boundary_objective,test_0061,jitter,0.4108108108108108,0.6666666666666666,0.0,0.22254616132167152
boundary_objective,test_0062,compound,0.39572192513368987,0.6666666666666666,0.0,0.21904761904761907
boundary_objective,test_0063,clean,0.959349593495935,0.8275862068965517,0.6666666666666666,0.6294642857142857
boundary_objective,test_0064,noise,0.48737373737373735,0.6779661016949152,0.0,0.2420701168614357
boundary_objective,test_0065,reverb,0.32722143864598024,0.5605095541401274,0.1818181818181818,0.18608622363912858
boundary_objective,test_0066,clipping,0.8778625954198473,0.8275862068965517,0.5,0.6200194363459669
boundary_objective,test_0067,gain_drift,0.9100257069408739,0.9600000000000001,0.8571428571428571,0.9568733153638814
boundary_objective,test_0068,jitter,0.7012987012987013,0.6666666666666666,0.0,0.3057142857142857
boundary_objective,test_0069,compound,0.21851289833080423,0.6792452830188679,0.0,0.17733366589761176
boundary_objective,test_0070,clean,0.9603960396039605,0.9696969696969697,0.6666666666666666,0.9823129251700681
boundary_objective,test_0071,noise,0.4796954314720812,0.6857142857142856,0.0,0.24016217505366086
boundary_objective,test_0072,reverb,0.21116138763197584,0.5416666666666666,0.0,0.12462898438508195
boundary_objective,test_0073,clipping,0.9434628975265018,0.8535031847133757,0.923076923076923,0.8400967529869091
boundary_objective,test_0074,gain_drift,0.8396946564885496,0.8059701492537312,0.8571428571428571,0.786386871132634
boundary_objective,test_0075,jitter,0.4476067270375162,0.7058823529411764,0.0,0.23095238095238096
boundary_objective,test_0076,compound,0.5552825552825552,0.5968586387434555,0.0,0.2565627041330366
boundary_objective,test_0077,clean,0.944206008583691,0.9256198347107439,0.9090909090909091,0.9210153482880755
boundary_objective,test_0078,noise,0.37057220708446864,0.6666666666666666,0.0,0.2135690396559962
boundary_objective,test_0079,reverb,0.3285302593659942,0.5555555555555556,0.2,0.23722217384595878
boundary_objective,test_0080,clipping,0.8401084010840109,0.6984126984126983,1.0,0.5441214221537672
boundary_objective,test_0081,gain_drift,0.7272727272727272,0.7238095238095237,0.6666666666666666,0.5805710162853019
boundary_objective,test_0082,jitter,0.38926174496644295,0.6666666666666666,0.0,0.21761904761904763
boundary_objective,test_0083,compound,0.22085889570552147,0.6874999999999999,0.0,0.17086862685282064
boundary_objective,test_0084,clean,0.9789227166276346,0.9473684210526315,0.8,0.9940199335548172
boundary_objective,test_0085,noise,0.37228260869565216,0.6666666666666666,0.0,0.21392797519675646
boundary_objective,test_0086,reverb,0.28528072837632773,0.5789473684210527,0.16666666666666666,0.20372912801484228
boundary_objective,test_0087,clipping,0.9117117117117117,0.9056603773584906,0.6666666666666665,0.7150110375275938
boundary_objective,test_0088,gain_drift,0.8417721518987343,0.7906976744186046,0.888888888888889,0.7569832402234636
boundary_objective,test_0089,jitter,0.2832618025751073,0.7058823529411764,0.0,0.1942857142857143
boundary_objective,test_0090,compound,0.3249630723781389,0.6666666666666666,0.0,0.2032479066226846
boundary_objective,test_0091,clean,0.8888888888888888,0.7956989247311829,0.888888888888889,0.8529955841985917
boundary_objective,test_0092,noise,0.3150492264416315,0.6666666666666666,0.0,0.20057238254233248
boundary_objective,test_0093,reverb,0.32348367029548986,0.4081632653061225,0.0,0.15423007856665732
boundary_objective,test_0094,clipping,0.9302325581395349,0.8571428571428571,0.8571428571428571,0.8775879917184265
boundary_objective,test_0095,gain_drift,0.9,0.8297872340425533,0.8,0.7683750191806046
boundary_objective,test_0096,jitter,0.4924623115577889,0.6666666666666666,0.0,0.2419047619047619
boundary_objective,test_0097,compound,0.5465686274509803,0.7058823529411764,0.5,0.31467116357504216
boundary_objective,test_0098,clean,0.9600000000000001,0.878048780487805,1.0,0.8472527472527472
boundary_objective,test_0099,noise,0.2991452991452992,0.6666666666666666,0.0,0.1974156496769562
boundary_objective,test_0100,reverb,0.1396103896103896,0.375,0.18181818181818182,0.11126231070634332
boundary_objective,test_0101,clipping,0.9403669724770642,0.8666666666666667,1.0,0.8685015290519879
boundary_objective,test_0102,gain_drift,0.914572864321608,0.7826086956521738,1.0,0.7432643160356927
boundary_objective,test_0103,jitter,0.4016172506738544,0.6666666666666666,0.0,0.22042881233437725
boundary_objective,test_0104,compound,0.40700808625336926,0.6764705882352942,0.3333333333333333,0.2926267281105991
boundary_objective,test_0105,clean,0.9675090252707581,0.912621359223301,1.0,0.9969818913480886
boundary_objective,test_0106,noise,0.6992399565689467,0.6666666666666666,0.0,0.30503219651800617
boundary_objective,test_0107,reverb,0.2861356932153392,0.5644171779141104,0.0,0.15251024718988107
boundary_objective,test_0108,clipping,0.8781512605042018,0.8622754491017963,0.8571428571428571,0.7862493311931514
boundary_objective,test_0109,gain_drift,0.8943089430894309,0.8,0.6666666666666666,0.6313025210084033
boundary_objective,test_0110,jitter,0.2978723404255319,0.6923076923076924,0.0,0.19714285714285715
boundary_objective,test_0111,compound,0.4516129032258064,0.6666666666666666,0.0,0.22937882943952245
boundary_objective,test_0112,clean,0.9740634005763689,0.9302325581395349,1.0,0.93884430176565
boundary_objective,test_0113,noise,0.48866498740554154,0.6936416184971099,0.0,0.2423809523809524
boundary_objective,test_0114,reverb,0.4385474860335195,0.6216216216216216,0.0,0.21363492063492062
boundary_objective,test_0115,clipping,0.8304498269896193,0.8470588235294119,0.5714285714285715,0.643279797125951
boundary_objective,test_0116,gain_drift,0.8,0.5,0.5,0.5993533215755439
boundary_objective,test_0117,jitter,0.45758354755784064,0.6666666666666666,0.0,0.2361904761904762
boundary_objective,test_0118,compound,0.5689655172413793,0.6590909090909091,0.0,0.2615056182493318
boundary_objective,test_0119,clean,0.9738562091503268,0.9215686274509804,1.0,0.9981684981684982
boundary_objective,test_0120,noise,0.5390243902439025,0.6666666666666666,0.0,0.25542570951585974
boundary_objective,test_0121,reverb,0.15597920277296362,0.44628099173553715,0.15384615384615383,0.08672436203025746
boundary_objective,test_0122,clipping,0.9513888888888888,0.8987341772151899,0.8333333333333334,0.8581553551653219
boundary_objective,test_0123,gain_drift,0.8969957081545064,0.8633093525179857,0.9090909090909091,0.850116402116402
boundary_objective,test_0124,jitter,0.6501687289088864,0.7164179104477612,0.0,0.28904761904761905
boundary_objective,test_0125,compound,0.3602836879432625,0.6611570247933883,0.6666666666666665,0.3095900307025465
boundary_objective,test_0126,clean,0.9009900990099009,0.8674698795180723,0.4444444444444444,0.6344916344916346
boundary_objective,test_0127,noise,0.3407202216066482,0.6666666666666666,0.0,0.20581922251371335
boundary_objective,test_0128,reverb,0.2998500749625188,0.5492957746478874,0.13333333333333333,0.14658615739873931
boundary_objective,test_0129,clipping,0.7203065134099617,0.7578947368421053,0.7499999999999999,0.5095523239235814
boundary_objective,test_0130,gain_drift,0.8516746411483254,0.8307692307692308,1.0,0.8720742534301857
boundary_objective,test_0131,jitter,0.29142857142857137,0.6666666666666666,0.0,0.19589106545628285
boundary_objective,test_0132,compound,0.4900662251655629,0.649746192893401,0.14285714285714288,0.2869665294055538
boundary_objective,test_0133,clean,0.976897689768977,0.9278350515463918,1.0,0.9990601503759399
boundary_objective,test_0134,noise,0.5062344139650873,0.6990291262135923,0.0,0.24827092773670406
boundary_objective,test_0135,reverb,0.3526011560693642,0.6046511627906976,0.22222222222222224,0.20806671626984127
boundary_objective,test_0136,clipping,0.8571428571428571,0.8067226890756303,0.6666666666666666,0.5883666597952313
boundary_objective,test_0137,gain_drift,0.8212290502793295,0.7850467289719626,0.6666666666666666,0.7519471395115424
boundary_objective,test_0138,jitter,0.5815602836879432,0.7164179104477612,0.0,0.26761904761904765
boundary_objective,test_0139,compound,0.3009118541033434,0.6285714285714286,0.0,0.19644199987108696
boundary_objective,test_0140,clean,0.8933333333333333,0.893939393939394,0.7692307692307693,0.8710829493087556
boundary_objective,test_0141,noise,0.6037296037296037,0.6956521739130436,0.0,0.2747436203195802
boundary_objective,test_0142,reverb,0.29385307346326833,0.5894736842105264,0.28571428571428575,0.23012462397937258
boundary_objective,test_0143,clipping,0.961352657004831,0.8730158730158729,1.0,0.9087835134053622
boundary_objective,test_0144,gain_drift,0.9541284403669725,0.888888888888889,0.8,0.8127959932008425
boundary_objective,test_0145,jitter,0.6030624263839811,0.7093596059113301,0.0,0.2748735244519393
boundary_objective,test_0146,compound,0.39757207890743557,0.6185567010309279,0.14285714285714288,0.2537412857105952
boundary_objective,test_0147,clean,0.9694656488549618,0.9166666666666666,1.0,0.9621046892039259
boundary_objective,test_0148,noise,0.4441558441558442,0.7058823529411764,0.0,0.23014548056284287
boundary_objective,test_0149,reverb,0.10204081632653061,0.32558139534883723,0.13333333333333333,0.12880572911151114
boundary_objective,test_0150,clipping,0.9777015437392796,0.9290322580645161,0.923076923076923,0.9232981783317353
boundary_objective,test_0151,gain_drift,0.9022082018927445,0.8764044943820225,0.6666666666666666,0.8870431893687708
boundary_objective,test_0152,jitter,0.6492027334851936,0.6923076923076924,0.0,0.28884606119007467
boundary_objective,test_0153,compound,0.6127167630057803,0.6728971962616822,0.0,0.27868461887284424
boundary_objective,test_0154,clean,0.9086651053864169,0.8468468468468469,0.7272727272727272,0.8794693394008913
boundary_objective,test_0155,noise,0.6021003500583431,0.7024390243902439,0.0,0.27355115668972096
boundary_objective,test_0156,reverb,0.418732782369146,0.5846153846153846,0.0,0.20018193323841166
boundary_objective,test_0157,clipping,0.916030534351145,0.8,0.7692307692307693,0.7387002341920376
boundary_objective,test_0158,gain_drift,0.9112903225806452,0.8032786885245902,0.8333333333333334,0.8353867941228535
boundary_objective,test_0159,jitter,0.35390946502057613,0.6666666666666666,0.0,0.21142857142857144
boundary_objective,test_0160,compound,0.29032258064516125,0.6857142857142856,0.2,0.29129720853858787
boundary_objective,test_0161,clean,0.9880668257756563,0.9600000000000001,1.0,0.9993261455525607
boundary_objective,test_0162,noise,0.53836784409257,0.6666666666666666,0.0,0.2552380952380952
boundary_objective,test_0163,reverb,0.2576489533011272,0.4635761589403974,0.0,0.12921617019648357
boundary_objective,test_0164,clipping,0.9030837004405287,0.7868852459016393,0.75,0.6877510040160643
boundary_objective,test_0165,gain_drift,0.7121212121212122,0.7956989247311829,0.7272727272727273,0.7079790536904417
boundary_objective,test_0166,jitter,0.50187265917603,0.6666666666666666,0.0,0.24571428571428575
boundary_objective,test_0167,compound,0.3846153846153846,0.6478873239436619,0.0,0.2163634673719254
boundary_objective,test_0168,clean,0.9448818897637796,0.9504950495049505,0.8,0.9797441364605544
boundary_objective,test_0169,noise,0.4738853503184713,0.6703910614525139,0.0,0.2387312186978297
boundary_objective,test_0170,reverb,0.3689604685212299,0.6222222222222222,0.25,0.23091953657645062
boundary_objective,test_0171,clipping,0.8013468013468014,0.8461538461538461,0.7499999999999999,0.7718902643024422
boundary_objective,test_0172,gain_drift,0.7753086419753086,0.7130434782608696,0.7692307692307692,0.7239683186175399
boundary_objective,test_0173,jitter,0.6394557823129251,0.6713286713286714,0.0,0.28285714285714286
boundary_objective,test_0174,compound,0.5361077111383108,0.6666666666666666,0.0,0.25465838509316774
boundary_objective,test_0175,clean,0.9674418604651163,0.9306930693069307,1.0,0.9603896103896103
boundary_objective,test_0176,noise,0.3425414364640884,0.6906474820143885,0.0,0.20761904761904762
boundary_objective,test_0177,reverb,0.3967611336032389,0.6551724137931034,0.0,0.21892551352273917
boundary_objective,test_0178,clipping,0.9162210338680926,0.8606060606060607,0.8333333333333334,0.765063649222065
boundary_objective,test_0179,gain_drift,0.9180327868852459,0.8695652173913043,0.6666666666666666,0.8340245775729648
boundary_objective,test_0180,jitter,0.36734693877551017,0.6990291262135923,0.0,0.21142857142857144
boundary_objective,test_0181,compound,0.5983510011778562,0.676056338028169,0.2,0.29719178311718775
boundary_objective,test_0182,clean,0.9814126394052045,0.9333333333333333,1.0,1.0
boundary_objective,test_0183,noise,0.41743725231175693,0.6713286713286714,0.0,0.2239446696875745
boundary_objective,test_0184,reverb,0.24000000000000002,0.5052631578947369,0.5,0.1653020789513319
boundary_objective,test_0185,clipping,0.9329446064139941,0.8495575221238938,0.5714285714285715,0.6932084309133489
boundary_objective,test_0186,gain_drift,0.8586118251928021,0.761904761904762,0.7692307692307693,0.6762828743636611
boundary_objective,test_0187,jitter,0.307475317348378,0.6666666666666666,0.0,0.19904761904761906
boundary_objective,test_0188,compound,0.2407407407407407,0.6792452830188679,0.0,0.20158730158730157
boundary_objective,test_0189,clean,0.894736842105263,0.9090909090909091,0.8333333333333333,0.9038650413998061
boundary_objective,test_0190,noise,0.5738095238095239,0.6666666666666666,0.0,0.2649654185547341
boundary_objective,test_0191,reverb,0.053956834532374105,0.28571428571428575,0.0,0.045982097667490916
boundary_objective,test_0192,clipping,0.815884476534296,0.8275862068965517,0.75,0.6199186991869919
boundary_objective,test_0193,gain_drift,0.897196261682243,0.7741935483870968,0.8571428571428571,0.8435960591133006
boundary_objective,test_0194,jitter,0.5576923076923077,0.6666666666666666,0.0,0.2604761904761905
boundary_objective,test_0195,compound,0.5692695214105794,0.6818181818181819,0.22222222222222224,0.3212273641851107
boundary_objective,test_0196,clean,0.9750692520775623,0.9256198347107439,1.0,0.9698456546522845
boundary_objective,test_0197,noise,0.4660691421254801,0.7017543859649124,0.0,0.23682327689005486
boundary_objective,test_0198,reverb,0.22699386503067487,0.5,0.0,0.12452632399084876
boundary_objective,test_0199,clipping,0.8955916473317865,0.8759124087591241,0.7692307692307693,0.8704681872749099
boundary_objective,test_0200,gain_drift,0.868421052631579,0.7384615384615385,0.7692307692307692,0.7444198960128438
boundary_objective,test_0201,jitter,0.43750000000000006,0.6741573033707865,0.0,0.23
boundary_objective,test_0202,compound,0.39038189533239037,0.6666666666666666,0.0,0.21349918782593827
boundary_objective,test_0203,clean,0.968421052631579,0.9154929577464788,1.0,0.9476063829787235
boundary_objective,test_0204,noise,0.4835443037974683,0.6808510638297872,0.0,0.23968518960171714
boundary_objective,test_0205,reverb,0.13780918727915195,0.45,0.0,0.0764491712177829
boundary_objective,test_0206,clipping,0.9422632794457275,0.846846846846847,0.4,0.5889724310776943
boundary_objective,test_0207,gain_drift,0.962962962962963,0.7936507936507936,1.0,0.8055137844611527
boundary_objective,test_0208,jitter,0.593200468933177,0.676056338028169,0.0,0.2719047619047619
boundary_objective,test_0209,compound,0.5347985347985348,0.659217877094972,0.0,0.2544717386119723
boundary_objective,test_0210,clean,0.9692671394799054,0.9484536082474228,0.8,0.9887566137566137
boundary_objective,test_0211,noise,0.4147952443857331,0.6666666666666666,0.0,0.2219047619047619
boundary_objective,test_0212,reverb,0.10996563573883161,0.3880597014925373,0.36363636363636365,0.20675639658848613
boundary_objective,test_0213,clipping,0.844984802431611,0.7954545454545455,0.6666666666666666,0.7445200302343159
boundary_objective,test_0214,gain_drift,0.960352422907489,0.8813559322033899,0.9090909090909091,0.8806621561668145
boundary_objective,test_0215,jitter,0.5532435740514077,0.6857142857142856,0.0,0.25936669083877206
boundary_objective,test_0216,compound,0.45559845559845563,0.676923076923077,0.0,0.22332344338530816
boundary_objective,test_0217,clean,0.9804878048780488,0.9365079365079364,1.0,0.9387362637362636
boundary_objective,test_0218,noise,0.37228260869565216,0.6666666666666666,0.0,0.21392797519675646
boundary_objective,test_0219,reverb,0.25696594427244585,0.5416666666666666,0.0,0.15801195447474004
boundary_objective,test_0220,clipping,0.9186351706036746,0.9142857142857143,0.888888888888889,0.9687933425797504
boundary_objective,test_0221,gain_drift,0.9015317286652078,0.8531468531468532,0.923076923076923,0.8778557560363202
boundary_objective,test_0222,jitter,0.5203452527743527,0.6779661016949152,0.0,0.25047619047619046
boundary_objective,test_0223,compound,0.5443499392466586,0.6213592233009708,0.2222222222222222,0.277292334696063
boundary_objective,test_0224,clean,0.9074074074074073,0.7692307692307692,1.0,0.7872008494650004
boundary_objective,test_0225,noise,0.5704057279236278,0.6824644549763034,0.0,0.2654424040066778
boundary_objective,test_0226,reverb,0.05970149253731343,0.30303030303030304,0.0,0.05980348252153526
boundary_objective,test_0227,clipping,0.7963800904977375,0.7218045112781954,0.6666666666666665,0.4871106337271751
boundary_objective,test_0228,gain_drift,0.5660377358490567,0.56,0.5714285714285715,0.4982421967789444
boundary_objective,test_0229,jitter,0.6111111111111112,0.6818181818181819,0.0,0.27571428571428575
boundary_objective,test_0230,compound,0.3118440779610195,0.6666666666666666,0.0,0.19940622988862114
boundary_objective,test_0231,clean,0.9752066115702479,0.910891089108911,1.0,0.8881987577639752
boundary_objective,test_0232,noise,0.263768115942029,0.6792452830188679,0.0,0.19055568805151443
boundary_objective,test_0233,reverb,0.4058744993324432,0.5445026178010471,0.16666666666666666,0.18880412710608638
boundary_objective,test_0234,clipping,0.9066666666666667,0.8860759493670887,0.8,0.9157894736842105
boundary_objective,test_0235,gain_drift,0.6274509803921569,0.7083333333333334,0.6666666666666665,0.7385376999238386
boundary_objective,test_0236,jitter,0.3050847457627119,0.6666666666666666,0.0,0.19857142857142857
boundary_objective,test_0237,compound,0.4993464052287582,0.6956521739130435,0.5,0.35758092714300893
boundary_objective,test_0238,clean,0.9368029739776951,0.9113924050632911,0.8571428571428571,0.8787878787878788
boundary_objective,test_0239,noise,0.5325153374233129,0.6666666666666666,0.0,0.25513616817964646
boundary_objective,test_0240,reverb,0.41073825503355704,0.6424242424242425,0.0,0.20979755538579067
boundary_objective,test_0241,clipping,0.8990228013029316,0.8758169934640523,0.7058823529411764,0.8169785923419141
boundary_objective,test_0242,gain_drift,0.8805970149253731,0.7226890756302521,0.8,0.7673745173745173
boundary_objective,test_0243,jitter,0.4810126582278481,0.6666666666666666,0.0,0.23904761904761904
boundary_objective,test_0244,compound,0.2492401215805471,0.5542168674698795,0.16666666666666666,0.1622101256859621
boundary_objective,test_0245,clean,0.9456869009584664,0.8727272727272727,1.0,0.8764069264069264
boundary_objective,test_0246,noise,0.4905660377358491,0.6857142857142856,0.0,0.24285714285714288
boundary_objective,test_0247,reverb,0.32230215827338127,0.6105263157894737,0.11764705882352942,0.1908835989743837
boundary_objective,test_0248,clipping,0.846153846153846,0.8181818181818181,0.6666666666666666,0.6017316017316017
boundary_objective,test_0249,gain_drift,0.8560606060606062,0.7868852459016393,0.7499999999999999,0.7525941719971571
boundary_objective,test_0250,jitter,0.4491978609625668,0.676056338028169,0.0,0.2315270935960591
boundary_objective,test_0251,compound,0.5056039850560399,0.6666666666666666,0.0,0.24620649483034804
boundary_objective,test_0252,clean,0.9777777777777777,0.9306930693069307,1.0,0.9607142857142856
boundary_objective,test_0253,noise,0.37669376693766937,0.6666666666666666,0.0,0.21345098974481275
boundary_objective,test_0254,reverb,0.5365853658536585,0.6346153846153846,0.0,0.244442693229101
boundary_objective,test_0255,clipping,0.9463220675944334,0.8955223880597014,1.0,0.9234501347708894
boundary_objective,test_0256,gain_drift,0.8322147651006712,0.8175182481751826,0.7692307692307692,0.87392138063279
boundary_objective,test_0257,jitter,0.6577181208053691,0.7024390243902439,0.0,0.2914285714285714
boundary_objective,test_0258,compound,0.49811320754716976,0.6382978723404255,0.0,0.24376223091976515
boundary_objective,test_0259,clean,0.9886792452830189,0.9600000000000001,1.0,1.0
boundary_objective,test_0260,noise,0.38492597577388965,0.6666666666666666,0.0,0.21523809523809523
boundary_objective,test_0261,reverb,0.39883551673944684,0.5199999999999999,0.16666666666666666,0.18361617018288287
boundary_objective,test_0262,clipping,0.821656050955414,0.7741935483870968,0.5454545454545454,0.5741312741312742
boundary_objective,test_0263,gain_drift,0.7405541561712846,0.7333333333333334,0.7058823529411764,0.6777765220012055
boundary_objective,test_0264,jitter,0.3286908077994429,0.6666666666666666,0.0,0.20333333333333334
boundary_objective,test_0265,compound,0.19254658385093168,0.5652173913043479,0.0,0.16695142313516873
boundary_objective,test_0266,clean,0.952029520295203,0.9600000000000001,0.8,0.9818913480885312
boundary_objective,test_0267,noise,0.4278215223097113,0.6666666666666666,0.0,0.22489864059146195
boundary_objective,test_0268,reverb,0.3288084464555053,0.5233644859813085,0.125,0.1989967106248615
boundary_objective,test_0269,clipping,0.9530864197530865,0.8392857142857143,1.0,0.8065335138794855
boundary_objective,test_0270,gain_drift,0.7364016736401674,0.7160493827160493,0.8571428571428571,0.6640047323277136
boundary_objective,test_0271,jitter,0.41534391534391535,0.6666666666666666,0.0,0.22203672787979967
boundary_objective,test_0272,compound,0.5798816568047338,0.6478873239436619,0.2,0.26293381429631324
boundary_objective,test_0273,clean,0.9931662870159453,0.9793103448275863,1.0,1.0
boundary_objective,test_0274,noise,0.3616438356164383,0.6728971962616822,0.0,0.21022455805064502
boundary_objective,test_0275,reverb,0.3576341127922971,0.535031847133758,0.16666666666666666,0.21958851872989368
boundary_objective,test_0276,clipping,0.9841269841269841,0.9600000000000001,0.75,0.8422619047619049
boundary_objective,test_0277,gain_drift,0.9349397590361446,0.8256880733944955,0.8333333333333333,0.7952653593206589
boundary_objective,test_0278,jitter,0.5006321112515804,0.676056338028169,0.0,0.24692845097566854
boundary_objective,test_0279,compound,0.47968545216251635,0.6461538461538462,0.5,0.3453026196928636
boundary_objective,test_0280,clean,0.9395017793594307,0.9113924050632911,0.7499999999999999,0.929370405880473
boundary_objective,test_0281,noise,0.5425790754257908,0.6666666666666666,0.0,0.2563796804197472
boundary_objective,test_0282,reverb,0.4210526315789474,0.588235294117647,0.30769230769230765,0.2821567241472406
boundary_objective,test_0283,clipping,0.9010989010989011,0.8275862068965517,1.0,0.7766666666666665
boundary_objective,test_0284,gain_drift,0.9306930693069306,0.8928571428571429,0.9090909090909091,0.8437917222963952
boundary_objective,test_0285,jitter,0.47908745247148293,0.6703910614525139,0.0,0.24000000000000002
boundary_objective,test_0286,compound,0.4790575916230367,0.6666666666666666,0.22222222222222224,0.28645676437647244
boundary_objective,test_0287,clean,0.9735234215885947,0.9315068493150684,1.0,0.9437403993855608
boundary_objective,test_0288,noise,0.5542168674698795,0.6956521739130436,0.0,0.2580952380952381
boundary_objective,test_0289,reverb,0.05042016806722689,0.24175824175824176,0.0,0.043401360544217685
boundary_objective,test_0290,clipping,0.9054441260744985,0.9,0.8571428571428571,0.8651209174769384
boundary_objective,test_0291,gain_drift,0.7809523809523811,0.7954545454545454,0.6666666666666666,0.7672932330827067
boundary_objective,test_0292,jitter,0.31728045325779036,0.6666666666666666,0.0,0.20105820105820107
boundary_objective,test_0293,compound,0.5130111524163569,0.6666666666666666,0.0,0.25
boundary_objective,test_0294,clean,0.9707602339181287,0.9038461538461539,1.0,0.9212244897959183
boundary_objective,test_0295,noise,0.28857142857142853,0.6666666666666666,0.0,0.19532554257095155
boundary_objective,test_0296,reverb,0.4896836313617607,0.6530612244897959,0.14285714285714285,0.2777243412702504
boundary_objective,test_0297,clipping,0.9627507163323781,0.8354430379746837,1.0,0.7990575690161733
boundary_objective,test_0298,gain_drift,0.880195599022005,0.8591549295774648,1.0,0.8790112004397719
boundary_objective,test_0299,jitter,0.5594237695078031,0.6666666666666666,0.0,0.2623809523809523
boundary_objective,test_0300,compound,0.44908616187989553,0.618705035971223,0.0,0.23114430075756043
boundary_objective,test_0301,clean,0.9186351706036745,0.8932038834951457,0.8,0.896358543417367
boundary_objective,test_0302,noise,0.5300613496932516,0.6956521739130436,0.0,0.2544717386119723
boundary_objective,test_0303,reverb,0.10507880910683014,0.45714285714285713,0.2222222222222222,0.15444675633380262
boundary_objective,test_0304,clipping,0.6222222222222222,0.7912087912087912,0.3333333333333333,0.4803040953943086
boundary_objective,test_0305,gain_drift,0.9723320158102766,0.9090909090909091,1.0,0.9490586932447397
boundary_objective,test_0306,jitter,0.4867591424968474,0.6857142857142856,0.0,0.24333333333333337
boundary_objective,test_0307,compound,0.3707865168539326,0.6666666666666666,0.0,0.2123152709359606
boundary_objective,test_0308,clean,0.9838998211091234,0.9403973509933775,1.0,0.9989904088844018
boundary_objective,test_0309,noise,0.4854614412136536,0.6666666666666666,0.0,0.24016217505366086
boundary_objective,test_0310,reverb,0.16585365853658537,0.5054945054945054,0.0,0.10611078717201165
boundary_objective,test_0311,clipping,0.9548133595284872,0.8571428571428571,0.888888888888889,0.7019334049409237
boundary_objective,test_0312,gain_drift,0.948905109489051,0.8108108108108107,1.0,0.8503096761092497
boundary_objective,test_0313,jitter,0.3356449375866852,0.6990291262135923,0.0,0.20476190476190476
boundary_objective,test_0314,compound,0.5915841584158416,0.6914893617021277,0.2,0.3164080822202298
boundary_objective,test_0315,clean,0.9527272727272728,0.8115942028985507,1.0,0.8488075086149568
boundary_objective,test_0316,noise,0.4501940491591203,0.6808510638297872,0.0,0.231576436918674
boundary_objective,test_0317,reverb,0.4456521739130435,0.6185567010309279,0.0,0.2264968487394958
boundary_objective,test_0318,clipping,0.9473684210526316,0.8470588235294119,1.0,0.7963369963369963
boundary_objective,test_0319,gain_drift,0.7920792079207921,0.6545454545454545,0.7692307692307692,0.6745354239256678
boundary_objective,test_0320,jitter,0.30985915492957744,0.6923076923076924,0.0,0.19952380952380952
boundary_objective,test_0321,compound,0.3510791366906475,0.6290322580645162,0.16666666666666666,0.1986665658398871
boundary_objective,test_0322,clean,0.891089108910891,0.823529411764706,0.923076923076923,0.7918823693731442
boundary_objective,test_0323,noise,0.4455958549222798,0.6703910614525139,0.0,0.23190476190476192
boundary_objective,test_0324,reverb,0.3678832116788321,0.679245283018868,0.0,0.21536179930089558
boundary_objective,test_0325,clipping,0.8417910447761193,0.8421052631578948,0.8,0.7588365243004418
boundary_objective,test_0326,gain_drift,0.6527196652719666,0.6785714285714285,0.4444444444444444,0.6219113785331762
boundary_objective,test_0327,jitter,0.5576923076923077,0.6990291262135923,0.0,0.2619047619047619
boundary_objective,test_0328,compound,0.38461538461538464,0.6324786324786326,0.16666666666666666,0.23172825937628794
boundary_objective,test_0329,clean,0.8582375478927202,0.923076923076923,0.8,0.8733272736454073
boundary_objective,test_0330,noise,0.6127167630057804,0.6666666666666666,0.0,0.2776190476190476
boundary_objective,test_0331,reverb,0.47214854111405835,0.5714285714285714,0.0,0.2097436161626569
boundary_objective,test_0332,clipping,0.9074626865671642,0.8571428571428571,0.5454545454545454,0.7275565964090553
boundary_objective,test_0333,gain_drift,0.8949579831932772,0.7938931297709924,0.7692307692307692,0.8014982413419912
boundary_objective,test_0334,jitter,0.38056680161943324,0.6666666666666666,0.0,0.21571428571428572
boundary_objective,test_0335,compound,0.4200542005420055,0.6666666666666666,0.0,0.22156084656084657
boundary_objective,test_0336,clean,0.9865470852017937,0.9500000000000001,1.0,0.9993593850096092
boundary_objective,test_0337,noise,0.41897233201581024,0.7058823529411764,0.0,0.22428571428571428
boundary_objective,test_0338,reverb,0.09124087591240876,0.42857142857142855,0.0,0.05458611105306054
boundary_objective,test_0339,clipping,0.9351535836177474,0.7999999999999999,0.6,0.6539764029992138
boundary_objective,test_0340,gain_drift,0.8616600790513833,0.8842105263157894,0.7272727272727273,0.860797237915882
boundary_objective,test_0341,jitter,0.593200468933177,0.6666666666666666,0.0,0.2719047619047619
boundary_objective,test_0342,compound,0.30357142857142855,0.6666666666666665,0.5,0.2646471361027126
boundary_objective,test_0343,clean,0.9074889867841409,0.845360824742268,0.888888888888889,0.802567345670794
boundary_objective,test_0344,noise,0.300709219858156,0.6666666666666666,0.0,0.19771046983067017
boundary_objective,test_0345,reverb,0.39398084815321477,0.6666666666666666,0.22222222222222224,0.2548923679060665
boundary_objective,test_0346,clipping,0.9445783132530121,0.8,1.0,0.8069453587886768
boundary_objective,test_0347,gain_drift,0.958963282937365,0.849056603773585,1.0,0.8791666666666667
boundary_objective,test_0348,jitter,0.5489721886336155,0.7111111111111111,0.0,0.2564285714285714
boundary_objective,test_0349,compound,0.32220609579100146,0.66,0.28571428571428575,0.2969772256728778
boundary_objective,test_0350,clean,0.9632829373650108,0.893939393939394,0.8000000000000002,0.8696054991034071
boundary_objective,test_0351,noise,0.5056039850560398,0.6857142857142856,0.0,0.24380952380952384
boundary_objective,test_0352,reverb,0.29275808936825887,0.573170731707317,0.0,0.18448597085461213
boundary_objective,test_0353,clipping,0.9168900804289545,0.8219178082191781,0.8333333333333333,0.690947666195191
boundary_objective,test_0354,gain_drift,0.5049504950495051,0.4347826086956522,0.3333333333333333,0.5346018735362998
boundary_objective,test_0355,jitter,0.5599022004889975,0.6666666666666666,0.0,0.2626728110599078
boundary_objective,test_0356,compound,0.5840286054827175,0.676056338028169,0.0,0.26936026936026936
boundary_objective,test_0357,clean,0.9787234042553191,0.9320388349514563,1.0,0.9608843537414966
boundary_objective,test_0358,noise,0.6189376443418014,0.6666666666666666,0.0,0.27950310559006214
boundary_objective,test_0359,reverb,0.3674074074074074,0.5755395683453238,0.23529411764705882,0.19673704105411235
boundary_objective,test_0360,clipping,0.8535353535353536,0.8910891089108911,0.6666666666666666,0.8641581632653061
boundary_objective,test_0361,gain_drift,0.7467532467532468,0.6451612903225806,0.8000000000000002,0.6432330827067669
boundary_objective,test_0362,jitter,0.47328244274809156,0.6666666666666666,0.0,0.23857142857142857
boundary_objective,test_0363,compound,0.3206751054852321,0.6666666666666666,0.0,0.20172290021536252
boundary_objective,test_0364,clean,0.936,0.8064516129032258,1.0,0.8463203463203463
boundary_objective,test_0365,noise,0.5185185185185185,0.6666666666666666,0.0,0.24857142857142858
boundary_objective,test_0366,reverb,0.11954765751211632,0.5806451612903226,0.28571428571428575,0.22164429248529682
boundary_objective,test_0367,clipping,0.8586387434554973,0.8245614035087719,0.8,0.7251481237656352
boundary_objective,test_0368,gain_drift,0.8666666666666666,0.7654320987654321,0.8,0.690947666195191
boundary_objective,test_0369,jitter,0.30028328611898014,0.6666666666666666,0.0,0.19761904761904764
boundary_objective,test_0370,compound,0.35511363636363635,0.6285714285714286,0.0,0.19991479123853442
boundary_objective,test_0371,clean,0.8715953307392996,0.8309859154929577,0.923076923076923,0.8834591022114691
boundary_objective,test_0372,noise,0.5080946450809465,0.676056338028169,0.0,0.24874791318864778
boundary_objective,test_0373,reverb,0.5043695380774034,0.5980392156862745,0.0,0.23504786529996613
boundary_objective,test_0374,clipping,0.8880866425992779,0.8275862068965517,0.75,0.6881570810142239
boundary_objective,test_0375,gain_drift,0.9753694581280788,0.9218749999999999,1.0,0.9400966183574878
boundary_objective,test_0376,jitter,0.5166872682323856,0.6741573033707865,0.0,0.2495238095238095
boundary_objective,test_0377,compound,0.6406429391504018,0.6889952153110048,0.0,0.2861969111969112
boundary_objective,test_0378,clean,0.9885931558935361,0.9589041095890412,1.0,1.0
boundary_objective,test_0379,noise,0.31977559607293127,0.6666666666666666,0.0,0.2015263534462199
boundary_objective,test_0380,reverb,0.2874617737003058,0.6105263157894737,0.0,0.2097701149425287
boundary_objective,test_0381,clipping,0.9439421338155516,0.8944099378881988,0.7272727272727272,0.7380626223091976
boundary_objective,test_0382,gain_drift,0.921875,0.8333333333333333,0.888888888888889,0.8439667128987517
boundary_objective,test_0383,jitter,0.5130111524163569,0.6824644549763034,0.0,0.25
boundary_objective,test_0384,compound,0.43419267299864317,0.5952380952380952,0.15384615384615385,0.22139782078634562
boundary_objective,test_0385,clean,0.974910394265233,0.9306930693069307,1.0,0.9979879275653923
boundary_objective,test_0386,noise,0.5635491606714628,0.6666666666666666,0.0,0.263534462198903
boundary_objective,test_0387,reverb,0.36000000000000004,0.6717557251908397,0.22222222222222224,0.24614420667052248
boundary_objective,test_0388,clipping,0.9744525547445256,0.9113924050632911,1.0,0.9250127097102185
boundary_objective,test_0389,gain_drift,0.9414519906323185,0.8787878787878789,0.9090909090909091,0.9151785714285714
boundary_objective,test_0390,jitter,0.633257403189066,0.6666666666666666,0.0,0.28380952380952384
boundary_objective,test_0391,compound,0.3755458515283843,0.6050420168067226,0.2,0.22639946260635915
boundary_objective,test_0392,clean,0.8958742632612967,0.874074074074074,0.6666666666666667,0.8407496941464333
boundary_objective,test_0393,noise,0.3059490084985836,0.6666666666666666,0.0,0.20019111323459152
boundary_objective,test_0394,reverb,0.21474358974358976,0.5591397849462365,0.2222222222222222,0.1189137644229241
boundary_objective,test_0395,clipping,0.888888888888889,0.8470588235294119,0.7499999999999999,0.7642036124794744
boundary_objective,test_0396,gain_drift,0.7387862796833773,0.7058823529411765,0.6666666666666666,0.6488145497433423
boundary_objective,test_0397,jitter,0.6013986013986015,0.6666666666666666,0.0,0.2742857142857143
boundary_objective,test_0398,compound,0.4163265306122449,0.64,0.0,0.22060788049160143
boundary_objective,test_0399,clean,0.9411764705882353,0.9787234042553191,0.8571428571428571,0.971830985915493
boundary_objective,test_0400,noise,0.5209876543209877,0.6666666666666666,0.0,0.25208681135225375
boundary_objective,test_0401,reverb,0.2476780185758514,0.5360824742268041,0.0,0.1470522736164194
boundary_objective,test_0402,clipping,0.9082125603864734,0.8089887640449438,1.0,0.7829751369574377
boundary_objective,test_0403,gain_drift,0.8755364806866952,0.8120300751879699,0.8333333333333334,0.8362271224279185
boundary_objective,test_0404,jitter,0.47522236340533675,0.6666666666666666,0.0,0.23761904761904762
boundary_objective,test_0405,compound,0.47182175622542594,0.6466165413533834,0.2,0.23483179802821788
boundary_objective,test_0406,clean,0.9477124183006537,0.875,1.0,0.9202520828882718
boundary_objective,test_0407,noise,0.44270833333333326,0.6713286713286714,0.0,0.2298136645962733
boundary_objective,test_0408,reverb,0.2930298719772404,0.6285714285714286,0.0,0.1754278406475844
boundary_objective,test_0409,clipping,0.8943488943488944,0.8163265306122449,1.0,0.7320634920634921
boundary_objective,test_0410,gain_drift,0.9510763209393346,0.8769230769230769,0.923076923076923,0.8793472445157838
boundary_objective,test_0411,jitter,0.34710743801652894,0.6666666666666666,0.0,0.20714285714285713
boundary_objective,test_0412,compound,0.4236588720770289,0.6335403726708074,0.42857142857142855,0.2822943667628053
boundary_objective,test_0413,clean,0.9671772428884026,0.9090909090909091,0.9090909090909091,0.9343825665859563
boundary_objective,test_0414,noise,0.5669856459330144,0.6666666666666666,0.0,0.2644884331027904
boundary_objective,test_0415,reverb,0.15946843853820597,0.43410852713178294,0.25000000000000006,0.16846738695478192
boundary_objective,test_0416,clipping,0.8764478764478765,0.7845303867403315,0.7058823529411764,0.6684729064039409
boundary_objective,test_0417,gain_drift,0.5731707317073171,0.5490196078431373,0.4444444444444444,0.47474747474747475
boundary_objective,test_0418,jitter,0.37837837837837834,0.6713286713286714,0.0,0.21523809523809523
boundary_objective,test_0419,compound,0.616867469879518,0.6350710900473935,0.2,0.3037040564160133
union_full,test_0000,clean,0.9166666666666665,0.8767123287671232,0.8571428571428571,0.7964743589743589
union_full,test_0001,noise,0.8363636363636364,0.7636363636363636,0.5454545454545454,0.6570462853658464
union_full,test_0002,reverb,0.952076677316294,0.8679245283018867,1.0,0.7936507936507936
union_full,test_0003,clipping,0.9735099337748344,0.8888888888888888,1.0,0.9504888047934406
union_full,test_0004,gain_drift,0.9568106312292358,0.918918918918919,0.8571428571428571,0.9861751152073733
union_full,test_0005,jitter,0.8501529051987767,0.7575757575757577,0.8571428571428571,0.8011006289308176
union_full,test_0006,compound,0.8122270742358078,0.6842105263157895,0.8333333333333333,0.6367589682677159
union_full,test_0007,clean,0.978978978978979,0.9401709401709402,0.9090909090909091,0.9428571428571428
union_full,test_0008,noise,0.7851851851851851,0.5945945945945946,0.7272727272727272,0.574809130652805
union_full,test_0009,reverb,0.953929539295393,0.8907563025210085,0.7692307692307693,0.8802836998489172
union_full,test_0010,clipping,0.934640522875817,0.8958333333333334,0.888888888888889,0.9425248032842969
union_full,test_0011,gain_drift,0.9310344827586208,0.8807339449541285,0.7692307692307693,0.7947946790052054
union_full,test_0012,jitter,0.9358288770053476,0.817391304347826,0.9090909090909091,0.9028058306369905
union_full,test_0013,compound,0.7881773399014779,0.775,0.6666666666666666,0.7269999525233822
union_full,test_0014,clean,0.9513108614232209,0.8955223880597015,1.0,0.894484412470024
union_full,test_0015,noise,0.8701594533029613,0.7818181818181817,0.9090909090909091,0.7808671877321763
union_full,test_0016,reverb,0.9216867469879518,0.7719298245614035,1.0,0.6920577148056675
union_full,test_0017,clipping,0.9952153110047847,0.9863013698630138,1.0,1.0
union_full,test_0018,gain_drift,0.8878048780487805,0.8571428571428571,0.7499999999999999,0.862108843537415
union_full,test_0019,jitter,0.89171974522293,0.8115942028985507,0.6,0.8142537551933525
union_full,test_0020,compound,0.8983050847457626,0.7666666666666666,0.6666666666666666,0.8294032053332784
union_full,test_0021,clean,0.9803921568627452,0.9583333333333334,0.888888888888889,0.9937586685159501
union_full,test_0022,noise,0.7609254498714654,0.6046511627906976,0.6153846153846154,0.4810898191749143
union_full,test_0023,reverb,0.8143322475570033,0.7592592592592592,0.6,0.650419145760494
union_full,test_0024,clipping,0.993006993006993,0.972972972972973,1.0,1.0
union_full,test_0025,gain_drift,0.9316770186335404,0.8571428571428571,1.0,0.9177740863787375
union_full,test_0026,jitter,0.9236363636363636,0.9863013698630138,0.6666666666666666,0.8744446629652602
union_full,test_0027,compound,0.8497652582159624,0.6616541353383459,0.9090909090909091,0.6494058254630024
union_full,test_0028,clean,0.9392712550607286,0.8666666666666666,0.888888888888889,0.8481298769507803
union_full,test_0029,noise,0.8975265017667845,0.8860759493670887,0.4444444444444444,0.5807656395891689
union_full,test_0030,reverb,0.8337595907928387,0.8571428571428572,0.7142857142857143,0.7487808526551982
union_full,test_0031,clipping,0.9634146341463414,0.923076923076923,1.0,0.9966386554621849
union_full,test_0032,gain_drift,0.9272727272727274,0.8849557522123894,0.9090909090909091,0.9255309430178039
union_full,test_0033,jitter,0.9006928406466513,0.8034188034188033,0.9090909090909091,0.7806406259551316
union_full,test_0034,compound,0.7740492170022372,0.543859649122807,0.8333333333333334,0.6015394893257489
union_full,test_0035,clean,0.9700598802395209,0.9466666666666667,0.923076923076923,0.9234376778599885
union_full,test_0036,noise,0.9009584664536742,0.7967479674796747,1.0,0.8057574520212331
union_full,test_0037,reverb,0.8244274809160305,0.7522935779816513,0.8,0.6482714554748453
union_full,test_0038,clipping,0.9747474747474748,0.9411764705882353,0.888888888888889,0.992258972554539
union_full,test_0039,gain_drift,0.8613861386138614,0.896551724137931,0.9090909090909091,0.8839737654592629
union_full,test_0040,jitter,0.8954635108481263,0.7260273972602739,0.923076923076923,0.7304724525077763
union_full,test_0041,compound,0.5581395348837208,0.5333333333333333,0.4444444444444444,0.3992470774717654
union_full,test_0042,clean,0.9230769230769231,0.875,0.888888888888889,0.9050612508059317
union_full,test_0043,noise,0.8376753507014028,0.7967479674796747,0.7692307692307693,0.7336019346680327
union_full,test_0044,reverb,0.8617511520737328,0.8067226890756303,0.6666666666666666,0.7728123902185701
union_full,test_0045,clipping,0.9348659003831418,0.912280701754386,0.9090909090909091,0.9193212917350848
union_full,test_0046,gain_drift,0.9251700680272108,0.8571428571428571,0.7272727272727272,0.8355334538878842
union_full,test_0047,jitter,0.9130434782608696,0.8,1.0,0.7433027801691396
union_full,test_0048,compound,0.7531172069825436,0.5436893203883495,0.5714285714285715,0.5859485126402418
union_full,test_0049,clean,0.9492753623188407,0.9072164948453607,0.888888888888889,0.8856242496998801
union_full,test_0050,noise,0.8503937007874016,0.7142857142857143,0.7499999999999999,0.6153162757640368
union_full,test_0051,reverb,0.9714285714285714,0.8958333333333334,1.0,0.9244897959183673
union_full,test_0052,clipping,0.9750889679715302,0.9113924050632911,1.0,0.9484126984126985
union_full,test_0053,gain_drift,0.8675324675324676,0.673913043478261,0.6,0.7267061663375027
union_full,test_0054,jitter,0.924187725631769,0.875,0.6,0.8777348777348778
union_full,test_0055,compound,0.5933014354066986,0.4485981308411215,0.3333333333333333,0.41925140688391577
union_full,test_0056,clean,0.9076086956521738,0.9137931034482758,1.0,0.9226551226551226
union_full,test_0057,noise,0.8403755868544601,0.7792207792207793,0.7692307692307692,0.6378297513695744
union_full,test_0058,reverb,0.9448529411764707,0.9064748201438849,0.923076923076923,0.8836003163097877
union_full,test_0059,clipping,0.97165991902834,0.9320388349514563,1.0,0.9251968503937008
union_full,test_0060,gain_drift,0.9631236442516269,0.9743589743589743,0.7692307692307693,0.9305418719211822
union_full,test_0061,jitter,0.8741258741258742,0.7608695652173914,0.888888888888889,0.7620216586241723
union_full,test_0062,compound,0.8201892744479496,0.7777777777777777,0.5454545454545454,0.7060763214609368
union_full,test_0063,clean,0.9957805907172996,0.9795918367346939,1.0,1.0
union_full,test_0064,noise,0.8284313725490197,0.7000000000000001,0.5714285714285714,0.6023057855507548
union_full,test_0065,reverb,0.9137529137529138,0.8245614035087719,0.9090909090909091,0.7832070148779682
union_full,test_0066,clipping,0.9702127659574469,0.9090909090909091,0.8571428571428571,0.9952380952380953
union_full,test_0067,gain_drift,0.8866498740554156,0.9589041095890412,0.8571428571428571,0.9454545454545454
union_full,test_0068,jitter,0.8729096989966556,0.6614173228346456,0.8,0.6900320549955586
union_full,test_0069,compound,0.6788990825688074,0.696629213483146,0.5,0.4716219790894228
union_full,test_0070,clean,0.9923273657289001,0.9696969696969697,1.0,1.0
union_full,test_0071,noise,0.7796610169491526,0.7482993197278912,0.6153846153846154,0.5104027948046121
union_full,test_0072,reverb,0.9083665338645419,0.8115942028985507,0.7499999999999999,0.8766332752613241
union_full,test_0073,clipping,0.9720670391061453,0.8905109489051095,1.0,0.9259315046773426
union_full,test_0074,gain_drift,0.9078014184397163,0.8529411764705882,0.8571428571428571,0.886559696342305
union_full,test_0075,jitter,0.9156626506024096,0.7209302325581395,1.0,0.7713854655178681
union_full,test_0076,compound,0.8336842105263157,0.7096774193548387,0.7499999999999999,0.6910561040995823
union_full,test_0077,clean,0.9409190371991247,0.9189189189189189,0.9090909090909091,0.9201470395024962
union_full,test_0078,noise,0.888,0.7857142857142857,0.75,0.8739495798319327
union_full,test_0079,reverb,0.9754768392370572,0.9072164948453607,1.0,0.9619565217391305
union_full,test_0080,clipping,0.9529780564263324,0.845360824742268,1.0,0.848191823899371
union_full,test_0081,gain_drift,0.8424908424908424,0.8571428571428571,0.8333333333333333,0.7488922841864019
union_full,test_0082,jitter,0.9056603773584906,0.9215686274509804,0.8,0.962840627580512
union_full,test_0083,compound,0.8804347826086957,0.7792207792207793,0.4,0.5362338430345527
union_full,test_0084,clean,0.985645933014354,0.9333333333333333,1.0,1.0
union_full,test_0085,noise,0.6682926829268293,0.7164179104477612,0.39999999999999997,0.47736787022501304
union_full,test_0086,reverb,0.8715083798882681,0.7286821705426356,0.7142857142857143,0.6756061112969778
union_full,test_0087,clipping,0.9801587301587301,0.9295774647887323,0.8000000000000002,0.8232403718459496
union_full,test_0088,gain_drift,0.8738461538461538,0.7906976744186046,0.888888888888889,0.7639856126119231
union_full,test_0089,jitter,0.8301886792452831,0.7714285714285715,0.8571428571428571,0.7477684557330575
union_full,test_0090,compound,0.8945147679324894,0.738095238095238,0.8571428571428571,0.5910813619414391
union_full,test_0091,clean,0.9422492401215805,0.8139534883720931,1.0,0.8853383458646616
union_full,test_0092,noise,0.9549549549549549,0.8571428571428571,1.0,0.8983611626468769
union_full,test_0093,reverb,0.8117154811715481,0.7042253521126761,0.4615384615384615,0.4902361535165247
union_full,test_0094,clipping,0.9523809523809523,0.9350649350649352,0.8571428571428571,0.9813311688311688
union_full,test_0095,gain_drift,0.9662162162162162,0.8979591836734694,1.0,0.9228187919463087
union_full,test_0096,jitter,0.8608247422680413,0.8723404255319149,0.6666666666666666,0.8106019193391641
union_full,test_0097,compound,0.6648501362397821,0.5740740740740741,0.6666666666666665,0.4791132820841341
union_full,test_0098,clean,0.9836065573770492,0.9473684210526316,1.0,0.9489247311827957
union_full,test_0099,noise,0.8461538461538461,0.8450704225352113,0.6666666666666666,0.8417339028634709
union_full,test_0100,reverb,0.9353233830845772,0.7796610169491525,0.6666666666666666,0.5512129380053908
union_full,test_0101,clipping,0.9548693586698338,0.9197080291970802,1.0,0.944517256443862
union_full,test_0102,gain_drift,0.9543147208121827,0.8615384615384615,1.0,0.8991596638655462
union_full,test_0103,jitter,0.685512367491166,0.7209302325581395,0.8,0.6412866158183197
union_full,test_0104,compound,0.6761565836298933,0.6052631578947368,0.75,0.6248103408029878
union_full,test_0105,clean,0.9743589743589742,0.9292929292929293,1.0,0.9989648033126295
union_full,test_0106,noise,0.8488745980707395,0.6133333333333332,0.7692307692307692,0.684321206743567
union_full,test_0107,reverb,0.8443271767810026,0.8073394495412844,0.6666666666666666,0.8340818601688166
union_full,test_0108,clipping,0.9603729603729603,0.9452054794520548,0.8571428571428571,0.9883116883116883
union_full,test_0109,gain_drift,0.9699248120300752,0.8095238095238096,1.0,0.9264705882352942
union_full,test_0110,jitter,0.8789237668161435,0.7792207792207793,0.8571428571428571,0.8640608785887236
union_full,test_0111,compound,0.8362573099415205,0.6736842105263158,0.75,0.6903811882485521
union_full,test_0112,clean,0.9797101449275363,0.9448818897637796,1.0,0.9991883116883117
union_full,test_0113,noise,0.8333333333333333,0.7704918032786884,0.8000000000000002,0.6593733225056088
union_full,test_0114,reverb,0.8607594936708861,0.791044776119403,0.9090909090909091,0.633680940076289
union_full,test_0115,clipping,0.9365079365079364,0.9577464788732395,0.8571428571428571,0.9718614718614719
union_full,test_0116,gain_drift,0.8775981524249422,0.6956521739130436,0.7499999999999999,0.7997648442092886
union_full,test_0117,jitter,0.8816568047337279,0.8391608391608393,0.923076923076923,0.8331460674157303
union_full,test_0118,compound,0.7251732101616628,0.5233644859813084,0.3636363636363636,0.4448774908723002
union_full,test_0119,clean,0.9668874172185431,0.9411764705882353,0.888888888888889,0.9276315789473684
union_full,test_0120,noise,0.8441558441558442,0.6461538461538462,0.6,0.5132353611728765
union_full,test_0121,reverb,0.854922279792746,0.7703703703703704,1.0,0.630690584626824
union_full,test_0122,clipping,0.9574468085106382,0.9178082191780821,0.8333333333333334,0.8851705388037567
union_full,test_0123,gain_drift,0.9839357429718876,0.943661971830986,1.0,0.9512380952380951
union_full,test_0124,jitter,0.9361702127659575,0.7611940298507464,1.0,0.798397219850507
union_full,test_0125,compound,0.915129151291513,0.7865168539325843,0.8,0.7363841719894065
union_full,test_0126,clean,0.9528795811518325,0.888888888888889,0.8,0.6566666666666666
union_full,test_0127,noise,0.7985865724381627,0.625,0.28571428571428575,0.5392203832752613
union_full,test_0128,reverb,0.8542094455852155,0.6666666666666667,0.8000000000000002,0.5757682050092764
union_full,test_0129,clipping,0.775,0.875,0.7499999999999999,0.7632093933463796
union_full,test_0130,gain_drift,0.9957446808510638,0.9859154929577464,1.0,1.0
union_full,test_0131,jitter,0.7368421052631579,0.8648648648648649,0.7499999999999999,0.8433080549292888
union_full,test_0132,compound,0.7988668555240792,0.5555555555555556,0.6666666666666666,0.63520105471325
union_full,test_0133,clean,0.9802631578947368,0.9387755102040817,1.0,0.961484593837535
union_full,test_0134,noise,0.9180327868852458,0.8441558441558441,0.6666666666666666,0.7692939244663384
union_full,test_0135,reverb,0.9100817438692099,0.7572815533980584,0.8,0.6865164247517189
union_full,test_0136,clipping,0.932249322493225,0.9292929292929293,0.7272727272727273,0.9161753590325018
union_full,test_0137,gain_drift,0.8746666666666667,0.8717948717948718,0.7692307692307693,0.8082653061224488
union_full,test_0138,jitter,0.865979381443299,0.8088235294117647,0.9090909090909091,0.7568590575325956
union_full,test_0139,compound,0.8597285067873303,0.78125,0.7499999999999999,0.7620490856893216
union_full,test_0140,clean,0.973365617433414,0.9147286821705427,1.0,0.9109004739336493
union_full,test_0141,noise,0.7536842105263157,0.6610169491525423,0.5882352941176471,0.6524876917734062
union_full,test_0142,reverb,0.8552631578947367,0.8089887640449438,0.8571428571428571,0.7504105090311987
union_full,test_0143,clipping,0.9801980198019802,0.9310344827586207,1.0,0.9400560224089636
union_full,test_0144,gain_drift,0.9515151515151514,0.888888888888889,0.888888888888889,0.8800935089754967
union_full,test_0145,jitter,0.9508840864440079,0.8226950354609929,1.0,0.8719576392810088
union_full,test_0146,compound,0.7530864197530864,0.5454545454545454,0.5714285714285715,0.4261143053712713
union_full,test_0147,clean,0.9692307692307692,0.9148936170212766,1.0,0.9621046892039259
union_full,test_0148,noise,0.8245125348189414,0.7272727272727272,0.6666666666666665,0.6160392115039371
union_full,test_0149,reverb,0.8861209964412812,0.758169934640523,0.625,0.7222686237328045
union_full,test_0150,clipping,0.984182776801406,0.9370629370629372,1.0,0.9994969818913482
union_full,test_0151,gain_drift,0.9486404833836858,0.8764044943820225,0.8,0.8554817275747508
union_full,test_0152,jitter,0.9367088607594937,0.7999999999999999,0.8571428571428571,0.8494968765196572
union_full,test_0153,compound,0.8319672131147542,0.6614173228346456,0.8333333333333334,0.6611928104575163
union_full,test_0154,clean,0.9304556354916067,0.8703703703703703,0.8000000000000002,0.8903424598972686
union_full,test_0155,noise,0.7692307692307692,0.8059701492537312,0.6666666666666666,0.7362285789365017
union_full,test_0156,reverb,0.8999999999999999,0.7796610169491525,0.6,0.6916740609287192
union_full,test_0157,clipping,0.9642105263157894,0.8928571428571429,1.0,0.9375878220140514
union_full,test_0158,gain_drift,0.9812734082397004,0.9285714285714286,1.0,0.9502326342615325
union_full,test_0159,jitter,0.8914728682170543,0.8253968253968254,0.9090909090909091,0.7229235880398671
union_full,test_0160,compound,0.8426395939086295,0.6571428571428571,0.6666666666666666,0.5753796255344243
union_full,test_0161,clean,0.988009592326139,0.9593495934959351,1.0,0.9993197278911564
union_full,test_0162,noise,0.8516377649325626,0.8633093525179857,0.7692307692307693,0.7924256951102588
union_full,test_0163,reverb,0.8825910931174088,0.8849557522123894,0.8333333333333333,0.9511278195488722
union_full,test_0164,clipping,0.9573459715639809,0.9387755102040817,0.8,0.912771560236998
union_full,test_0165,gain_drift,0.8398268398268399,0.9010989010989011,0.8,0.8059723889555822
union_full,test_0166,jitter,0.8552036199095022,0.8275862068965518,0.9090909090909091,0.8272691079280537
union_full,test_0167,compound,0.9202898550724637,0.7317073170731708,1.0,0.8093953295980144
union_full,test_0168,clean,0.933852140077821,0.9696969696969697,0.8,0.9708029197080291
union_full,test_0169,noise,0.8463356973995273,0.803030303030303,0.7692307692307693,0.6536778860176166
union_full,test_0170,reverb,0.9033942558746736,0.9142857142857143,0.8,0.8551207767294366
union_full,test_0171,clipping,0.9156626506024096,0.9142857142857143,0.6666666666666666,0.8301001309262572
union_full,test_0172,gain_drift,0.9877049180327869,0.9583333333333334,1.0,1.0
union_full,test_0173,jitter,0.9340659340659342,0.8125,1.0,0.8054135580731325
union_full,test_0174,compound,0.7692307692307692,0.631578947368421,0.8000000000000002,0.6526868659603663
union_full,test_0175,clean,0.9626168224299064,0.9199999999999999,1.0,0.998689384010485
union_full,test_0176,noise,0.7045454545454546,0.7058823529411764,0.14285714285714288,0.34899749373433586
union_full,test_0177,reverb,0.9408099688473521,0.8571428571428571,1.0,0.8779431859842467
union_full,test_0178,clipping,0.9824561403508771,0.9361702127659574,1.0,0.9756367663344407
union_full,test_0179,gain_drift,0.9411764705882353,0.8484848484848485,0.7499999999999999,0.8915052461662631
union_full,test_0180,jitter,0.9260700389105058,0.7000000000000001,1.0,0.702307225258045
union_full,test_0181,compound,0.6246851385390428,0.5,0.6,0.534784603496571
union_full,test_0182,clean,0.9849624060150376,0.9444444444444444,1.0,1.0
union_full,test_0183,noise,0.9337539432176657,0.8865979381443299,0.8,0.8811656260306846
union_full,test_0184,reverb,0.9023746701846965,0.7603305785123967,0.6666666666666666,0.536754507628294
union_full,test_0185,clipping,0.9723076923076923,0.910891089108911,1.0,0.9991341991341992
union_full,test_0186,gain_drift,0.9427083333333334,0.9043478260869566,0.8333333333333333,0.872282311725656
union_full,test_0187,jitter,0.784,0.7948717948717949,0.6,0.6812693455285687
union_full,test_0188,compound,0.823076923076923,0.8433734939759036,0.8571428571428571,0.7352756892230576
union_full,test_0189,clean,0.896551724137931,0.905982905982906,0.9090909090909091,0.8999943537914291
union_full,test_0190,noise,0.8558951965065502,0.8073394495412844,0.625,0.7019015021347851
union_full,test_0191,reverb,0.7659574468085106,0.7586206896551724,0.6,0.6165413533834586
union_full,test_0192,clipping,0.8740157480314961,0.9292929292929293,0.888888888888889,0.9493414387031408
union_full,test_0193,gain_drift,0.881516587677725,0.7333333333333334,0.6666666666666666,0.8362068965517242
union_full,test_0194,jitter,0.9427312775330396,0.8275862068965518,0.9090909090909091,0.8477122442639684
union_full,test_0195,compound,0.7390300230946881,0.5945945945945946,0.6666666666666666,0.4831742367332979
union_full,test_0196,clean,0.9749303621169918,0.9243697478991596,1.0,0.9706349206349206
union_full,test_0197,noise,0.9502762430939227,0.847457627118644,1.0,0.8809872667015525
union_full,test_0198,reverb,0.7708333333333334,0.7142857142857143,0.6666666666666665,0.5131811650270808
union_full,test_0199,clipping,0.9768637532133676,0.944,0.9090909090909091,0.9413994169096209
union_full,test_0200,gain_drift,0.943089430894309,0.896551724137931,0.8571428571428571,0.9170318047896048
union_full,test_0201,jitter,0.8977272727272727,0.8547008547008548,0.8333333333333333,0.9084738243123337
union_full,test_0202,compound,0.761904761904762,0.5818181818181818,0.7499999999999999,0.6251984126984127
union_full,test_0203,clean,0.9745762711864409,0.9352517985611511,1.0,0.9482142857142858
union_full,test_0204,noise,0.9380053908355795,0.851063829787234,0.888888888888889,0.8488240671486745
union_full,test_0205,reverb,0.879746835443038,0.7954545454545455,0.8571428571428571,0.6631493506493508
union_full,test_0206,clipping,0.9784172661870504,0.912621359223301,1.0,0.9629380053908356
union_full,test_0207,gain_drift,0.9888268156424581,0.9428571428571428,1.0,1.0
union_full,test_0208,jitter,0.9301397205588824,0.7482014388489208,1.0,0.7736858162874993
union_full,test_0209,compound,0.5678233438485805,0.3333333333333333,0.4444444444444445,0.42181014861427235
union_full,test_0210,clean,0.964871194379391,0.9791666666666666,0.888888888888889,0.9831168831168832
union_full,test_0211,noise,0.8543046357615894,0.8064516129032258,0.7499999999999999,0.8084779266417746
union_full,test_0212,reverb,0.8080808080808081,0.6666666666666666,0.5714285714285715,0.5382727030927745
union_full,test_0213,clipping,0.8910891089108911,0.8732394366197184,0.8571428571428571,0.8587558949960352
union_full,test_0214,gain_drift,0.9601769911504424,0.8793103448275861,0.9090909090909091,0.882541547758939
union_full,test_0215,jitter,0.903370786516854,0.7272727272727272,0.9090909090909091,0.6890878548049114
union_full,test_0216,compound,0.8358974358974359,0.7555555555555556,0.8571428571428571,0.7684508073837562
union_full,test_0217,clean,0.9877750611246945,0.9600000000000001,1.0,0.9407867494824016
union_full,test_0218,noise,0.8512110726643598,0.737864077669903,1.0,0.695399538993469
union_full,test_0219,reverb,0.8433734939759036,0.8089887640449438,0.6666666666666666,0.6112388368715429
union_full,test_0220,clipping,1.0,1.0,1.0,1.0
union_full,test_0221,gain_drift,0.9181818181818181,0.8507462686567164,0.9090909090909091,0.9114040465971796
union_full,test_0222,jitter,0.9317073170731707,0.7857142857142856,0.888888888888889,0.8712921411390058
union_full,test_0223,compound,0.9287257019438445,0.7666666666666666,0.923076923076923,0.7981796967410096
union_full,test_0224,clean,0.9194312796208531,0.8108108108108109,1.0,0.790566037735849
union_full,test_0225,noise,0.8978723404255319,0.7397260273972601,0.7272727272727272,0.7721004339354609
union_full,test_0226,reverb,0.9198312236286921,0.846846846846847,0.888888888888889,0.7587176602924635
union_full,test_0227,clipping,0.9361702127659575,0.9320388349514563,0.888888888888889,0.975
union_full,test_0228,gain_drift,0.8144329896907216,0.8615384615384615,0.8571428571428571,0.8340697103583701
union_full,test_0229,jitter,0.7873303167420813,0.6236559139784946,0.6,0.7082883408726105
union_full,test_0230,compound,0.7200000000000001,0.7241379310344828,0.5454545454545454,0.578696969260534
union_full,test_0231,clean,0.9717514124293786,0.8913043478260869,1.0,0.9253608482499145
union_full,test_0232,noise,0.9180327868852459,0.8108108108108109,1.0,0.7939105408049506
union_full,test_0233,reverb,0.8906882591093117,0.7368421052631579,0.8,0.8321167883211679
union_full,test_0234,clipping,0.9556451612903226,0.971830985915493,0.923076923076923,0.9555059523809524
union_full,test_0235,gain_drift,0.966346153846154,0.9752066115702478,0.9090909090909091,0.9853137516688919
union_full,test_0236,jitter,0.8582995951417005,0.9066666666666667,0.7499999999999999,0.9414182939362795
union_full,test_0237,compound,0.8436724565756825,0.6562499999999999,0.8333333333333334,0.64089948401875
union_full,test_0238,clean,0.988235294117647,0.9600000000000001,1.0,0.9988925802879292
union_full,test_0239,noise,0.8905472636815921,0.78125,0.9090909090909091,0.8535795835335005
union_full,test_0240,reverb,0.862533692722372,0.7256637168141593,0.7272727272727272,0.6715107782243332
union_full,test_0241,clipping,0.9808027923211169,0.9208633093525178,1.0,0.9518866370077442
union_full,test_0242,gain_drift,0.956217162872154,0.8527131782945737,1.0,0.8984877734877735
union_full,test_0243,jitter,0.9539295392953928,0.8000000000000002,1.0,0.8525853740496493
union_full,test_0244,compound,0.8730158730158729,0.7073170731707318,1.0,0.6226190476190476
union_full,test_0245,clean,0.9704918032786886,0.9142857142857143,1.0,0.9203821656050956
union_full,test_0246,noise,0.9642857142857143,0.8852459016393444,1.0,0.9985496736765772
union_full,test_0247,reverb,0.8810020876826723,0.7248322147651006,0.8,0.7215903514244124
union_full,test_0248,clipping,0.9029850746268657,0.9473684210526316,0.7499999999999999,0.9562682215743441
union_full,test_0249,gain_drift,0.9772727272727273,0.9589041095890412,0.8571428571428571,0.9936034115138593
union_full,test_0250,jitter,0.9265536723163842,0.9072164948453607,0.7272727272727273,0.9723502304147466
union_full,test_0251,compound,0.8051948051948051,0.6101694915254238,0.8333333333333334,0.656314108349487
union_full,test_0252,clean,0.9810126582278481,0.9411764705882353,1.0,0.9607364685004437
union_full,test_0253,noise,0.8972602739726027,0.6829268292682927,0.6666666666666666,0.6564865754455259
union_full,test_0254,reverb,0.899047619047619,0.7368421052631577,0.923076923076923,0.7357441409165546
union_full,test_0255,clipping,0.9614604462474645,0.944,0.9090909090909091,0.9820728291316527
union_full,test_0256,gain_drift,0.8695652173913044,0.8062015503875969,0.8333333333333334,0.8523175374890218
union_full,test_0257,jitter,0.9368421052631578,0.8591549295774648,1.0,0.8930050280981959
union_full,test_0258,compound,0.6706586826347305,0.5217391304347825,0.5714285714285715,0.5757310190306022
union_full,test_0259,clean,0.9848484848484848,0.9459459459459458,1.0,1.0
union_full,test_0260,noise,0.7009803921568627,0.712871287128713,0.5454545454545454,0.49667565139263253
union_full,test_0261,reverb,0.8384279475982533,0.7884615384615384,0.6666666666666666,0.7173921929286736
union_full,test_0262,clipping,0.9772727272727273,0.9411764705882353,1.0,0.998941798941799
union_full,test_0263,gain_drift,0.9207708779443255,0.8529411764705882,0.8,0.7671724716303692
union_full,test_0264,jitter,0.857142857142857,0.7540983606557377,0.8,0.8244552058111381
union_full,test_0265,compound,0.6934673366834171,0.7777777777777778,0.6,0.6394060484969576
union_full,test_0266,clean,0.9660377358490566,0.9690721649484536,0.888888888888889,0.9873949579831933
union_full,test_0267,noise,0.9573170731707318,0.8333333333333334,0.8571428571428571,0.8943298010782674
union_full,test_0268,reverb,0.8541226215644819,0.7256637168141593,0.5,0.5137812876317273
union_full,test_0269,clipping,0.9744897959183675,0.9,1.0,0.924963924963925
union_full,test_0270,gain_drift,0.98989898989899,0.9696969696969697,1.0,0.9990476190476191
union_full,test_0271,jitter,0.935064935064935,0.7714285714285715,0.8571428571428571,0.75080496618439
union_full,test_0272,compound,0.710239651416122,0.5132743362831858,0.7272727272727272,0.5277331620087803
union_full,test_0273,clean,0.9840546697038723,0.972972972972973,0.923076923076923,0.9523809523809523
union_full,test_0274,noise,0.9110320284697508,0.8767123287671232,0.7499999999999999,0.9185769487782911
union_full,test_0275,reverb,0.887052341597796,0.816,0.8000000000000002,0.7899645916321696
union_full,test_0276,clipping,0.9946236559139785,0.9791666666666666,1.0,1.0
union_full,test_0277,gain_drift,0.9420289855072463,0.8623853211009175,0.9090909090909091,0.9057274522712311
union_full,test_0278,jitter,0.9289340101522842,0.8741721854304636,1.0,0.8679285567040669
union_full,test_0279,compound,0.6468646864686468,0.5641025641025641,0.5714285714285715,0.5787186219517046
union_full,test_0280,clean,0.9814126394052044,0.9350649350649352,1.0,0.9979144942648592
union_full,test_0281,noise,0.7410714285714285,0.5840707964601771,0.26666666666666666,0.48893871449925264
union_full,test_0282,reverb,0.9288256227758007,0.9103448275862068,0.923076923076923,0.9481033091202583
union_full,test_0283,clipping,0.9759036144578312,0.9459459459459458,1.0,0.9982993197278912
union_full,test_0284,gain_drift,0.914572864321608,0.8623853211009175,1.0,0.8676902536715622
union_full,test_0285,jitter,0.8923076923076922,0.7142857142857143,0.9090909090909091,0.7106034453582428
union_full,test_0286,compound,0.7865707434052757,0.7037037037037038,0.6153846153846154,0.5963120903419411
union_full,test_0287,clean,0.9791666666666667,0.927536231884058,1.0,0.9761904761904762
union_full,test_0288,noise,0.9131313131313132,0.9166666666666666,0.8,0.9622641509433963
union_full,test_0289,reverb,0.9693593314763231,0.8952380952380952,1.0,0.8835403726708074
union_full,test_0290,clipping,0.9937106918238994,0.972972972972973,1.0,1.0
union_full,test_0291,gain_drift,0.7692307692307693,0.7073170731707317,0.8571428571428571,0.7617753623188407
union_full,test_0292,jitter,0.9023255813953488,0.8333333333333334,1.0,0.8364003368337627
union_full,test_0293,compound,0.7127071823204421,0.5806451612903226,0.6666666666666666,0.5796522629622209
union_full,test_0294,clean,0.9851632047477744,0.9494949494949494,1.0,0.9600840336134454
union_full,test_0295,noise,0.8211382113821138,0.8470588235294119,0.8571428571428571,0.7376026272577997
union_full,test_0296,reverb,0.8350305498981669,0.8130081300813008,0.6153846153846154,0.6529781873223597
union_full,test_0297,clipping,0.967741935483871,0.8450704225352113,1.0,0.8036512850754336
union_full,test_0298,gain_drift,0.9749430523917996,0.9230769230769231,1.0,0.9504299353614422
union_full,test_0299,jitter,0.8906250000000001,0.8933333333333334,0.8,0.9564772145417306
union_full,test_0300,compound,0.7987804878048781,0.6987951807228916,0.5454545454545454,0.6334557500979872
union_full,test_0301,clean,0.9802816901408451,0.9278350515463918,1.0,1.0
union_full,test_0302,noise,0.6889952153110047,0.6906474820143884,0.7142857142857143,0.5603632982345854
union_full,test_0303,reverb,0.9158249158249159,0.7865168539325842,1.0,0.68125
union_full,test_0304,clipping,0.6703296703296703,0.8695652173913043,0.6,0.7768169971866963
union_full,test_0305,gain_drift,0.9879518072289156,0.9589041095890412,1.0,1.0
union_full,test_0306,jitter,0.9265822784810126,0.8104575163398693,1.0,0.7700896292441975
union_full,test_0307,compound,0.9283018867924527,0.7826086956521738,0.8571428571428571,0.7436041402206816
union_full,test_0308,clean,0.9821428571428571,0.9594594594594595,0.8571428571428571,0.9954728370221329
union_full,test_0309,noise,0.7465940054495912,0.7446808510638298,0.888888888888889,0.6581037414965987
union_full,test_0310,reverb,0.8805970149253731,0.8656716417910448,0.8571428571428571,0.8542364302364301
union_full,test_0311,clipping,0.9795081967213114,0.9180327868852459,1.0,0.9399416909620991
union_full,test_0312,gain_drift,0.983372921615202,0.9421487603305784,1.0,0.9408259986459038
union_full,test_0313,jitter,0.7746478873239437,0.8405797101449276,0.6666666666666666,0.763293037135759
union_full,test_0314,compound,0.7129629629629629,0.6074074074074073,0.6153846153846153,0.5093267815600817
union_full,test_0315,clean,0.9562043795620438,0.823529411764706,1.0,0.8508850062806897
union_full,test_0316,noise,0.9352941176470589,0.8297872340425533,1.0,0.8829257918372999
union_full,test_0317,reverb,0.7851002865329513,0.656,0.5454545454545454,0.6501175310888687
union_full,test_0318,clipping,0.9790794979079497,0.9350649350649352,1.0,0.9988290398126464
union_full,test_0319,gain_drift,0.8701594533029613,0.7627118644067797,0.8571428571428571,0.7542354630294328
union_full,test_0320,jitter,0.8666666666666667,0.8115942028985507,0.7499999999999999,0.8190909090909091
union_full,test_0321,compound,0.634920634920635,0.4788732394366197,0.4,0.5228174603174603
union_full,test_0322,clean,0.9587852494577006,0.8613138686131386,1.0,0.8754013974278293
union_full,test_0323,noise,0.735042735042735,0.759493670886076,0.5555555555555556,0.55
union_full,test_0324,reverb,0.7588075880758809,0.6542056074766355,0.4444444444444445,0.5649089899737568
union_full,test_0325,clipping,0.9333333333333335,0.9591836734693877,0.888888888888889,0.9703504043126685
union_full,test_0326,gain_drift,0.9964412811387899,0.9859154929577464,1.0,1.0
union_full,test_0327,jitter,0.8522483940042827,0.78125,0.625,0.8224827935576284
union_full,test_0328,compound,0.7707006369426752,0.6451612903225806,0.6,0.47387989678630066
union_full,test_0329,clean,0.9137931034482759,0.8275862068965517,0.8571428571428571,0.8731126596980255
union_full,test_0330,noise,0.8871595330739299,0.7671232876712328,1.0,0.7302070816960564
union_full,test_0331,reverb,0.8820116054158608,0.8141592920353983,0.8000000000000002,0.6682370820668693
union_full,test_0332,clipping,0.9934640522875817,0.9795918367346939,1.0,1.0
union_full,test_0333,gain_drift,0.98635477582846,0.9517241379310345,1.0,0.9745228830831945
union_full,test_0334,jitter,0.9323843416370108,0.8602150537634408,0.8,0.8796207844840064
union_full,test_0335,compound,0.5054945054945055,0.5074626865671641,0.3333333333333333,0.35273368606701944
union_full,test_0336,clean,0.9844097995545658,0.943089430894309,1.0,0.9689001264222502
union_full,test_0337,noise,0.978328173374613,0.9306930693069307,0.8571428571428571,0.8434959349593497
union_full,test_0338,reverb,0.8549019607843137,0.8372093023255813,0.6666666666666666,0.7498369210697977
union_full,test_0339,clipping,0.9691470054446462,0.8849557522123894,1.0,0.8806096895064865
union_full,test_0340,gain_drift,0.896,0.8913043478260869,1.0,0.9061651713825627
union_full,test_0341,jitter,0.9465346534653465,0.8489208633093526,0.8571428571428571,0.8934419617649432
union_full,test_0342,compound,0.8701298701298702,0.7945205479452055,0.8571428571428571,0.7593739593739594
union_full,test_0343,clean,0.983050847457627,0.9600000000000001,1.0,0.9988095238095239
union_full,test_0344,noise,0.9589041095890412,0.8860759493670887,1.0,0.8984407922461021
union_full,test_0345,reverb,0.7972972972972974,0.6,0.6,0.5208435243704385
union_full,test_0346,clipping,0.9587628865979383,0.8695652173913043,1.0,0.9220475431001747
union_full,test_0347,gain_drift,0.9810526315789473,0.9217391304347826,1.0,0.9404761904761905
union_full,test_0348,jitter,0.9867256637168141,0.9361702127659574,1.0,0.9636563876651982
union_full,test_0349,compound,0.8810572687224669,0.6933333333333334,0.8571428571428571,0.5912790826624083
union_full,test_0350,clean,0.9776785714285714,0.9166666666666666,1.0,0.9701530612244899
union_full,test_0351,noise,0.8988764044943821,0.7333333333333334,0.6666666666666666,0.6717827626918537
union_full,test_0352,reverb,0.8658227848101265,0.8633093525179857,0.9090909090909091,0.8035714285714286
union_full,test_0353,clipping,0.9770114942528735,0.9365079365079364,1.0,0.9991928974979822
union_full,test_0354,gain_drift,0.7468879668049792,0.7586206896551725,0.7499999999999999,0.7617538818806212
union_full,test_0355,jitter,0.8811188811188811,0.7971014492753623,1.0,0.8083707631524224
union_full,test_0356,compound,0.9603340292275575,0.8571428571428572,1.0,0.876843338067828
union_full,test_0357,clean,0.9754601226993865,0.9199999999999999,1.0,0.9616883116883118
union_full,test_0358,noise,0.859504132231405,0.823529411764706,0.7499999999999999,0.7379372976387902
union_full,test_0359,reverb,0.9487666034155597,0.8137931034482759,0.888888888888889,0.6752587991718427
union_full,test_0360,clipping,0.927536231884058,0.8571428571428571,0.8,0.8323507383864959
union_full,test_0361,gain_drift,0.9303621169916434,0.8411214953271028,1.0,0.8736842105263157
union_full,test_0362,jitter,0.932975871313673,0.7933884297520661,1.0,0.7877687145239328
union_full,test_0363,compound,0.8181818181818182,0.7341772151898734,0.7499999999999999,0.61455525606469
union_full,test_0364,clean,0.9381237524950099,0.8064516129032258,1.0,0.8468614718614719
union_full,test_0365,noise,0.8547368421052631,0.706896551724138,0.75,0.5456616608907714
union_full,test_0366,reverb,0.8617021276595744,0.6,0.5,0.6821185617103984
union_full,test_0367,clipping,0.8777777777777778,0.8631578947368421,0.888888888888889,0.9156676656676657
union_full,test_0368,gain_drift,0.9696969696969696,0.888888888888889,1.0,0.9243281471004243
union_full,test_0369,jitter,0.967741935483871,0.9090909090909091,1.0,0.9961389961389961
union_full,test_0370,compound,0.732876712328767,0.6666666666666666,0.7499999999999999,0.6567002012072436
union_full,test_0371,clean,0.874251497005988,0.8805970149253732,0.8571428571428571,0.8364310377537469
union_full,test_0372,noise,0.9615384615384616,0.8947368421052632,0.923076923076923,0.9252021563342318
union_full,test_0373,reverb,0.8070953436807097,0.7118644067796611,0.7142857142857143,0.7223403647173156
union_full,test_0374,clipping,0.9761904761904763,0.9411764705882353,1.0,0.9609634551495017
union_full,test_0375,gain_drift,0.985,0.9508196721311476,1.0,1.0
union_full,test_0376,jitter,0.9458128078817734,0.8392857142857143,0.9090909090909091,0.9080506989670762
union_full,test_0377,compound,0.5594059405940593,0.4468085106382979,0.30769230769230765,0.610289810547875
union_full,test_0378,clean,0.9923664122137404,0.9722222222222222,1.0,1.0
union_full,test_0379,noise,0.8359375,0.7804878048780488,0.5454545454545454,0.5591972889971407
union_full,test_0380,reverb,0.868421052631579,0.8674698795180723,0.7499999999999999,0.847452934662237
union_full,test_0381,clipping,0.9812030075187969,0.9350649350649352,0.888888888888889,0.838894746090318
union_full,test_0382,gain_drift,0.9624060150375939,0.8470588235294119,1.0,0.888002773925104
union_full,test_0383,jitter,0.9302325581395349,0.8666666666666667,0.923076923076923,0.9087123638693145
union_full,test_0384,compound,0.8219178082191781,0.6274509803921569,0.4615384615384615,0.7011957837719978
union_full,test_0385,clean,0.9890909090909091,0.9690721649484536,1.0,1.0
union_full,test_0386,noise,0.7351598173515983,0.6222222222222222,0.5714285714285715,0.4823333882342372
union_full,test_0387,reverb,0.8981132075471698,0.76,0.75,0.6183150183150184
union_full,test_0388,clipping,0.9906890130353817,0.9659863945578231,1.0,1.0
union_full,test_0389,gain_drift,0.9419953596287703,0.8823529411764706,0.9090909090909091,0.9137983091787439
union_full,test_0390,jitter,0.9523809523809524,0.823529411764706,1.0,0.8969579134134057
union_full,test_0391,compound,0.88125,0.6666666666666667,1.0,0.6151235860913281
union_full,test_0392,clean,0.943089430894309,0.8656716417910448,0.8333333333333334,0.9185267857142857
union_full,test_0393,noise,0.8789237668161435,0.9072164948453607,0.6666666666666666,0.890901771336554
union_full,test_0394,reverb,0.9020979020979022,0.7826086956521738,0.6666666666666666,0.8247932266431752
union_full,test_0395,clipping,0.9957081545064378,0.9863013698630138,1.0,1.0
union_full,test_0396,gain_drift,0.950354609929078,0.9166666666666666,0.7499999999999999,0.8662501623642793
union_full,test_0397,jitter,0.9153153153153153,0.9066666666666667,0.8571428571428571,0.9181572088548833
union_full,test_0398,compound,0.7289719626168225,0.673469387755102,0.5,0.5801425585908345
union_full,test_0399,clean,0.9620253164556962,0.9787234042553191,0.8571428571428571,0.9135531135531135
union_full,test_0400,noise,0.7419354838709676,0.5892857142857143,0.5714285714285715,0.6188436635729915
union_full,test_0401,reverb,0.912280701754386,0.8108108108108109,0.8571428571428571,0.7805639986491049
union_full,test_0402,clipping,0.9740932642487047,0.9350649350649352,1.0,0.9480519480519481
union_full,test_0403,gain_drift,0.8836206896551725,0.846153846153846,0.8333333333333334,0.859805161002454
union_full,test_0404,jitter,0.8369829683698298,0.7391304347826088,0.6666666666666666,0.6840656717232347
union_full,test_0405,compound,0.9234828496042217,0.7916666666666666,1.0,0.8041336623810852
union_full,test_0406,clean,0.9636963696369637,0.8764044943820225,1.0,0.9248847926267282
union_full,test_0407,noise,0.8913043478260869,0.8842105263157894,0.8,0.8833630421865716
union_full,test_0408,reverb,0.948051948051948,0.8571428571428571,1.0,0.8840388007054674
union_full,test_0409,clipping,0.9329896907216495,0.9147286821705427,1.0,0.9151178918169209
union_full,test_0410,gain_drift,0.983050847457627,0.9361702127659574,1.0,0.951310861423221
union_full,test_0411,jitter,0.9725490196078431,0.9066666666666667,1.0,0.9988925802879292
union_full,test_0412,compound,0.9618768328445748,0.8960000000000001,1.0,0.9362510322047894
union_full,test_0413,clean,0.9887133182844244,0.9586776859504132,1.0,1.0
union_full,test_0414,noise,0.90020366598778,0.7894736842105262,0.923076923076923,0.8009924392362348
union_full,test_0415,reverb,0.9561752988047808,0.9166666666666666,0.9090909090909091,0.9563930074531203
union_full,test_0416,clipping,0.9596412556053812,0.9589041095890412,0.923076923076923,0.9473684210526315
union_full,test_0417,gain_drift,0.9428571428571428,0.911764705882353,0.8571428571428571,0.8995670995670997
union_full,test_0418,jitter,0.8266666666666667,0.8431372549019608,0.8,0.6845663265306123
union_full,test_0419,compound,0.7058823529411765,0.5309734513274336,0.5714285714285715,0.5417551096693233
class_full,test_0000,clean,0.9694323144104804,0.9090909090909091,1.0,0.9010989010989011
class_full,test_0001,noise,0.8329621380846325,0.7457627118644068,0.5454545454545454,0.6208739918711915
class_full,test_0002,reverb,0.8988095238095237,0.7741935483870968,0.6666666666666666,0.5581724581724582
class_full,test_0003,clipping,0.8690476190476192,0.7948717948717949,0.6666666666666666,0.6597100411669948
class_full,test_0004,gain_drift,0.9698996655518395,0.8974358974358975,0.8571428571428571,0.8982259570494865
class_full,test_0005,jitter,0.8417910447761194,0.6857142857142857,0.5714285714285715,0.6300079637343787
class_full,test_0006,compound,0.8728813559322034,0.8,0.7272727272727272,0.7244488110904796
class_full,test_0007,clean,0.9105691056910569,0.9090909090909091,0.9090909090909091,0.8194740582800284
class_full,test_0008,noise,0.78239608801956,0.5739130434782609,0.7272727272727272,0.5120170220997148
class_full,test_0009,reverb,0.8834951456310679,0.8201438848920861,0.8333333333333333,0.7534298300818125
class_full,test_0010,clipping,0.8875379939209728,0.8846153846153847,0.888888888888889,0.8835832675611682
class_full,test_0011,gain_drift,0.9585062240663901,0.9243697478991596,0.8333333333333333,0.8535840419379052
class_full,test_0012,jitter,0.900497512437811,0.8346456692913385,0.8333333333333333,0.8488140215322558
class_full,test_0013,compound,0.5984251968503937,0.6976744186046512,0.5454545454545454,0.4226642136144399
class_full,test_0014,clean,0.968421052631579,0.8860759493670887,1.0,0.8998695368558381
class_full,test_0015,noise,0.8731182795698924,0.8201438848920861,0.8333333333333333,0.6908343301435407
class_full,test_0016,reverb,0.7858942065491182,0.6861313868613137,0.25,0.41250000000000003
class_full,test_0017,clipping,0.9952153110047847,0.9863013698630138,1.0,1.0
class_full,test_0018,gain_drift,0.9154228855721394,0.8,1.0,0.7406034889203206
class_full,test_0019,jitter,0.836676217765043,0.8461538461538461,0.7499999999999999,0.7378507510386705
class_full,test_0020,compound,0.9473684210526315,0.8333333333333333,0.8571428571428571,0.789996574169236
class_full,test_0021,clean,0.9262672811059908,0.9400000000000001,0.888888888888889,0.9304187192118227
class_full,test_0022,noise,0.7146666666666667,0.6166666666666667,0.5714285714285714,0.4935432732797199
class_full,test_0023,reverb,0.7741935483870968,0.7107438016528926,0.888888888888889,0.5178648101576397
class_full,test_0024,clipping,0.9281045751633987,0.9863013698630138,0.8571428571428571,0.9634146341463415
class_full,test_0025,gain_drift,0.9171597633136095,0.7578947368421053,0.888888888888889,0.6981147180082455
class_full,test_0026,jitter,0.8926174496644295,0.8275862068965517,0.8571428571428571,0.6727272727272727
class_full,test_0027,compound,0.8818181818181818,0.7042253521126761,0.8,0.6362321535568917
class_full,test_0028,clean,0.8450704225352113,0.8571428571428572,0.888888888888889,0.7936698717948717
class_full,test_0029,noise,0.9057971014492754,0.7948717948717949,0.4,0.5865171358322044
class_full,test_0030,reverb,0.8264840182648402,0.7402597402597403,0.8333333333333333,0.5648509110068769
class_full,test_0031,clipping,0.9080459770114944,0.8181818181818181,1.0,0.7378446115288221
class_full,test_0032,gain_drift,0.8941176470588235,0.8620689655172413,0.9090909090909091,0.9101570494283046
class_full,test_0033,jitter,0.8381742738589211,0.6923076923076924,0.5454545454545454,0.5856580427446569
class_full,test_0034,compound,0.8051391862955032,0.6451612903225806,0.9090909090909091,0.6709462634430051
class_full,test_0035,clean,0.9523809523809524,0.888888888888889,1.0,0.8480859172007621
class_full,test_0036,noise,0.8787878787878788,0.7445255474452555,0.8000000000000002,0.7270785146557887
class_full,test_0037,reverb,0.7452229299363057,0.7519999999999999,0.5,0.5029154518950437
class_full,test_0038,clipping,0.9476309226932669,0.8571428571428572,0.888888888888889,0.8783806866708421
class_full,test_0039,gain_drift,0.8441247002398082,0.8346456692913385,0.9090909090909091,0.7907828744145879
class_full,test_0040,jitter,0.874296435272045,0.7421383647798742,0.8,0.7400862784138046
class_full,test_0041,compound,0.445993031358885,0.6250000000000001,0.28571428571428575,0.45710884353741493
class_full,test_0042,clean,0.9160839160839161,0.8867924528301887,1.0,0.8228200371057514
class_full,test_0043,noise,0.8159392789373813,0.7969924812030076,0.6666666666666666,0.7438909224623511
class_full,test_0044,reverb,0.8074534161490683,0.7887323943661972,0.7142857142857143,0.578672032193159
class_full,test_0045,clipping,0.9169811320754717,0.8595041322314049,0.9090909090909091,0.8853801812140487
class_full,test_0046,gain_drift,0.9743589743589742,0.9137931034482758,0.9090909090909091,0.913064512341185
class_full,test_0047,jitter,0.8704663212435233,0.7160493827160493,0.6666666666666666,0.6491827500230861
class_full,test_0048,compound,0.8235294117647058,0.6290322580645162,0.8,0.6045305571621362
class_full,test_0049,clean,0.975609756097561,0.9320388349514563,1.0,0.9980563654033041
class_full,test_0050,noise,0.7838827838827839,0.6506024096385542,0.3333333333333333,0.5098272642390289
class_full,test_0051,reverb,0.8628428927680799,0.7479674796747966,0.75,0.5176991150442477
class_full,test_0052,clipping,0.8925081433224756,0.878048780487805,0.8571428571428571,0.8117647058823529
class_full,test_0053,gain_drift,0.8844221105527639,0.6947368421052631,0.7272727272727272,0.7326574258290021
class_full,test_0054,jitter,0.8459016393442622,0.7659574468085107,0.6666666666666666,0.4621212121212121
class_full,test_0055,compound,0.7713178294573644,0.6056338028169014,1.0,0.5746295818862889
class_full,test_0056,clean,0.8972972972972972,0.9,1.0,0.8901489982885332
class_full,test_0057,noise,0.845,0.7682119205298013,0.7499999999999999,0.7204761904761906
class_full,test_0058,reverb,0.8679867986798679,0.71875,0.6,0.4720119626798088
class_full,test_0059,clipping,0.8350877192982455,0.8245614035087719,0.5714285714285715,0.5422077922077922
class_full,test_0060,gain_drift,0.9404517453798769,0.975609756097561,0.9090909090909091,0.9712070874861573
class_full,test_0061,jitter,0.8173913043478261,0.7592592592592592,0.6666666666666666,0.6401495967899022
class_full,test_0062,compound,0.7637362637362638,0.7610619469026548,0.6,0.5866402116402115
class_full,test_0063,clean,0.963265306122449,0.8421052631578948,0.6666666666666666,0.6293588301462317
class_full,test_0064,noise,0.8434343434343434,0.752,0.7692307692307693,0.6608131907399372
class_full,test_0065,reverb,0.899581589958159,0.7777777777777778,0.9090909090909091,0.7918989424678425
class_full,test_0066,clipping,0.8614232209737828,0.8181818181818181,0.5714285714285715,0.6835839598997494
class_full,test_0067,gain_drift,0.8592233009708738,0.8,0.4,0.511854103343465
class_full,test_0068,jitter,0.8998410174880762,0.7285714285714285,0.7142857142857143,0.7035244456009483
class_full,test_0069,compound,0.6198347107438017,0.6808510638297872,0.5,0.49813621185058626
class_full,test_0070,clean,0.9304556354916067,0.9411764705882353,0.888888888888889,0.9698910954516335
class_full,test_0071,noise,0.8295964125560539,0.7272727272727273,0.4,0.5515880368576311
class_full,test_0072,reverb,0.8480565371024735,0.7951807228915662,0.8571428571428571,0.7479166666666667
class_full,test_0073,clipping,0.9688073394495412,0.8888888888888888,0.923076923076923,0.8984766983716563
class_full,test_0074,gain_drift,0.8441558441558441,0.7407407407407408,0.8571428571428571,0.6677797135114208
class_full,test_0075,jitter,0.8571428571428572,0.7872340425531915,0.7272727272727273,0.7348964458791049
class_full,test_0076,compound,0.8571428571428572,0.6818181818181818,0.923076923076923,0.6663605467543121
class_full,test_0077,clean,0.9692982456140351,0.9421487603305784,0.9090909090909091,0.9907635467980296
class_full,test_0078,noise,0.8796992481203008,0.75,1.0,0.7209599224305107
class_full,test_0079,reverb,0.8938271604938272,0.7731092436974789,0.5714285714285715,0.5302445302445303
class_full,test_0080,clipping,0.9272727272727272,0.7999999999999999,0.888888888888889,0.7654119575668732
class_full,test_0081,gain_drift,0.8956228956228957,0.8429752066115703,0.9090909090909091,0.780804909376338
class_full,test_0082,jitter,0.8372093023255814,0.8034188034188035,0.6,0.7420435510887772
class_full,test_0083,compound,0.8542713567839195,0.7710843373493975,0.5714285714285715,0.4738460041830828
class_full,test_0084,clean,0.9722222222222223,0.9583333333333334,0.888888888888889,0.9889610389610389
class_full,test_0085,noise,0.67,0.7142857142857143,0.17647058823529416,0.560112257830889
class_full,test_0086,reverb,0.8223844282238442,0.7200000000000001,0.6666666666666666,0.5946454514008994
class_full,test_0087,clipping,0.9521988527724666,0.9251700680272109,0.8000000000000002,0.8246031746031746
class_full,test_0088,gain_drift,0.8571428571428572,0.7333333333333334,1.0,0.7168422452779994
class_full,test_0089,jitter,0.8240343347639485,0.7951807228915662,0.5714285714285715,0.5049535870431393
class_full,test_0090,compound,0.8473282442748091,0.7951807228915662,0.8571428571428571,0.7467824967824968
class_full,test_0091,clean,0.864,0.7959183673469388,0.888888888888889,0.8033810015234163
class_full,test_0092,noise,0.9294605809128631,0.8181818181818181,0.6666666666666666,0.8327796234772978
class_full,test_0093,reverb,0.8612612612612613,0.7577639751552795,0.7272727272727272,0.6616751809678275
class_full,test_0094,clipping,0.9329446064139941,0.8674698795180723,0.8571428571428571,0.7829820452771272
class_full,test_0095,gain_drift,0.9605263157894738,0.8867924528301887,1.0,0.8828480436760692
class_full,test_0096,jitter,0.8550368550368549,0.8076923076923077,0.8,0.7341066419797438
class_full,test_0097,compound,0.726457399103139,0.6370370370370371,0.3333333333333333,0.5083920563741191
class_full,test_0098,clean,0.9448818897637796,0.8571428571428571,0.8571428571428571,0.8411513859275053
class_full,test_0099,noise,0.7407407407407407,0.7560975609756099,0.6666666666666666,0.65578231292517
class_full,test_0100,reverb,0.84,0.7768595041322315,0.36363636363636365,0.5752747252747252
class_full,test_0101,clipping,0.9376443418013856,0.8799999999999999,1.0,0.8439726904203114
class_full,test_0102,gain_drift,0.923076923076923,0.7894736842105262,1.0,0.693911526874901
class_full,test_0103,jitter,0.68259385665529,0.7126436781609194,0.6666666666666666,0.6371777458186855
class_full,test_0104,compound,0.7548387096774193,0.7472527472527473,0.7272727272727273,0.6254289401535561
class_full,test_0105,clean,0.9246575342465754,0.8135593220338984,0.8571428571428571,0.7016226872914771
class_full,test_0106,noise,0.7986906710310966,0.618705035971223,0.5,0.5651424252565477
class_full,test_0107,reverb,0.8120649651972158,0.7669172932330827,0.9090909090909091,0.6942917494404909
class_full,test_0108,clipping,0.8818565400843882,0.8674698795180723,0.8333333333333334,0.7996406109613655
class_full,test_0109,gain_drift,0.9333333333333333,0.9130434782608695,0.4444444444444445,0.9712368168744009
class_full,test_0110,jitter,0.8412017167381974,0.6818181818181818,0.8,0.5858312074829932
class_full,test_0111,compound,0.7988980716253443,0.6355140186915889,0.5714285714285715,0.6090773448072452
class_full,test_0112,clean,0.9657142857142856,0.9090909090909091,1.0,0.9968429360694554
class_full,test_0113,noise,0.8282352941176471,0.7218045112781954,0.8000000000000002,0.6281260957991445
class_full,test_0114,reverb,0.8414872798434442,0.742138364779874,0.5,0.4498789346246973
class_full,test_0115,clipping,0.8581818181818182,0.9066666666666667,0.6666666666666666,0.8887864823348695
class_full,test_0116,gain_drift,0.9301310043668122,0.7599999999999999,0.9090909090909091,0.7626102292768959
class_full,test_0117,jitter,0.8433048433048432,0.7741935483870969,0.923076923076923,0.6743335900314532
class_full,test_0118,compound,0.834355828220859,0.6875,0.6153846153846154,0.6484144269200393
class_full,test_0119,clean,0.9554140127388536,0.8727272727272727,1.0,0.8101045296167247
class_full,test_0120,noise,0.8270042194092827,0.6363636363636365,0.6,0.47547695271480445
class_full,test_0121,reverb,0.7733990147783251,0.7183098591549296,0.5714285714285715,0.46539408866995075
class_full,test_0122,clipping,0.9523809523809524,0.8933333333333334,0.8333333333333334,0.8863013698630137
class_full,test_0123,gain_drift,0.9539078156312626,0.863013698630137,0.923076923076923,0.8763740676993689
class_full,test_0124,jitter,0.8935483870967742,0.7218934911242603,0.4,0.4620751090555291
class_full,test_0125,compound,0.8242811501597443,0.7008547008547009,0.75,0.5386988321340096
class_full,test_0126,clean,0.8272727272727274,0.8372093023255813,0.6666666666666666,0.5514950166112956
class_full,test_0127,noise,0.8014184397163121,0.6521739130434783,0.28571428571428575,0.4453356123857735
class_full,test_0128,reverb,0.8081936685288641,0.6883116883116883,0.5,0.49132986527944517
class_full,test_0129,clipping,0.7460317460317459,0.7912087912087912,0.7499999999999999,0.6148282097649186
class_full,test_0130,gain_drift,0.9387755102040816,0.9428571428571428,0.7499999999999999,0.9752530933633297
class_full,test_0131,jitter,0.7205882352941178,0.8311688311688312,0.7499999999999999,0.7913165266106442
class_full,test_0132,compound,0.8529411764705881,0.7092198581560285,0.8571428571428571,0.6728686428313967
class_full,test_0133,clean,0.974025974025974,0.9215686274509804,1.0,0.9606460418562329
class_full,test_0134,noise,0.8949771689497718,0.7926829268292683,0.7272727272727272,0.7037652038071281
class_full,test_0135,reverb,0.7578475336322871,0.6341463414634146,0.4444444444444445,0.4729382981262681
class_full,test_0136,clipping,0.9302325581395349,0.8727272727272727,0.8,0.7675049817906962
class_full,test_0137,gain_drift,0.8668407310704961,0.8188976377952756,0.7272727272727272,0.7284733124018838
class_full,test_0138,jitter,0.8261682242990653,0.7547169811320755,0.6153846153846154,0.6435588295576481
class_full,test_0139,compound,0.7953667953667953,0.7499999999999999,0.7499999999999999,0.6339274792485802
class_full,test_0140,clean,0.8777292576419214,0.8676470588235294,0.8333333333333333,0.77890625
class_full,test_0141,noise,0.7114967462039047,0.5964912280701755,0.7272727272727272,0.6294059770014507
class_full,test_0142,reverb,0.8074534161490683,0.6990291262135923,0.4,0.39732142857142866
class_full,test_0143,clipping,0.9542168674698795,0.8503937007874016,1.0,0.8475712559905478
class_full,test_0144,gain_drift,0.9397590361445783,0.8431372549019608,0.888888888888889,0.7688501792784238
class_full,test_0145,jitter,0.8765217391304347,0.7906976744186047,0.6153846153846153,0.6677115987460815
class_full,test_0146,compound,0.6839080459770116,0.5205479452054794,0.2222222222222222,0.3452847805788983
class_full,test_0147,clean,0.9558823529411765,0.9038461538461539,0.888888888888889,0.8796859169199596
class_full,test_0148,noise,0.8133971291866028,0.8623853211009173,0.6,0.6939946018893387
class_full,test_0149,reverb,0.7974882260596547,0.625,0.5,0.4441303154146788
class_full,test_0150,clipping,0.976027397260274,0.9473684210526316,0.923076923076923,0.9447364229972924
class_full,test_0151,gain_drift,0.9557522123893806,0.8723404255319149,0.888888888888889,0.8546262955815943
class_full,test_0152,jitter,0.8892617449664431,0.7943262411347518,0.923076923076923,0.7662177952920887
class_full,test_0153,compound,0.86328125,0.6518518518518519,0.6153846153846153,0.6539915966386555
class_full,test_0154,clean,0.9095127610208816,0.8521739130434782,0.8333333333333333,0.9144290697889045
class_full,test_0155,noise,0.7698412698412698,0.776978417266187,0.7272727272727272,0.6739243173162628
class_full,test_0156,reverb,0.8686440677966102,0.7107438016528926,0.6,0.5305836838552216
class_full,test_0157,clipping,0.9343936381709741,0.8617886178861788,0.7692307692307693,0.8914678144186341
class_full,test_0158,gain_drift,0.9625468164794008,0.8571428571428571,1.0,0.898872066186368
class_full,test_0159,jitter,0.8498168498168499,0.7391304347826088,1.0,0.6400332225913622
class_full,test_0160,compound,0.8185654008438819,0.6666666666666667,0.6666666666666666,0.5741051976346094
class_full,test_0161,clean,0.9741176470588235,0.916030534351145,1.0,0.909043250327654
class_full,test_0162,noise,0.8036697247706422,0.7891156462585033,0.6153846153846154,0.7095238095238094
class_full,test_0163,reverb,0.8844621513944223,0.8244274809160305,0.8333333333333333,0.7535974973931179
class_full,test_0164,clipping,0.9425287356321839,0.8727272727272727,0.888888888888889,0.7627329192546582
class_full,test_0165,gain_drift,0.7569444444444445,0.8080808080808081,0.6153846153846153,0.7277342889818649
class_full,test_0166,jitter,0.8507795100222718,0.819672131147541,0.8333333333333333,0.7681248137194213
class_full,test_0167,compound,0.8534201954397395,0.7037037037037038,0.6666666666666665,0.5589034847655537
class_full,test_0168,clean,0.8791208791208792,0.897196261682243,0.8,0.880952380952381
class_full,test_0169,noise,0.8259860788863109,0.7428571428571429,0.4615384615384615,0.6536819336029343
class_full,test_0170,reverb,0.7909090909090909,0.761904761904762,0.6,0.5697019265721556
class_full,test_0171,clipping,0.7872340425531915,0.8611111111111112,0.6666666666666666,0.6741852068696331
class_full,test_0172,gain_drift,0.9022869022869022,0.851063829787234,0.5714285714285715,0.7916530795758853
class_full,test_0173,jitter,0.9024390243902439,0.6902654867256637,0.5,0.6445018112170546
class_full,test_0174,compound,0.8495145631067962,0.7377049180327869,0.6666666666666666,0.7598763304029824
class_full,test_0175,clean,0.8917748917748919,0.7863247863247863,0.8571428571428571,0.5753968253968254
class_full,test_0176,noise,0.7311178247734139,0.6766917293233083,0.26666666666666666,0.3978605935127674
class_full,test_0177,reverb,0.8406593406593407,0.7195121951219512,0.8000000000000002,0.5479591836734693
class_full,test_0178,clipping,0.9323583180987203,0.9261744966442952,0.923076923076923,0.9490031306640302
class_full,test_0179,gain_drift,0.8863636363636362,0.8571428571428571,0.8571428571428571,0.8571428571428571
class_full,test_0180,jitter,0.897338403041825,0.7605633802816902,0.6666666666666666,0.7120039682539684
class_full,test_0181,compound,0.7089201877934272,0.5546218487394958,0.6666666666666666,0.602139622829278
class_full,test_0182,clean,0.9708029197080292,0.9,1.0,0.9493414387031409
class_full,test_0183,noise,0.845679012345679,0.7524752475247525,0.8,0.7681921174753262
class_full,test_0184,reverb,0.8849104859335039,0.7559055118110236,0.5714285714285715,0.49246395806028836
class_full,test_0185,clipping,0.9495548961424332,0.8495575221238938,0.6666666666666666,0.7021791767554478
class_full,test_0186,gain_drift,0.903225806451613,0.8730158730158729,0.7692307692307693,0.7956187656409714
class_full,test_0187,jitter,0.7898550724637681,0.8181818181818181,0.7499999999999999,0.6270316509837468
class_full,test_0188,compound,0.7386759581881533,0.8717948717948718,0.7499999999999999,0.8430433625964352
class_full,test_0189,clean,0.9043927648578811,0.9047619047619048,0.9090909090909091,0.9644565960355435
class_full,test_0190,noise,0.8670756646216768,0.8739495798319329,0.7692307692307693,0.8363997934871981
class_full,test_0191,reverb,0.7086092715231788,0.761904761904762,0.6,0.6906008476689104
class_full,test_0192,clipping,0.8659003831417624,0.9142857142857143,0.888888888888889,0.8735521235521235
class_full,test_0193,gain_drift,0.8925619834710743,0.7792207792207793,0.5714285714285715,0.7477128782547503
class_full,test_0194,jitter,0.8785425101214575,0.7716535433070867,0.8333333333333333,0.7260829917647501
class_full,test_0195,compound,0.7070217917675546,0.48,0.33333333333333337,0.4203276161631186
class_full,test_0196,clean,0.9608938547486034,0.8813559322033899,1.0,0.911904761904762
class_full,test_0197,noise,0.9510869565217391,0.8548387096774193,1.0,0.9374639185699094
class_full,test_0198,reverb,0.7350835322195705,0.6774193548387096,0.5,0.4288860694046655
class_full,test_0199,clipping,0.908235294117647,0.9090909090909091,0.8333333333333333,0.8456896551724137
class_full,test_0200,gain_drift,0.8932461873638343,0.7669172932330828,0.9090909090909091,0.7992520378338144
class_full,test_0201,jitter,0.8511749347258486,0.8088235294117647,0.9090909090909091,0.7421926910299004
class_full,test_0202,compound,0.7692307692307692,0.7341772151898734,0.6666666666666666,0.6198639455782313
class_full,test_0203,clean,0.9482401656314701,0.9208633093525178,0.8571428571428571,0.9352807172251616
class_full,test_0204,noise,0.8641304347826086,0.712871287128713,0.888888888888889,0.6452858452814084
class_full,test_0205,reverb,0.8022922636103152,0.7422680412371134,0.8571428571428571,0.5363408521303258
class_full,test_0206,clipping,0.9669811320754718,0.8727272727272727,0.6666666666666666,0.6012720156555773
class_full,test_0207,gain_drift,0.9747899159663865,0.8695652173913043,1.0,0.9499596448748991
class_full,test_0208,jitter,0.9194499017681729,0.7948717948717949,0.923076923076923,0.7672527879728966
class_full,test_0209,compound,0.7564766839378239,0.5490196078431373,0.5333333333333333,0.5460491315913003
class_full,test_0210,clean,0.9559164733178653,0.9400000000000001,0.888888888888889,0.982780612244898
class_full,test_0211,noise,0.8181818181818181,0.8571428571428571,0.7499999999999999,0.7803152629558137
class_full,test_0212,reverb,0.8258064516129033,0.8108108108108109,0.8571428571428571,0.7343396653098145
class_full,test_0213,clipping,0.8782051282051282,0.8250000000000001,0.8571428571428571,0.8087802562885619
class_full,test_0214,gain_drift,0.9513274336283186,0.8448275862068966,0.9090909090909091,0.7936545240893066
class_full,test_0215,jitter,0.84251968503937,0.7741935483870969,0.7692307692307693,0.706083510414145
class_full,test_0216,compound,0.825242718446602,0.6947368421052632,0.4444444444444445,0.5954239883191548
class_full,test_0217,clean,0.9686746987951806,0.900763358778626,1.0,0.9082494969818914
class_full,test_0218,noise,0.8867313915857604,0.8135593220338984,0.888888888888889,0.7051495016611297
class_full,test_0219,reverb,0.7533333333333333,0.7058823529411764,0.5714285714285715,0.4257400257400258
class_full,test_0220,clipping,0.9433962264150945,0.9696969696969697,0.8,0.9737609329446064
class_full,test_0221,gain_drift,0.9440993788819876,0.8993288590604027,0.923076923076923,0.9108154506437768
class_full,test_0222,jitter,0.9044289044289044,0.7401574803149608,0.7499999999999999,0.7212336354168608
class_full,test_0223,compound,0.8934426229508197,0.6901408450704225,1.0,0.6611234294161124
class_full,test_0224,clean,0.9074074074074073,0.7692307692307692,1.0,0.7356366903536715
class_full,test_0225,noise,0.8898128898128899,0.7012987012987012,1.0,0.6858318554781089
class_full,test_0226,reverb,0.7829181494661921,0.7328244274809159,0.75,0.5252715121136174
class_full,test_0227,clipping,0.8756218905472637,0.8495575221238938,0.7272727272727273,0.7345132743362832
class_full,test_0228,gain_drift,0.7053140096618359,0.835820895522388,0.6666666666666666,0.7869951354487437
class_full,test_0229,jitter,0.864406779661017,0.7722772277227723,0.7272727272727272,0.7916250416250417
class_full,test_0230,compound,0.7662835249042146,0.6588235294117646,0.5,0.6238877009036352
class_full,test_0231,clean,0.9613259668508287,0.86,1.0,0.8500647626025408
class_full,test_0232,noise,0.924731182795699,0.8157894736842106,1.0,0.8465504420391639
class_full,test_0233,reverb,0.9420289855072463,0.8079470198675496,0.9090909090909091,0.7627697216575019
class_full,test_0234,clipping,0.9423459244532804,0.9199999999999999,0.923076923076923,0.9560406481984429
class_full,test_0235,gain_drift,0.8933002481389578,0.7927927927927927,0.6666666666666666,0.8208986890160231
class_full,test_0236,jitter,0.8953974895397491,0.8860759493670887,0.8571428571428571,0.8622319156670303
class_full,test_0237,compound,0.8785046728971964,0.7123287671232876,0.8,0.5737533545528304
class_full,test_0238,clean,0.9264705882352942,0.9,0.8571428571428571,0.8763861709067189
class_full,test_0239,noise,0.8333333333333334,0.6887417218543045,0.8333333333333334,0.6264072703608695
class_full,test_0240,reverb,0.8126520681265208,0.7014925373134329,0.6,0.5252743043204641
class_full,test_0241,clipping,0.9169435215946845,0.9295774647887323,0.7499999999999999,0.8970031538268379
class_full,test_0242,gain_drift,0.9262435677530018,0.835820895522388,0.923076923076923,0.8836155094865896
class_full,test_0243,jitter,0.8984771573604061,0.7659574468085107,0.888888888888889,0.7153250773993809
class_full,test_0244,compound,0.8539325842696629,0.6818181818181818,1.0,0.6123420796890185
class_full,test_0245,clean,0.9487179487179488,0.8571428571428571,1.0,0.7700348432055749
class_full,test_0246,noise,0.9242053789731052,0.7883211678832117,0.8000000000000002,0.8012717811783233
class_full,test_0247,reverb,0.8203266787658802,0.7540983606557377,0.7692307692307692,0.6211475894705708
class_full,test_0248,clipping,0.8705035971223022,0.9,0.8571428571428571,0.8007279344858962
class_full,test_0249,gain_drift,0.858085808580858,0.8275862068965517,0.6666666666666666,0.60803743462703
class_full,test_0250,jitter,0.8759894459102903,0.8288288288288289,0.888888888888889,0.841401489505755
class_full,test_0251,compound,0.733644859813084,0.5625000000000001,0.6666666666666667,0.526443237845597
class_full,test_0252,clean,0.9685534591194969,0.9038461538461539,1.0,0.9590271691498685
class_full,test_0253,noise,0.8113879003558719,0.6153846153846153,0.4,0.46933157699192757
class_full,test_0254,reverb,0.8872727272727272,0.6863905325443788,0.8333333333333334,0.5612720612720613
class_full,test_0255,clipping,0.9537223340040241,0.9076923076923077,1.0,0.9252068394925538
class_full,test_0256,gain_drift,0.8967741935483872,0.8051948051948052,1.0,0.7862393279459434
class_full,test_0257,jitter,0.9748743718592964,0.9019607843137256,0.9090909090909091,0.8709898103512975
class_full,test_0258,compound,0.7206703910614525,0.6410256410256411,0.5454545454545454,0.5904219872634181
class_full,test_0259,clean,0.9776119402985075,0.923076923076923,1.0,0.9016336461591937
class_full,test_0260,noise,0.6484018264840183,0.7291666666666666,0.28571428571428575,0.4771589991928975
class_full,test_0261,reverb,0.8142292490118577,0.723404255319149,0.5,0.5482669792908911
class_full,test_0262,clipping,0.9485294117647058,0.897196261682243,0.888888888888889,0.9165834165834166
class_full,test_0263,gain_drift,0.8927789934354486,0.8260869565217391,0.8571428571428571,0.8064825469888761
class_full,test_0264,jitter,0.8125000000000001,0.761904761904762,0.6666666666666666,0.7907624834391703
class_full,test_0265,compound,0.6276150627615062,0.7252747252747253,0.5,0.4294018610788797
class_full,test_0266,clean,0.889655172413793,0.9600000000000001,0.7272727272727273,0.9503105590062112
class_full,test_0267,noise,0.9432835820895521,0.8157894736842106,0.8571428571428571,0.8403939832460307
class_full,test_0268,reverb,0.749090909090909,0.7741935483870968,0.4,0.4305281773826
class_full,test_0269,clipping,0.9620253164556961,0.854368932038835,1.0,0.8136105188343994
class_full,test_0270,gain_drift,0.9729729729729729,0.9183673469387755,1.0,0.9614093959731543
class_full,test_0271,jitter,0.926517571884984,0.7466666666666666,1.0,0.7894239518443341
class_full,test_0272,compound,0.7860082304526749,0.5357142857142857,0.42857142857142855,0.5925292744123359
class_full,test_0273,clean,0.9732142857142857,0.9220779220779222,1.0,0.9242046163443544
class_full,test_0274,noise,0.8303249097472925,0.7945205479452055,0.6666666666666666,0.703000447828034
class_full,test_0275,reverb,0.8078817733990148,0.72992700729927,0.6666666666666666,0.6264348554671136
class_full,test_0276,clipping,0.9712793733681463,0.9504950495049505,0.75,0.8365361372975587
class_full,test_0277,gain_drift,0.943566591422122,0.896551724137931,0.7692307692307693,0.953703239788636
class_full,test_0278,jitter,0.9095354523227384,0.802469135802469,0.923076923076923,0.7827188609179131
class_full,test_0279,compound,0.7106017191977076,0.5499999999999999,0.4,0.5822609599395313
class_full,test_0280,clean,0.9103448275862069,0.878048780487805,0.7499999999999999,0.8227848101265822
class_full,test_0281,noise,0.7517084282460136,0.5555555555555556,0.5555555555555556,0.573895532303604
class_full,test_0282,reverb,0.865771812080537,0.7485380116959064,0.9090909090909091,0.5664375240892437
class_full,test_0283,clipping,0.9479768786127168,0.888888888888889,1.0,0.7985347985347985
class_full,test_0284,gain_drift,0.9223300970873787,0.8571428571428572,1.0,0.8401842186888916
class_full,test_0285,jitter,0.8634146341463415,0.6857142857142857,0.7272727272727272,0.6588705567697165
class_full,test_0286,compound,0.8098434004474273,0.6666666666666666,0.7272727272727272,0.5027743420600563
class_full,test_0287,clean,0.9735234215885947,0.912751677852349,1.0,0.9245273178964935
class_full,test_0288,noise,0.8829174664107486,0.8347826086956522,0.8,0.7341678939617085
class_full,test_0289,reverb,0.8495145631067961,0.7933884297520661,0.5714285714285715,0.5426461723930078
class_full,test_0290,clipping,0.9266862170087976,0.9473684210526316,0.8571428571428571,0.9672131147540984
class_full,test_0291,gain_drift,0.703862660944206,0.7391304347826088,0.8,0.5761501210653753
class_full,test_0292,jitter,0.7983193277310925,0.6842105263157895,0.5,0.615079365079365
class_full,test_0293,compound,0.7470449172576832,0.6918238993710691,0.6153846153846153,0.5965896020243847
class_full,test_0294,clean,0.9681159420289854,0.897196261682243,1.0,0.9213483146067416
class_full,test_0295,noise,0.8065843621399177,0.8148148148148148,0.6666666666666666,0.7340710932260227
class_full,test_0296,reverb,0.7896678966789669,0.7105263157894737,0.6,0.5039626376866536
class_full,test_0297,clipping,0.9737609329446064,0.8767123287671232,1.0,0.9498892580287929
class_full,test_0298,gain_drift,0.9642857142857142,0.8947368421052632,1.0,0.8991228070175438
class_full,test_0299,jitter,0.8450184501845018,0.8192771084337349,0.8571428571428571,0.7681460933888118
class_full,test_0300,compound,0.8541114058355436,0.7727272727272727,0.888888888888889,0.8018137010131599
class_full,test_0301,clean,0.9090909090909092,0.9199999999999999,0.888888888888889,0.8894230769230769
class_full,test_0302,noise,0.7291139240506329,0.6515151515151515,0.5333333333333333,0.6469694954331826
class_full,test_0303,reverb,0.8616352201257861,0.7272727272727273,0.8571428571428571,0.6106287818995001
class_full,test_0304,clipping,0.5673076923076923,0.8101265822784809,0.6666666666666666,0.6422894543511655
class_full,test_0305,gain_drift,0.9429657794676806,0.8275862068965517,1.0,0.7951353203151763
class_full,test_0306,jitter,0.9346733668341709,0.8333333333333333,1.0,0.8432055749128919
class_full,test_0307,compound,0.9236363636363636,0.8051948051948052,0.7499999999999999,0.7864635364635365
class_full,test_0308,clean,0.9484536082474228,0.9350649350649352,0.923076923076923,0.930905695611578
class_full,test_0309,noise,0.7175572519083969,0.712871287128713,0.6,0.6165933724235965
class_full,test_0310,reverb,0.833922261484099,0.7792207792207793,0.8571428571428571,0.7387100663050031
class_full,test_0311,clipping,0.973630831643002,0.8976377952755905,1.0,0.9102692533803645
class_full,test_0312,gain_drift,0.9692671394799054,0.894308943089431,1.0,0.9095812973076554
class_full,test_0313,jitter,0.7046979865771812,0.7228915662650603,0.5,0.5682168370920296
class_full,test_0314,compound,0.8198757763975155,0.7058823529411765,0.6153846153846153,0.605874981571576
class_full,test_0315,clean,0.9134948096885813,0.7945205479452055,0.7499999999999999,0.7797738951695786
class_full,test_0316,noise,0.9131652661064427,0.7636363636363636,1.0,0.7611914183423512
class_full,test_0317,reverb,0.8149882903981265,0.738095238095238,0.7272727272727272,0.5598815856129685
class_full,test_0318,clipping,0.936,0.8181818181818181,1.0,0.6949516648764769
class_full,test_0319,gain_drift,0.908695652173913,0.7777777777777779,0.8333333333333334,0.8794372294372294
class_full,test_0320,jitter,0.7927927927927927,0.64,0.28571428571428575,0.45323902288188
class_full,test_0321,compound,0.8013029315960911,0.7291666666666665,0.6666666666666665,0.5987194468789561
class_full,test_0322,clean,0.8861788617886178,0.8085106382978724,0.923076923076923,0.8661015986597381
class_full,test_0323,noise,0.7237687366167024,0.8142857142857143,0.3636363636363636,0.6429951010755109
class_full,test_0324,reverb,0.802992518703242,0.7819548872180451,0.5,0.5766450216450217
class_full,test_0325,clipping,0.8812500000000001,0.9142857142857143,0.8,0.8401835594573025
class_full,test_0326,gain_drift,0.8976897689768977,0.911764705882353,0.8571428571428571,0.8586438515516529
class_full,test_0327,jitter,0.8301886792452831,0.7530864197530864,0.7142857142857143,0.6852007361611621
class_full,test_0328,compound,0.7763157894736842,0.5882352941176472,0.8571428571428571,0.5177339901477832
class_full,test_0329,clean,0.8384615384615385,0.8210526315789474,0.8,0.7596433446086286
class_full,test_0330,noise,0.8544061302681993,0.7199999999999999,0.8571428571428571,0.6936407717774724
class_full,test_0331,reverb,0.8592321755027422,0.7218045112781954,0.6,0.5286211313108141
class_full,test_0332,clipping,0.9650793650793651,0.923076923076923,0.8,0.9163014899211219
class_full,test_0333,gain_drift,0.9806201550387595,0.9324324324324325,1.0,0.9501831501831502
class_full,test_0334,jitter,0.9126213592233009,0.8807339449541284,0.888888888888889,0.8622448979591837
class_full,test_0335,compound,0.4068965517241379,0.41379310344827586,0.09523809523809525,0.30153218694885364
class_full,test_0336,clean,0.9671772428884027,0.8854961832061069,1.0,0.8492063492063491
class_full,test_0337,noise,0.9549549549549551,0.8648648648648648,0.8571428571428571,0.7179802955665024
class_full,test_0338,reverb,0.7622377622377622,0.7659574468085107,0.6666666666666666,0.5690072639225182
class_full,test_0339,clipping,0.9038785834738617,0.8031496062992126,0.6666666666666665,0.6395636984604957
class_full,test_0340,gain_drift,0.860377358490566,0.7924528301886793,0.8571428571428571,0.6885022385022385
class_full,test_0341,jitter,0.9028776978417266,0.8433734939759036,0.8,0.8222536539368223
class_full,test_0342,compound,0.8553459119496855,0.7341772151898734,0.5714285714285715,0.6777727034869893
class_full,test_0343,clean,0.9469387755102041,0.8807339449541284,1.0,0.8427464008859358
class_full,test_0344,noise,0.9170305676855894,0.7954545454545455,1.0,0.7363530778164924
class_full,test_0345,reverb,0.7293447293447293,0.717948717948718,0.5,0.5514777339507232
class_full,test_0346,clipping,0.9302325581395349,0.8484848484848485,1.0,0.8410636982065552
class_full,test_0347,gain_drift,0.9729729729729729,0.8925619834710743,1.0,0.9392955937561747
class_full,test_0348,jitter,0.9537815126050421,0.9142857142857143,0.6666666666666665,0.8631669535283993
class_full,test_0349,compound,0.9377593360995851,0.8235294117647058,0.8571428571428571,0.8867641544806899
class_full,test_0350,clean,0.9330543933054394,0.8872180451127819,0.7692307692307693,0.8604049493813273
class_full,test_0351,noise,0.9095238095238094,0.6818181818181818,0.5,0.5946894886987053
class_full,test_0352,reverb,0.7633928571428572,0.7100591715976332,0.5454545454545454,0.4489943269726663
class_full,test_0353,clipping,0.9579831932773109,0.888888888888889,1.0,0.9058371735791091
class_full,test_0354,gain_drift,0.658008658008658,0.5454545454545454,0.4,0.5064528142434594
class_full,test_0355,jitter,0.8468468468468469,0.7114093959731544,0.8571428571428571,0.6485460884871872
class_full,test_0356,compound,0.9245647969052225,0.8407643312101911,0.8333333333333334,0.8255373578002629
class_full,test_0357,clean,0.9552238805970149,0.8623853211009173,1.0,0.8115763546798028
class_full,test_0358,noise,0.8998109640831758,0.7792207792207793,1.0,0.7603321651185778
class_full,test_0359,reverb,0.8750000000000001,0.7913669064748202,0.7142857142857143,0.6357836338418863
class_full,test_0360,clipping,0.8888888888888888,0.8695652173913043,0.888888888888889,0.8824645428942441
class_full,test_0361,gain_drift,0.9411764705882354,0.8666666666666667,0.9090909090909091,0.8186498855835239
class_full,test_0362,jitter,0.9156010230179029,0.7737226277372263,1.0,0.7763066202090592
class_full,test_0363,compound,0.7320754716981132,0.6382978723404256,0.25,0.3694086208899733
class_full,test_0364,clean,0.9291338582677166,0.7786259541984732,1.0,0.7945585834930098
class_full,test_0365,noise,0.8389830508474576,0.6837606837606838,0.6,0.5763462636963183
class_full,test_0366,reverb,0.7258064516129031,0.6545454545454547,0.6666666666666666,0.45696793002915453
class_full,test_0367,clipping,0.8780487804878049,0.8653846153846154,0.888888888888889,0.8431372549019608
class_full,test_0368,gain_drift,0.9390862944162436,0.7640449438202247,1.0,0.811380245167374
class_full,test_0369,jitter,0.8823529411764706,0.813953488372093,0.8571428571428571,0.7164502164502163
class_full,test_0370,compound,0.6948640483383687,0.6956521739130435,0.5,0.5630236445125781
class_full,test_0371,clean,0.8644400785854618,0.8285714285714286,0.8571428571428571,0.8102760607624871
class_full,test_0372,noise,0.8852459016393444,0.7455621301775148,0.8333333333333334,0.6911224579517905
class_full,test_0373,reverb,0.8309572301425662,0.676056338028169,0.7272727272727272,0.6381166025732327
class_full,test_0374,clipping,0.8945454545454546,0.8648648648648648,0.888888888888889,0.7819548872180452
class_full,test_0375,gain_drift,0.9635036496350364,0.8872180451127819,1.0,0.9075471698113208
class_full,test_0376,jitter,0.9314420803782506,0.8153846153846154,0.888888888888889,0.7967855066723734
class_full,test_0377,compound,0.6238095238095238,0.5046728971962617,0.5714285714285715,0.5486676253663213
class_full,test_0378,clean,0.9885931558935361,0.9589041095890412,1.0,1.0
class_full,test_0379,noise,0.8685258964143427,0.7126436781609194,0.7499999999999999,0.5719133600424419
class_full,test_0380,reverb,0.7833827893175074,0.7272727272727273,0.5714285714285715,0.4815331010452962
class_full,test_0381,clipping,0.9518518518518518,0.8947368421052632,0.8000000000000002,0.7432473471405617
class_full,test_0382,gain_drift,0.9211822660098523,0.7954545454545454,0.888888888888889,0.7638210818307906
class_full,test_0383,jitter,0.8720173535791758,0.7810650887573964,0.7499999999999999,0.7855268091488564
class_full,test_0384,compound,0.8701923076923077,0.761904761904762,0.9090909090909091,0.665001510258138
class_full,test_0385,clean,0.96113074204947,0.8952380952380952,1.0,0.9227005870841488
class_full,test_0386,noise,0.751842751842752,0.6299212598425198,0.5714285714285715,0.5572288588864541
class_full,test_0387,reverb,0.7791411042944786,0.743801652892562,0.6666666666666665,0.4969574643044031
class_full,test_0388,clipping,0.9779411764705882,0.9220779220779222,1.0,0.9487708440777033
class_full,test_0389,gain_drift,0.9333333333333333,0.888888888888889,0.7692307692307692,0.8825674227036785
class_full,test_0390,jitter,0.9209138840070299,0.7671232876712328,0.7499999999999999,0.8844965264901481
class_full,test_0391,compound,0.9204545454545454,0.7692307692307693,1.0,0.6912655971479501
class_full,test_0392,clean,0.897338403041825,0.8450704225352113,0.923076923076923,0.8688492063492064
class_full,test_0393,noise,0.7970479704797048,0.8648648648648648,0.8,0.7416739702015774
class_full,test_0394,reverb,0.7745664739884393,0.6888888888888889,0.36363636363636365,0.5472963244311383
class_full,test_0395,clipping,0.90625,0.9350649350649352,0.8571428571428571,0.960204081632653
class_full,test_0396,gain_drift,0.8423772609819121,0.765625,0.7692307692307692,0.7356511810680942
class_full,test_0397,jitter,0.8609715242881072,0.8402366863905325,0.8571428571428571,0.750526759376317
class_full,test_0398,compound,0.8385416666666667,0.8181818181818182,0.8333333333333333,0.7917082917082917
class_full,test_0399,clean,0.9121140142517815,0.9324324324324325,0.923076923076923,0.93952802359882
class_full,test_0400,noise,0.7942583732057417,0.6666666666666666,0.7692307692307692,0.6510742823126916
class_full,test_0401,reverb,0.8303030303030303,0.7191011235955056,0.8571428571428571,0.5489940657113909
class_full,test_0402,clipping,0.8209606986899564,0.8470588235294119,0.6666666666666666,0.8338624338624339
class_full,test_0403,gain_drift,0.9126984126984127,0.8888888888888888,0.923076923076923,0.847528485078242
class_full,test_0404,jitter,0.873170731707317,0.8,0.8,0.7696860643972224
class_full,test_0405,compound,0.9147286821705426,0.7692307692307692,0.8571428571428571,0.6675798250500458
class_full,test_0406,clean,0.9419354838709677,0.836734693877551,1.0,0.8103686635944701
class_full,test_0407,noise,0.8711340206185566,0.8952380952380952,0.888888888888889,0.9079292267365663
class_full,test_0408,reverb,0.8202247191011236,0.6956521739130436,0.4,0.42925170068027213
class_full,test_0409,clipping,0.9099999999999999,0.851063829787234,0.888888888888889,0.782175622542595
class_full,test_0410,gain_drift,0.962962962962963,0.8666666666666667,0.9090909090909091,0.8418511397644624
class_full,test_0411,jitter,0.9219330855018586,0.7999999999999999,0.8,0.7597402597402596
class_full,test_0412,compound,0.9201101928374655,0.8309859154929577,0.9090909090909091,0.7758241758241758
class_full,test_0413,clean,0.9690265486725663,0.8923076923076922,1.0,0.9093382807668522
class_full,test_0414,noise,0.8606557377049181,0.7310344827586207,0.6666666666666667,0.7086547120739465
class_full,test_0415,reverb,0.8695652173913043,0.7586206896551724,0.8000000000000002,0.7114676023969383
class_full,test_0416,clipping,0.8755020080321286,0.8875000000000001,0.8,0.8587719298245614
class_full,test_0417,gain_drift,0.8365384615384617,0.6557377049180328,0.6666666666666666,0.6411785493418146
class_full,test_0418,jitter,0.8525641025641026,0.819047619047619,0.8,0.6923113431419079
class_full,test_0419,compound,0.7695749440715884,0.5641025641025641,0.7142857142857143,0.6521814361636386


==> results/ablation_summary.csv <==
variant,augmented,edge_loss,calibrated,class_head,boundary_f1,boundary_low,boundary_high,mean_logic,logic_low,logic_high,boundary_paired_p,boundary_holm_q,class_mean_logic
clean_dilated,False,False,False,False,0.42509825408729196,0.3850977618187416,0.4664566400246587,0.5097133712262226,0.47599243623122417,0.5443414119497996,1.0,nan,nan
decode_calibrated,False,False,True,False,0.41085601569108127,0.37264130680285035,0.4494551237744515,0.49164814204000495,0.45945924371458463,0.5238420657539096,0.040989752561859535,0.040989752561859535,nan
augmentation_only,True,False,False,False,0.8135565174010552,0.7946629359688708,0.8313400269587243,0.777326964060218,0.7607954699858779,0.7936868839862001,0.0004998750312421895,0.0024993751562109477,nan
boundary_objective,False,True,False,False,0.3842626961429483,0.3463601949618232,0.4232509268373239,0.4754907232894207,0.4465023494945667,0.5052208592873043,0.0004998750312421895,0.0024993751562109477,nan
union_full,True,True,True,False,0.8339914283506721,0.8179860212247292,0.8497944583233448,0.8078529765375213,0.7927859652544453,0.8225241187273022,0.0004998750312421895,0.0024993751562109477,nan
class_full,True,True,True,True,0.7692032500645946,0.7507337597237808,0.7868799620858444,0.7221924169412999,0.7075086613590823,0.7373881651581934,0.0004998750312421895,0.0024993751562109477,0.6502309227729841


==> results/artifact_availability.csv <==
item,value,check
source identity,local source digest f2eef39d5d96975c,full digest in reproducibility manifest
public deposit,not assigned in the local manuscript package,replace with DOI or commit hash at deposition
license,LICENSE covers ancillary benchmark and proof code,manuscript and bibliography are excluded
environment,anc/benchmark/requirements.txt and anc/benchmark/environment.yml,Python dependencies declared
download scripts,"fetch_librispeech.py, maestro_real.py, sota_zoo.py",external waveforms and model weights rebuilt outside the source zip
cached behavior,"scripts reuse archives, extracted audio, and frozen feature caches when present",no redownload when cache files exist
failure modes,"public archive unavailable, ffmpeg missing, model card removed, authentication blocked",scripts fail explicitly rather than substituting unrelated data


==> results/benchmark_details.csv <==
item,condition,detector,frame_f1,transition_f1,boundary_f1,boundary_precision,boundary_recall,onset_mae_ms,offset_mae_ms,mean_logic
test_0000,clean,adaptive_energy,0.8514056224899599,0.9090909090909091,0.7499999999999999,0.6,1.0,13.333333333333345,26.666666666666394,0.9353493222106362
test_0000,clean,spectral_flux,0.8085106382978723,0.9565217391304348,0.6,0.42857142857142855,1.0,20.000000000000018,133.33333333333317,0.8269661523145845
test_0000,clean,logistic_features,0.846473029045643,0.8387096774193548,0.7499999999999999,0.6,1.0,26.666666666666654,39.99999999999974,0.8436857301059959
test_0000,clean,temporal_cnn,0.9527896995708155,0.9333333333333333,0.6666666666666666,0.5,1.0,13.333333333333272,20.000000000000167,0.9858323494687131
test_0000,clean,dilated_cnn,0.9592760180995474,0.9315068493150684,0.8571428571428571,0.75,1.0,79.99999999999996,20.000000000000018,0.9034512887723898
test_0000,clean,contract_tcn_aug,0.9636363636363636,0.9444444444444444,0.7499999999999999,0.6,1.0,126.66666666666667,13.333333333333494,0.9047619047619049
test_0001,noise,adaptive_energy,0.48293299620733254,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.23952380952380953
test_0001,noise,spectral_flux,0.4835443037974683,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.23968518960171714
test_0001,noise,logistic_features,0.48293299620733254,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.23952380952380953
test_0001,noise,temporal_cnn,0.48293299620733254,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.23952380952380953
test_0001,noise,dilated_cnn,0.48293299620733254,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.23952380952380953
test_0001,noise,contract_tcn_aug,0.8705882352941176,0.7777777777777777,0.888888888888889,0.8,1.0,74.99999999999984,54.99999999999983,0.7336842912759144
test_0002,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0002,reverb,spectral_flux,0.3062645011600928,0.5098039215686274,0.11538461538461538,0.061224489795918366,1.0,646.6666666666665,319.9999999999999,0.3613911789881516
test_0002,reverb,logistic_features,0.05929919137466308,0.08955223880597014,0.04545454545454545,0.024390243902439025,0.3333333333333333,620.0000000000001,80.00000000000007,0.07719532123505633
test_0002,reverb,temporal_cnn,0.27232796486090777,0.5862068965517241,0.0,0.0,0.0,0.0,0.0,0.15384902653985957
test_0002,reverb,dilated_cnn,0.3290780141843972,0.6491228070175438,0.0,0.0,0.0,0.0,0.0,0.21672006120448511
test_0002,reverb,contract_tcn_aug,0.940809968847352,0.8421052631578948,1.0,1.0,1.0,26.666666666666654,93.33333333333327,0.7417366946778712
test_0003,clipping,adaptive_energy,0.40213049267643136,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21904761904761907
test_0003,clipping,spectral_flux,0.7739938080495355,0.7741935483870968,0.5,0.3333333333333333,1.0,353.33333333333366,13.33333333333342,0.5777247291955439
test_0003,clipping,logistic_features,0.8148148148148149,0.8437499999999999,0.6,0.42857142857142855,1.0,193.33333333333346,13.333333333333272,0.7340019650627161
test_0003,clipping,temporal_cnn,0.8357348703170029,0.7894736842105262,0.5454545454545454,0.375,1.0,60.00000000000002,46.66666666666678,0.7403590575302968
test_0003,clipping,dilated_cnn,0.9648562300319489,0.878048780487805,1.0,1.0,1.0,13.333333333333197,59.99999999999998,0.8932980599647266
test_0003,clipping,contract_tcn_aug,0.962962962962963,0.8529411764705882,1.0,1.0,1.0,60.00000000000016,13.33333333333342,0.9000315357931253
test_0004,gain_drift,adaptive_energy,0.8657718120805369,0.8750000000000001,0.5,0.3333333333333333,1.0,166.66666666666666,220.00000000000006,0.7653122532358293
test_0004,gain_drift,spectral_flux,0.6920152091254754,0.819672131147541,0.5,0.3333333333333333,1.0,6.666666666666672,580.0000000000003,0.6145901282887584
test_0004,gain_drift,logistic_features,0.8046875,0.7368421052631579,0.5,0.3333333333333333,1.0,6.666666666666672,440.0000000000002,0.6775128980608432
test_0004,gain_drift,temporal_cnn,0.9424460431654675,0.8064516129032258,0.7499999999999999,0.6,1.0,39.999999999999886,166.66666666666683,0.7560339204174821
test_0004,gain_drift,dilated_cnn,0.9797297297297298,0.9459459459459458,0.8571428571428571,0.75,1.0,13.333333333333345,13.333333333333494,0.9952380952380953
test_0004,gain_drift,contract_tcn_aug,0.9696969696969696,0.918918918918919,0.8571428571428571,0.75,1.0,26.66666666666669,13.333333333333494,0.9933774834437087
test_0005,jitter,adaptive_energy,0.5822306238185255,0.8333333333333333,0.12244897959183672,0.06521739130434782,1.0,53.33333333333338,86.66666666666688,0.5993564993564994
test_0005,jitter,spectral_flux,0.549165120593692,0.7228915662650603,0.14634146341463414,0.07894736842105263,1.0,40.0,133.3333333333335,0.6851917529673239
test_0005,jitter,logistic_features,0.4626865671641791,0.7058823529411764,0.21428571428571425,0.12,1.0,173.33333333333326,53.33333333333338,0.47209020594539186
test_0005,jitter,temporal_cnn,0.41897233201581024,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22285714285714286
test_0005,jitter,dilated_cnn,0.41897233201581024,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22285714285714286
test_0005,jitter,contract_tcn_aug,0.8666666666666667,0.7142857142857144,0.7499999999999999,0.6,1.0,60.00000000000002,106.66666666666691,0.7611481534023739
test_0006,compound,adaptive_energy,0.1357142857142857,0.2285714285714286,0.42857142857142855,0.3333333333333333,0.6,853.3333333333331,46.66666666666671,0.30988165564343617
test_0006,compound,spectral_flux,0.5083612040133779,0.564885496183206,0.17857142857142855,0.09803921568627451,1.0,443.99999999999994,360.00000000000006,0.4661580930292826
test_0006,compound,logistic_features,0.48796147672552176,0.6122448979591838,0.20408163265306123,0.11363636363636363,1.0,448.00000000000006,364.00000000000017,0.37001242342458124
test_0006,compound,temporal_cnn,0.5898942420681551,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.26952380952380955
test_0006,compound,dilated_cnn,0.6167076167076166,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.27784826186247147
test_0006,compound,contract_tcn_aug,0.6956521739130435,0.6168224299065421,0.888888888888889,1.0,0.8,290.0000000000001,105.0000000000001,0.5176685021526515
test_0007,clean,adaptive_energy,0.8793103448275861,0.8990825688073394,0.7692307692307693,0.625,1.0,100.00000000000001,19.99999999999984,0.9
test_0007,clean,spectral_flux,0.8870056497175142,0.9285714285714286,0.7692307692307693,0.625,1.0,100.00000000000001,12.00000000000001,0.868888523151196
test_0007,clean,logistic_features,0.8735632183908046,0.888888888888889,0.7692307692307693,0.625,1.0,108.00000000000013,15.999999999999748,0.8404195011337868
test_0007,clean,temporal_cnn,0.9542857142857143,0.9833333333333333,0.9090909090909091,0.8333333333333334,1.0,4.000000000000092,4.000000000000092,0.9780219780219781
test_0007,clean,dilated_cnn,0.9970149253731343,0.9915966386554621,1.0,1.0,1.0,4.000000000000092,0.0,1.0
test_0007,clean,contract_tcn_aug,0.9880952380952381,0.9666666666666667,1.0,1.0,1.0,8.000000000000096,8.000000000000007,1.0
test_0008,noise,adaptive_energy,0.5472154963680387,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.2576190476190476
test_0008,noise,spectral_flux,0.5478787878787879,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.25781063677557836
test_0008,noise,logistic_features,0.5472154963680387,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.2576190476190476
test_0008,noise,temporal_cnn,0.5472154963680387,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.2576190476190476
test_0008,noise,dilated_cnn,0.5472154963680387,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.2576190476190476
test_0008,noise,contract_tcn_aug,0.7587939698492463,0.537037037037037,0.8000000000000002,0.8,0.8,210.0000000000002,84.99999999999974,0.5327316026225267
test_0009,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0009,reverb,spectral_flux,0.32567849686847605,0.5210084033613446,0.1481481481481481,0.08163265306122448,0.8,149.99999999999994,559.9999999999999,0.3578809129829538
test_0009,reverb,logistic_features,0.050761421319796954,0.17977528089887643,0.16666666666666666,0.0967741935483871,0.6,66.6666666666667,633.333333333333,0.15109641425430897
test_0009,reverb,temporal_cnn,0.23255813953488372,0.41891891891891897,0.0,0.0,0.0,0.0,0.0,0.13265066308544568
test_0009,reverb,dilated_cnn,0.37830319888734354,0.5521472392638036,0.0,0.0,0.0,0.0,0.0,0.190681532254566
test_0009,reverb,contract_tcn_aug,0.9553805774278217,0.8702290076335878,1.0,1.0,1.0,27.999999999999936,40.000000000000036,0.8776534552044756
test_0010,clipping,adaptive_energy,0.8417910447761194,0.9213483146067416,0.8,0.6666666666666666,1.0,29.999999999999915,4.999999999999893,0.8563582681229739
test_0010,clipping,spectral_flux,0.8996763754045307,0.8863636363636362,0.6666666666666666,0.5,1.0,39.999999999999815,9.999999999999897,0.8517290582507974
test_0010,clipping,logistic_features,0.8170731707317074,0.8433734939759037,0.7272727272727273,0.5714285714285714,1.0,44.999999999999815,45.00000000000004,0.7435864435864435
test_0010,clipping,temporal_cnn,0.9381107491856677,0.9166666666666666,0.888888888888889,0.8,1.0,29.999999999999915,10.000000000000009,0.9426555935989898
test_0010,clipping,dilated_cnn,0.926517571884984,0.8181818181818181,0.75,0.75,0.75,239.99999999999977,20.000000000000018,0.8227272727272729
test_0010,clipping,contract_tcn_aug,0.9285714285714285,0.8865979381443299,0.888888888888889,0.8,1.0,34.99999999999981,19.999999999999908,0.905284749034749
test_0011,gain_drift,adaptive_energy,0.7586206896551724,0.6363636363636364,0.625,0.45454545454545453,1.0,244.00000000000006,159.99999999999997,0.6080182732620278
test_0011,gain_drift,spectral_flux,0.7834101382488479,0.6956521739130436,0.3846153846153846,0.23809523809523808,1.0,531.9999999999998,271.9999999999999,0.5566749040433251
test_0011,gain_drift,logistic_features,0.5325779036827195,0.33333333333333337,0.2727272727272727,0.17647058823529413,0.6,79.99999999999989,640.0,0.39148378929908223
test_0011,gain_drift,temporal_cnn,0.7116883116883116,0.6444444444444445,0.5714285714285714,0.4444444444444444,0.8,305.00000000000006,264.9999999999998,0.525159051474841
test_0011,gain_drift,dilated_cnn,0.9367088607594938,0.8596491228070176,0.9090909090909091,0.8333333333333334,1.0,164.00000000000014,15.999999999999924,0.8471577112894062
test_0011,gain_drift,contract_tcn_aug,0.9429175475687103,0.9137931034482758,0.7692307692307693,0.625,1.0,231.99999999999986,11.999999999999877,0.8530405318947469
test_0012,jitter,adaptive_energy,0.681992337164751,0.7499999999999999,0.24390243902439027,0.1388888888888889,1.0,48.000000000000135,75.99999999999989,0.6695966729155671
test_0012,jitter,spectral_flux,0.5956738768718802,0.736111111111111,0.2380952380952381,0.13513513513513514,1.0,36.00000000000012,104.00000000000001,0.5885852646143203
test_0012,jitter,logistic_features,0.5181058495821727,0.7030303030303031,0.3478260869565218,0.2222222222222222,0.8,234.9999999999999,64.99999999999994,0.45727762803234506
test_0012,jitter,temporal_cnn,0.47715736040609136,0.6741573033707865,0.0,0.0,0.0,0.0,0.0,0.23952380952380953
test_0012,jitter,dilated_cnn,0.47715736040609136,0.6741573033707865,0.0,0.0,0.0,0.0,0.0,0.23952380952380953
test_0012,jitter,contract_tcn_aug,0.9399477806788513,0.8455284552845528,0.9090909090909091,0.8333333333333334,1.0,31.999999999999986,48.00000000000004,0.8416764086976852
test_0013,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0013,compound,spectral_flux,0.29977628635346754,0.575,0.125,0.06666666666666667,1.0,246.6666666666666,86.6666666666666,0.38343779500750574
test_0013,compound,logistic_features,0.2463768115942029,0.4166666666666667,0.125,0.06666666666666667,1.0,60.00000000000006,326.6666666666667,0.31461265357206714
test_0013,compound,temporal_cnn,0.25411061285500747,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.1888454011741683
test_0013,compound,dilated_cnn,0.25036818851251835,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.18807118807118806
test_0013,compound,contract_tcn_aug,0.6585365853658536,0.5405405405405405,0.4,0.5,0.3333333333333333,80.00000000000007,120.00000000000011,0.4961670744247066
test_0014,clean,adaptive_energy,0.8580645161290321,0.9090909090909091,0.7499999999999999,0.6,1.0,20.000000000000167,20.000000000000018,0.9365079365079365
test_0014,clean,spectral_flux,0.7972508591065293,0.9253731343283582,0.5,0.3333333333333333,1.0,213.3333333333335,253.3333333333334,0.7315771442995979
test_0014,clean,logistic_features,0.861842105263158,0.9411764705882353,0.6,0.42857142857142855,1.0,20.000000000000167,260.0,0.7506493506493506
test_0014,clean,temporal_cnn,0.8395904436860068,0.9142857142857143,0.5454545454545454,0.375,1.0,120.00000000000004,13.333333333333345,0.8387256799384242
test_0014,clean,dilated_cnn,0.996389891696751,0.9859154929577464,1.0,1.0,1.0,6.666666666666672,0.0,1.0
test_0014,clean,contract_tcn_aug,0.9672727272727273,0.8695652173913043,1.0,1.0,1.0,40.000000000000036,20.000000000000018,0.8996004876770851
test_0015,noise,adaptive_energy,0.5166872682323856,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.24904761904761905
test_0015,noise,spectral_flux,0.5173267326732673,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.24922489864059147
test_0015,noise,logistic_features,0.5166872682323856,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.24904761904761905
test_0015,noise,temporal_cnn,0.5166872682323856,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.24904761904761905
test_0015,noise,dilated_cnn,0.5166872682323856,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.24904761904761905
test_0015,noise,contract_tcn_aug,0.9440389294403893,0.8070175438596491,1.0,1.0,1.0,47.99999999999995,44.00000000000008,0.8488221002551383
test_0016,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0016,reverb,spectral_flux,0.35402298850574715,0.36781609195402293,0.15384615384615385,0.08333333333333333,1.0,314.99999999999994,345.0,0.3025461341572783
test_0016,reverb,logistic_features,0.09523809523809525,0.12121212121212122,0.09090909090909091,0.05,0.5,20.000000000000018,840.0000000000001,0.14042766151046404
test_0016,reverb,temporal_cnn,0.26380368098159507,0.4615384615384615,0.0,0.0,0.0,0.0,0.0,0.14256302791334638
test_0016,reverb,dilated_cnn,0.40336134453781514,0.6363636363636364,0.0,0.0,0.0,0.0,0.0,0.212099133699152
test_0016,reverb,contract_tcn_aug,0.8603988603988605,0.7433628318584071,0.8,0.6666666666666666,1.0,44.9999999999999,104.99999999999987,0.6605724041537293
test_0017,clipping,adaptive_energy,0.29545454545454547,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19666666666666668
test_0017,clipping,spectral_flux,0.9181818181818181,0.9295774647887323,0.6,0.42857142857142855,1.0,20.000000000000018,0.0,0.9630541871921182
test_0017,clipping,logistic_features,0.9345794392523366,0.9411764705882353,0.8571428571428571,0.75,1.0,20.000000000000018,6.666666666666821,0.974025974025974
test_0017,clipping,temporal_cnn,0.9719626168224299,0.923076923076923,1.0,1.0,1.0,26.666666666666544,13.333333333333197,0.9987012987012988
test_0017,clipping,dilated_cnn,1.0,1.0,1.0,1.0,1.0,0.0,0.0,1.0
test_0017,clipping,contract_tcn_aug,1.0,1.0,1.0,1.0,1.0,0.0,0.0,1.0
test_0018,gain_drift,adaptive_energy,0.782608695652174,0.819672131147541,0.6,0.42857142857142855,1.0,79.99999999999991,153.3333333333334,0.6334312416555407
test_0018,gain_drift,spectral_flux,0.8617021276595745,0.9090909090909091,0.5,0.3333333333333333,1.0,59.99999999999991,286.6666666666667,0.6887012987012986
test_0018,gain_drift,logistic_features,0.8439306358381503,0.819672131147541,0.6666666666666666,0.5,1.0,106.66666666666661,233.3333333333334,0.6985714285714285
test_0018,gain_drift,temporal_cnn,0.925531914893617,0.8253968253968254,1.0,1.0,1.0,93.33333333333327,0.0,0.7966666666666666
test_0018,gain_drift,dilated_cnn,0.7772925764192139,0.8615384615384615,0.6,0.42857142857142855,1.0,73.33333333333326,6.666666666666599,0.8083831672203765
test_0018,gain_drift,contract_tcn_aug,0.9479166666666667,0.8955223880597015,1.0,1.0,1.0,66.66666666666659,0.0,0.8947619047619048
test_0019,jitter,adaptive_energy,0.6465116279069768,0.8169014084507044,0.15789473684210528,0.08571428571428572,1.0,66.66666666666673,39.999999999999886,0.7624131503135063
test_0019,jitter,spectral_flux,0.5078809106830122,0.717391304347826,0.15384615384615385,0.08333333333333333,1.0,193.33333333333343,39.99999999999996,0.48318663958474384
test_0019,jitter,logistic_features,0.4209039548022599,0.6990291262135923,0.14285714285714288,0.09090909090909091,0.3333333333333333,80.00000000000007,0.0,0.3180850157594343
test_0019,jitter,temporal_cnn,0.415041782729805,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22219432588501128
test_0019,jitter,dilated_cnn,0.3978638184245661,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2180952380952381
test_0019,jitter,contract_tcn_aug,0.9494949494949495,0.823529411764706,0.8571428571428571,0.75,1.0,66.66666666666673,13.333333333333345,0.8932048059564839
test_0020,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0020,compound,spectral_flux,0.29677419354838713,0.5507246376811594,0.11320754716981131,0.06,1.0,33.33333333333333,673.3333333333334,0.33322129112559157
test_0020,compound,logistic_features,0.08314087759815243,0.2807017543859649,0.12,0.06382978723404255,1.0,400.00000000000006,393.3333333333333,0.1794297771602079
test_0020,compound,temporal_cnn,0.33101529902642557,0.6285714285714286,0.0,0.0,0.0,0.0,0.0,0.20463320463320464
test_0020,compound,dilated_cnn,0.34938101788170567,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20761904761904762
test_0020,compound,contract_tcn_aug,0.9029535864978903,0.761904761904762,0.8,1.0,0.6666666666666666,30.00000000000003,0.0,0.8333469679926374
test_0021,clean,adaptive_energy,0.8756218905472637,0.8148148148148148,0.888888888888889,0.8,1.0,30.00000000000014,100.00000000000009,0.8472560113154172
test_0021,clean,spectral_flux,0.8817733990147785,0.8148148148148148,0.7272727272727273,0.5714285714285714,1.0,30.00000000000014,104.99999999999976,0.7443353579055384
test_0021,clean,logistic_features,0.8811881188118812,0.8,0.8,0.6666666666666666,1.0,45.00000000000015,90.00000000000009,0.7446958981612447
test_0021,clean,temporal_cnn,0.9588377723970944,0.946236559139785,0.888888888888889,0.8,1.0,5.000000000000004,19.999999999999908,0.983750846310088
test_0021,clean,dilated_cnn,0.9975186104218362,0.9894736842105264,1.0,1.0,1.0,0.0,4.999999999999893,1.0
test_0021,clean,contract_tcn_aug,0.9683698296836983,0.9574468085106383,0.8,0.6666666666666666,1.0,0.0,19.999999999999908,0.9876965140123035
test_0022,noise,adaptive_energy,0.5203452527743527,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25047619047619046
test_0022,noise,spectral_flux,0.5209876543209877,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2506558549964226
test_0022,noise,logistic_features,0.5203452527743527,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25047619047619046
test_0022,noise,temporal_cnn,0.5203452527743527,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25047619047619046
test_0022,noise,dilated_cnn,0.5203452527743527,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25047619047619046
test_0022,noise,contract_tcn_aug,0.6743515850144092,0.6260869565217392,0.6,0.6,0.6,60.0000000000002,173.33333333333348,0.4329503365327173
test_0023,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0023,reverb,spectral_flux,0.3224299065420561,0.6021505376344085,0.13793103448275862,0.07407407407407407,1.0,10.000000000000009,480.0,0.35777083803647125
test_0023,reverb,logistic_features,0.0963172804532578,0.2571428571428571,0.17391304347826084,0.09523809523809523,1.0,55.00000000000005,575.0,0.24238693855482177
test_0023,reverb,temporal_cnn,0.2459259259259259,0.5454545454545454,0.0,0.0,0.0,0.0,0.0,0.15889770555605084
test_0023,reverb,dilated_cnn,0.35983263598326354,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2123152709359606
test_0023,reverb,contract_tcn_aug,0.809968847352025,0.7636363636363636,0.6666666666666665,0.6,0.75,6.666666666666525,106.66666666666661,0.6472189478774689
test_0024,clipping,adaptive_energy,0.92,0.9411764705882353,0.8571428571428571,0.75,1.0,6.666666666666672,19.99999999999987,0.9638336347197107
test_0024,clipping,spectral_flux,0.9235880398671096,0.9565217391304348,0.8571428571428571,0.75,1.0,13.333333333333345,6.666666666666672,0.9640610961365679
test_0024,clipping,logistic_features,0.92,0.9411764705882353,0.8571428571428571,0.75,1.0,13.333333333333345,13.333333333333272,0.9638336347197107
test_0024,clipping,temporal_cnn,0.9250814332247557,0.972972972972973,0.8571428571428571,0.75,1.0,13.333333333333345,0.0,0.9636363636363636
test_0024,clipping,dilated_cnn,0.993006993006993,0.972972972972973,1.0,1.0,1.0,13.333333333333345,0.0,1.0
test_0024,clipping,contract_tcn_aug,0.993006993006993,0.972972972972973,1.0,1.0,1.0,13.333333333333345,0.0,1.0
test_0025,gain_drift,adaptive_energy,0.8375,0.7027027027027027,0.6153846153846153,0.4444444444444444,1.0,50.000000000000156,195.00000000000023,0.7121756307802818
test_0025,gain_drift,spectral_flux,0.8176100628930817,0.8048780487804877,0.5333333333333333,0.36363636363636365,1.0,120.00000000000021,185.0,0.7065261912346973
test_0025,gain_drift,logistic_features,0.41777777777777775,0.4,0.46153846153846156,0.3333333333333333,0.75,413.33333333333354,200.00000000000017,0.4236350529680938
test_0025,gain_drift,temporal_cnn,0.5725490196078431,0.46875,0.75,0.75,0.75,253.33333333333334,53.33333333333353,0.5379558099507665
test_0025,gain_drift,dilated_cnn,0.8111455108359134,0.6987951807228916,0.75,0.75,0.75,120.00000000000017,66.66666666666643,0.6596242840274875
test_0025,gain_drift,contract_tcn_aug,0.9221183800623053,0.8333333333333333,1.0,1.0,1.0,20.000000000000018,104.9999999999999,0.9144518272425249
test_0026,jitter,adaptive_energy,0.5311871227364185,0.7659574468085107,0.09302325581395349,0.05,0.6666666666666666,30.00000000000003,50.00000000000004,0.48927263212977495
test_0026,jitter,spectral_flux,0.4681647940074906,0.7560975609756099,0.14634146341463414,0.07894736842105263,1.0,246.66666666666657,99.99999999999994,0.6157225982662392
test_0026,jitter,logistic_features,0.3888888888888889,0.6728971962616822,0.0,0.0,0.0,0.0,0.0,0.2164894996110967
test_0026,jitter,temporal_cnn,0.37359550561797755,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21292869479397977
test_0026,jitter,dilated_cnn,0.36995827538247567,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.212091662603608
test_0026,jitter,contract_tcn_aug,0.8936170212765957,0.8378378378378377,0.7499999999999999,0.6,1.0,13.333333333333345,80.00000000000007,0.7254713966123362
test_0027,compound,adaptive_energy,0.05042016806722689,0.0,0.0,0.0,0.0,0.0,0.0,0.09935798400109863
test_0027,compound,spectral_flux,0.3651804670912951,0.5,0.23529411764705882,0.13333333333333333,1.0,319.99999999999994,313.33333333333303,0.37647935886683437
test_0027,compound,logistic_features,0.22818791946308725,0.45312500000000006,0.2553191489361702,0.14634146341463414,1.0,263.3333333333333,383.33333333333326,0.2853623785491125
test_0027,compound,temporal_cnn,0.5116883116883117,0.6868686868686867,0.4,0.3333333333333333,0.5,666.6666666666669,193.33333333333366,0.31833658307317664
test_0027,compound,dilated_cnn,0.5351351351351351,0.6596858638743456,0.4615384615384615,0.42857142857142855,0.5,886.6666666666667,573.3333333333333,0.29749979028237383
test_0027,compound,contract_tcn_aug,0.8737864077669902,0.7131782945736433,0.7692307692307692,0.7142857142857143,0.8333333333333334,59.99999999999987,67.99999999999989,0.6705443963375683
test_0028,clean,adaptive_energy,0.8288973384030419,0.8571428571428571,0.8,0.6666666666666666,1.0,114.99999999999999,25.000000000000135,0.7931878306878307
test_0028,clean,spectral_flux,0.8432835820895522,0.9090909090909091,0.8,0.6666666666666666,1.0,114.99999999999999,5.000000000000004,0.7931122448979592
test_0028,clean,logistic_features,0.8212927756653993,0.8571428571428571,0.888888888888889,0.8,1.0,70.00000000000006,20.000000000000128,0.7877232142857142
test_0028,clean,temporal_cnn,0.9260700389105059,0.9333333333333333,0.8,0.6666666666666666,1.0,45.00000000000004,0.0,0.898610534330011
test_0028,clean,dilated_cnn,0.9444444444444444,0.9333333333333333,0.8,0.6666666666666666,1.0,45.00000000000004,0.0,0.9092381912442397
test_0028,clean,contract_tcn_aug,0.9118773946360152,0.923076923076923,0.8,0.6666666666666666,1.0,50.00000000000004,0.0,0.8928319683136412
test_0029,noise,adaptive_energy,0.3561643835616438,0.72,0.0,0.0,0.0,0.0,0.0,0.209047619047619
test_0029,noise,spectral_flux,0.3566529492455418,0.72,0.0,0.0,0.0,0.0,0.0,0.20915812067731934
test_0029,noise,logistic_features,0.3561643835616438,0.72,0.0,0.0,0.0,0.0,0.0,0.209047619047619
test_0029,noise,temporal_cnn,0.3561643835616438,0.72,0.0,0.0,0.0,0.0,0.0,0.209047619047619
test_0029,noise,dilated_cnn,0.3561643835616438,0.72,0.0,0.0,0.0,0.0,0.0,0.209047619047619
test_0029,noise,contract_tcn_aug,0.9453125000000001,0.8529411764705882,0.7499999999999999,0.6,1.0,46.66666666666671,60.00000000000002,0.8005581719867434
test_0030,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0030,reverb,spectral_flux,0.36764705882352944,0.6285714285714286,0.20408163265306123,0.11363636363636363,1.0,168.00000000000003,435.99999999999994,0.33613582478213244
test_0030,reverb,logistic_features,0.07263922518159806,0.19780219780219782,0.21276595744680848,0.11904761904761904,1.0,272.0000000000001,516.0,0.25779713894897144
test_0030,reverb,temporal_cnn,0.32408759124087594,0.6,0.0,0.0,0.0,0.0,0.0,0.16952873524931947
test_0030,reverb,dilated_cnn,0.4806408544726301,0.6285714285714286,0.0,0.0,0.0,0.0,0.0,0.23746793093187282
test_0030,reverb,contract_tcn_aug,0.8507462686567165,0.8461538461538461,0.8333333333333333,0.7142857142857143,1.0,116.0000000000001,52.00000000000004,0.7496538547430586
test_0031,clipping,adaptive_energy,0.23269513991163474,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.18476190476190474
test_0031,clipping,spectral_flux,0.8315789473684211,0.9863013698630138,0.375,0.23076923076923078,1.0,0.0,6.666666666666672,0.9202059202059202
test_0031,clipping,logistic_features,0.9058823529411764,0.9577464788732395,0.8571428571428571,0.75,1.0,0.0,20.000000000000018,0.9591836734693878
test_0031,clipping,temporal_cnn,0.8404255319148937,0.8674698795180723,0.7499999999999999,0.6,1.0,46.66666666666671,26.66666666666669,0.7505460899956312
test_0031,clipping,dilated_cnn,0.9461077844311377,0.888888888888889,1.0,1.0,1.0,53.33333333333338,6.666666666666672,0.8933982683982684
test_0031,clipping,contract_tcn_aug,0.9813664596273292,0.9600000000000001,1.0,1.0,1.0,13.333333333333345,6.666666666666672,1.0
test_0032,gain_drift,adaptive_energy,0.8163265306122449,0.7755102040816326,0.7142857142857143,0.5555555555555556,1.0,32.00000000000003,152.00000000000006,0.7357176863808164
test_0032,gain_drift,spectral_flux,0.8802588996763755,0.8118811881188119,0.7692307692307693,0.625,1.0,63.99999999999997,84.00000000000003,0.8320734210844101
test_0032,gain_drift,logistic_features,0.795774647887324,0.6666666666666666,0.7142857142857143,0.5555555555555556,1.0,100.00000000000009,175.99999999999994,0.6285052739902238
test_0032,gain_drift,temporal_cnn,0.8996763754045308,0.803921568627451,0.9090909090909091,0.8333333333333334,1.0,80.00000000000007,63.99999999999988,0.7562130177514793
test_0032,gain_drift,dilated_cnn,0.9729729729729729,0.9217391304347826,1.0,1.0,1.0,16.000000000000014,19.99999999999984,0.9705832628909553
test_0032,gain_drift,contract_tcn_aug,0.9044585987261146,0.8545454545454546,0.7142857142857143,0.5555555555555556,1.0,67.99999999999997,99.99999999999983,0.8218089602704987
test_0033,jitter,adaptive_energy,0.7571701720841302,0.7833333333333333,0.32258064516129037,0.19230769230769232,1.0,36.00000000000003,228.00000000000003,0.6484558854764029
test_0033,jitter,spectral_flux,0.6029411764705883,0.6344827586206897,0.21621621621621623,0.125,0.8,64.99999999999983,390.0,0.42500720828620225
test_0033,jitter,logistic_features,0.5610972568578554,0.6936416184971099,0.20000000000000004,0.2,0.2,439.9999999999995,40.000000000000036,0.29089099054255846
test_0033,jitter,temporal_cnn,0.562268803945746,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.26194560156824304
test_0033,jitter,dilated_cnn,0.562962962962963,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.2621502209131075
test_0033,jitter,contract_tcn_aug,0.8990825688073394,0.7692307692307692,0.9090909090909091,0.8333333333333334,1.0,123.99999999999993,104.00000000000009,0.7512218045112782
test_0034,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0034,compound,spectral_flux,0.4886731391585761,0.6133333333333332,0.25,0.14285714285714285,1.0,116.66666666666677,513.3333333333331,0.3736700443965218
test_0034,compound,logistic_features,0.35036496350364965,0.5223880597014926,0.24000000000000002,0.13636363636363635,1.0,326.66666666666663,399.99999999999983,0.3400378247706492
test_0034,compound,temporal_cnn,0.5655339805825242,0.6923076923076924,0.0,0.0,0.0,0.0,0.0,0.2611932768543564
test_0034,compound,dilated_cnn,0.6078886310904873,0.6923076923076924,0.0,0.0,0.0,0.0,0.0,0.27619047619047615
test_0034,compound,contract_tcn_aug,0.7733333333333333,0.6115702479338843,0.8333333333333334,0.8333333333333334,0.8333333333333334,124.00000000000011,116.00000000000001,0.6219490784782323
test_0035,clean,adaptive_energy,0.8669354838709677,0.8661417322834646,0.7058823529411764,0.5454545454545454,1.0,186.66666666666663,13.333333333333345,0.790948935066343
test_0035,clean,spectral_flux,0.8846153846153846,0.8372093023255814,0.6,0.42857142857142855,1.0,303.33333333333326,20.000000000000092,0.8150103120543939
test_0035,clean,logistic_features,0.8340248962655602,0.8503937007874015,0.631578947368421,0.46153846153846156,1.0,310.0,16.666666666666682,0.7639793331312967
test_0035,clean,temporal_cnn,0.9438669438669439,0.9051094890510949,0.8571428571428571,0.75,1.0,149.9999999999999,13.333333333333345,0.8985012331625877
test_0035,clean,dilated_cnn,0.9642857142857143,0.9210526315789473,0.923076923076923,0.8571428571428571,1.0,66.66666666666664,6.666666666666599,0.8979680749990814
test_0035,clean,contract_tcn_aug,0.9547325102880658,0.9361702127659574,0.8571428571428571,0.75,1.0,136.66666666666663,9.999999999999934,0.9234490608992599
test_0036,noise,adaptive_energy,0.41688654353562005,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22523809523809524
test_0036,noise,spectral_flux,0.41743725231175693,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22537562604340566
test_0036,noise,logistic_features,0.41688654353562005,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22523809523809524
test_0036,noise,temporal_cnn,0.41688654353562005,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22523809523809524
test_0036,noise,dilated_cnn,0.41688654353562005,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22523809523809524
test_0036,noise,contract_tcn_aug,0.8831168831168831,0.7868852459016393,1.0,1.0,1.0,52.00000000000001,91.99999999999994,0.8046775165762508
test_0037,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0037,reverb,spectral_flux,0.2132564841498559,0.47058823529411764,0.1568627450980392,0.0851063829787234,1.0,175.00000000000006,334.99999999999994,0.3410871564968227
test_0037,reverb,logistic_features,0.019607843137254905,0.10169491525423728,0.10256410256410256,0.05714285714285714,0.5,40.000000000000036,770.0,0.15893050332285816
test_0037,reverb,temporal_cnn,0.10135135135135136,0.37623762376237624,0.0,0.0,0.0,0.0,0.0,0.0710301284212462
test_0037,reverb,dilated_cnn,0.28792569659442724,0.5483870967741936,0.0,0.0,0.0,0.0,0.0,0.1758612150561303
test_0037,reverb,contract_tcn_aug,0.8278388278388278,0.7226890756302521,0.888888888888889,0.8,1.0,49.99999999999985,155.0000000000002,0.6150316332109662
test_0038,clipping,adaptive_energy,0.8878281622911695,0.9565217391304348,0.6153846153846153,0.4444444444444444,1.0,0.0,89.99999999999969,0.8065739570164349
test_0038,clipping,spectral_flux,0.8708860759493671,0.8735632183908045,0.5,0.3333333333333333,1.0,5.000000000000004,264.9999999999998,0.7432155132611706
test_0038,clipping,logistic_features,0.855036855036855,0.888888888888889,0.5714285714285715,0.4,1.0,5.000000000000004,209.99999999999991,0.8370867547057562
test_0038,clipping,temporal_cnn,0.9452736318407959,0.9400000000000001,0.8,0.6666666666666666,1.0,9.999999999999897,120.0,0.9094326725905673
test_0038,clipping,dilated_cnn,0.9922879177377892,0.9696969696969697,1.0,1.0,1.0,4.999999999999893,10.000000000000009,0.9992711370262392
test_0038,clipping,contract_tcn_aug,0.9569620253164558,0.888888888888889,0.888888888888889,0.8,1.0,20.000000000000018,30.00000000000014,0.9521971257081295
test_0039,gain_drift,adaptive_energy,0.8607594936708862,0.8785046728971964,0.9090909090909091,0.8333333333333334,1.0,11.999999999999922,56.00000000000005,0.8845478051360404
test_0039,gain_drift,spectral_flux,0.8695652173913043,0.9009009009009009,0.8333333333333333,0.7142857142857143,1.0,11.999999999999922,59.99999999999987,0.8882352941176471
test_0039,gain_drift,logistic_features,0.7783783783783783,0.7676767676767675,0.7142857142857143,0.5555555555555556,1.0,60.000000000000014,155.99999999999997,0.723100685877928
test_0039,gain_drift,temporal_cnn,0.835978835978836,0.8301886792452831,0.9090909090909091,0.8333333333333334,1.0,64.00000000000001,59.999999999999964,0.8232990292737752
test_0039,gain_drift,dilated_cnn,0.8053333333333333,0.7766990291262136,0.8000000000000002,0.8,0.8,20.000000000000018,39.99999999999992,0.7738821253840026
test_0039,gain_drift,contract_tcn_aug,0.8635235732009926,0.9043478260869566,0.9090909090909091,0.8333333333333334,1.0,11.999999999999922,51.999999999999865,0.8843943638061286
test_0040,jitter,adaptive_energy,0.7692307692307692,0.7011494252873564,0.33333333333333337,0.2,1.0,180.00000000000014,43.33333333333319,0.6939398278522902
test_0040,jitter,spectral_flux,0.6760168302945302,0.6979166666666666,0.3870967741935484,0.24,1.0,306.6666666666666,73.3333333333334,0.5140715815234017
test_0040,jitter,logistic_features,0.6024691358024692,0.6666666666666666,0.2222222222222222,0.16666666666666666,0.3333333333333333,260.0,1159.9999999999998,0.34675785207700105
test_0040,jitter,temporal_cnn,0.5815602836879432,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.26857142857142857
test_0040,jitter,dilated_cnn,0.5815602836879432,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.26857142857142857
test_0040,jitter,contract_tcn_aug,0.9373737373737374,0.8,0.923076923076923,0.8571428571428571,1.0,49.99999999999997,46.666666666666636,0.8206764339588319
test_0041,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0041,compound,spectral_flux,0.23786407766990292,0.3380281690140845,0.10714285714285715,0.05660377358490566,1.0,73.33333333333326,566.6666666666667,0.26129251700680267
test_0041,compound,logistic_features,0.19811320754716982,0.2686567164179105,0.10714285714285715,0.05660377358490566,1.0,333.3333333333332,326.66666666666674,0.2888540031397175
test_0041,compound,temporal_cnn,0.30945558739255014,0.660377358490566,0.0,0.0,0.0,0.0,0.0,0.19990248659190638
test_0041,compound,dilated_cnn,0.326530612244898,0.6728971962616822,0.0,0.0,0.0,0.0,0.0,0.203086112493778
test_0041,compound,contract_tcn_aug,0.4793388429752066,0.5,0.25,0.2,0.3333333333333333,120.0,120.0,0.4036237571951858
test_0042,clean,adaptive_energy,0.7666666666666666,0.8571428571428571,0.6666666666666666,0.5,1.0,129.99999999999977,10.000000000000009,0.7605132962275819
test_0042,clean,spectral_flux,0.7865168539325843,0.8735632183908045,0.5333333333333333,0.36363636363636365,1.0,144.99999999999991,130.0,0.7135161135161135
test_0042,clean,logistic_features,0.7598566308243727,0.8705882352941177,0.6153846153846153,0.4444444444444444,1.0,154.99999999999986,5.000000000000004,0.7612200724445622
test_0042,clean,temporal_cnn,0.9189189189189189,0.8181818181818182,0.8,0.6666666666666666,1.0,64.99999999999994,20.000000000000018,0.8361540034768381
test_0042,clean,dilated_cnn,0.9428571428571428,0.9142857142857143,0.888888888888889,0.8,1.0,25.000000000000078,20.000000000000018,0.944015444015444
test_0042,clean,contract_tcn_aug,0.937269372693727,0.9052631578947369,0.888888888888889,0.8,1.0,30.00000000000014,15.000000000000124,0.908880687657666
test_0043,noise,adaptive_energy,0.555956678700361,0.6818181818181819,0.0,0.0,0.0,0.0,0.0,0.26
test_0043,noise,spectral_flux,0.5566265060240964,0.6818181818181819,0.0,0.0,0.0,0.0,0.0,0.2601955640352969
test_0043,noise,logistic_features,0.555956678700361,0.6818181818181819,0.0,0.0,0.0,0.0,0.0,0.26
test_0043,noise,temporal_cnn,0.555956678700361,0.6818181818181819,0.0,0.0,0.0,0.0,0.0,0.26
test_0043,noise,dilated_cnn,0.555956678700361,0.6818181818181819,0.0,0.0,0.0,0.0,0.0,0.26
test_0043,noise,contract_tcn_aug,0.8987341772151898,0.8360655737704918,0.7142857142857143,0.5555555555555556,1.0,31.99999999999994,84.00000000000003,0.8208845827893446
test_0044,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0044,reverb,spectral_flux,0.4212765957446808,0.5271317829457365,0.13559322033898305,0.07407407407407407,0.8,224.99999999999997,504.9999999999999,0.3671282082526496
test_0044,reverb,logistic_features,0.12209302325581395,0.23913043478260868,0.09090909090909091,0.05128205128205128,0.4,809.9999999999999,49.9999999999996,0.20007426294031735
test_0044,reverb,temporal_cnn,0.37091988130563797,0.593939393939394,0.0,0.0,0.0,0.0,0.0,0.19907054067329127
test_0044,reverb,dilated_cnn,0.5292553191489362,0.6818181818181819,0.0,0.0,0.0,0.0,0.0,0.2534228881425988
test_0044,reverb,contract_tcn_aug,0.8425720620842573,0.8188976377952756,0.5714285714285714,0.4444444444444444,0.8,15.000000000000014,40.000000000000036,0.7851861347554097
test_0045,clipping,adaptive_energy,0.6098130841121495,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.27539015606242495
test_0045,clipping,spectral_flux,0.8520710059171597,0.838095238095238,0.6666666666666666,0.5,1.0,76.00000000000007,463.99999999999983,0.8399909220767083
test_0045,clipping,logistic_features,0.8944337811900193,0.8679245283018869,0.7142857142857143,0.5555555555555556,1.0,488.0000000000001,19.999999999999794,0.8483811207949138
test_0045,clipping,temporal_cnn,0.9188191881918819,0.9,0.7692307692307693,0.625,1.0,68.00000000000003,4.0000000000000036,0.9104391034443802
test_0045,clipping,dilated_cnn,0.9400749063670412,0.8907563025210085,0.9090909090909091,0.8333333333333334,1.0,56.00000000000014,8.000000000000007,0.9212339931551755
test_0045,clipping,contract_tcn_aug,0.9292543021032504,0.896551724137931,0.8333333333333333,0.7142857142857143,1.0,79.99999999999996,19.99999999999993,0.8897199346528117
test_0046,gain_drift,adaptive_energy,0.8257756563245823,0.7368421052631579,0.625,0.45454545454545453,1.0,172.00000000000023,195.99999999999994,0.68327934874047
test_0046,gain_drift,spectral_flux,0.8798185941043084,0.888888888888889,0.5555555555555556,0.38461538461538464,1.0,172.00000000000023,139.99999999999997,0.8097436442931604
test_0046,gain_drift,logistic_features,0.7938931297709924,0.7234042553191489,0.5882352941176471,0.4166666666666667,1.0,232.0000000000001,247.99999999999991,0.5752863170584689
test_0046,gain_drift,temporal_cnn,0.9513274336283186,0.8118811881188119,1.0,1.0,1.0,59.999999999999964,28.000000000000114,0.8790837854128993
test_0046,gain_drift,dilated_cnn,0.9354120267260578,0.8301886792452831,0.888888888888889,1.0,0.8,5.000000000000004,19.999999999999908,0.90042194092827
test_0046,gain_drift,contract_tcn_aug,0.8805620608899297,0.7346938775510204,0.7499999999999999,1.0,0.6,13.33333333333305,0.0,0.7990355635925255
test_0047,jitter,adaptive_energy,0.5540540540540542,0.7894736842105262,0.13636363636363635,0.07317073170731707,1.0,66.66666666666673,33.333333333333364,0.6874526170693418
test_0047,jitter,spectral_flux,0.3481781376518218,0.6874999999999999,0.08510638297872342,0.045454545454545456,0.6666666666666666,20.000000000000018,180.00000000000006,0.565225097483162
test_0047,jitter,logistic_features,0.2830482115085537,0.712871287128713,0.125,0.07692307692307693,0.3333333333333333,0.0,1860.0,0.3366977225672878
test_0047,jitter,temporal_cnn,0.2664714494875549,0.6728971962616822,0.0,0.0,0.0,0.0,0.0,0.1911196911196911
test_0047,jitter,dilated_cnn,0.2653061224489796,0.6728971962616822,0.0,0.0,0.0,0.0,0.0,0.1908763505402161
test_0047,jitter,contract_tcn_aug,0.8829787234042552,0.7341772151898734,1.0,1.0,1.0,60.00000000000006,86.66666666666674,0.6337805542518355
test_0048,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0048,compound,spectral_flux,0.4029574861367837,0.4782608695652174,0.19672131147540983,0.10909090909090909,1.0,540.0,140.00000000000023,0.3513394947336946
test_0048,compound,logistic_features,0.23340040241448695,0.32558139534883723,0.17777777777777778,0.10256410256410256,0.6666666666666666,260.00000000000017,555.0,0.2196969346443031
test_0048,compound,temporal_cnn,0.5707317073170731,0.6824644549763034,0.3333333333333333,0.3333333333333333,0.3333333333333333,109.99999999999999,1190.0000000000005,0.3132387957408625
test_0048,compound,dilated_cnn,0.5846153846153846,0.6792452830188679,0.0,0.0,0.0,0.0,0.0,0.26946966077400863
test_0048,compound,contract_tcn_aug,0.6737400530503979,0.3516483516483516,0.5454545454545454,0.6,0.5,173.3333333333332,126.66666666666679,0.532369385000964
test_0049,clean,adaptive_energy,0.9462365591397849,0.9090909090909091,0.888888888888889,0.8,1.0,25.00000000000002,15.000000000000014,0.9856115107913669
test_0049,clean,spectral_flux,0.9473684210526316,0.924731182795699,0.888888888888889,0.8,1.0,25.00000000000002,9.999999999999897,0.9842364532019704
test_0049,clean,logistic_features,0.9416058394160584,0.8705882352941177,0.888888888888889,0.8,1.0,35.00000000000003,20.000000000000018,0.9168900395979288
test_0049,clean,temporal_cnn,0.9823321554770317,0.9791666666666666,0.888888888888889,0.8,1.0,10.000000000000009,0.0,0.9940059940059941
test_0049,clean,dilated_cnn,0.9823321554770317,0.9494949494949494,1.0,1.0,1.0,20.000000000000018,5.000000000000004,0.999000999000999
test_0049,clean,contract_tcn_aug,0.9928571428571429,0.9791666666666666,1.0,1.0,1.0,10.000000000000009,0.0,1.0
test_0050,noise,adaptive_energy,0.33333333333333337,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20428571428571426
test_0050,noise,spectral_flux,0.33379694019471484,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2043882661578822
test_0050,noise,logistic_features,0.33333333333333337,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20428571428571426
test_0050,noise,temporal_cnn,0.33333333333333337,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20428571428571426
test_0050,noise,dilated_cnn,0.33333333333333337,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20428571428571426
test_0050,noise,contract_tcn_aug,0.796812749003984,0.7792207792207793,0.5,0.3333333333333333,1.0,173.33333333333334,40.000000000000036,0.6420029080334425
test_0051,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0051,reverb,spectral_flux,0.4654377880184332,0.611764705882353,0.18181818181818182,0.1,1.0,199.99999999999994,464.9999999999999,0.43511307225592943
test_0051,reverb,logistic_features,0.13855421686746988,0.3076923076923077,0.14634146341463414,0.08108108108108109,0.75,273.33333333333314,466.66666666666663,0.18764721175094243
test_0051,reverb,temporal_cnn,0.35663338088445085,0.5984251968503937,0.0,0.0,0.0,0.0,0.0,0.18054007914953055
test_0051,reverb,dilated_cnn,0.4723346828609986,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.23725391216557296
test_0051,reverb,contract_tcn_aug,0.9433962264150945,0.8347826086956522,0.888888888888889,0.8,1.0,40.000000000000036,55.00000000000005,0.7346938775510204
test_0052,clipping,adaptive_energy,0.3717774762550882,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21238095238095236
test_0052,clipping,spectral_flux,0.8178913738019169,0.927536231884058,0.42857142857142855,0.2727272727272727,1.0,13.333333333333345,106.66666666666653,0.8284632034632036
test_0052,clipping,logistic_features,0.8525641025641025,0.927536231884058,0.6666666666666666,0.5,1.0,13.333333333333345,19.99999999999987,0.9330612244897959
test_0052,clipping,temporal_cnn,0.8404907975460123,0.8674698795180723,0.6,0.42857142857142855,1.0,33.333333333333215,39.999999999999886,0.8382464096749811
test_0052,clipping,dilated_cnn,0.96113074204947,0.8641975308641976,1.0,1.0,1.0,19.99999999999987,53.33333333333323,0.8007175472928897
test_0052,clipping,contract_tcn_aug,0.9784172661870503,0.9210526315789473,1.0,1.0,1.0,6.666666666666525,33.333333333333215,0.9493414387031408
test_0053,gain_drift,adaptive_energy,0.8498727735368956,0.7368421052631579,0.7142857142857143,0.5555555555555556,1.0,155.99999999999986,144.0000000000001,0.7416766413310192
test_0053,gain_drift,spectral_flux,0.8839506172839506,0.8349514563106796,0.6666666666666666,0.5,1.0,167.99999999999986,116.00000000000018,0.8037020436177215
test_0053,gain_drift,logistic_features,0.688821752265861,0.4210526315789474,0.2857142857142857,0.2222222222222222,0.4,20.000000000000018,270.0,0.5668861092824227
test_0053,gain_drift,temporal_cnn,0.7564469914040115,0.5365853658536585,0.5,0.42857142857142855,0.6,226.66666666666657,193.33333333333337,0.5769146368224709
test_0053,gain_drift,dilated_cnn,0.8668407310704961,0.6206896551724138,0.6,0.6,0.6,0.0,59.99999999999991,0.6498573622997587
test_0053,gain_drift,contract_tcn_aug,0.8373333333333334,0.673913043478261,0.6,0.6,0.6,6.666666666666599,33.333333333333364,0.7684002633311389
test_0054,jitter,adaptive_energy,0.5365853658536585,0.7317073170731708,0.1621621621621622,0.08823529411764706,1.0,40.0,213.3333333333335,0.5873279544375889
test_0054,jitter,spectral_flux,0.45504587155963305,0.7045454545454546,0.1111111111111111,0.06060606060606061,0.6666666666666666,499.99999999999994,109.99999999999999,0.49175557969162614
test_0054,jitter,logistic_features,0.3722304283604136,0.6666666666666667,0.125,0.07692307692307693,0.3333333333333333,99.99999999999997,2700.0,0.21324296141814392
test_0054,jitter,temporal_cnn,0.36033519553072624,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.21002677050377222
test_0054,jitter,dilated_cnn,0.35537190082644626,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.2089016511127064
test_0054,jitter,contract_tcn_aug,0.9442379182156134,0.8192771084337349,1.0,1.0,1.0,19.99999999999998,80.00000000000023,0.7952380952380953
test_0055,compound,adaptive_energy,0.3404255319148936,0.24444444444444446,0.22222222222222224,0.14285714285714285,0.5,419.9999999999998,459.99999999999994,0.2876981865355284
test_0055,compound,spectral_flux,0.5329341317365269,0.6124999999999999,0.2181818181818182,0.12244897959183673,1.0,256.66666666666697,556.6666666666667,0.4420778783726789
test_0055,compound,logistic_features,0.5096296296296295,0.6172839506172839,0.24489795918367346,0.13953488372093023,1.0,470.0000000000002,380.00000000000017,0.38440525124739444
test_0055,compound,temporal_cnn,0.6409966024915063,0.6889952153110048,0.0,0.0,0.0,0.0,0.0,0.2861904761904762
test_0055,compound,dilated_cnn,0.6475315729047072,0.702970297029703,0.2222222222222222,0.3333333333333333,0.16666666666666666,0.0,9240.0,0.3355199222546161
test_0055,compound,contract_tcn_aug,0.5289672544080605,0.36363636363636365,0.5,1.0,0.3333333333333333,49.99999999999982,180.00000000000017,0.39987778633863813
test_0056,clean,adaptive_energy,0.8480000000000001,0.9090909090909091,0.8333333333333333,0.7142857142857143,1.0,156.00000000000006,24.00000000000002,0.8378995768826277
test_0056,clean,spectral_flux,0.8465608465608466,0.9572649572649572,0.7692307692307693,0.625,1.0,208.0000000000001,8.000000000000007,0.8924963924963925
test_0056,clean,logistic_features,0.8395721925133691,0.9189189189189189,0.7692307692307693,0.625,1.0,212.0000000000001,12.0000000000001,0.8353896103896102
test_0056,clean,temporal_cnn,0.9,0.9380530973451328,0.9090909090909091,0.8333333333333334,1.0,180.00000000000009,4.000000000000092,0.8919191919191919
test_0056,clean,dilated_cnn,0.9030470914127424,0.9189189189189189,1.0,1.0,1.0,132.0000000000001,8.000000000000007,0.9212121212121211
test_0056,clean,contract_tcn_aug,0.907103825136612,0.9217391304347826,1.0,1.0,1.0,128.00000000000003,8.000000000000007,0.9219336219336219
test_0057,noise,adaptive_energy,0.5,0.7024390243902439,0.0,0.0,0.0,0.0,0.0,0.24666666666666665
test_0057,noise,spectral_flux,0.5006257822277848,0.7024390243902439,0.0,0.0,0.0,0.0,0.0,0.24683997138087288
test_0057,noise,logistic_features,0.5,0.7024390243902439,0.0,0.0,0.0,0.0,0.0,0.24666666666666665
test_0057,noise,temporal_cnn,0.5,0.7024390243902439,0.0,0.0,0.0,0.0,0.0,0.24666666666666665
test_0057,noise,dilated_cnn,0.5,0.7024390243902439,0.0,0.0,0.0,0.0,0.0,0.24666666666666665
test_0057,noise,contract_tcn_aug,0.8181818181818182,0.763888888888889,0.8571428571428571,0.75,1.0,156.66666666666663,109.9999999999998,0.6717241379310345
test_0058,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0058,reverb,spectral_flux,0.48932038834951447,0.5714285714285714,0.23255813953488372,0.13513513513513514,0.8333333333333334,47.99999999999993,703.9999999999998,0.3933586116754882
test_0058,reverb,logistic_features,0.022662889518413595,0.0909090909090909,0.22222222222222224,0.14285714285714285,0.5,726.6666666666665,173.3333333333332,0.17172240947195577
test_0058,reverb,temporal_cnn,0.3328100470957614,0.48863636363636365,0.1,0.07142857142857142,0.16666666666666666,60.00000000000006,359.9999999999999,0.16515007194536205
test_0058,reverb,dilated_cnn,0.6275946275946276,0.6697674418604651,0.0,0.0,0.0,0.0,0.0,0.2822540075323933
test_0058,reverb,contract_tcn_aug,0.9312169312169312,0.8695652173913043,1.0,1.0,1.0,26.666666666666544,103.33333333333343,0.926752096187312
test_0059,clipping,adaptive_energy,0.8725868725868726,0.967741935483871,0.8,0.6666666666666666,1.0,0.0,70.0,0.8751284686536486
test_0059,clipping,spectral_flux,0.8830188679245283,1.0,0.8,0.6666666666666666,1.0,0.0,54.99999999999999,0.8733990147783252
test_0059,clipping,logistic_features,0.8888888888888888,0.9894736842105264,0.8,0.6666666666666666,1.0,0.0,54.99999999999999,0.8779128672745694
test_0059,clipping,temporal_cnn,0.8664259927797834,0.9142857142857143,0.75,0.75,0.75,20.000000000000018,253.33333333333334,0.7933727631179861
test_0059,clipping,dilated_cnn,0.898876404494382,0.9320388349514563,0.6666666666666665,0.6,0.75,33.333333333333364,226.66666666666666,0.7677356656948494
test_0059,clipping,contract_tcn_aug,0.9407114624505929,0.9400000000000001,0.6666666666666665,0.6,0.75,13.333333333333345,226.66666666666666,0.8259040458288578
test_0060,gain_drift,adaptive_energy,0.8849557522123893,0.8349514563106796,0.6666666666666666,0.5,1.0,224.00000000000003,108.0000000000001,0.7394649605979821
test_0060,gain_drift,spectral_flux,0.8840262582056893,0.8118811881188119,0.625,0.45454545454545453,1.0,44.00000000000004,276.00000000000006,0.7059088769959834
test_0060,gain_drift,logistic_features,0.7475247524752475,0.6956521739130436,0.5714285714285714,0.4444444444444444,0.8,245.0,125.00000000000023,0.6218581231619286
test_0060,gain_drift,temporal_cnn,0.8205128205128205,0.7234042553191489,0.7272727272727272,0.6666666666666666,0.8,120.00000000000011,30.00000000000008,0.6966562694946974
test_0060,gain_drift,dilated_cnn,0.8669724770642201,0.8118811881188119,0.7272727272727272,0.6666666666666666,0.8,35.00000000000003,5.0000000000001155,0.8020735577314274
test_0060,gain_drift,contract_tcn_aug,0.982532751091703,0.9572649572649572,0.9090909090909091,0.8333333333333334,1.0,7.999999999999918,12.00000000000001,0.9962570180910791
test_0061,jitter,adaptive_energy,0.5882352941176471,0.8070175438596493,0.18181818181818182,0.1,1.0,55.00000000000002,25.00000000000002,0.6975259377494014
test_0061,jitter,spectral_flux,0.5111940298507461,0.7333333333333334,0.16666666666666669,0.09090909090909091,1.0,184.99999999999991,175.00000000000006,0.5353226817042607
test_0061,jitter,logistic_features,0.4414814814814815,0.6861313868613137,0.27272727272727276,0.16666666666666666,0.75,373.3333333333335,226.6666666666667,0.4088363835017755
test_0061,jitter,temporal_cnn,0.41304347826086957,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22309197651663407
test_0061,jitter,dilated_cnn,0.41586867305061564,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2237848507278559
test_0061,jitter,contract_tcn_aug,0.8513513513513513,0.7676767676767677,0.7272727272727273,0.5714285714285714,1.0,180.00000000000017,34.99999999999981,0.7121971595655806
test_0062,compound,adaptive_energy,0.025974025974025972,0.0,0.28571428571428575,0.3333333333333333,0.25,280.0000000000002,119.99999999999966,0.13674388674388674
test_0062,compound,spectral_flux,0.33333333333333337,0.5535714285714286,0.1568627450980392,0.0851063829787234,1.0,115.0000000000001,544.9999999999998,0.34805298040592153
test_0062,compound,logistic_features,0.2197309417040359,0.47058823529411764,0.16,0.08695652173913043,1.0,40.000000000000036,669.9999999999999,0.28775491694954786
test_0062,compound,temporal_cnn,0.39572192513368987,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21904761904761907
test_0062,compound,dilated_cnn,0.39572192513368987,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21904761904761907
test_0062,compound,contract_tcn_aug,0.8359133126934986,0.7368421052631579,0.6153846153846153,0.4444444444444444,1.0,95.00000000000011,135.0,0.5883838940981798
test_0063,clean,adaptive_energy,0.890625,0.9090909090909091,0.8,0.6666666666666666,1.0,20.000000000000018,20.000000000000018,0.9503105590062112
test_0063,clean,spectral_flux,0.8984375,0.9333333333333333,0.8,0.6666666666666666,1.0,20.000000000000018,10.000000000000009,0.9523809523809524
test_0063,clean,logistic_features,0.9783549783549783,0.9333333333333333,0.8,0.6666666666666666,1.0,370.0,10.000000000000009,0.8571428571428571
test_0063,clean,temporal_cnn,0.9655172413793103,0.9600000000000001,0.8,0.6666666666666666,1.0,339.99999999999994,20.000000000000018,0.8534684168047236
test_0063,clean,dilated_cnn,0.9957805907172996,0.9795918367346939,1.0,1.0,1.0,0.0,10.000000000000009,1.0
test_0063,clean,contract_tcn_aug,1.0,1.0,1.0,1.0,1.0,0.0,0.0,1.0
test_0064,noise,adaptive_energy,0.4867591424968474,0.6779661016949152,0.0,0.0,0.0,0.0,0.0,0.2419047619047619
test_0064,noise,spectral_flux,0.48737373737373735,0.6779661016949152,0.0,0.0,0.0,0.0,0.0,0.2420701168614357
test_0064,noise,logistic_features,0.4867591424968474,0.6779661016949152,0.0,0.0,0.0,0.0,0.0,0.2419047619047619
test_0064,noise,temporal_cnn,0.4867591424968474,0.6779661016949152,0.0,0.0,0.0,0.0,0.0,0.2419047619047619
test_0064,noise,dilated_cnn,0.4867591424968474,0.6779661016949152,0.0,0.0,0.0,0.0,0.0,0.2419047619047619
test_0064,noise,contract_tcn_aug,0.8608923884514437,0.7213114754098361,0.7272727272727272,0.6666666666666666,0.8,80.00000000000007,45.00000000000004,0.6827306801896152
test_0065,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0065,reverb,spectral_flux,0.4151696606786427,0.5599999999999999,0.1568627450980392,0.08695652173913043,0.8,104.99999999999999,715.0000000000001,0.30109412711182626
test_0065,reverb,logistic_features,0.175,0.3853211009174312,0.1395348837209302,0.07894736842105263,0.6,179.99999999999986,746.666666666667,0.19336210529375011
test_0065,reverb,temporal_cnn,0.2658788774002954,0.46896551724137936,0.0,0.0,0.0,0.0,0.0,0.13920743620722037
test_0065,reverb,dilated_cnn,0.40591397849462363,0.5584415584415584,0.0,0.0,0.0,0.0,0.0,0.188515588009899
test_0065,reverb,contract_tcn_aug,0.937219730941704,0.8067226890756303,0.9090909090909091,0.8333333333333334,1.0,88.0,56.00000000000023,0.7612113550166647
test_0066,clipping,adaptive_energy,0.7604562737642585,0.8750000000000001,0.5454545454545454,0.375,1.0,246.66666666666674,13.333333333333345,0.7118907727603379
test_0066,clipping,spectral_flux,0.6798418972332015,0.7741935483870968,0.6,0.42857142857142855,1.0,266.6666666666668,40.000000000000036,0.5871635610766045
test_0066,clipping,logistic_features,0.7586206896551725,0.7936507936507936,0.6,0.42857142857142855,1.0,260.00000000000006,33.333333333333364,0.6272336359292882
test_0066,clipping,temporal_cnn,0.8897637795275591,0.9315068493150684,0.7499999999999999,0.6,1.0,20.000000000000018,13.333333333333345,0.9527235354573484
test_0066,clipping,dilated_cnn,0.9785407725321889,0.9333333333333333,1.0,1.0,1.0,13.333333333333345,20.000000000000018,1.0
test_0066,clipping,contract_tcn_aug,0.9694323144104805,0.9014084507042254,1.0,1.0,1.0,26.66666666666669,20.000000000000018,0.9511387163561077
test_0067,gain_drift,adaptive_energy,0.7988980716253443,0.8571428571428571,0.42857142857142855,0.2727272727272727,1.0,166.66666666666666,386.66666666666686,0.6488843760576948
test_0067,gain_drift,spectral_flux,0.8228882833787466,0.9253731343283582,0.4,0.25,1.0,173.33333333333334,420.0000000000001,0.6556390977443609
test_0067,gain_drift,logistic_features,0.8212290502793296,0.8750000000000001,0.375,0.23076923076923078,1.0,173.33333333333334,393.33333333333337,0.6606156274664562
test_0067,gain_drift,temporal_cnn,0.921875,0.9863013698630138,0.8571428571428571,0.75,1.0,0.0,6.666666666666525,0.9599723947550035
test_0067,gain_drift,dilated_cnn,0.9170984455958548,0.9600000000000001,0.8571428571428571,0.75,1.0,13.333333333333345,6.666666666666672,0.9603554340396446
test_0067,gain_drift,contract_tcn_aug,0.8888888888888888,0.9722222222222222,0.8571428571428571,0.75,1.0,6.666666666666672,6.666666666666672,0.9452054794520548
test_0068,jitter,adaptive_energy,0.8146143437077131,0.7204968944099379,0.33333333333333337,0.2,1.0,46.666666666666934,189.99999999999994,0.7116614606574446
test_0068,jitter,spectral_flux,0.7648514851485149,0.695187165775401,0.303030303030303,0.18518518518518517,0.8333333333333334,55.99999999999987,207.99999999999983,0.5845883073155801
test_0068,jitter,logistic_features,0.7224080267558529,0.6956521739130436,0.5714285714285715,0.5,0.6666666666666666,1049.9999999999998,209.99999999999986,0.45599601096983294
test_0068,jitter,temporal_cnn,0.7012987012987013,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.3057142857142857
test_0068,jitter,dilated_cnn,0.7012987012987013,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.3057142857142857
test_0068,jitter,contract_tcn_aug,0.8580968280467446,0.5937499999999999,0.7692307692307692,0.7142857142857143,0.8333333333333334,164.00000000000023,71.99999999999989,0.7003783870450536
test_0069,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0069,compound,spectral_flux,0.26288659793814434,0.6575342465753425,0.10714285714285715,0.05660377358490566,1.0,53.33333333333338,313.3333333333334,0.3284526296692943
test_0069,compound,logistic_features,0.11180124223602483,0.42857142857142855,0.11764705882352941,0.0625,1.0,46.66666666666671,433.3333333333333,0.3254898458836574
test_0069,compound,temporal_cnn,0.2319277108433735,0.6792452830188679,0.0,0.0,0.0,0.0,0.0,0.18485958485958484
test_0069,compound,dilated_cnn,0.23723723723723722,0.6792452830188679,0.0,0.0,0.0,0.0,0.0,0.18568994889267462
test_0069,compound,contract_tcn_aug,0.7115384615384615,0.696629213483146,0.5714285714285715,0.5,0.6666666666666666,80.00000000000007,429.99999999999994,0.48460826779931876
test_0070,clean,adaptive_energy,0.8710462287104623,0.8705882352941177,0.6153846153846153,0.4444444444444444,1.0,175.00000000000006,25.000000000000245,0.7699229009861345
test_0070,clean,spectral_flux,0.8687350835322195,0.9130434782608695,0.6153846153846153,0.4444444444444444,1.0,170.00000000000003,19.999999999999908,0.8050793650793651
test_0070,clean,logistic_features,0.8258706467661692,0.8604651162790697,0.5714285714285715,0.4,1.0,260.0000000000001,25.000000000000135,0.6863175484309505
test_0070,clean,temporal_cnn,0.9185185185185185,0.9791666666666666,0.8,0.6666666666666666,1.0,64.99999999999994,10.000000000000009,0.8938639901164942
test_0070,clean,dilated_cnn,0.9948717948717948,0.9795918367346939,1.0,1.0,1.0,4.999999999999893,5.000000000000004,1.0
test_0070,clean,contract_tcn_aug,0.9948453608247423,0.9791666666666666,1.0,1.0,1.0,0.0,10.000000000000009,1.0
test_0071,noise,adaptive_energy,0.47908745247148293,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24000000000000002
test_0071,noise,spectral_flux,0.4796954314720812,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24016217505366086
test_0071,noise,logistic_features,0.47908745247148293,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24000000000000002
test_0071,noise,temporal_cnn,0.47908745247148293,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24000000000000002
test_0071,noise,dilated_cnn,0.47908745247148293,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24000000000000002
test_0071,noise,contract_tcn_aug,0.7638603696098563,0.8028169014084506,0.38095238095238093,0.25,0.8,239.99999999999986,35.00000000000003,0.6950623202301055
test_0072,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0072,reverb,spectral_flux,0.22168674698795177,0.6086956521739131,0.1090909090909091,0.057692307692307696,1.0,386.6666666666666,346.66666666666674,0.3268141536601276
test_0072,reverb,logistic_features,0.07202216066481995,0.2903225806451613,0.08333333333333334,0.044444444444444446,0.6666666666666666,570.0000000000002,40.000000000000036,0.1958637113381938
test_0072,reverb,temporal_cnn,0.20710973724884077,0.556701030927835,0.0,0.0,0.0,0.0,0.0,0.12540672571393108
test_0072,reverb,dilated_cnn,0.2108433734939759,0.5531914893617021,0.0,0.0,0.0,0.0,0.0,0.1245531890227801
test_0072,reverb,contract_tcn_aug,0.9125475285171102,0.8571428571428571,0.8571428571428571,0.75,1.0,33.333333333333364,40.000000000000036,0.9227891156462584
test_0073,clipping,adaptive_energy,0.9359430604982206,0.9197080291970802,0.6,0.42857142857142855,1.0,13.333333333333234,16.666666666666682,0.9490642808847678
test_0073,clipping,spectral_flux,0.9338235294117647,0.8527131782945737,0.8571428571428571,0.75,1.0,29.99999999999999,33.33333333333351,0.8599439775910366
test_0073,clipping,logistic_features,0.9372693726937269,0.8571428571428571,0.8571428571428571,0.75,1.0,29.99999999999999,30.0000000000001,0.8841542172424527
test_0073,clipping,temporal_cnn,0.9571428571428572,0.918918918918919,0.8571428571428571,0.75,1.0,29.999999999999844,10.000000000000156,0.9866071428571429
test_0073,clipping,dilated_cnn,0.9854545454545456,0.9466666666666667,1.0,1.0,1.0,16.666666666666533,10.000000000000009,0.9741349777321
test_0073,clipping,contract_tcn_aug,0.9776119402985075,0.911764705882353,1.0,1.0,1.0,19.999999999999908,20.000000000000092,0.9269957983193278
test_0074,gain_drift,adaptive_energy,0.6720000000000002,0.56,0.8571428571428571,0.75,1.0,86.66666666666674,113.33333333333313,0.6153039832285117
test_0074,gain_drift,spectral_flux,0.7313432835820894,0.7142857142857143,0.6666666666666666,0.5,1.0,113.33333333333329,79.99999999999977,0.5889016897081412
test_0074,gain_drift,logistic_features,0.6666666666666666,0.56,0.6666666666666666,0.5,1.0,146.66666666666663,93.33333333333312,0.5277777777777778
test_0074,gain_drift,temporal_cnn,0.8253968253968254,0.7333333333333334,1.0,1.0,1.0,126.66666666666663,19.99999999999987,0.7817460317460317
test_0074,gain_drift,dilated_cnn,0.9078014184397163,0.8450704225352113,1.0,1.0,1.0,73.3333333333334,13.333333333333345,0.8369565217391305
test_0074,gain_drift,contract_tcn_aug,0.8759124087591241,0.8437499999999999,0.8571428571428571,0.75,1.0,60.00000000000006,19.99999999999987,0.8752747252747254
test_0075,jitter,adaptive_energy,0.6205607476635514,0.7636363636363636,0.17391304347826084,0.09523809523809523,1.0,60.00000000000028,65.0,0.6004340962904499
test_0075,jitter,spectral_flux,0.5574912891986062,0.706896551724138,0.09999999999999999,0.05555555555555555,0.5,260.0,39.99999999999992,0.5493409333808337
test_0075,jitter,logistic_features,0.48424068767908307,0.6976744186046512,0.3333333333333333,0.21428571428571427,0.75,200.00000000000017,620.0000000000001,0.45482993197278915
test_0075,jitter,temporal_cnn,0.4516971279373368,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.23199229101421343
test_0075,jitter,dilated_cnn,0.45586297760210803,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.23305704534373478
test_0075,jitter,contract_tcn_aug,0.8746177370030581,0.6976744186046512,0.6666666666666666,0.5,1.0,145.00000000000014,84.99999999999991,0.7278277049127586
test_0076,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0076,compound,spectral_flux,0.46003898635477586,0.5037037037037037,0.1724137931034483,0.09615384615384616,0.8333333333333334,372.0000000000002,344.0,0.41923366488583874
test_0076,compound,logistic_features,0.19004524886877827,0.2931034482758621,0.16326530612244897,0.09302325581395349,0.6666666666666666,385.00000000000017,459.99999999999994,0.2291653596001422
test_0076,compound,temporal_cnn,0.5703794369645044,0.6262626262626263,0.13333333333333333,0.1111111111111111,0.16666666666666666,20.000000000000462,80.00000000000007,0.31385081153813804
test_0076,compound,dilated_cnn,0.580722891566265,0.6256410256410256,0.4,0.5,0.3333333333333333,99.99999999999964,2190.0000000000005,0.3127230190752156
test_0076,compound,contract_tcn_aug,0.8495575221238938,0.7154471544715448,0.9090909090909091,1.0,0.8333333333333334,40.000000000000036,79.99999999999999,0.7129737715492578
test_0077,clean,adaptive_energy,0.8591885441527446,0.787878787878788,0.6666666666666666,0.5,1.0,315.99999999999994,28.000000000000114,0.7125883045525904
test_0077,clean,spectral_flux,0.8863109048723898,0.8785046728971964,0.5882352941176471,0.4166666666666667,1.0,352.0,12.0000000000001,0.7182219264517401
test_0077,clean,logistic_features,0.8904761904761905,0.8349514563106796,0.7142857142857143,0.5555555555555556,1.0,207.99999999999991,140.00000000000003,0.750655976676385
test_0077,clean,temporal_cnn,0.960352422907489,0.9391304347826087,0.9090909090909091,0.8333333333333334,1.0,12.00000000000001,15.999999999999924,0.9577639751552794
test_0077,clean,dilated_cnn,0.9714285714285714,0.9743589743589743,0.7692307692307693,0.625,1.0,7.99999999999983,3.999999999999915,0.9876314162028448
test_0077,clean,contract_tcn_aug,0.9475982532751093,0.9380530973451328,0.9090909090909091,0.8333333333333334,1.0,15.999999999999837,12.00000000000001,0.9214623669980814
test_0078,noise,adaptive_energy,0.3695652173913044,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21333333333333335
test_0078,noise,spectral_flux,0.3700680272108844,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21345098974481275
test_0078,noise,logistic_features,0.3695652173913044,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21333333333333335
test_0078,noise,temporal_cnn,0.3695652173913044,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21333333333333335
test_0078,noise,dilated_cnn,0.3710777626193724,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21368748504426896
test_0078,noise,contract_tcn_aug,0.8784313725490196,0.7640449438202247,0.75,0.75,0.75,20.000000000000018,40.000000000000036,0.7846138455382153
test_0079,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0079,reverb,spectral_flux,0.40780141843971635,0.6603773584905661,0.163265306122449,0.08888888888888889,1.0,230.00000000000003,505.0000000000001,0.3941817723604221
test_0079,reverb,logistic_features,0.07547169811320754,0.1,0.04347826086956521,0.023809523809523808,0.25,40.000000000000036,539.9999999999995,0.1199030013121398
test_0079,reverb,temporal_cnn,0.2303030303030303,0.4727272727272728,0.15384615384615383,0.1111111111111111,0.25,99.99999999999964,1120.0,0.12987593222669006
test_0079,reverb,dilated_cnn,0.3204577968526467,0.584070796460177,0.0,0.0,0.0,0.0,0.0,0.16306755260243633
test_0079,reverb,contract_tcn_aug,0.9677419354838709,0.8823529411764706,0.8571428571428571,1.0,0.75,399.99999999999994,13.333333333333345,0.83843537414966
test_0080,clipping,adaptive_energy,0.41897233201581024,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22428571428571428
test_0080,clipping,spectral_flux,0.9268292682926831,0.9111111111111111,0.8,0.6666666666666666,1.0,9.999999999999897,29.999999999999915,0.8988261375779517
test_0080,clipping,logistic_features,0.9345794392523364,0.896551724137931,0.888888888888889,0.8,1.0,5.000000000000004,40.000000000000036,0.9038135170210643
test_0080,clipping,temporal_cnn,0.9473684210526315,0.8316831683168316,1.0,1.0,1.0,44.999999999999815,40.00000000000015,0.7760228343523327
test_0080,clipping,dilated_cnn,0.9357798165137615,0.7999999999999999,1.0,1.0,1.0,44.99999999999979,60.00000000000006,0.7676646130150173
test_0080,clipping,contract_tcn_aug,0.9681528662420381,0.8913043478260869,1.0,1.0,1.0,14.999999999999902,34.99999999999992,0.9249775381850853
test_0081,gain_drift,adaptive_energy,0.662251655629139,0.7368421052631579,0.7142857142857143,0.5555555555555556,1.0,151.99999999999997,72.00000000000003,0.6730130872988015
test_0081,gain_drift,spectral_flux,0.6405693950177936,0.7368421052631579,0.5263157894736842,0.35714285714285715,1.0,128.0000000000001,203.99999999999997,0.5349422231311995
test_0081,gain_drift,logistic_features,0.5399239543726235,0.7499999999999999,0.625,0.45454545454545453,1.0,128.0000000000001,251.9999999999999,0.5313764872087283
test_0081,gain_drift,temporal_cnn,0.6837606837606837,0.7234042553191489,0.6666666666666666,0.5714285714285714,0.8,145.00000000000003,154.99999999999986,0.613265306122449
test_0081,gain_drift,dilated_cnn,0.9802631578947368,0.9482758620689654,1.0,1.0,1.0,24.00000000000002,0.0,0.9410018552875696
test_0081,gain_drift,contract_tcn_aug,0.8857142857142857,0.882882882882883,0.9090909090909091,0.8333333333333334,1.0,120.00000000000003,23.999999999999844,0.899443413729128
test_0082,jitter,adaptive_energy,0.634703196347032,0.7636363636363636,0.2222222222222222,0.125,1.0,35.00000000000003,95.00000000000003,0.7128230131643101
test_0082,jitter,spectral_flux,0.47097844112769494,0.703125,0.22222222222222218,0.13043478260869565,0.75,46.66666666666649,733.3333333333334,0.4995841131212311
test_0082,jitter,logistic_features,0.40730337078651685,0.676056338028169,0.15384615384615383,0.1111111111111111,0.25,19.999999999999574,1120.0,0.2931468883849836
test_0082,jitter,temporal_cnn,0.3903095558546434,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2178690874343048
test_0082,jitter,dilated_cnn,0.3903095558546434,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2178690874343048
test_0082,jitter,contract_tcn_aug,0.896551724137931,0.8761904761904762,0.6153846153846153,0.4444444444444444,1.0,14.999999999999902,50.000000000000156,0.8891625615763548
test_0083,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0083,compound,spectral_flux,0.2506811989100818,0.6086956521739131,0.10526315789473684,0.05555555555555555,1.0,460.0,20.000000000000018,0.46975068420384086
test_0083,compound,logistic_features,0.06876790830945559,0.25,0.11764705882352941,0.0625,1.0,66.66666666666659,546.6666666666667,0.2010742066921842
test_0083,compound,temporal_cnn,0.23458646616541354,0.7010309278350515,0.0,0.0,0.0,0.0,0.0,0.18094847957909757
test_0083,compound,dilated_cnn,0.2684766214177979,0.7272727272727273,0.0,0.0,0.0,0.0,0.0,0.1913887506222001
test_0083,compound,contract_tcn_aug,0.8541666666666666,0.7692307692307692,0.3333333333333333,0.3333333333333333,0.3333333333333333,20.000000000000018,619.9999999999999,0.5231809752372641
test_0084,clean,adaptive_energy,0.9140271493212669,0.8837209302325582,0.8,0.6666666666666666,1.0,20.000000000000018,29.999999999999805,0.893114965428337
test_0084,clean,spectral_flux,0.9342403628117913,0.9333333333333333,0.8,0.6666666666666666,1.0,20.000000000000018,10.000000000000009,0.9713038053649408
test_0084,clean,logistic_features,0.926605504587156,0.8837209302325582,0.8,0.6666666666666666,1.0,30.00000000000003,20.000000000000018,0.8627743550250289
test_0084,clean,temporal_cnn,0.9880668257756563,0.945054945054945,1.0,1.0,1.0,9.999999999999897,14.999999999999902,1.0
test_0084,clean,dilated_cnn,0.9952606635071091,0.9787234042553191,1.0,1.0,1.0,0.0,10.000000000000009,1.0
test_0084,clean,contract_tcn_aug,0.9904761904761905,0.9565217391304348,1.0,1.0,1.0,10.000000000000009,10.000000000000009,1.0
test_0085,noise,adaptive_energy,0.3717774762550882,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2138095238095238
test_0085,noise,spectral_flux,0.37228260869565216,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21392797519675646
test_0085,noise,logistic_features,0.3717774762550882,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2138095238095238
test_0085,noise,temporal_cnn,0.3717774762550882,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2138095238095238
test_0085,noise,dilated_cnn,0.3717774762550882,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2138095238095238
test_0085,noise,contract_tcn_aug,0.7081081081081082,0.7478260869565218,0.3076923076923077,0.18181818181818182,1.0,69.99999999999993,49.999999999999936,0.7086143470263642
test_0086,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0086,reverb,spectral_flux,0.28306264501160094,0.456140350877193,0.18867924528301885,0.10416666666666667,1.0,75.99999999999999,555.9999999999998,0.308421556122449
test_0086,reverb,logistic_features,0.03125,0.07594936708860761,0.05128205128205128,0.029411764705882353,0.2,60.0000000000005,400.00000000000034,0.054947220267417315
test_0086,reverb,temporal_cnn,0.15146299483648884,0.37209302325581395,0.1111111111111111,0.07692307692307693,0.2,279.9999999999994,20.000000000000462,0.11729767769176637
test_0086,reverb,dilated_cnn,0.4666666666666667,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2372670807453416
test_0086,reverb,contract_tcn_aug,0.8783068783068784,0.75177304964539,0.7692307692307693,0.625,1.0,19.999999999999996,135.99999999999997,0.643631245601689
test_0087,clipping,adaptive_energy,0.8415672913117547,0.9019607843137256,0.3846153846153846,0.23809523809523808,1.0,80.00000000000014,32.00000000000003,0.7514684915882519
test_0087,clipping,spectral_flux,0.9142857142857144,0.9253731343283582,0.7142857142857143,0.5555555555555556,1.0,184.00000000000009,28.000000000000114,0.8557334396209076
test_0087,clipping,logistic_features,0.9059500959692898,0.9090909090909091,0.7142857142857143,0.5555555555555556,1.0,184.00000000000009,28.000000000000025,0.8838031749777369
test_0087,clipping,temporal_cnn,0.9281767955801105,0.9403973509933775,0.8000000000000002,0.8,0.8,19.999999999999908,164.99999999999991,0.8099343185550082
test_0087,clipping,dilated_cnn,0.9805447470817121,0.9342105263157895,0.888888888888889,1.0,0.8,15.000000000000014,174.99999999999994,0.8393814997263273
test_0087,clipping,contract_tcn_aug,0.982178217821782,0.9370629370629372,0.888888888888889,1.0,0.8,0.0,165.00000000000014,0.8399092970521541
test_0088,gain_drift,adaptive_energy,0.8096676737160121,0.72,0.7272727272727273,0.5714285714285714,1.0,240.0000000000001,19.999999999999908,0.6922228756248162
test_0088,gain_drift,spectral_flux,0.8291139240506329,0.7012987012987013,0.6666666666666666,0.5,1.0,265.00000000000006,20.000000000000128,0.7137250161655821
test_0088,gain_drift,logistic_features,0.7718120805369127,0.6285714285714286,0.7272727272727273,0.5714285714285714,1.0,330.00000000000006,24.99999999999991,0.6306595263803845
test_0088,gain_drift,temporal_cnn,0.8407643312101911,0.7710843373493975,0.888888888888889,0.8,1.0,245.0000000000001,14.999999999999902,0.7204708699122107
test_0088,gain_drift,dilated_cnn,0.899696048632219,0.8372093023255814,0.75,0.75,0.75,119.99999999999996,6.666666666666525,0.7871774408087259
test_0088,gain_drift,contract_tcn_aug,0.8624999999999998,0.7710843373493975,1.0,1.0,1.0,205.0000000000001,14.999999999999902,0.7577813248204309
test_0089,jitter,adaptive_energy,0.5260115606936416,0.7567567567567567,0.15,0.08108108108108109,1.0,53.33333333333338,33.333333333333364,0.7280730964941491
test_0089,jitter,spectral_flux,0.37349397590361444,0.6593406593406592,0.08163265306122448,0.043478260869565216,0.6666666666666666,49.999999999999986,240.0000000000001,0.42946652345148584
test_0089,jitter,logistic_features,0.30985915492957744,0.7272727272727273,0.10526315789473684,0.0625,0.3333333333333333,19.999999999999908,1559.9999999999998,0.294973544973545
test_0089,jitter,temporal_cnn,0.2832618025751073,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.1942857142857143
test_0089,jitter,dilated_cnn,0.2832618025751073,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.1942857142857143
test_0089,jitter,contract_tcn_aug,0.8301886792452831,0.7397260273972601,0.8571428571428571,0.75,1.0,73.3333333333334,66.66666666666673,0.7490326782362181
test_0090,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0090,compound,spectral_flux,0.3561643835616438,0.5625000000000001,0.11538461538461538,0.061224489795918366,1.0,159.99999999999991,446.6666666666665,0.3887507613655652
test_0090,compound,logistic_features,0.12103746397694524,0.2,0.07407407407407407,0.0392156862745098,0.6666666666666666,239.99999999999977,339.9999999999999,0.24248927038626608
test_0090,compound,temporal_cnn,0.3338213762811127,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20461963344212905
test_0090,compound,dilated_cnn,0.34029850746268653,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20606372045220964
test_0090,compound,contract_tcn_aug,0.9029535864978903,0.7160493827160493,1.0,1.0,1.0,53.33333333333316,100.00000000000009,0.6861360718870346
test_0091,clean,adaptive_energy,0.7627627627627627,0.7692307692307693,0.6666666666666666,0.5,1.0,370.0000000000001,60.00000000000006,0.5959574863083635
test_0091,clean,spectral_flux,0.7492447129909365,0.6933333333333334,0.6666666666666666,0.5,1.0,380.0000000000001,59.99999999999994,0.5561299081035923
test_0091,clean,logistic_features,0.7610062893081763,0.6285714285714286,0.5714285714285715,0.4,1.0,400.0,54.999999999999936,0.5332165447632687
test_0091,clean,temporal_cnn,0.893371757925072,0.8275862068965517,0.7272727272727273,0.5714285714285714,1.0,255.00000000000006,15.000000000000124,0.822909546593757
test_0091,clean,dilated_cnn,0.9642857142857142,0.8913043478260869,1.0,1.0,1.0,50.0000000000001,10.00000000000012,0.9235588972431078
test_0091,clean,contract_tcn_aug,0.9461077844311377,0.8478260869565218,1.0,1.0,1.0,65.00000000000009,25.00000000000002,0.9210116292776932
test_0092,noise,adaptive_energy,0.3146067415730337,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20047619047619047
test_0092,noise,spectral_flux,0.3150492264416315,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20057238254233248
test_0092,noise,logistic_features,0.3146067415730337,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20047619047619047
test_0092,noise,temporal_cnn,0.3146067415730337,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20047619047619047
test_0092,noise,dilated_cnn,0.31593794076163606,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20076573342905002
test_0092,noise,contract_tcn_aug,0.9694323144104804,0.9090909090909091,1.0,1.0,1.0,26.66666666666669,19.99999999999987,0.9975579975579976
test_0093,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0093,reverb,spectral_flux,0.3837953091684435,0.5806451612903226,0.23529411764705882,0.13333333333333333,1.0,236.66666666666666,496.66666666666663,0.41555532302648207
test_0093,reverb,logistic_features,0.054200542005420065,0.15555555555555556,0.14285714285714288,0.09090909090909091,0.3333333333333333,370.0000000000001,279.99999999999983,0.13934725550610522
test_0093,reverb,temporal_cnn,0.2679425837320574,0.4489795918367347,0.11764705882352942,0.09090909090909091,0.16666666666666666,20.000000000000018,480.0,0.17903609903989884
test_0093,reverb,dilated_cnn,0.4642375168690958,0.5365853658536586,0.0,0.0,0.0,0.0,0.0,0.20693717186789023
test_0093,reverb,contract_tcn_aug,0.8687258687258688,0.7721518987341772,0.4705882352941177,0.36363636363636365,0.6666666666666666,525.0,109.99999999999999,0.5571036574973582
test_0094,clipping,adaptive_energy,0.9538461538461539,0.9714285714285714,0.7499999999999999,0.6,1.0,6.666666666666672,153.33333333333317,0.8874458874458876
test_0094,clipping,spectral_flux,0.9415384615384615,0.9722222222222222,0.7499999999999999,0.6,1.0,160.0,6.666666666666821,0.8839285714285715
test_0094,clipping,logistic_features,0.9506172839506174,0.9859154929577464,0.7499999999999999,0.6,1.0,153.33333333333346,0.0,0.8864474448315912
test_0094,clipping,temporal_cnn,0.955223880597015,0.9473684210526316,0.8571428571428571,0.75,1.0,6.666666666666672,20.000000000000092,0.9820408163265306
test_0094,clipping,dilated_cnn,0.9523809523809523,0.9350649350649352,0.8571428571428571,0.75,1.0,13.333333333333197,20.000000000000167,0.9813311688311688
test_0094,clipping,contract_tcn_aug,0.955223880597015,0.9473684210526316,0.8571428571428571,0.75,1.0,19.99999999999987,6.666666666666821,0.9812244897959184
test_0095,gain_drift,adaptive_energy,0.8370370370370371,0.7848101265822784,0.8,0.6666666666666666,1.0,45.000000000000014,169.99999999999997,0.7469364052241106
test_0095,gain_drift,spectral_flux,0.878228782287823,0.8837209302325582,0.6666666666666666,0.5,1.0,70.00000000000003,144.99999999999986,0.760588106210226
test_0095,gain_drift,logistic_features,0.6887966804979254,0.6086956521739131,0.7272727272727273,0.5714285714285714,1.0,60.00000000000003,334.9999999999998,0.5686061658706035
test_0095,gain_drift,temporal_cnn,0.8880597014925373,0.7804878048780487,1.0,1.0,1.0,15.000000000000014,134.99999999999994,0.836525873631625
test_0095,gain_drift,dilated_cnn,0.8945454545454545,0.8089887640449439,0.8571428571428571,1.0,0.75,20.000000000000018,13.333333333333345,0.8293549562682215
test_0095,gain_drift,contract_tcn_aug,0.9794520547945206,0.9361702127659574,1.0,1.0,1.0,10.000000000000009,20.000000000000075,1.0
test_0096,jitter,adaptive_energy,0.6875,0.8041237113402061,0.17777777777777776,0.0975609756097561,1.0,39.99999999999979,125.0,0.6597317046167471
test_0096,jitter,spectral_flux,0.5891472868217054,0.6984126984126983,0.23529411764705882,0.13333333333333333,1.0,114.99999999999996,70.0,0.5194877505567929
test_0096,jitter,logistic_features,0.5118110236220473,0.6762589928057554,0.3333333333333333,0.25,0.5,620.0000000000001,40.000000000000036,0.35373548712771324
test_0096,jitter,temporal_cnn,0.49370277078085645,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24223602484472048
test_0096,jitter,dilated_cnn,0.49370277078085645,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24223602484472048
test_0096,jitter,contract_tcn_aug,0.9130434782608695,0.8571428571428572,0.888888888888889,0.8,1.0,9.999999999999897,255.0,0.8050884805749542
test_0097,compound,adaptive_energy,0.11382113821138212,0.09375000000000001,0.15384615384615385,0.125,0.2,59.99999999999961,1019.9999999999995,0.2285547168760271
test_0097,compound,spectral_flux,0.46527777777777773,0.5439999999999999,0.18867924528301885,0.10416666666666667,1.0,400.0,288.0,0.385272751359719
test_0097,compound,logistic_features,0.44142614601018676,0.53125,0.20833333333333334,0.11627906976744186,1.0,384.0,292.0,0.34785463990786347
test_0097,compound,temporal_cnn,0.5465686274509803,0.7142857142857143,0.25,0.3333333333333333,0.2,20.000000000000018,2140.0,0.31443025776921224
test_0097,compound,dilated_cnn,0.5348258706467661,0.675,0.0,0.0,0.0,0.0,0.0,0.25202190660693474
test_0097,compound,contract_tcn_aug,0.6593406593406593,0.5981308411214953,0.7272727272727272,0.6666666666666666,0.8,50.00000000000004,294.99999999999994,0.5736727684108659
test_0098,clean,adaptive_energy,0.791044776119403,0.8571428571428571,0.6,0.42857142857142855,1.0,66.66666666666673,80.0,0.7284427284427284
test_0098,clean,spectral_flux,0.8482490272373541,0.8571428571428571,0.6,0.42857142857142855,1.0,60.00000000000006,33.33333333333329,0.7975582203684394
test_0098,clean,logistic_features,0.7819548872180451,0.8750000000000001,0.5454545454545454,0.375,1.0,73.3333333333334,73.3333333333334,0.7273320287018917
test_0098,clean,temporal_cnn,0.9916666666666667,0.9722222222222222,1.0,1.0,1.0,6.666666666666672,6.666666666666599,1.0
test_0098,clean,dilated_cnn,0.9876543209876543,0.9600000000000001,1.0,1.0,1.0,20.000000000000018,0.0,0.9988385598141696
test_0098,clean,contract_tcn_aug,0.97119341563786,0.9066666666666667,1.0,1.0,1.0,26.66666666666669,20.000000000000018,0.9500580720092915
test_0099,noise,adaptive_energy,0.2978723404255319,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19714285714285715
test_0099,noise,spectral_flux,0.29829545454545453,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19723348437872645
test_0099,noise,logistic_features,0.29829545454545453,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19723348437872645
test_0099,noise,temporal_cnn,0.2978723404255319,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19714285714285715
test_0099,noise,dilated_cnn,0.2991452991452992,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.1974156496769562
test_0099,noise,contract_tcn_aug,0.8163265306122449,0.8732394366197184,0.5454545454545454,0.375,1.0,40.000000000000036,19.99999999999987,0.8738095238095239
test_0100,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0100,reverb,spectral_flux,0.4260089686098655,0.5909090909090908,0.16,0.08695652173913043,1.0,264.9999999999997,515.0000000000001,0.3557976973684211
test_0100,reverb,logistic_features,0.0547112462006079,0.13559322033898305,0.1111111111111111,0.0625,0.5,49.99999999999982,1089.9999999999998,0.1088007789257316
test_0100,reverb,temporal_cnn,0.09075043630017453,0.24657534246575344,0.15384615384615383,0.1111111111111111,0.25,59.99999999999961,379.9999999999999,0.08779029819980762
test_0100,reverb,dilated_cnn,0.2433697347893916,0.5052631578947369,0.0,0.0,0.0,0.0,0.0,0.12389176933464482
test_0100,reverb,contract_tcn_aug,0.9276807980049876,0.752136752136752,0.6666666666666666,1.0,0.5,20.000000000000018,1020.0000000000002,0.5497630331753555
test_0101,clipping,adaptive_energy,0.9043062200956938,0.8571428571428571,0.8,0.6666666666666666,1.0,139.99999999999994,60.000000000000085,0.8567190913062472
test_0101,clipping,spectral_flux,0.8963855421686747,0.8661417322834646,0.7499999999999999,0.6,1.0,143.3333333333333,56.66666666666668,0.855824479468125
test_0101,clipping,logistic_features,0.8719211822660099,0.8099173553719008,0.7499999999999999,0.6,1.0,153.33333333333312,80.00000000000011,0.8048204641997341
test_0101,clipping,temporal_cnn,0.9170506912442395,0.8920863309352519,0.923076923076923,0.8571428571428571,1.0,19.99999999999998,59.99999999999994,0.9273275569147128
test_0101,clipping,dilated_cnn,0.9601873536299766,0.9295774647887323,1.0,1.0,1.0,10.000000000000083,46.66666666666674,0.944489037439303
test_0101,clipping,contract_tcn_aug,0.9519230769230769,0.9172932330827067,1.0,1.0,1.0,13.333333333333307,53.33333333333342,0.9438619484491043
test_0102,gain_drift,adaptive_energy,0.7121951219512195,0.6415094339622641,0.6,0.42857142857142855,1.0,60.00000000000002,273.33333333333326,0.6590791656468413
test_0102,gain_drift,spectral_flux,0.8640776699029126,0.819672131147541,0.6,0.42857142857142855,1.0,93.33333333333323,13.333333333333345,0.7613122171945701
test_0102,gain_drift,logistic_features,0.8186528497409328,0.6666666666666666,0.6666666666666666,0.5,1.0,60.00000000000002,146.6666666666667,0.6598023824914582
test_0102,gain_drift,temporal_cnn,0.9214659685863874,0.7457627118644068,1.0,1.0,1.0,46.66666666666667,53.33333333333338,0.7983193277310924
test_0102,gain_drift,dilated_cnn,0.9543147208121827,0.8615384615384615,1.0,1.0,1.0,53.33333333333334,6.666666666666672,0.8991596638655462
test_0102,gain_drift,contract_tcn_aug,0.9387755102040817,0.8125000000000001,1.0,1.0,1.0,60.00000000000002,20.000000000000018,0.8976399070266404
test_0103,jitter,adaptive_energy,0.5373134328358208,0.7096774193548386,0.19999999999999998,0.1111111111111111,1.0,114.99999999999989,269.9999999999999,0.5767274015742064
test_0103,jitter,spectral_flux,0.4147909967845659,0.676923076923077,0.19354838709677416,0.1111111111111111,0.75,206.66666666666669,193.33333333333323,0.3984303896509297
test_0103,jitter,logistic_features,0.4142857142857143,0.6285714285714286,0.15384615384615383,0.1111111111111111,0.25,860.0,60.00000000000006,0.2599818511796733
test_0103,jitter,temporal_cnn,0.4087791495198903,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22216748768472908
test_0103,jitter,dilated_cnn,0.4043419267299864,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22108843537414963
test_0103,jitter,contract_tcn_aug,0.7272727272727273,0.7674418604651162,0.888888888888889,0.8,1.0,130.0,120.0,0.7602298255313491
test_0104,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0104,compound,spectral_flux,0.3829787234042553,0.631578947368421,0.13793103448275862,0.07407407407407407,1.0,405.0,260.0,0.39678195147670003
test_0104,compound,logistic_features,0.27014218009478674,0.4390243902439025,0.15094339622641506,0.08163265306122448,1.0,280.0,425.00000000000006,0.37711515833099035
test_0104,compound,temporal_cnn,0.3978349120433018,0.6521739130434783,0.25,0.25,0.25,0.0,4680.0,0.2892101095273149
test_0104,compound,dilated_cnn,0.40800000000000003,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22182340272792533
test_0104,compound,contract_tcn_aug,0.6923076923076923,0.631578947368421,0.75,0.75,0.75,46.66666666666656,80.00000000000007,0.6256081379920388
test_0105,clean,adaptive_energy,0.862453531598513,0.945054945054945,0.8,0.6666666666666666,1.0,154.99999999999991,15.000000000000014,0.8796098870725737
test_0105,clean,spectral_flux,0.8686131386861314,0.9473684210526315,0.8,0.6666666666666666,1.0,149.99999999999991,20.000000000000018,0.8820486467968482
test_0105,clean,logistic_features,0.8773234200743494,0.9473684210526315,0.8,0.6666666666666666,1.0,149.99999999999991,20.000000000000018,0.8881386717207613
test_0105,clean,temporal_cnn,0.9259259259259259,0.9484536082474228,0.7272727272727273,0.5714285714285714,1.0,144.99999999999991,14.999999999999902,0.9095238095238096
test_0105,clean,dilated_cnn,0.9852941176470589,0.9591836734693877,1.0,1.0,1.0,4.999999999999893,14.999999999999902,1.0
test_0105,clean,contract_tcn_aug,0.9588014981273408,0.9494949494949494,0.888888888888889,0.8,1.0,139.99999999999991,14.999999999999902,0.9264550264550264
test_0106,noise,adaptive_energy,0.6984815618221257,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.30476190476190473
test_0106,noise,spectral_flux,0.6992399565689467,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.30503219651800617
test_0106,noise,logistic_features,0.6984815618221257,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.30476190476190473
test_0106,noise,temporal_cnn,0.6984815618221257,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.30476190476190473
test_0106,noise,dilated_cnn,0.6984815618221257,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.30476190476190473
test_0106,noise,contract_tcn_aug,0.8324873096446701,0.5581395348837209,0.7142857142857143,0.625,0.8333333333333334,76.00000000000024,116.00000000000047,0.5808145013298677
test_0107,reverb,adaptive_energy,0.03208556149732621,0.0,0.0,0.0,0.0,0.0,0.0,0.2911490683229814
test_0107,reverb,spectral_flux,0.26693227091633465,0.4793388429752066,0.1923076923076923,0.10638297872340426,1.0,304.0,280.00000000000006,0.407724911129341
test_0107,reverb,logistic_features,0.11855670103092784,0.3300970873786408,0.13636363636363635,0.07692307692307693,0.6,440.0000000000001,180.00000000000017,0.21670624771647787
test_0107,reverb,temporal_cnn,0.23174603174603173,0.5199999999999999,0.12500000000000003,0.09090909090909091,0.2,339.9999999999999,40.000000000000036,0.15833426176085563
test_0107,reverb,dilated_cnn,0.44718792866941015,0.6390532544378699,0.0,0.0,0.0,0.0,0.0,0.2206350789218759
test_0107,reverb,contract_tcn_aug,0.837772397094431,0.870967741935484,0.7692307692307693,0.625,1.0,43.99999999999993,63.99999999999997,0.8225548563834115
test_0108,clipping,adaptive_energy,0.5166872682323856,0.6697674418604651,0.0,0.0,0.0,0.0,0.0,0.2509523809523809
test_0108,clipping,spectral_flux,0.8680851063829786,0.9370629370629372,0.6666666666666666,0.5,1.0,13.333333333333345,13.333333333333272,0.9408866995073891
test_0108,clipping,logistic_features,0.8869565217391305,0.9571428571428572,0.8571428571428571,0.75,1.0,10.000000000000009,9.999999999999934,0.9476380193511668
test_0108,clipping,temporal_cnn,0.8744769874476988,0.9113924050632911,0.8,0.6666666666666666,1.0,30.00000000000003,16.666666666666757,0.876526818906001
test_0108,clipping,dilated_cnn,0.9674418604651163,0.9220779220779222,0.923076923076923,0.8571428571428571,1.0,26.66666666666669,10.000000000000083,0.9452704158586511
test_0108,clipping,contract_tcn_aug,0.9857142857142858,0.9722222222222222,0.923076923076923,0.8571428571428571,1.0,10.000000000000009,3.333333333333336,0.997291807718348
test_0109,gain_drift,adaptive_energy,0.6915254237288136,0.5454545454545454,0.4,0.25,1.0,40.000000000000036,960.0000000000002,0.3797169811320754
test_0109,gain_drift,spectral_flux,0.6988847583643122,0.5,0.3076923076923077,0.18181818181818182,1.0,840.0000000000001,100.00000000000009,0.46979054779806656
test_0109,gain_drift,logistic_features,0.3626373626373626,0.4,0.2,0.125,0.5,1359.9999999999998,100.00000000000009,0.3310193642674461
test_0109,gain_drift,temporal_cnn,0.5906735751295337,0.6666666666666666,0.6666666666666666,0.5,1.0,430.00000000000017,630.0000000000001,0.5031512605042017
test_0109,gain_drift,dilated_cnn,0.7037037037037037,0.7368421052631579,0.6666666666666666,0.5,1.0,120.00000000000011,620.0000000000001,0.5750000000000001
test_0109,gain_drift,contract_tcn_aug,0.9737827715355806,0.8372093023255814,1.0,1.0,1.0,20.000000000000018,50.00000000000004,0.9264705882352942
test_0110,jitter,adaptive_energy,0.5384615384615385,0.7228915662650603,0.12,0.06382978723404255,1.0,86.6666666666666,80.0,0.534840963412392
test_0110,jitter,spectral_flux,0.39691714836223513,0.7692307692307692,0.13636363636363635,0.07317073170731707,1.0,60.00000000000002,159.99999999999983,0.5044858523119392
test_0110,jitter,logistic_features,0.3083969465648854,0.6796116504854368,0.0,0.0,0.0,0.0,0.0,0.2
test_0110,jitter,temporal_cnn,0.2978723404255319,0.6923076923076924,0.0,0.0,0.0,0.0,0.0,0.19714285714285715
test_0110,jitter,dilated_cnn,0.2978723404255319,0.6923076923076924,0.0,0.0,0.0,0.0,0.0,0.19714285714285715
test_0110,jitter,contract_tcn_aug,0.8660714285714286,0.759493670886076,1.0,1.0,1.0,40.0,173.33333333333326,0.6224889955982393
test_0111,compound,adaptive_energy,0.12345679012345678,0.07272727272727272,0.11764705882352941,0.07692307692307693,0.25,40.000000000000036,1039.9999999999998,0.18344036214338352
test_0111,compound,spectral_flux,0.3772819472616633,0.4186046511627907,0.15094339622641506,0.08163265306122448,1.0,99.9999999999999,700.0,0.38533186596715513
test_0111,compound,logistic_features,0.28979591836734697,0.380952380952381,0.15384615384615385,0.08333333333333333,1.0,269.9999999999999,560.0,0.3465828360329639
test_0111,compound,temporal_cnn,0.45632333767926997,0.6715328467153285,0.4444444444444445,0.4,0.5,30.00000000000025,1900.0000000000002,0.37429418407679277
test_0111,compound,dilated_cnn,0.42519685039370086,0.618705035971223,0.0,0.0,0.0,0.0,0.0,0.2156692600313783
test_0111,compound,contract_tcn_aug,0.8228228228228228,0.6588235294117648,0.75,0.75,0.75,59.99999999999983,200.00000000000003,0.655802312170856
test_0112,clean,adaptive_energy,0.867816091954023,0.9189189189189189,0.6666666666666666,0.5,1.0,20.000000000000195,127.99999999999994,0.897319096889359
test_0112,clean,spectral_flux,0.9296636085626911,0.8928571428571429,0.6666666666666666,0.5,1.0,28.000000000000203,128.0000000000001,0.8767903955829953
test_0112,clean,logistic_features,0.8797653958944281,0.8990825688073394,0.5555555555555556,0.38461538461538464,1.0,20.000000000000107,136.00000000000003,0.8760502467121428
test_0112,clean,temporal_cnn,0.9825581395348837,0.9523809523809523,1.0,1.0,1.0,8.000000000000007,16.000000000000103,0.9689795918367347
test_0112,clean,dilated_cnn,0.9797101449275363,0.9448818897637796,1.0,1.0,1.0,12.00000000000001,15.999999999999924,0.9983766233766234
test_0112,clean,contract_tcn_aug,0.9825581395348837,0.9523809523809523,1.0,1.0,1.0,8.000000000000007,16.000000000000014,0.9991836734693879
test_0113,noise,adaptive_energy,0.48866498740554154,0.6936416184971099,0.0,0.0,0.0,0.0,0.0,0.2423809523809524
test_0113,noise,spectral_flux,0.489281210592686,0.6936416184971099,0.0,0.0,0.0,0.0,0.0,0.24254710231337942
test_0113,noise,logistic_features,0.48866498740554154,0.6936416184971099,0.0,0.0,0.0,0.0,0.0,0.2423809523809524
test_0113,noise,temporal_cnn,0.48866498740554154,0.6936416184971099,0.0,0.0,0.0,0.0,0.0,0.2423809523809524
test_0113,noise,dilated_cnn,0.48866498740554154,0.6936416184971099,0.0,0.0,0.0,0.0,0.0,0.2423809523809524
test_0113,noise,contract_tcn_aug,0.7967914438502672,0.75,0.6666666666666666,0.5714285714285714,0.8,24.99999999999991,55.00000000000005,0.7843724431353297
test_0114,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0114,reverb,spectral_flux,0.4471403812824956,0.6349206349206349,0.18181818181818182,0.1,1.0,379.9999999999999,327.99999999999994,0.4946701549194624
test_0114,reverb,logistic_features,0.08737864077669903,0.15189873417721522,0.14634146341463414,0.08333333333333333,0.6,20.000000000000167,1026.6666666666665,0.1739310009718173
test_0114,reverb,temporal_cnn,0.3585185185185185,0.5594405594405594,0.12500000000000003,0.09090909090909091,0.2,80.00000000000007,899.9999999999999,0.17802676626206035
test_0114,reverb,dilated_cnn,0.4672131147540983,0.6216216216216216,0.0,0.0,0.0,0.0,0.0,0.2170696443952258
test_0114,reverb,contract_tcn_aug,0.8501026694045174,0.7826086956521738,0.9090909090909091,0.8333333333333334,1.0,180.0000000000001,192.0000000000001,0.5998081766531952
test_0115,clipping,adaptive_energy,0.6181818181818182,0.9459459459459458,0.15789473684210528,0.08571428571428572,1.0,6.666666666666672,6.666666666666672,0.84366576819407
test_0115,clipping,spectral_flux,0.8540145985401459,0.9565217391304348,0.6666666666666666,0.5,1.0,6.666666666666672,13.333333333333345,0.9313543599257885
test_0115,clipping,logistic_features,0.8636363636363635,0.9411764705882353,0.6666666666666666,0.5,1.0,66.66666666666673,20.000000000000018,0.8452380952380952
test_0115,clipping,temporal_cnn,0.8561151079136691,0.9459459459459458,0.7499999999999999,0.6,1.0,20.000000000000018,6.666666666666672,0.9349005424954793
test_0115,clipping,dilated_cnn,0.9833333333333333,0.9444444444444444,1.0,1.0,1.0,13.333333333333345,13.333333333333345,0.9988095238095239
test_0115,clipping,contract_tcn_aug,0.9328063241106719,0.9714285714285714,0.7499999999999999,0.6,1.0,0.0,13.333333333333345,0.9677765843179377
test_0116,gain_drift,adaptive_energy,0.8264462809917357,0.7234042553191489,0.625,0.45454545454545453,1.0,95.99999999999986,183.9999999999998,0.6836681376100463
test_0116,gain_drift,spectral_flux,0.8425531914893617,0.8235294117647058,0.5,0.3333333333333333,1.0,40.000000000000014,260.0,0.7266971747637436
test_0116,gain_drift,logistic_features,0.7474226804123711,0.4415584415584416,0.6153846153846154,0.5,0.8,505.0,39.99999999999992,0.5933862433862434
test_0116,gain_drift,temporal_cnn,0.6864864864864865,0.4810126582278481,0.6666666666666665,0.75,0.6,306.66666666666663,373.33333333333337,0.5567313345091123
test_0116,gain_drift,dilated_cnn,0.8755760368663595,0.6881720430107527,0.7499999999999999,1.0,0.6,20.000000000000018,13.333333333333641,0.7997648442092886
test_0116,gain_drift,contract_tcn_aug,0.8750000000000001,0.6813186813186815,0.7499999999999999,1.0,0.6,26.666666666666544,6.666666666666821,0.7229864785420341
test_0117,jitter,adaptive_energy,0.7061310782241015,0.8205128205128205,0.2857142857142857,0.16666666666666666,1.0,63.333333333333286,53.33333333333331,0.7652138821630347
test_0117,jitter,spectral_flux,0.5719237435008665,0.6842105263157894,0.16,0.09090909090909091,0.6666666666666666,100.00000000000003,90.00000000000003,0.5322234156820623
test_0117,jitter,logistic_features,0.46930422919508863,0.6572769953051644,0.23529411764705885,0.18181818181818182,0.3333333333333333,700.0,1160.0,0.3120978120978121
test_0117,jitter,temporal_cnn,0.46354166666666674,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.237772397094431
test_0117,jitter,dilated_cnn,0.46293888166449926,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.23761179598743049
test_0117,jitter,contract_tcn_aug,0.8273809523809524,0.7092198581560285,0.9090909090909091,1.0,0.8333333333333334,71.99999999999993,64.00000000000006,0.6528211796736899
test_0118,compound,adaptive_energy,0.2088607594936709,0.34567901234567905,0.37499999999999994,0.2727272727272727,0.6,453.33333333333377,406.66666666666697,0.34772669545339097
test_0118,compound,spectral_flux,0.444022770398482,0.4273504273504274,0.07407407407407406,0.04081632653061224,0.4,500.0000000000001,499.9999999999998,0.3565466404611512
test_0118,compound,logistic_features,0.3861003861003861,0.3826086956521739,0.11764705882352941,0.06521739130434782,0.6,46.666666666666856,979.9999999999995,0.3027524968469851
test_0118,compound,temporal_cnn,0.5595984943538269,0.6107784431137724,0.15384615384615385,0.125,0.2,80.00000000000007,139.9999999999997,0.25717434491959223
test_0118,compound,dilated_cnn,0.6004842615012106,0.6741573033707865,0.0,0.0,0.0,0.0,0.0,0.2731009148331983
test_0118,compound,contract_tcn_aug,0.6618357487922705,0.4615384615384615,0.25,0.3333333333333333,0.2,40.000000000000036,799.9999999999998,0.39405230596175483
test_0119,clean,adaptive_energy,0.6913580246913581,0.896551724137931,0.5714285714285715,0.4,1.0,89.99999999999997,199.99999999999994,0.734384236453202
test_0119,clean,spectral_flux,0.7906976744186048,0.9010989010989011,0.5,0.3333333333333333,1.0,224.99999999999997,20.000000000000128,0.7870450961841691
test_0119,clean,logistic_features,0.7378640776699028,0.8863636363636362,0.5714285714285715,0.4,1.0,230.00000000000009,30.00000000000008,0.685696316262354
test_0119,clean,temporal_cnn,0.9032258064516129,0.9484536082474228,0.8,0.6666666666666666,1.0,144.99999999999991,10.00000000000012,0.8944047619047619
test_0119,clean,dilated_cnn,0.9933774834437086,0.9795918367346939,1.0,1.0,1.0,4.999999999999893,5.000000000000004,1.0
test_0119,clean,contract_tcn_aug,0.9698996655518394,0.9600000000000001,0.888888888888889,0.8,1.0,134.9999999999999,10.00000000000012,0.9276190476190476
test_0120,noise,adaptive_energy,0.53836784409257,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2552380952380952
test_0120,noise,spectral_flux,0.5390243902439025,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25542570951585974
test_0120,noise,logistic_features,0.53836784409257,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2552380952380952
test_0120,noise,temporal_cnn,0.53836784409257,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2552380952380952
test_0120,noise,dilated_cnn,0.5390243902439025,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25542570951585974
test_0120,noise,contract_tcn_aug,0.8818181818181818,0.6885245901639343,0.7272727272727272,0.6666666666666666,0.8,124.99999999999972,30.00000000000003,0.6843941580847303
test_0121,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0121,reverb,spectral_flux,0.27423167848699764,0.4363636363636364,0.163265306122449,0.08888888888888889,1.0,245.00000000000006,505.0000000000001,0.3447830731794172
test_0121,reverb,logistic_features,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.008416664208528756
test_0121,reverb,temporal_cnn,0.1330998248686515,0.44628099173553715,0.11764705882352941,0.07692307692307693,0.25,0.0,599.9999999999997,0.14351313008483163
test_0121,reverb,dilated_cnn,0.38483965014577254,0.5633802816901409,0.0,0.0,0.0,0.0,0.0,0.19610465414614123
test_0121,reverb,contract_tcn_aug,0.8116710875331565,0.7067669172932332,0.6666666666666666,1.0,0.5,30.00000000000003,789.9999999999995,0.5537414965986395
test_0122,clipping,adaptive_energy,0.9430604982206405,0.911764705882353,0.8571428571428571,0.75,1.0,9.999999999999861,23.333333333333503,0.978098556495769
test_0122,clipping,spectral_flux,0.9335727109515259,0.9051094890510949,0.8,0.6666666666666666,1.0,23.333333333333133,36.66666666666685,0.90576218108133
test_0122,clipping,logistic_features,0.92,0.828125,0.8,0.6666666666666666,1.0,73.33333333333319,33.33333333333351,0.8332467532467531
test_0122,clipping,temporal_cnn,0.9399656946826758,0.9281045751633987,0.7692307692307692,0.7142857142857143,0.8333333333333334,8.000000000000007,131.99999999999974,0.8758812615955474
test_0122,clipping,dilated_cnn,0.9598603839441535,0.9411764705882353,0.8333333333333334,0.8333333333333334,0.8333333333333334,16.000000000000014,112.00000000000001,0.8832214765100671
test_0122,clipping,contract_tcn_aug,0.9590017825311942,0.9230769230769231,0.8333333333333334,0.8333333333333334,0.8333333333333334,11.999999999999833,128.0000000000002,0.886013986013986
test_0123,gain_drift,adaptive_energy,0.9105367793240556,0.9007633587786259,0.7499999999999999,0.6,1.0,23.333333333333133,149.99999999999991,0.9247061923583662
test_0123,gain_drift,spectral_flux,0.9302325581395348,0.9333333333333333,0.7499999999999999,0.6,1.0,13.333333333333272,23.33333333333328,0.9000730397422126
test_0123,gain_drift,logistic_features,0.8687782805429864,0.819672131147541,0.8571428571428571,0.75,1.0,233.33333333333317,40.000000000000014,0.8365714285714285
test_0123,gain_drift,temporal_cnn,0.8903508771929824,0.8372093023255814,0.9090909090909091,1.0,0.8333333333333334,12.0000000000001,23.999999999999932,0.8794969949144705
test_0123,gain_drift,dilated_cnn,0.9028077753779697,0.8823529411764706,0.9090909090909091,1.0,0.8333333333333334,8.000000000000096,8.000000000000007,0.9044721663313212
test_0123,gain_drift,contract_tcn_aug,0.9759036144578314,0.9154929577464788,1.0,1.0,1.0,16.666666666666828,23.333333333333428,0.9500906298003072
test_0124,jitter,adaptive_energy,0.8150470219435737,0.7571428571428572,0.3636363636363636,0.2222222222222222,1.0,19.999999999999943,290.0000000000001,0.7614989700582744
test_0124,jitter,spectral_flux,0.7046894803548795,0.7241379310344829,0.35294117647058826,0.21428571428571427,1.0,73.33333333333326,43.33333333333367,0.6189523809523809
test_0124,jitter,logistic_features,0.6706302021403091,0.7106598984771574,0.37499999999999994,0.3,0.5,373.3333333333333,180.00000000000003,0.3925983436853002
test_0124,jitter,temporal_cnn,0.6455981941309256,0.7164179104477612,0.0,0.0,0.0,0.0,0.0,0.2883464943766451
test_0124,jitter,dilated_cnn,0.6605714285714286,0.7164179104477612,0.0,0.0,0.0,0.0,0.0,0.29254022428083865
test_0124,jitter,contract_tcn_aug,0.9395509499136443,0.8111888111888113,0.923076923076923,0.8571428571428571,1.0,70.00000000000001,30.000000000000174,0.8661604195430709
test_0125,compound,adaptive_energy,0.024844720496894408,0.0,0.0,0.0,0.0,0.0,0.0,0.03333333333333333
test_0125,compound,spectral_flux,0.2879177377892031,0.4597701149425287,0.163265306122449,0.08888888888888889,1.0,360.0,135.00000000000017,0.34786492910417177
test_0125,compound,logistic_features,0.2222222222222222,0.48192771084337344,0.15384615384615385,0.08333333333333333,1.0,399.9999999999999,220.0000000000003,0.32576049287639586
test_0125,compound,temporal_cnn,0.36415362731152207,0.6562500000000001,0.4,0.3333333333333333,0.5,40.000000000000036,1189.9999999999998,0.30932141950918907
test_0125,compound,dilated_cnn,0.3601108033240997,0.6412213740458014,0.28571428571428575,0.3333333333333333,0.25,60.00000000000006,399.9999999999999,0.23938214461042148
test_0125,compound,contract_tcn_aug,0.8764940239043825,0.6575342465753424,0.888888888888889,0.8,1.0,110.00000000000021,55.000000000000156,0.6622448979591837
test_0126,clean,adaptive_energy,0.7545454545454545,0.9565217391304348,0.5454545454545454,0.375,1.0,186.66666666666666,13.333333333333345,0.8028792912513845
test_0126,clean,spectral_flux,0.7466666666666667,0.9722222222222222,0.5454545454545454,0.375,1.0,186.66666666666666,6.666666666666672,0.8002842928216064
test_0126,clean,logistic_features,0.7488584474885845,0.9577464788732395,0.5454545454545454,0.375,1.0,186.66666666666666,13.333333333333345,0.8043154761904763
test_0126,clean,temporal_cnn,0.8125000000000001,0.9,0.4,0.2857142857142857,0.6666666666666666,30.00000000000003,229.99999999999997,0.7094522019334049
test_0126,clean,dilated_cnn,0.9680851063829787,0.923076923076923,1.0,1.0,1.0,33.333333333333215,6.666666666666672,0.9970544918998527
test_0126,clean,contract_tcn_aug,0.9578947368421054,0.9,0.8,1.0,0.6666666666666666,30.00000000000003,229.99999999999997,0.6594516594516595
test_0127,noise,adaptive_energy,0.3402489626556016,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20571428571428574
test_0127,noise,spectral_flux,0.3407202216066482,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20581922251371335
test_0127,noise,logistic_features,0.3402489626556016,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20571428571428574
test_0127,noise,temporal_cnn,0.3402489626556016,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20571428571428574
test_0127,noise,dilated_cnn,0.3402489626556016,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20571428571428574
test_0127,noise,contract_tcn_aug,0.904,0.7792207792207793,0.8571428571428571,0.75,1.0,66.66666666666659,86.66666666666652,0.7334906307443276
test_0128,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0128,reverb,spectral_flux,0.3841059602649007,0.48739495798319327,0.163265306122449,0.09090909090909091,0.8,430.00000000000006,275.0000000000001,0.32493606779321066
test_0128,reverb,logistic_features,0.018461538461538463,0.08333333333333334,0.14285714285714285,0.08695652173913043,0.4,69.99999999999962,620.0000000000003,0.10923433203068462
test_0128,reverb,temporal_cnn,0.21523178807947022,0.4724409448818898,0.10526315789473682,0.07142857142857142,0.2,19.999999999999574,1179.9999999999998,0.14477145476762482
test_0128,reverb,dilated_cnn,0.5025510204081632,0.5789473684210527,0.25,0.3333333333333333,0.2,100.00000000000054,5160.0,0.2651871335415639
test_0128,reverb,contract_tcn_aug,0.8548707753479124,0.7162162162162162,0.888888888888889,1.0,0.8,84.99999999999997,625.0,0.571162101204118
test_0129,clipping,adaptive_energy,0.7520661157024794,0.9565217391304348,0.6666666666666666,0.5,1.0,6.666666666666672,13.333333333333197,0.88996138996139
test_0129,clipping,spectral_flux,0.7449392712550608,0.9315068493150684,0.6666666666666666,0.5,1.0,20.000000000000018,13.333333333333345,0.8907563025210085
test_0129,clipping,logistic_features,0.7654320987654321,0.9722222222222222,0.6666666666666666,0.5,1.0,6.666666666666672,6.666666666666672,0.8945349952061361
test_0129,clipping,temporal_cnn,0.7704918032786886,0.9,0.6666666666666666,0.5,1.0,26.66666666666669,26.66666666666669,0.8590476190476191
test_0129,clipping,dilated_cnn,0.8209606986899564,0.8372093023255813,0.6,0.42857142857142855,1.0,66.66666666666647,26.66666666666669,0.6899470899470899
test_0129,clipping,contract_tcn_aug,0.7932489451476793,0.9350649350649352,0.7499999999999999,0.6,1.0,20.000000000000018,13.333333333333345,0.9110889110889111
test_0130,gain_drift,adaptive_energy,0.8014440433212996,0.8923076923076924,0.6666666666666666,0.5,1.0,26.66666666666669,20.000000000000018,0.9137466307277629
test_0130,gain_drift,spectral_flux,0.7889908256880733,0.8,0.6,0.42857142857142855,1.0,20.000000000000018,193.33333333333337,0.8320742534301857
test_0130,gain_drift,logistic_features,0.7192982456140351,0.7142857142857143,0.5714285714285715,0.5,0.6666666666666666,40.000000000000036,0.0,0.6968449629466579
test_0130,gain_drift,temporal_cnn,0.8309178743961353,0.8,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.0,0.0,0.8087711184264222
test_0130,gain_drift,dilated_cnn,0.9957805907172996,0.9863013698630138,1.0,1.0,1.0,0.0,6.666666666666672,1.0
test_0130,gain_drift,contract_tcn_aug,1.0,1.0,1.0,1.0,1.0,0.0,0.0,1.0
test_0131,jitter,adaptive_energy,0.580441640378549,0.7887323943661971,0.1875,0.10344827586206896,1.0,86.66666666666656,26.66666666666669,0.6499837144159989
test_0131,jitter,spectral_flux,0.35208711433756806,0.6526315789473686,0.1,0.05405405405405406,0.6666666666666666,69.99999999999984,310.00000000000006,0.3045922155053558
test_0131,jitter,logistic_features,0.3081570996978852,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19948979591836732
test_0131,jitter,temporal_cnn,0.2925373134328358,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.1966800804828974
test_0131,jitter,dilated_cnn,0.3026706231454006,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.1983016983016983
test_0131,jitter,contract_tcn_aug,0.7983870967741937,0.8148148148148148,0.8571428571428571,0.75,1.0,26.66666666666647,73.3333333333334,0.6316718468209201
test_0132,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0132,compound,spectral_flux,0.36830835117773025,0.4328358208955224,0.2181818181818182,0.12244897959183673,1.0,143.3333333333334,369.99999999999994,0.3722203012651719
test_0132,compound,logistic_features,0.2073732718894009,0.33870967741935487,0.16326530612244897,0.09302325581395349,0.6666666666666666,165.00000000000003,535.0,0.2685087412321409
test_0132,compound,temporal_cnn,0.4844559585492228,0.6532663316582915,0.3333333333333333,0.3333333333333333,0.3333333333333333,369.9999999999999,340.00000000000006,0.31144848183175705
test_0132,compound,dilated_cnn,0.5473965287049398,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.2599789915966387
test_0132,compound,contract_tcn_aug,0.8032786885245903,0.6610169491525423,0.7272727272727272,0.8,0.6666666666666666,15.000000000000014,64.99999999999994,0.7199518831923013
test_0133,clean,adaptive_energy,0.881578947368421,0.8292682926829268,0.888888888888889,0.8,1.0,60.000000000000135,25.00000000000002,0.8864680530048664
test_0133,clean,spectral_flux,0.9256756756756758,0.8636363636363635,0.8,0.6666666666666666,1.0,60.000000000000135,14.999999999999957,0.910126251916615
test_0133,clean,logistic_features,0.9333333333333333,0.8048780487804877,1.0,1.0,1.0,60.000000000000135,35.00000000000003,0.8486281929990539
test_0133,clean,temporal_cnn,0.9559322033898305,0.8913043478260869,0.888888888888889,0.8,1.0,105.00000000000007,20.000000000000075,0.8514204246820141
test_0133,clean,dilated_cnn,0.9770491803278688,0.9292929292929293,1.0,1.0,1.0,19.99999999999999,15.00000000000007,0.9615027829313544
test_0133,clean,contract_tcn_aug,0.98,0.9361702127659574,1.0,1.0,1.0,15.000000000000014,15.00000000000007,0.9633396404919584
test_0134,noise,adaptive_energy,0.5056039850560398,0.6990291262135923,0.0,0.0,0.0,0.0,0.0,0.24809523809523812
test_0134,noise,spectral_flux,0.5062344139650873,0.6990291262135923,0.0,0.0,0.0,0.0,0.0,0.24827092773670406
test_0134,noise,logistic_features,0.5056039850560398,0.6990291262135923,0.0,0.0,0.0,0.0,0.0,0.24809523809523812
test_0134,noise,temporal_cnn,0.5056039850560398,0.6990291262135923,0.0,0.0,0.0,0.0,0.0,0.24809523809523812
test_0134,noise,dilated_cnn,0.5056039850560398,0.6990291262135923,0.0,0.0,0.0,0.0,0.0,0.24809523809523812
test_0134,noise,contract_tcn_aug,0.9141414141414141,0.8251748251748252,0.923076923076923,0.8571428571428571,1.0,53.33333333333349,90.00000000000001,0.8210417631408468
test_0135,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0135,reverb,spectral_flux,0.4550898203592814,0.5656565656565657,0.15384615384615385,0.08333333333333333,1.0,490.0000000000001,209.99999999999997,0.45318943776887705
test_0135,reverb,logistic_features,0.18232044198895028,0.2857142857142857,0.14634146341463414,0.08108108108108109,0.75,33.333333333333364,919.9999999999999,0.24066806209663352
test_0135,reverb,temporal_cnn,0.2834890965732087,0.5789473684210527,0.26666666666666666,0.18181818181818182,0.5,89.9999999999998,840.0000000000001,0.18247783962069675
test_0135,reverb,dilated_cnn,0.33660589060308554,0.5826771653543308,0.0,0.0,0.0,0.0,0.0,0.1667798326334912
test_0135,reverb,contract_tcn_aug,0.877284595300261,0.75,0.888888888888889,0.8,1.0,64.99999999999989,105.00000000000004,0.6312260536398467
test_0136,clipping,adaptive_energy,0.47908745247148293,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2385714285714286
test_0136,clipping,spectral_flux,0.882051282051282,0.946236559139785,0.6153846153846153,0.4444444444444444,1.0,10.000000000000009,125.00000000000006,0.8819677124581177
test_0136,clipping,logistic_features,0.8976377952755906,0.946236559139785,0.7272727272727273,0.5714285714285714,1.0,10.000000000000009,129.99999999999994,0.8912509448223734
test_0136,clipping,temporal_cnn,0.8780487804878048,0.8807339449541284,0.7272727272727273,0.5714285714285714,1.0,39.99999999999992,129.99999999999983,0.7762788876234253
test_0136,clipping,dilated_cnn,0.9578947368421051,0.9142857142857143,0.888888888888889,0.8,1.0,39.99999999999979,109.99999999999993,0.8488917381961512
test_0136,clipping,contract_tcn_aug,0.9398907103825136,0.9072164948453607,0.888888888888889,0.8,1.0,19.999999999999794,125.00000000000006,0.9209616049809755
test_0137,gain_drift,adaptive_energy,0.8342245989304814,0.846153846153846,0.8333333333333333,0.7142857142857143,1.0,20.000000000000018,55.99999999999987,0.8754055994256998
test_0137,gain_drift,spectral_flux,0.8587257617728532,0.8785046728971964,0.6666666666666666,0.5,1.0,32.00000000000003,67.9999999999998,0.8038095238095238
test_0137,gain_drift,logistic_features,0.7955801104972375,0.8235294117647058,0.7692307692307693,0.625,1.0,24.00000000000011,111.99999999999991,0.7775662992469714
test_0137,gain_drift,temporal_cnn,0.8676056338028169,0.846153846153846,0.8333333333333333,0.7142857142857143,1.0,60.00000000000006,44.00000000000004,0.7807709750566892
test_0137,gain_drift,dilated_cnn,0.8578947368421054,0.8849557522123894,0.8333333333333333,0.7142857142857143,1.0,32.00000000000003,23.999999999999932,0.852822299651568
test_0137,gain_drift,contract_tcn_aug,0.8956043956043956,0.9189189189189189,0.8333333333333333,0.7142857142857143,1.0,35.99999999999994,15.999999999999837,0.8717157974300831
test_0138,jitter,adaptive_energy,0.6666666666666666,0.75,0.25,0.14285714285714285,1.0,160.0000000000001,80.00000000000016,0.5561417284192962
test_0138,jitter,spectral_flux,0.6423357664233577,0.7349397590361446,0.24242424242424243,0.14285714285714285,0.8,85.00000000000016,104.99999999999999,0.575742170861344
test_0138,jitter,logistic_features,0.6070038910505837,0.7216494845360824,0.24,0.15,0.6,73.33333333333351,153.33333333333331,0.38173220507715283
test_0138,jitter,temporal_cnn,0.5799522673031026,0.7035175879396985,0.0,0.0,0.0,0.0,0.0,0.26785714285714285
test_0138,jitter,dilated_cnn,0.6007326007326008,0.7164179104477612,0.0,0.0,0.0,0.0,0.0,0.27349788082772375
test_0138,jitter,contract_tcn_aug,0.8433734939759037,0.7887323943661971,0.8333333333333333,0.7142857142857143,1.0,148.00000000000003,48.00000000000004,0.7463110447431005
test_0139,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0139,compound,spectral_flux,0.28342245989304815,0.5671641791044777,0.1111111111111111,0.058823529411764705,1.0,413.3333333333333,246.66666666666674,0.4238268338320269
test_0139,compound,logistic_features,0.14246575342465753,0.5396825396825397,0.12,0.06382978723404255,1.0,179.99999999999997,486.66666666666674,0.33953486784622106
test_0139,compound,temporal_cnn,0.2874251497005988,0.6153846153846153,0.0,0.0,0.0,0.0,0.0,0.18997132587915605
test_0139,compound,dilated_cnn,0.3031203566121843,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19646691391762636
test_0139,compound,contract_tcn_aug,0.823529411764706,0.6229508196721312,0.6666666666666666,0.5,1.0,193.33333333333343,99.99999999999994,0.6262996941896024
test_0140,clean,adaptive_energy,0.894854586129754,0.983050847457627,0.7142857142857143,0.5555555555555556,1.0,4.0000000000000036,4.000000000000092,0.9475218658892128
test_0140,clean,spectral_flux,0.8707482993197279,0.9310344827586207,0.6666666666666666,0.5,1.0,40.000000000000036,44.00000000000004,0.8319187089061566
test_0140,clean,logistic_features,0.8703703703703703,0.912280701754386,0.6666666666666666,0.5,1.0,16.000000000000014,92.00000000000017,0.8360248447204969
test_0140,clean,temporal_cnn,0.8933333333333333,0.9291338582677166,0.8333333333333333,0.7142857142857143,1.0,16.000000000000014,20.000000000000018,0.9544930875576038
test_0140,clean,dilated_cnn,0.9351851851851852,0.9448818897637796,0.9090909090909091,0.8333333333333334,1.0,7.999999999999918,20.000000000000018,0.9136645962732919
test_0140,clean,contract_tcn_aug,0.9327146171693735,0.944,0.9090909090909091,0.8333333333333334,1.0,12.0000000000001,16.000000000000014,0.9719276356830943
test_0141,noise,adaptive_energy,0.6030267753201397,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2745238095238095
test_0141,noise,spectral_flux,0.6037296037296037,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2747436203195802
test_0141,noise,logistic_features,0.6030267753201397,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2745238095238095
test_0141,noise,temporal_cnn,0.6030267753201397,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2745238095238095
test_0141,noise,dilated_cnn,0.6030267753201397,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2745238095238095
test_0141,noise,contract_tcn_aug,0.767816091954023,0.631578947368421,0.7272727272727272,0.8,0.6666666666666666,40.000000000000036,74.99999999999984,0.6947080429223288
test_0142,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0142,reverb,spectral_flux,0.36410256410256403,0.6329113924050633,0.12,0.06382978723404255,1.0,593.3333333333331,86.6666666666666,0.4282051282051281
test_0142,reverb,logistic_features,0.013651877133105804,0.09302325581395349,0.048780487804878044,0.02631578947368421,0.3333333333333333,20.000000000000018,1380.0000000000002,0.10489224476954538
test_0142,reverb,temporal_cnn,0.29085457271364323,0.5591397849462365,0.15384615384615383,0.1,0.3333333333333333,459.99999999999994,0.0,0.2235660056889107
test_0142,reverb,dilated_cnn,0.3761194029850746,0.6666666666666667,0.28571428571428575,0.25,0.3333333333333333,3360.0,80.00000000000007,0.25891330891330894
test_0142,reverb,contract_tcn_aug,0.8333333333333333,0.7578947368421053,0.6666666666666666,0.6666666666666666,0.6666666666666666,49.99999999999982,910.0000000000001,0.5507587650444793
test_0143,clipping,adaptive_energy,0.9297820823244551,0.9090909090909091,0.9090909090909091,0.8333333333333334,1.0,4.000000000000092,44.00000000000008,0.9154155442081138
test_0143,clipping,spectral_flux,0.9245742092457422,0.9189189189189189,0.8333333333333333,0.7142857142857143,1.0,8.000000000000096,92.00000000000004,0.857347866682905
test_0143,clipping,logistic_features,0.925,0.8990825688073394,0.7692307692307693,0.625,1.0,8.000000000000096,175.99999999999994,0.8640770593951865
test_0143,clipping,temporal_cnn,0.972972972972973,0.9075630252100839,1.0,1.0,1.0,19.99999999999984,23.999999999999932,0.9400560224089636
test_0143,clipping,dilated_cnn,0.9827160493827161,0.9401709401709402,1.0,1.0,1.0,8.000000000000007,19.99999999999993,0.9407563025210084
test_0143,clipping,contract_tcn_aug,0.9801980198019802,0.9310344827586207,1.0,1.0,1.0,7.999999999999918,23.999999999999932,0.9400560224089636
test_0144,gain_drift,adaptive_energy,0.855457227138643,0.8705882352941177,0.7272727272727273,0.5714285714285714,1.0,135.0,14.999999999999902,0.8345637717715323
test_0144,gain_drift,spectral_flux,0.9556962025316457,0.9130434782608695,0.7272727272727273,0.5714285714285714,1.0,130.0,14.999999999999902,0.8873958840198072
test_0144,gain_drift,logistic_features,0.9377049180327869,0.8735632183908045,0.888888888888889,0.8,1.0,135.0,15.000000000000014,0.8857586512866016
test_0144,gain_drift,temporal_cnn,0.9777777777777777,0.9213483146067416,1.0,1.0,1.0,20.000000000000018,15.000000000000124,0.8901952085181899
test_0144,gain_drift,dilated_cnn,0.9756097560975608,0.9215686274509804,1.0,1.0,1.0,20.000000000000128,19.999999999999908,0.9625748502994013
test_0144,gain_drift,contract_tcn_aug,0.968944099378882,0.8958333333333334,1.0,1.0,1.0,34.99999999999992,14.999999999999902,0.9259094942324756
test_0145,jitter,adaptive_energy,0.7535771065182829,0.75,0.3636363636363636,0.2222222222222222,1.0,76.66666666666666,73.33333333333354,0.6586606743903997
test_0145,jitter,spectral_flux,0.6602739726027398,0.7542857142857143,0.4,0.25,1.0,143.3333333333335,123.33333333333337,0.5322930794153106
test_0145,jitter,logistic_features,0.6269035532994923,0.6938775510204082,0.2,0.14285714285714285,0.3333333333333333,450.00000000000017,139.9999999999997,0.30787068116720373
test_0145,jitter,temporal_cnn,0.6146458583433373,0.7093596059113301,0.0,0.0,0.0,0.0,0.0,0.27853429066600643
test_0145,jitter,dilated_cnn,0.6289926289926291,0.7093596059113301,0.0,0.0,0.0,0.0,0.0,0.28315412186379924
test_0145,jitter,contract_tcn_aug,0.9388560157790927,0.776978417266187,1.0,1.0,1.0,43.33333333333337,59.99999999999998,0.7970691638209069
test_0146,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0146,compound,spectral_flux,0.3133903133903134,0.2857142857142857,0.10256410256410256,0.05555555555555555,0.6666666666666666,510.0,449.99999999999983,0.17269331975214325
test_0146,compound,logistic_features,0.23229461756373934,0.2641509433962264,0.05128205128205128,0.027777777777777776,0.3333333333333333,80.00000000000007,819.9999999999999,0.22653127917833799
test_0146,compound,temporal_cnn,0.3905325443786982,0.6021505376344085,0.26666666666666666,0.16666666666666666,0.6666666666666666,559.9999999999999,89.99999999999997,0.2545466880187384
test_0146,compound,dilated_cnn,0.4100294985250737,0.594059405940594,0.0,0.0,0.0,0.0,0.0,0.21258636788048554
test_0146,compound,contract_tcn_aug,0.6894409937888198,0.5714285714285715,0.5,0.4,0.6666666666666666,279.99999999999994,30.00000000000003,0.4485660141768739
test_0147,clean,adaptive_energy,0.787878787878788,0.8571428571428571,0.6666666666666666,0.5,1.0,75.00000000000001,19.99999999999985,0.7695339701225841
test_0147,clean,spectral_flux,0.8356164383561645,0.896551724137931,0.6666666666666666,0.5,1.0,40.000000000000036,5.000000000000004,0.8560895981359685
test_0147,clean,logistic_features,0.8421052631578947,0.8705882352941177,0.5714285714285715,0.4,1.0,40.000000000000036,15.000000000000014,0.8622201135832542
test_0147,clean,temporal_cnn,0.9618320610687023,0.945054945054945,0.8,0.6666666666666666,1.0,19.999999999999908,4.999999999999893,0.9511995637949837
test_0147,clean,dilated_cnn,0.9844961240310077,0.9565217391304348,1.0,1.0,1.0,19.999999999999908,0.0,0.9621046892039259
test_0147,clean,contract_tcn_aug,0.9808429118773947,0.9473684210526315,1.0,1.0,1.0,24.99999999999991,0.0,0.962096300645919
test_0148,noise,adaptive_energy,0.44357976653696496,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.22999999999999998
test_0148,noise,spectral_flux,0.4441558441558442,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.23014548056284287
test_0148,noise,logistic_features,0.44357976653696496,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.22999999999999998
test_0148,noise,temporal_cnn,0.44357976653696496,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.22999999999999998
test_0148,noise,dilated_cnn,0.44357976653696496,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.22999999999999998
test_0148,noise,contract_tcn_aug,0.8793565683646113,0.8775510204081632,0.6666666666666665,0.6,0.75,313.3333333333334,73.33333333333319,0.6788071664309288
test_0149,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0149,reverb,spectral_flux,0.32067510548523204,0.3833333333333333,0.24489795918367346,0.13953488372093023,1.0,173.33333333333326,673.3333333333334,0.3558808994316777
test_0149,reverb,logistic_features,0.01714285714285714,0.07228915662650602,0.07407407407407407,0.047619047619047616,0.16666666666666666,0.0,939.9999999999995,0.06578867142247424
test_0149,reverb,temporal_cnn,0.07850467289719626,0.3333333333333333,0.2222222222222222,0.16666666666666666,0.3333333333333333,39.99999999999976,890.0000000000001,0.14705898071029094
test_0149,reverb,dilated_cnn,0.3715846994535519,0.5376344086021505,0.16666666666666666,0.16666666666666666,0.16666666666666666,19.999999999999908,1020.0,0.2239852807320111
test_0149,reverb,contract_tcn_aug,0.8903878583473861,0.7037037037037038,0.7272727272727272,0.8,0.6666666666666666,44.999999999999815,485.00000000000017,0.6644445963808742
test_0150,clipping,adaptive_energy,0.9517241379310345,0.9264705882352942,0.923076923076923,0.8571428571428571,1.0,13.333333333333345,16.666666666666533,0.9815980629539951
test_0150,clipping,spectral_flux,0.9587628865979383,0.9428571428571428,0.8571428571428571,0.75,1.0,13.333333333333345,9.999999999999934,0.9836459836459837
test_0150,clipping,logistic_features,0.9482758620689654,0.9343065693430657,0.8571428571428571,0.75,1.0,16.666666666666682,80.0,0.9092009685230025
test_0150,clipping,temporal_cnn,0.986159169550173,0.9600000000000001,0.923076923076923,0.8571428571428571,1.0,6.666666666666599,13.333333333333272,0.9975621647976596
test_0150,clipping,dilated_cnn,0.9913043478260869,0.9664429530201343,1.0,1.0,1.0,10.000000000000009,6.666666666666525,0.9747126436781609
test_0150,clipping,contract_tcn_aug,0.9844020797227038,0.9659863945578231,0.8571428571428571,0.75,1.0,3.333333333333336,9.999999999999861,0.9951076320939335
test_0151,gain_drift,adaptive_energy,0.6451612903225806,0.6285714285714286,0.6153846153846153,0.4444444444444444,1.0,294.99999999999994,245.00000000000006,0.4852785401319274
test_0151,gain_drift,spectral_flux,0.7266666666666667,0.684931506849315,0.47058823529411764,0.3076923076923077,1.0,285.00000000000006,250.00000000000023,0.6444663621262459
test_0151,gain_drift,logistic_features,0.5821917808219178,0.6285714285714286,0.5714285714285715,0.4,1.0,185.00000000000003,295.0,0.5420819490586932
test_0151,gain_drift,temporal_cnn,0.8758169934640523,0.8148148148148148,0.8,0.6666666666666666,1.0,59.999999999999915,200.0,0.8048172757475083
test_0151,gain_drift,dilated_cnn,0.7914110429447854,0.8604651162790697,0.8,0.6666666666666666,1.0,24.99999999999991,200.00000000000006,0.7852073175993441
test_0151,gain_drift,contract_tcn_aug,0.9050632911392406,0.8333333333333333,0.888888888888889,0.8,1.0,35.0,200.00000000000006,0.8421926910299004
test_0152,jitter,adaptive_energy,0.8388106416275429,0.7837837837837838,0.41379310344827586,0.2608695652173913,1.0,29.999999999999954,130.0000000000002,0.7913767469521259
test_0152,jitter,spectral_flux,0.727509778357236,0.7329842931937173,0.3157894736842105,0.1875,1.0,139.99999999999991,169.99999999999974,0.5084963445959297
test_0152,jitter,logistic_features,0.664327485380117,0.6995073891625616,0.42857142857142855,0.375,0.5,153.33333333333317,539.9999999999994,0.3894736842105263
test_0152,jitter,temporal_cnn,0.6499429874572407,0.6923076923076924,0.0,0.0,0.0,0.0,0.0,0.2890926640926641
test_0152,jitter,dilated_cnn,0.6477272727272727,0.6923076923076924,0.0,0.0,0.0,0.0,0.0,0.2883553421368547
test_0152,jitter,contract_tcn_aug,0.9292196007259527,0.7777777777777779,0.7142857142857143,0.625,0.8333333333333334,23.999999999999844,47.99999999999991,0.838954529180093
test_0153,compound,adaptive_energy,0.02181818181818182,0.0,0.0,0.0,0.0,0.0,0.0,0.289390756302521
test_0153,compound,spectral_flux,0.5373608903020668,0.535031847133758,0.23529411764705882,0.13333333333333333,1.0,370.00000000000006,386.66666666666674,0.413765506202481
test_0153,compound,logistic_features,0.39501779359430605,0.4413793103448276,0.17543859649122806,0.09803921568627451,0.8333333333333334,176.0,659.9999999999999,0.34747053994011395
test_0153,compound,temporal_cnn,0.6095017381228274,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2771287448989748
test_0153,compound,dilated_cnn,0.6178861788617886,0.6728971962616822,0.0,0.0,0.0,0.0,0.0,0.27957048693840864
test_0153,compound,contract_tcn_aug,0.7872340425531916,0.6507936507936508,0.7272727272727272,0.8,0.6666666666666666,60.00000000000003,100.00000000000009,0.7216280451574569
test_0154,clean,adaptive_energy,0.851528384279476,0.846153846153846,0.7142857142857143,0.5555555555555556,1.0,35.99999999999994,52.000000000000135,0.8243318960800192
test_0154,clean,spectral_flux,0.8863636363636365,0.8301886792452831,0.6666666666666666,0.5,1.0,40.000000000000036,47.99999999999995,0.8437822701655303
test_0154,clean,logistic_features,0.8643678160919539,0.7676767676767675,0.7142857142857143,0.5555555555555556,1.0,35.99999999999994,72.00000000000024,0.7260951253254717
test_0154,clean,temporal_cnn,0.9712918660287082,0.9107142857142857,0.8333333333333333,0.7142857142857143,1.0,23.999999999999844,56.00000000000014,0.8551401869158878
test_0154,clean,dilated_cnn,0.9466019417475728,0.8648648648648648,0.888888888888889,1.0,0.8,4.999999999999893,9.999999999999897,0.9016021361815755
test_0154,clean,contract_tcn_aug,0.9241706161137442,0.8727272727272728,0.8000000000000002,0.8,0.8,0.0,4.999999999999893,0.885118619698059
test_0155,noise,adaptive_energy,0.6013986013986015,0.7024390243902439,0.0,0.0,0.0,0.0,0.0,0.2733333333333333
test_0155,noise,spectral_flux,0.6021003500583431,0.7024390243902439,0.0,0.0,0.0,0.0,0.0,0.27355115668972096
test_0155,noise,logistic_features,0.6013986013986015,0.7024390243902439,0.0,0.0,0.0,0.0,0.0,0.2733333333333333
test_0155,noise,temporal_cnn,0.6013986013986015,0.7024390243902439,0.0,0.0,0.0,0.0,0.0,0.2733333333333333
test_0155,noise,dilated_cnn,0.602803738317757,0.7024390243902439,0.0,0.0,0.0,0.0,0.0,0.27376970855231725
test_0155,noise,contract_tcn_aug,0.7780040733197556,0.7969924812030076,0.6666666666666666,0.5714285714285714,0.8,85.00000000000007,24.9999999999998,0.7059187543667033
test_0156,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0156,reverb,spectral_flux,0.5434782608695652,0.625,0.17391304347826084,0.09523809523809523,1.0,240.00000000000023,664.9999999999998,0.47556462585034015
test_0156,reverb,logistic_features,0.06896551724137931,0.07272727272727272,0.13793103448275865,0.08,0.5,489.9999999999998,489.9999999999999,0.11915995756100606
test_0156,reverb,temporal_cnn,0.3611940298507463,0.5081967213114754,0.14285714285714288,0.1,0.25,99.99999999999964,940.0,0.17765454007690032
test_0156,reverb,dilated_cnn,0.4417989417989418,0.5846153846153846,0.0,0.0,0.0,0.0,0.0,0.20784929356357926
test_0156,reverb,contract_tcn_aug,0.8457943925233645,0.6728971962616822,0.36363636363636365,0.2857142857142857,0.5,10.000000000000009,809.9999999999999,0.5204705735505211
test_0157,clipping,adaptive_energy,0.5883777239709443,0.6781609195402298,0.3333333333333333,0.2857142857142857,0.4,2050.0000000000005,19.999999999999794,0.38306332842415314
test_0157,clipping,spectral_flux,0.8834355828220859,0.7884615384615384,0.7692307692307693,0.625,1.0,99.99999999999994,24.00000000000011,0.8180447354585861
test_0157,clipping,logistic_features,0.8983739837398375,0.8518518518518519,0.7692307692307693,0.625,1.0,67.99999999999994,80.00000000000016,0.8493200876331494
test_0157,clipping,temporal_cnn,0.9224806201550387,0.84375,0.8333333333333333,0.7142857142857143,1.0,28.000000000000114,51.99999999999978,0.7984536437525831
test_0157,clipping,dilated_cnn,0.9696969696969696,0.8818897637795275,1.0,1.0,1.0,43.99999999999995,16.000000000000103,0.852556985174058
test_0157,clipping,contract_tcn_aug,0.9523809523809523,0.8771929824561403,0.9090909090909091,0.8333333333333334,1.0,55.99999999999996,16.000000000000103,0.9321960157957141
test_0158,gain_drift,adaptive_energy,0.8560606060606061,0.7478260869565216,0.8,0.6666666666666666,1.0,126.66666666666657,39.99999999999974,0.8095866900965147
test_0158,gain_drift,spectral_flux,0.8025210084033614,0.7413793103448277,0.6666666666666666,0.5,1.0,326.66666666666674,43.33333333333352,0.7882002970899044
test_0158,gain_drift,logistic_features,0.711217183770883,0.5825242718446602,0.7499999999999999,0.6,1.0,203.33333333333337,290.00000000000034,0.5966542750929368
test_0158,gain_drift,temporal_cnn,0.7937219730941704,0.7796610169491525,0.923076923076923,0.8571428571428571,1.0,213.3333333333333,119.99999999999989,0.7458842272968667
test_0158,gain_drift,dilated_cnn,0.9760589318600369,0.918918918918919,1.0,1.0,1.0,33.333333333333414,10.000000000000231,0.9466458116093153
test_0158,gain_drift,contract_tcn_aug,0.9716446124763706,0.888888888888889,1.0,1.0,1.0,36.66666666666663,13.333333333333567,0.9258977082397156
test_0159,jitter,adaptive_energy,0.6596306068601583,0.8175182481751825,0.25641025641025644,0.14705882352941177,1.0,16.000000000000014,47.99999999999978,0.7794285714285715
test_0159,jitter,spectral_flux,0.4448336252189142,0.6904761904761905,0.15,0.08571428571428572,0.6,179.99999999999991,53.33333333333338,0.5101917690152985
test_0159,jitter,logistic_features,0.3704775687409551,0.6666666666666665,0.12500000000000003,0.09090909090909091,0.2,79.99999999999963,4340.0,0.2726995424504321
test_0159,jitter,temporal_cnn,0.35537190082644626,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2117731514716439
test_0159,jitter,dilated_cnn,0.35783633841886264,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21235521235521237
test_0159,jitter,contract_tcn_aug,0.8294573643410853,0.7500000000000001,0.8333333333333333,0.7142857142857143,1.0,115.99999999999993,67.99999999999989,0.7029900332225913
test_0160,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0160,compound,spectral_flux,0.29799426934097417,0.6052631578947367,0.09836065573770492,0.05172413793103448,1.0,53.3333333333332,553.3333333333334,0.33319724650994004
test_0160,compound,logistic_features,0.17241379310344826,0.5454545454545454,0.1111111111111111,0.058823529411764705,1.0,139.99999999999994,506.6666666666668,0.2692833230853317
test_0160,compound,temporal_cnn,0.2890510948905109,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19578534672874295
test_0160,compound,dilated_cnn,0.29437229437229434,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19651921682378534
test_0160,compound,contract_tcn_aug,0.792079207920792,0.6301369863013699,0.3333333333333333,0.3333333333333333,0.3333333333333333,80.00000000000001,20.000000000000018,0.6461904761904761
test_0161,clean,adaptive_energy,0.9710144927536232,0.9473684210526316,0.9090909090909091,0.8333333333333334,1.0,12.00000000000001,12.000000000000188,0.9917184265010351
test_0161,clean,spectral_flux,0.9714285714285714,0.9500000000000001,0.9090909090909091,0.8333333333333334,1.0,12.00000000000001,11.999999999999922,0.9919517102615695
test_0161,clean,logistic_features,0.973621103117506,0.9655172413793104,0.9090909090909091,0.8333333333333334,1.0,16.000000000000014,0.0,0.9904761904761905
test_0161,clean,temporal_cnn,0.9928057553956835,0.975609756097561,1.0,1.0,1.0,7.99999999999983,3.999999999999915,1.0
test_0161,clean,dilated_cnn,0.9928057553956835,0.975609756097561,1.0,1.0,1.0,7.99999999999983,3.999999999999915,1.0
test_0161,clean,contract_tcn_aug,0.9903846153846154,0.9672131147540983,1.0,1.0,1.0,11.999999999999833,3.999999999999915,1.0
test_0162,noise,adaptive_energy,0.53836784409257,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2552380952380952
test_0162,noise,spectral_flux,0.5390243902439025,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25542570951585974
test_0162,noise,logistic_features,0.53836784409257,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2552380952380952
test_0162,noise,temporal_cnn,0.53836784409257,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2552380952380952
test_0162,noise,dilated_cnn,0.5390243902439025,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25542570951585974
test_0162,noise,contract_tcn_aug,0.8356435643564358,0.8571428571428572,0.7142857142857143,0.5555555555555556,1.0,48.000000000000135,60.00000000000014,0.732811802944363
test_0163,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0163,reverb,spectral_flux,0.3913043478260869,0.6290322580645162,0.23255813953488372,0.13157894736842105,1.0,352.0,364.00000000000017,0.4513604154270569
test_0163,reverb,logistic_features,0.07547169811320754,0.20253164556962025,0.2857142857142857,0.16666666666666666,1.0,36.00000000000003,876.0000000000001,0.2576397286923603
test_0163,reverb,temporal_cnn,0.25490196078431376,0.4383561643835616,0.0,0.0,0.0,0.0,0.0,0.12572446741854634
test_0163,reverb,dilated_cnn,0.4258760107816712,0.6060606060606061,0.0,0.0,0.0,0.0,0.0,0.20149839579493478
test_0163,reverb,contract_tcn_aug,0.9411764705882352,0.9180327868852459,0.7142857142857143,0.5555555555555556,1.0,19.99999999999993,20.000000000000018,0.9483870967741935
test_0164,clipping,adaptive_energy,0.5093167701863354,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2461904761904762
test_0164,clipping,spectral_flux,0.9333333333333333,0.9263157894736843,0.6666666666666666,0.5,1.0,9.999999999999897,250.00000000000023,0.8345514950166113
test_0164,clipping,logistic_features,0.9523809523809524,0.945054945054945,0.888888888888889,0.8,1.0,14.99999999999979,10.00000000000012,0.9800664451827242
test_0164,clipping,temporal_cnn,0.9403669724770642,0.9056603773584906,0.888888888888889,0.8,1.0,20.000000000000018,20.000000000000018,0.9771181199752628
test_0164,clipping,dilated_cnn,0.9403669724770642,0.9056603773584906,0.888888888888889,0.8,1.0,45.00000000000015,5.000000000000004,0.9019789734075448
test_0164,clipping,contract_tcn_aug,0.9451073985680191,0.924731182795699,0.8,0.6666666666666666,1.0,10.000000000000009,45.00000000000004,0.8714367123644534
test_0165,gain_drift,adaptive_energy,0.6836363636363636,0.7692307692307693,0.6666666666666666,0.5,1.0,35.00000000000003,184.9999999999999,0.6613568504324807
test_0165,gain_drift,spectral_flux,0.6763636363636364,0.759493670886076,0.5333333333333333,0.36363636363636365,1.0,50.00000000000004,174.9999999999999,0.6982716163388433
test_0165,gain_drift,logistic_features,0.5244444444444444,0.45161290322580644,0.6153846153846153,0.4444444444444444,1.0,55.00000000000005,359.99999999999994,0.3622109221046909
test_0165,gain_drift,temporal_cnn,0.7174887892376681,0.7105263157894737,0.6,0.5,0.75,53.33333333333334,20.000000000000167,0.7055206698063842
test_0165,gain_drift,dilated_cnn,0.7518248175182483,0.8936170212765957,0.6666666666666666,0.5,1.0,79.99999999999996,20.000000000000128,0.7848061805367309
test_0165,gain_drift,contract_tcn_aug,0.9402390438247011,0.9690721649484536,0.7272727272727273,0.5714285714285714,1.0,10.000000000000009,5.0000000000001155,0.974025974025974
test_0166,jitter,adaptive_energy,0.735408560311284,0.78125,0.27777777777777773,0.16129032258064516,1.0,83.99999999999986,35.99999999999994,0.8088544043815608
test_0166,jitter,spectral_flux,0.585949177877429,0.7435897435897435,0.2105263157894737,0.12121212121212122,0.8,89.9999999999998,135.00000000000023,0.5347374847374848
test_0166,jitter,logistic_features,0.5109677419354838,0.6741573033707865,0.16666666666666666,0.14285714285714285,0.2,79.99999999999918,780.0000000000002,0.27745146839223495
test_0166,jitter,temporal_cnn,0.5056603773584906,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24675324675324672
test_0166,jitter,dilated_cnn,0.50187265917603,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24571428571428575
test_0166,jitter,contract_tcn_aug,0.8724832214765101,0.8925619834710743,0.9090909090909091,0.8333333333333334,1.0,39.9999999999999,12.0000000000001,0.9184530310121864
test_0167,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0167,compound,spectral_flux,0.3906581740976645,0.5333333333333333,0.14285714285714288,0.07692307692307693,1.0,275.0000000000001,195.00000000000006,0.36295747831605674
test_0167,compound,logistic_features,0.2179176755447942,0.34408602150537637,0.11320754716981131,0.061224489795918366,0.75,353.3333333333335,286.66666666666663,0.25580472024115875
test_0167,compound,temporal_cnn,0.3803009575923393,0.6478873239436619,0.0,0.0,0.0,0.0,0.0,0.2145093226180669
test_0167,compound,dilated_cnn,0.39136302294197034,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2181208053691275
test_0167,compound,contract_tcn_aug,0.9097472924187726,0.6987951807228916,1.0,1.0,1.0,44.999999999999986,74.99999999999996,0.7714360352291386
test_0168,clean,adaptive_energy,0.8441064638783271,0.896551724137931,0.8,0.6666666666666666,1.0,20.000000000000018,24.99999999999991,0.9360639360639361
test_0168,clean,spectral_flux,0.8257575757575757,0.9347826086956522,0.6666666666666666,0.5,1.0,15.000000000000014,80.00000000000013,0.861111111111111
test_0168,clean,logistic_features,0.8671875,0.9213483146067416,0.7272727272727273,0.5714285714285714,1.0,15.000000000000014,70.0,0.8379551820728292
test_0168,clean,temporal_cnn,0.9118773946360154,0.9791666666666666,0.8,0.6666666666666666,1.0,5.000000000000004,5.000000000000004,0.9574468085106382
test_0168,clean,dilated_cnn,0.9876543209876543,0.9696969696969697,1.0,1.0,1.0,5.000000000000004,10.000000000000009,1.0
test_0168,clean,contract_tcn_aug,0.967741935483871,0.9896907216494846,0.888888888888889,0.8,1.0,5.000000000000004,0.0,0.984375
test_0169,noise,adaptive_energy,0.47328244274809156,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.23857142857142857
test_0169,noise,spectral_flux,0.4738853503184713,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.2387312186978297
test_0169,noise,logistic_features,0.47328244274809156,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.23857142857142857
test_0169,noise,temporal_cnn,0.47328244274809156,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.23857142857142857
test_0169,noise,dilated_cnn,0.47328244274809156,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.23857142857142857
test_0169,noise,contract_tcn_aug,0.8651399491094147,0.7761194029850748,0.8333333333333333,0.7142857142857143,1.0,139.99999999999997,56.00000000000005,0.6138872192168126
test_0170,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0170,reverb,spectral_flux,0.5566600397614314,0.7090909090909092,0.1702127659574468,0.09302325581395349,1.0,165.00000000000006,429.99999999999983,0.4462834917891098
test_0170,reverb,logistic_features,0.08938547486033518,0.19444444444444448,0.10810810810810813,0.06060606060606061,0.5,60.00000000000006,379.9999999999999,0.06303727483502765
test_0170,reverb,temporal_cnn,0.2558502340093604,0.48387096774193544,0.0,0.0,0.0,0.0,0.0,0.13542428644231735
test_0170,reverb,dilated_cnn,0.352773826458037,0.6131386861313869,0.0,0.0,0.0,0.0,0.0,0.1786058243522128
test_0170,reverb,contract_tcn_aug,0.8962025316455696,0.8623853211009173,0.888888888888889,0.8,1.0,25.000000000000135,50.00000000000004,0.8513824884792627
test_0171,clipping,adaptive_energy,0.42307692307692313,0.8089887640449438,0.16666666666666669,0.09090909090909091,1.0,59.99999999999998,93.33333333333327,0.652063492063492
test_0171,clipping,spectral_flux,0.7424242424242424,0.8615384615384615,0.7499999999999999,0.6,1.0,160.00000000000003,6.666666666666525,0.7948235863267034
test_0171,clipping,logistic_features,0.7461538461538463,0.8437499999999999,0.7499999999999999,0.6,1.0,160.00000000000003,13.333333333333197,0.7985269660251841
test_0171,clipping,temporal_cnn,0.7642857142857142,0.8450704225352113,0.6666666666666666,0.5,1.0,146.66666666666669,33.333333333333215,0.7142610104842934
test_0171,clipping,dilated_cnn,0.8764044943820224,0.918918918918919,0.7499999999999999,0.6,1.0,153.33333333333334,19.99999999999987,0.8555008210180625
test_0171,clipping,contract_tcn_aug,0.8372093023255813,0.8656716417910448,0.6666666666666666,0.5,1.0,140.0,19.99999999999987,0.7932738669238188
test_0172,gain_drift,adaptive_energy,0.9275362318840581,0.8387096774193548,0.923076923076923,0.8571428571428571,1.0,29.999999999999805,36.66666666666655,0.9332781332575557
test_0172,gain_drift,spectral_flux,0.7482014388489209,0.7413793103448277,0.7058823529411764,0.5454545454545454,1.0,129.9999999999998,200.00000000000009,0.675371029677862
test_0172,gain_drift,logistic_features,0.7416879795396419,0.6285714285714286,0.625,0.5,0.8333333333333334,143.99999999999977,91.9999999999999,0.6557146043429081
test_0172,gain_drift,temporal_cnn,0.8086124401913876,0.6964285714285714,0.8333333333333334,0.8333333333333334,0.8333333333333334,51.99999999999996,40.000000000000036,0.7262187407467227
test_0172,gain_drift,dilated_cnn,0.9301310043668123,0.8412698412698414,0.923076923076923,0.8571428571428571,1.0,56.66666666666668,66.66666666666673,0.8466042154566745
test_0172,gain_drift,contract_tcn_aug,0.9938398357289527,0.979020979020979,1.0,1.0,1.0,0.0,10.000000000000009,1.0
test_0173,jitter,adaptive_energy,0.8057324840764332,0.811881188118812,0.2285714285714286,0.12903225806451613,1.0,144.99999999999997,285.0,0.7066488629641993
test_0173,jitter,spectral_flux,0.7102564102564103,0.7230769230769231,0.16,0.09523809523809523,0.5,420.00000000000017,30.00000000000003,0.48608720596672406
test_0173,jitter,logistic_features,0.6408450704225352,0.6618705035971223,0.28571428571428575,0.2,0.5,940.0,290.00000000000006,0.3568922305764411
test_0173,jitter,temporal_cnn,0.6394557823129251,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.28285714285714286
test_0173,jitter,dilated_cnn,0.6394557823129251,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.28285714285714286
test_0173,jitter,contract_tcn_aug,0.9360146252285192,0.8247422680412372,1.0,1.0,1.0,155.00000000000009,20.000000000000128,0.8790168415820764
test_0174,compound,adaptive_energy,0.14285714285714285,0.18181818181818182,0.12500000000000003,0.09090909090909091,0.2,40.000000000000036,199.9999999999993,0.1688609457190046
test_0174,compound,spectral_flux,0.47692307692307684,0.4424778761061947,0.13559322033898305,0.07407407407407407,0.8,234.99999999999977,439.99999999999966,0.35996385174012263
test_0174,compound,logistic_features,0.3649906890130354,0.42975206611570244,0.16129032258064516,0.08771929824561403,1.0,571.9999999999999,271.9999999999998,0.35449667072825514
test_0174,compound,temporal_cnn,0.5347985347985348,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2542857142857143
test_0174,compound,dilated_cnn,0.5387453874538745,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2554112554112554
test_0174,compound,contract_tcn_aug,0.7211267605633803,0.5217391304347827,0.4444444444444445,0.5,0.4,60.00000000000028,20.000000000000018,0.5521382525612986
test_0175,clean,adaptive_energy,0.8615384615384616,0.8837209302325582,0.7272727272727273,0.5714285714285714,1.0,30.00000000000003,134.9999999999999,0.7914965986394559
test_0175,clean,spectral_flux,0.841025641025641,0.8604651162790697,0.6666666666666666,0.5,1.0,35.00000000000003,149.99999999999991,0.7896825396825398
test_0175,clean,logistic_features,0.852791878172589,0.8372093023255814,0.7272727272727273,0.5714285714285714,1.0,45.000000000000014,125.0,0.7561963916001184
test_0175,clean,temporal_cnn,0.9665071770334929,0.9263157894736843,1.0,1.0,1.0,20.000000000000018,15.000000000000014,0.9629251700680272
test_0175,clean,dilated_cnn,0.976303317535545,0.9484536082474228,1.0,1.0,1.0,15.000000000000014,10.000000000000009,1.0
test_0175,clean,contract_tcn_aug,0.9622641509433962,0.9183673469387755,1.0,1.0,1.0,25.00000000000002,15.000000000000014,0.961590056583381
test_0176,noise,adaptive_energy,0.3425414364640884,0.6906474820143885,0.0,0.0,0.0,0.0,0.0,0.20761904761904762
test_0176,noise,spectral_flux,0.343015214384509,0.6906474820143885,0.0,0.0,0.0,0.0,0.0,0.2077271643214882
test_0176,noise,logistic_features,0.3425414364640884,0.6906474820143885,0.0,0.0,0.0,0.0,0.0,0.20761904761904762
test_0176,noise,temporal_cnn,0.3425414364640884,0.6906474820143885,0.0,0.0,0.0,0.0,0.0,0.20761904761904762
test_0176,noise,dilated_cnn,0.3425414364640884,0.6906474820143885,0.0,0.0,0.0,0.0,0.0,0.20761904761904762
test_0176,noise,contract_tcn_aug,0.82,0.7704918032786885,0.4,0.3333333333333333,0.5,30.00000000000003,740.0,0.640422077922078
test_0177,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0177,reverb,spectral_flux,0.4194174757281553,0.5864661654135339,0.21276595744680848,0.11904761904761904,1.0,220.0000000000002,228.00000000000003,0.3942943483109688
test_0177,reverb,logistic_features,0.10526315789473684,0.3125,0.163265306122449,0.09090909090909091,0.8,495.0,135.0,0.19442428620683996
test_0177,reverb,temporal_cnn,0.36262203626220363,0.5590062111801243,0.0,0.0,0.0,0.0,0.0,0.20016509752617337
test_0177,reverb,dilated_cnn,0.3897158322056834,0.6473988439306357,0.0,0.0,0.0,0.0,0.0,0.2158746015888873
test_0177,reverb,contract_tcn_aug,0.9179331306990883,0.8085106382978724,1.0,1.0,1.0,35.999999999999766,72.0000000000002,0.7517254174397031
test_0178,clipping,adaptive_energy,0.6013986013986015,0.6990291262135923,0.0,0.0,0.0,0.0,0.0,0.2742857142857143
test_0178,clipping,spectral_flux,0.9198473282442747,0.9104477611940298,0.8,0.6666666666666666,1.0,106.66666666666653,49.99999999999997,0.8285955753170302
test_0178,clipping,logistic_features,0.9297912713472486,0.9185185185185185,0.8571428571428571,0.75,1.0,23.33333333333328,56.666666666666494,0.903588616219376
test_0178,clipping,temporal_cnn,0.924187725631769,0.9150326797385621,0.8571428571428571,0.75,1.0,33.333333333333364,9.999999999999934,0.8976833976833977
test_0178,clipping,dilated_cnn,0.9678638941398865,0.9333333333333333,0.8571428571428571,0.75,1.0,13.333333333333272,20.000000000000018,0.9180284659989457
test_0178,clipping,contract_tcn_aug,0.963531669865643,0.9285714285714286,0.8,0.6666666666666666,1.0,19.999999999999943,13.333333333333345,0.941496237720484
test_0179,gain_drift,adaptive_energy,0.7851239669421487,0.6666666666666666,0.6666666666666666,0.5,1.0,160.00000000000003,40.000000000000036,0.6367681498829041
test_0179,gain_drift,spectral_flux,0.7755102040816326,0.7868852459016393,0.4615384615384615,0.3,1.0,386.66666666666674,33.333333333333364,0.7396666666666667
test_0179,gain_drift,logistic_features,0.7022222222222223,0.6909090909090909,0.5,0.3333333333333333,1.0,393.33333333333337,26.66666666666669,0.5744897959183674
test_0179,gain_drift,temporal_cnn,0.7394957983193278,0.7868852459016393,0.5454545454545454,0.375,1.0,306.6666666666667,60.00000000000006,0.6738297013720741
test_0179,gain_drift,dilated_cnn,0.970954356846473,0.9428571428571428,0.7499999999999999,0.6,1.0,20.000000000000018,6.666666666666672,0.9929161747343566
test_0179,gain_drift,contract_tcn_aug,0.9426229508196722,0.911764705882353,0.8571428571428571,0.75,1.0,26.66666666666669,13.333333333333345,0.9815668202764977
test_0180,jitter,adaptive_energy,0.6275510204081634,0.6486486486486486,0.15,0.08108108108108109,1.0,106.66666666666669,79.99999999999984,0.4702365511704033
test_0180,jitter,spectral_flux,0.42831215970961883,0.5526315789473685,0.13953488372093023,0.075,1.0,73.33333333333336,133.33333333333323,0.4605107855107855
test_0180,jitter,logistic_features,0.38796992481203013,0.6666666666666667,0.2857142857142857,0.16666666666666666,1.0,833.3333333333334,293.33333333333314,0.45186183488070275
test_0180,jitter,temporal_cnn,0.3713892709766162,0.6990291262135923,0.0,0.0,0.0,0.0,0.0,0.21235521235521235
test_0180,jitter,dilated_cnn,0.37447988904299584,0.6990291262135923,0.0,0.0,0.0,0.0,0.0,0.21306679668454412
test_0180,jitter,contract_tcn_aug,0.9027237354085603,0.6666666666666666,1.0,1.0,1.0,46.66666666666671,119.99999999999989,0.6953942232630758
test_0181,compound,adaptive_energy,0.0704225352112676,0.0,0.0,0.0,0.0,0.0,0.0,0.1351705099831037
test_0181,compound,spectral_flux,0.5320197044334976,0.6535947712418301,0.24489795918367346,0.13953488372093023,1.0,103.33333333333327,669.9999999999999,0.4841269841269842
test_0181,compound,logistic_features,0.48701298701298695,0.5974025974025975,0.27906976744186046,0.16216216216216217,1.0,193.33333333333343,590.0,0.4419991211637641
test_0181,compound,temporal_cnn,0.6064209274673008,0.6697674418604651,0.0,0.0,0.0,0.0,0.0,0.2762452107279693
test_0181,compound,dilated_cnn,0.6132075471698114,0.6826923076923077,0.2,0.25,0.16666666666666666,20.000000000000462,859.9999999999994,0.34813823314675096
test_0181,compound,contract_tcn_aug,0.6265664160401002,0.5217391304347826,0.5454545454545454,0.6,0.5,66.66666666666683,126.66666666666679,0.5112919730610885
test_0182,clean,adaptive_energy,0.9032258064516129,0.8923076923076924,0.8571428571428571,0.75,1.0,13.333333333333345,33.333333333333364,0.863474733801235
test_0182,clean,spectral_flux,0.8967971530249111,0.911764705882353,0.8571428571428571,0.75,1.0,13.333333333333345,26.666666666666544,0.9107662979843429
test_0182,clean,logistic_features,0.8880866425992779,0.8955223880597015,0.8571428571428571,0.75,1.0,13.333333333333345,33.333333333333215,0.9116242988423439
test_0182,clean,temporal_cnn,0.9886792452830188,0.9577464788732395,1.0,1.0,1.0,0.0,19.99999999999987,1.0
test_0182,clean,dilated_cnn,0.981132075471698,0.9295774647887323,1.0,1.0,1.0,6.666666666666672,26.666666666666544,1.0
test_0182,clean,contract_tcn_aug,0.9886792452830188,0.9577464788732395,1.0,1.0,1.0,0.0,19.99999999999987,1.0
test_0183,noise,adaptive_energy,0.41688654353562005,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.22380952380952382
test_0183,noise,spectral_flux,0.41743725231175693,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.2239446696875745
test_0183,noise,logistic_features,0.41688654353562005,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.22380952380952382
test_0183,noise,temporal_cnn,0.41688654353562005,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.22380952380952382
test_0183,noise,dilated_cnn,0.41688654353562005,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.22380952380952382
test_0183,noise,contract_tcn_aug,0.912621359223301,0.8247422680412372,0.888888888888889,0.8,1.0,20.000000000000128,109.99999999999999,0.8378201980767158
test_0184,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0184,reverb,spectral_flux,0.3778801843317972,0.5744680851063831,0.16,0.08695652173913043,1.0,394.9999999999999,259.9999999999999,0.3517627368534285
test_0184,reverb,logistic_features,0.07784431137724551,0.1694915254237288,0.15384615384615383,0.08571428571428572,0.75,53.33333333333323,666.6666666666666,0.15250857819880906
test_0184,reverb,temporal_cnn,0.22712933753943218,0.5544554455445545,0.28571428571428575,0.2,0.5,179.99999999999994,449.99999999999994,0.16106021985738112
test_0184,reverb,dilated_cnn,0.34423897581792323,0.6885245901639344,0.0,0.0,0.0,0.0,0.0,0.1724584391505539
test_0184,reverb,contract_tcn_aug,0.9023746701846965,0.7603305785123967,0.6666666666666666,1.0,0.5,29.999999999999805,1440.0000000000005,0.536754507628294
test_0185,clipping,adaptive_energy,0.9451219512195123,0.945054945054945,0.8,0.6666666666666666,1.0,0.0,25.00000000000002,0.9412840136054422
test_0185,clipping,spectral_flux,0.9483282674772037,0.9565217391304348,0.8,0.6666666666666666,1.0,10.00000000000012,10.000000000000009,0.9780219780219781
test_0185,clipping,logistic_features,0.94375,0.9213483146067416,0.8,0.6666666666666666,1.0,60.00000000000016,25.00000000000002,0.8758928571428571
test_0185,clipping,temporal_cnn,0.93841642228739,0.9320388349514563,0.75,0.75,0.75,13.333333333333345,153.33333333333317,0.8215601157590109
test_0185,clipping,dilated_cnn,0.9815950920245399,0.9411764705882353,0.8571428571428571,1.0,0.75,6.666666666666672,153.33333333333331,0.8435169248422261
test_0185,clipping,contract_tcn_aug,0.9634146341463415,0.9199999999999999,0.75,0.75,0.75,13.333333333333345,160.0,0.8367346938775511
test_0186,gain_drift,adaptive_energy,0.7277353689567431,0.7096774193548387,0.5000000000000001,0.36363636363636365,0.8,14.999999999999902,190.00000000000017,0.6850407105847519
test_0186,gain_drift,spectral_flux,0.7707317073170731,0.7920792079207921,0.6666666666666666,0.5,1.0,112.0000000000001,52.00000000000004,0.7125310829663639
test_0186,gain_drift,logistic_features,0.7326203208556149,0.7291666666666666,0.5555555555555556,0.38461538461538464,1.0,156.00000000000006,335.99999999999994,0.6857870781209746
test_0186,gain_drift,temporal_cnn,0.9139784946236559,0.8521739130434782,0.8333333333333333,0.7142857142857143,1.0,103.99999999999983,36.00000000000021,0.8411935706635679
test_0186,gain_drift,dilated_cnn,0.8961748633879781,0.888888888888889,0.8333333333333333,0.7142857142857143,1.0,92.0,24.00000000000002,0.8538261103956392
test_0186,gain_drift,contract_tcn_aug,0.9259259259259259,0.8672566371681416,0.8333333333333333,0.7142857142857143,1.0,96.00000000000009,52.000000000000135,0.841182707503951
test_0187,jitter,adaptive_energy,0.4766355140186916,0.8292682926829269,0.1276595744680851,0.06818181818181818,1.0,153.3333333333333,40.000000000000036,0.6686072548141515
test_0187,jitter,spectral_flux,0.38361266294227186,0.7142857142857143,0.09756097560975609,0.05263157894736842,0.6666666666666666,170.00000000000009,30.00000000000003,0.4057877373705206
test_0187,jitter,logistic_features,0.3303030303030303,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20404459424423127
test_0187,jitter,temporal_cnn,0.3032904148783977,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19854721549636803
test_0187,jitter,dilated_cnn,0.3123209169054441,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20009701673538685
test_0187,jitter,contract_tcn_aug,0.8244897959183675,0.7951807228915662,0.5454545454545454,0.375,1.0,186.66666666666666,20.000000000000018,0.6488994680440985
test_0188,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0188,compound,spectral_flux,0.24864864864864863,0.5066666666666667,0.07692307692307691,0.04081632653061224,0.6666666666666666,450.0,219.99999999999997,0.2572195969142534
test_0188,compound,logistic_features,0.10084033613445378,0.3333333333333333,0.08333333333333334,0.044444444444444446,0.6666666666666666,340.00000000000006,450.00000000000006,0.22819850831899022
test_0188,compound,temporal_cnn,0.2593144560357675,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.17437997500164462
test_0188,compound,dilated_cnn,0.3181148748159058,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20140105078809106
test_0188,compound,contract_tcn_aug,0.8212927756653993,0.8674698795180723,0.8571428571428571,0.75,1.0,19.99999999999998,53.33333333333309,0.7806451612903225
test_0189,clean,adaptive_energy,0.7929292929292929,0.846153846153846,0.7142857142857143,0.5555555555555556,1.0,71.99999999999996,35.99999999999985,0.8017538692623736
test_0189,clean,spectral_flux,0.8328767123287671,0.8727272727272728,0.5,0.3333333333333333,1.0,164.0000000000001,16.000000000000103,0.799499575110943
test_0189,clean,logistic_features,0.8,0.8571428571428571,0.625,0.45454545454545453,1.0,35.99999999999992,95.9999999999999,0.807032314727884
test_0189,clean,temporal_cnn,0.8750000000000001,0.8983050847457628,0.8333333333333333,0.7142857142857143,1.0,76.00000000000016,16.000000000000192,0.8693672383205203
test_0189,clean,dilated_cnn,0.9162303664921466,0.9344262295081968,0.9090909090909091,0.8333333333333334,1.0,12.00000000000001,20.000000000000107,0.9656862745098039
test_0189,clean,contract_tcn_aug,0.8941798941798941,0.9,0.8333333333333333,0.7142857142857143,1.0,48.00000000000002,24.00000000000011,0.9057142857142857
test_0190,noise,adaptive_energy,0.573127229488704,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2647619047619048
test_0190,noise,spectral_flux,0.5738095238095239,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2649654185547341
test_0190,noise,logistic_features,0.573127229488704,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2647619047619048
test_0190,noise,temporal_cnn,0.573127229488704,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2647619047619048
test_0190,noise,dilated_cnn,0.5751789976133652,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.26537449150514475
test_0190,noise,contract_tcn_aug,0.8212765957446809,0.7572815533980582,0.6666666666666666,0.5714285714285714,0.8,29.99999999999997,35.00000000000003,0.7291280871188099
test_0191,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0191,reverb,spectral_flux,0.16216216216216214,0.417910447761194,0.12244897959183672,0.06521739130434782,1.0,46.66666666666671,560.0000000000001,0.2754182754182754
test_0191,reverb,logistic_features,0.014388489208633093,0.08888888888888888,0.048780487804878044,0.02631578947368421,0.3333333333333333,20.000000000000018,820.0000000000002,0.1574226065244029
test_0191,reverb,temporal_cnn,0.03623188405797101,0.29850746268656714,0.0,0.0,0.0,0.0,0.0,0.029986254476050394
test_0191,reverb,dilated_cnn,0.16470588235294117,0.42857142857142855,0.0,0.0,0.0,0.0,0.0,0.10413808141080869
test_0191,reverb,contract_tcn_aug,0.7278688524590163,0.8,0.6666666666666666,0.5,1.0,0.0,213.33333333333314,0.5986745213549337
test_0192,clipping,adaptive_energy,0.3169705469845722,0.7007299270072993,0.0,0.0,0.0,0.0,0.0,0.20238095238095238
test_0192,clipping,spectral_flux,0.7785714285714286,0.9361702127659574,0.6153846153846153,0.4444444444444444,1.0,10.000000000000009,19.999999999999908,0.9041916167664671
test_0192,clipping,logistic_features,0.8106060606060607,0.9130434782608695,0.8,0.6666666666666666,1.0,10.000000000000009,29.999999999999915,0.8465727848896109
test_0192,clipping,temporal_cnn,0.7902097902097902,0.897196261682243,0.6666666666666665,0.6,0.75,33.333333333333364,179.99999999999986,0.7593586567575007
test_0192,clipping,dilated_cnn,0.8793774319066148,0.9504950495049505,0.888888888888889,0.8,1.0,20.000000000000018,5.000000000000004,0.9464285714285714
test_0192,clipping,contract_tcn_aug,0.880952380952381,0.9484536082474228,0.888888888888889,0.8,1.0,10.000000000000009,15.000000000000014,0.9486125385405961
test_0193,gain_drift,adaptive_energy,0.831858407079646,0.7796610169491525,0.6666666666666666,0.5,1.0,33.333333333333364,246.6666666666666,0.7080310494103598
test_0193,gain_drift,spectral_flux,0.875,0.7213114754098361,0.6,0.42857142857142855,1.0,33.333333333333364,133.33333333333331,0.6330049261083743
test_0193,gain_drift,logistic_features,0.6666666666666666,0.5,0.6,0.42857142857142855,1.0,46.66666666666671,419.99999999999994,0.5307881773399015
test_0193,gain_drift,temporal_cnn,0.8627450980392156,0.6153846153846153,0.5,0.4,0.6666666666666666,20.000000000000018,140.0000000000001,0.6707717569786534
test_0193,gain_drift,dilated_cnn,0.8666666666666667,0.7540983606557377,0.6666666666666666,0.6666666666666666,0.6666666666666666,20.000000000000018,0.0,0.8215071795409286
test_0193,gain_drift,contract_tcn_aug,0.881516587677725,0.8064516129032258,0.8571428571428571,0.75,1.0,6.666666666666672,153.33333333333346,0.8783553711865872
test_0194,jitter,adaptive_energy,0.7130730050933787,0.7368421052631579,0.25,0.14285714285714285,1.0,340.00000000000017,36.00000000000012,0.6309658346097061
test_0194,jitter,spectral_flux,0.6199158485273493,0.6625,0.12903225806451613,0.07692307692307693,0.4,30.00000000000003,240.00000000000023,0.4529413270792581
test_0194,jitter,logistic_features,0.5773195876288659,0.6588235294117647,0.19047619047619047,0.125,0.4,99.99999999999964,550.0000000000002,0.3966911764705882
test_0194,jitter,temporal_cnn,0.5624242424242425,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2618646109371236
test_0194,jitter,dilated_cnn,0.5583634175691937,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.26067254948724067
test_0194,jitter,contract_tcn_aug,0.9446808510638298,0.8503937007874016,0.9090909090909091,0.8333333333333334,1.0,72.00000000000003,19.99999999999984,0.8723848159953637
test_0195,compound,adaptive_energy,0.32876712328767127,0.3047619047619048,0.21428571428571427,0.13043478260869565,0.6,786.6666666666667,46.66666666666671,0.2587817988340049
test_0195,compound,spectral_flux,0.5376344086021506,0.6165413533834587,0.15999999999999998,0.08888888888888889,0.8,415.00000000000017,290.0000000000001,0.38937596149452425
test_0195,compound,logistic_features,0.5155709342560554,0.6478873239436621,0.1702127659574468,0.09523809523809523,0.8,135.0000000000002,390.0000000000003,0.3493657338236984
test_0195,compound,temporal_cnn,0.5664160401002507,0.6857142857142856,0.3636363636363636,0.3333333333333333,0.4,69.99999999999984,3370.0,0.32037962037962037
test_0195,compound,dilated_cnn,0.5671267252195734,0.6779661016949152,0.20000000000000004,0.2,0.2,40.000000000000036,4120.0,0.3205904428321241
test_0195,compound,contract_tcn_aug,0.7293577981651376,0.6140350877192983,0.6,0.6,0.6,306.6666666666666,100.00000000000001,0.4728613569321534
test_0196,clean,adaptive_energy,0.8888888888888888,0.7628865979381444,0.8333333333333333,0.7142857142857143,1.0,32.00000000000003,63.99999999999997,0.7662071846282374
test_0196,clean,spectral_flux,0.88268156424581,0.8113207547169811,0.6666666666666666,0.5,1.0,28.000000000000025,156.00000000000014,0.7981095059746744
test_0196,clean,logistic_features,0.8901734104046242,0.7755102040816326,0.7692307692307693,0.625,1.0,28.000000000000025,83.99999999999999,0.7698221457257601
test_0196,clean,temporal_cnn,0.935933147632312,0.888888888888889,0.7142857142857143,0.5555555555555556,1.0,4.0000000000000036,43.99999999999993,0.8657754722000532
test_0196,clean,dilated_cnn,0.9776536312849161,0.9322033898305084,1.0,1.0,1.0,4.0000000000000036,28.000000000000025,0.9698323524166221
test_0196,clean,contract_tcn_aug,0.9715909090909091,0.9107142857142857,1.0,1.0,1.0,0.0,40.000000000000036,0.911904761904762
test_0197,noise,adaptive_energy,0.4654731457800512,0.7017543859649124,0.0,0.0,0.0,0.0,0.0,0.23666666666666666
test_0197,noise,spectral_flux,0.4660691421254801,0.7017543859649124,0.0,0.0,0.0,0.0,0.0,0.23682327689005486
test_0197,noise,logistic_features,0.4654731457800512,0.7017543859649124,0.0,0.0,0.0,0.0,0.0,0.23666666666666666
test_0197,noise,temporal_cnn,0.4654731457800512,0.7017543859649124,0.0,0.0,0.0,0.0,0.0,0.23666666666666666
test_0197,noise,dilated_cnn,0.4672657252888318,0.7017543859649124,0.0,0.0,0.0,0.0,0.0,0.23713807130892559
test_0197,noise,contract_tcn_aug,0.943502824858757,0.8288288288288289,1.0,1.0,1.0,19.999999999999996,59.99999999999983,0.8786042860793691
test_0198,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0198,reverb,spectral_flux,0.37142857142857144,0.5116279069767442,0.163265306122449,0.08888888888888889,1.0,344.9999999999999,384.99999999999994,0.37606556710531663
test_0198,reverb,logistic_features,0.13580246913580246,0.2857142857142857,0.1714285714285714,0.0967741935483871,0.75,33.33333333333314,633.3333333333331,0.2198631778470119
test_0198,reverb,temporal_cnn,0.2407704654895666,0.4864864864864864,0.0,0.0,0.0,0.0,0.0,0.13427200518234236
test_0198,reverb,dilated_cnn,0.32584269662921345,0.5128205128205128,0.0,0.0,0.0,0.0,0.0,0.16980323176536602
test_0198,reverb,contract_tcn_aug,0.7619047619047619,0.7107438016528926,0.75,0.75,0.75,286.66666666666646,320.0000000000002,0.5102476121530881
test_0199,clipping,adaptive_energy,0.8729792147806005,0.9655172413793104,0.8333333333333333,0.7142857142857143,1.0,4.0000000000000036,11.999999999999922,0.9392857142857143
test_0199,clipping,spectral_flux,0.8663594470046083,0.9747899159663865,0.7692307692307693,0.625,1.0,87.9999999999999,4.0000000000000036,0.8812092471843508
test_0199,clipping,logistic_features,0.8571428571428571,0.9572649572649572,0.7142857142857143,0.5555555555555556,1.0,175.9999999999999,12.0000000000001,0.8246642246642245
test_0199,clipping,temporal_cnn,0.8951048951048951,0.9593495934959351,0.7142857142857143,0.5555555555555556,1.0,8.000000000000096,11.999999999999922,0.9515738498789347
test_0199,clipping,dilated_cnn,0.9391727493917276,0.9836065573770492,0.9090909090909091,0.8333333333333334,1.0,4.0000000000000036,4.0000000000000036,0.9698558322411533
test_0199,clipping,contract_tcn_aug,0.9664082687338501,0.975609756097561,0.7142857142857143,0.5555555555555556,1.0,8.000000000000096,63.99999999999997,0.9369661266568483
test_0200,gain_drift,adaptive_energy,0.8810020876826723,0.8,0.6666666666666666,0.5,1.0,63.33333333333345,106.66666666666676,0.7274561097546796
test_0200,gain_drift,spectral_flux,0.8227571115973742,0.7521367521367521,0.5714285714285715,0.4,1.0,43.33333333333336,266.66666666666663,0.6703829534584557
test_0200,gain_drift,logistic_features,0.760493827160494,0.6542056074766355,0.5263157894736842,0.38461538461538464,0.8333333333333334,88.00000000000014,319.9999999999997,0.5738383735532703
test_0200,gain_drift,temporal_cnn,0.7941176470588235,0.7241379310344828,0.6666666666666667,0.5555555555555556,0.8333333333333334,167.99999999999986,179.9999999999998,0.6654566744730678
test_0200,gain_drift,dilated_cnn,0.8837209302325582,0.8275862068965517,0.8571428571428571,0.75,1.0,96.66666666666667,76.66666666666681,0.8025534431683762
test_0200,gain_drift,contract_tcn_aug,0.9150326797385621,0.8244274809160305,1.0,1.0,1.0,10.000000000000009,120.00000000000011,0.8882894904053883
test_0201,jitter,adaptive_energy,0.6235294117647059,0.6938775510204082,0.20833333333333334,0.11627906976744186,1.0,55.99999999999996,95.9999999999999,0.6
test_0201,jitter,spectral_flux,0.5432525951557093,0.6405228758169935,0.21739130434782605,0.12195121951219512,1.0,79.99999999999989,75.99999999999996,0.5742160278745645
test_0201,jitter,logistic_features,0.45839017735334237,0.6818181818181819,0.13333333333333333,0.1,0.2,59.99999999999961,960.0,0.2639696586599241
test_0201,jitter,temporal_cnn,0.43750000000000006,0.6741573033707865,0.0,0.0,0.0,0.0,0.0,0.23
test_0201,jitter,dilated_cnn,0.43750000000000006,0.6741573033707865,0.0,0.0,0.0,0.0,0.0,0.23
test_0201,jitter,contract_tcn_aug,0.9373134328358208,0.8235294117647058,1.0,1.0,1.0,39.99999999999994,44.00000000000013,0.7897500916534278
test_0202,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0202,compound,spectral_flux,0.3444976076555024,0.3389830508474576,0.07017543859649122,0.037037037037037035,0.6666666666666666,439.99999999999994,440.0000000000002,0.39309879175550816
test_0202,compound,logistic_features,0.20192307692307693,0.2711864406779661,0.07547169811320754,0.04,0.6666666666666666,440.00000000000006,470.00000000000006,0.28012889366272825
test_0202,compound,temporal_cnn,0.39943741209563993,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2159511077158136
test_0202,compound,dilated_cnn,0.43923865300146414,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2280889841865452
test_0202,compound,contract_tcn_aug,0.734982332155477,0.4827586206896552,0.36363636363636365,0.25,0.6666666666666666,20.000000000000018,109.99999999999999,0.5593841747225207
test_0203,clean,adaptive_energy,0.8693790149892934,0.8292682926829268,0.7058823529411764,0.5454545454545454,1.0,140.00000000000017,76.66666666666681,0.7691970841199917
test_0203,clean,spectral_flux,0.8903225806451613,0.8661417322834646,0.7499999999999999,0.6,1.0,93.3333333333335,53.33333333333323,0.8009523809523811
test_0203,clean,logistic_features,0.8723404255319149,0.8,0.8,0.6666666666666666,1.0,103.33333333333337,39.999999999999886,0.7927536231884058
test_0203,clean,temporal_cnn,0.9344262295081968,0.9333333333333333,0.8571428571428571,0.75,1.0,30.00000000000003,10.000000000000156,0.9251728110599078
test_0203,clean,dilated_cnn,0.9768421052631578,0.9361702127659574,1.0,1.0,1.0,33.333333333333435,3.3333333333332624,0.9488095238095238
test_0203,clean,contract_tcn_aug,0.9723991507430998,0.927536231884058,1.0,1.0,1.0,40.000000000000185,3.333333333333336,0.9482142857142858
test_0204,noise,adaptive_energy,0.48293299620733254,0.6808510638297872,0.0,0.0,0.0,0.0,0.0,0.23952380952380953
test_0204,noise,spectral_flux,0.4835443037974683,0.6808510638297872,0.0,0.0,0.0,0.0,0.0,0.23968518960171714
test_0204,noise,logistic_features,0.48293299620733254,0.6808510638297872,0.0,0.0,0.0,0.0,0.0,0.23952380952380953
test_0204,noise,temporal_cnn,0.48293299620733254,0.6808510638297872,0.0,0.0,0.0,0.0,0.0,0.23952380952380953
test_0204,noise,dilated_cnn,0.48293299620733254,0.6808510638297872,0.0,0.0,0.0,0.0,0.0,0.23952380952380953
test_0204,noise,contract_tcn_aug,0.9060773480662984,0.7912087912087912,0.888888888888889,0.8,1.0,174.99999999999994,20.000000000000128,0.8047988645260621
test_0205,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0205,reverb,spectral_flux,0.18233618233618235,0.4848484848484848,0.11538461538461538,0.061224489795918366,1.0,40.000000000000036,826.6666666666665,0.25930457491053294
test_0205,reverb,logistic_features,0.04361370716510904,0.25925925925925924,0.10256410256410256,0.05555555555555555,0.6666666666666666,50.00000000000004,709.9999999999998,0.1674991543578757
test_0205,reverb,temporal_cnn,0.13651877133105803,0.4731182795698925,0.0,0.0,0.0,0.0,0.0,0.09299441749794088
test_0205,reverb,dilated_cnn,0.2461059190031153,0.5208333333333334,0.0,0.0,0.0,0.0,0.0,0.13318969021871696
test_0205,reverb,contract_tcn_aug,0.8433734939759037,0.7912087912087912,0.8571428571428571,0.75,1.0,20.000000000000018,173.33333333333348,0.6473214285714286
test_0206,clipping,adaptive_energy,0.9376443418013857,0.9787234042553191,0.8,0.6666666666666666,1.0,5.000000000000004,5.0000000000001155,0.968671679197995
test_0206,clipping,spectral_flux,0.943661971830986,0.968421052631579,0.6666666666666666,0.5,1.0,10.000000000000009,149.99999999999991,0.9040077569489334
test_0206,clipping,logistic_features,0.9308755760368663,0.9574468085106383,0.8,0.6666666666666666,1.0,15.000000000000014,4.999999999999893,0.9675608234560199
test_0206,clipping,temporal_cnn,0.9403669724770642,0.9056603773584906,0.6,0.5,0.75,353.3333333333333,20.000000000000018,0.7753555967841682
test_0206,clipping,dilated_cnn,0.9785202863961814,0.9142857142857143,0.8571428571428571,1.0,0.75,353.3333333333333,13.333333333333345,0.7949488206497551
test_0206,clipping,contract_tcn_aug,0.9830508474576272,0.9292929292929293,1.0,1.0,1.0,19.999999999999908,14.999999999999902,0.9622252747252747
test_0207,gain_drift,adaptive_energy,0.8770053475935828,0.7796610169491525,0.6666666666666666,0.5,1.0,13.333333333333345,226.6666666666667,0.7137538864342988
test_0207,gain_drift,spectral_flux,0.9152542372881356,0.7142857142857143,0.6666666666666666,0.5,1.0,13.333333333333345,93.33333333333341,0.6882320744389709
test_0207,gain_drift,logistic_features,0.856269113149847,0.6153846153846153,0.5,0.3333333333333333,1.0,26.66666666666669,580.0000000000002,0.5419501133786848
test_0207,gain_drift,temporal_cnn,0.7728813559322034,0.6037735849056604,0.5714285714285715,0.5,0.6666666666666666,20.000000000000018,70.00000000000006,0.6484126984126984
test_0207,gain_drift,dilated_cnn,0.9753424657534248,0.883116883116883,1.0,1.0,1.0,26.666666666666654,33.33333333333329,0.850965250965251
test_0207,gain_drift,contract_tcn_aug,0.9802816901408451,0.8955223880597015,1.0,1.0,1.0,13.333333333333345,33.333333333333364,0.9039682539682541
test_0208,jitter,adaptive_energy,0.7830508474576271,0.7260273972602739,0.33333333333333337,0.2,1.0,110.00000000000014,86.66666666666652,0.6520451766871583
test_0208,jitter,spectral_flux,0.6638537271448663,0.7150837988826816,0.25,0.14705882352941177,0.8333333333333334,156.00000000000009,152.00000000000014,0.5881024298149798
test_0208,jitter,logistic_features,0.6246913580246913,0.6956521739130436,0.2222222222222222,0.16666666666666666,0.3333333333333333,1950.0000000000005,70.00000000000028,0.35329571685047456
test_0208,jitter,temporal_cnn,0.5882352941176471,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.2711174922230199
test_0208,jitter,dilated_cnn,0.593200468933177,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.2719047619047619
test_0208,jitter,contract_tcn_aug,0.9258517034068134,0.8400000000000001,0.8571428571428571,0.75,1.0,53.33333333333354,93.3333333333332,0.7940211079129424
test_0209,compound,adaptive_energy,0.27631578947368424,0.33766233766233766,0.25,0.15789473684210525,0.6,586.6666666666669,313.3333333333333,0.25250463821892394
test_0209,compound,spectral_flux,0.43165467625899273,0.4126984126984127,0.14285714285714285,0.0784313725490196,0.8,700.0,109.99999999999987,0.31815862708719855
test_0209,compound,logistic_features,0.35547576301615796,0.36923076923076925,0.14545454545454545,0.08,0.8,439.99999999999994,324.99999999999983,0.2904370110601565
test_0209,compound,temporal_cnn,0.5203452527743526,0.6285714285714286,0.0,0.0,0.0,0.0,0.0,0.25016700727360625
test_0209,compound,dilated_cnn,0.5381727158948687,0.6285714285714286,0.25,0.3333333333333333,0.2,4040.0,100.00000000000054,0.28427539645156225
test_0209,compound,contract_tcn_aug,0.5398773006134969,0.32876712328767127,0.25,0.3333333333333333,0.2,0.0,20.000000000000018,0.5282038716000981
test_0210,clean,adaptive_energy,0.9343065693430658,0.8705882352941177,0.7272727272727273,0.5714285714285714,1.0,24.99999999999991,229.99999999999997,0.911764705882353
test_0210,clean,spectral_flux,0.9320388349514563,0.8837209302325582,0.6666666666666666,0.5,1.0,89.99999999999997,25.000000000000135,0.9104529616724738
test_0210,clean,logistic_features,0.9346246973365618,0.8837209302325582,0.8,0.6666666666666666,1.0,95.00000000000009,19.999999999999908,0.8020177960025998
test_0210,clean,temporal_cnn,0.9453681710213777,0.946236559139785,0.8,0.6666666666666666,1.0,10.00000000000012,109.99999999999999,0.9098798397863819
test_0210,clean,dilated_cnn,0.9903381642512077,0.9583333333333334,1.0,1.0,1.0,15.000000000000124,4.999999999999893,1.0
test_0210,clean,contract_tcn_aug,0.9738717339667458,0.968421052631579,0.888888888888889,0.8,1.0,10.00000000000012,4.999999999999893,0.9893190921228304
test_0211,noise,adaptive_energy,0.4147952443857331,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2219047619047619
test_0211,noise,spectral_flux,0.41534391534391535,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22203672787979967
test_0211,noise,logistic_features,0.4147952443857331,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2219047619047619
test_0211,noise,temporal_cnn,0.4147952443857331,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2219047619047619
test_0211,noise,dilated_cnn,0.4147952443857331,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2219047619047619
test_0211,noise,contract_tcn_aug,0.8675496688741722,0.8387096774193548,0.7499999999999999,0.6,1.0,160.0,13.333333333333345,0.8589773357179463
test_0212,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0212,reverb,spectral_flux,0.24813895781637718,0.49275362318840576,0.13333333333333333,0.07142857142857142,1.0,46.66666666666652,686.6666666666666,0.37061241852342114
test_0212,reverb,logistic_features,0.1021021021021021,0.3773584905660377,0.14634146341463414,0.07894736842105263,1.0,19.99999999999987,813.3333333333331,0.252240234577293
test_0212,reverb,temporal_cnn,0.10782608695652174,0.3714285714285714,0.0,0.0,0.0,0.0,0.0,0.062445305058768365
test_0212,reverb,dilated_cnn,0.2831050228310502,0.5813953488372093,0.28571428571428575,0.25,0.3333333333333333,2300.0,19.999999999999574,0.25166709473664184
test_0212,reverb,contract_tcn_aug,0.779783393501805,0.6486486486486486,0.5714285714285715,0.5,0.6666666666666666,20.000000000000018,180.00000000000017,0.5356534013250431
test_0213,clipping,adaptive_energy,0.37837837837837834,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21380952380952384
test_0213,clipping,spectral_flux,0.861842105263158,0.8923076923076924,0.6666666666666666,0.5,1.0,40.000000000000036,6.666666666666672,0.8431889829102373
test_0213,clipping,logistic_features,0.8712871287128713,0.8750000000000001,0.7499999999999999,0.6,1.0,40.000000000000036,13.333333333333494,0.8463419723717708
test_0213,clipping,temporal_cnn,0.8616352201257862,0.8684210526315789,0.7499999999999999,0.6,1.0,33.333333333333364,33.333333333333215,0.7991401054803944
test_0213,clipping,dilated_cnn,0.8954248366013072,0.8918918918918918,0.8571428571428571,0.75,1.0,33.333333333333364,20.000000000000018,0.8589910663060404
test_0213,clipping,contract_tcn_aug,0.8970099667774086,0.8985507246376813,0.8571428571428571,0.75,1.0,40.000000000000036,6.666666666666672,0.8591097308488613
test_0214,gain_drift,adaptive_energy,0.8584686774941996,0.7368421052631579,0.625,0.45454545454545453,1.0,152.00000000000009,291.99999999999983,0.6542752078118724
test_0214,gain_drift,spectral_flux,0.8597701149425288,0.8,0.5555555555555556,0.38461538461538464,1.0,112.00000000000007,271.9999999999999,0.6823663081351311
test_0214,gain_drift,logistic_features,0.888888888888889,0.7096774193548387,0.625,0.45454545454545453,1.0,39.99999999999994,431.99999999999983,0.6782608695652176
test_0214,gain_drift,temporal_cnn,0.9573033707865168,0.8727272727272728,0.9090909090909091,0.8333333333333334,1.0,24.00000000000011,116.00000000000001,0.881323125812509
test_0214,gain_drift,dilated_cnn,0.9632829373650108,0.8617886178861788,1.0,1.0,1.0,44.00000000000008,23.999999999999932,0.9062911524005012
test_0214,gain_drift,contract_tcn_aug,0.9553571428571428,0.8672566371681416,0.9090909090909091,0.8333333333333334,1.0,84.00000000000007,24.00000000000002,0.8526924611088951
test_0215,jitter,adaptive_energy,0.7072758037225042,0.7499999999999999,0.25641025641025644,0.14705882352941177,1.0,284.0000000000001,32.00000000000012,0.624778761061947
test_0215,jitter,spectral_flux,0.624813153961136,0.6956521739130435,0.27777777777777773,0.16129032258064516,1.0,252.0,100.00000000000017,0.5101320441878583
test_0215,jitter,logistic_features,0.6050870147255689,0.6936416184971099,0.08695652173913045,0.05555555555555555,0.2,4320.0,80.00000000000007,0.3035919934192487
test_0215,jitter,temporal_cnn,0.5614906832298138,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.2617813964964224
test_0215,jitter,dilated_cnn,0.5657071339173968,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.26302667663924206
test_0215,jitter,contract_tcn_aug,0.8997772828507795,0.7027027027027027,1.0,1.0,1.0,136.0,44.00000000000013,0.7446247866978848
test_0216,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0216,compound,spectral_flux,0.3928571428571428,0.625,0.163265306122449,0.08888888888888889,1.0,509.9999999999998,464.9999999999999,0.4563154109110804
test_0216,compound,logistic_features,0.24849699398797592,0.6000000000000001,0.16666666666666669,0.09090909090909091,1.0,759.9999999999999,230.0000000000002,0.3941198397167086
test_0216,compound,temporal_cnn,0.5018915510718789,0.696969696969697,0.0,0.0,0.0,0.0,0.0,0.24397062533666994
test_0216,compound,dilated_cnn,0.5294117647058824,0.7164179104477612,0.0,0.0,0.0,0.0,0.0,0.2519741564967696
test_0216,compound,contract_tcn_aug,0.8367346938775511,0.8045977011494253,0.75,0.75,0.75,20.000000000000018,6.666666666666672,0.8485486917864778
test_0217,clean,adaptive_energy,0.9526184538653367,0.9380530973451328,0.8333333333333333,0.7142857142857143,1.0,56.00000000000014,11.999999999999877,0.9313711414213925
test_0217,clean,spectral_flux,0.9478908188585607,0.9391304347826087,0.7692307692307693,0.625,1.0,168.00000000000023,12.000000000000055,0.9300639658848614
test_0217,clean,logistic_features,0.95,0.9090909090909091,0.8333333333333333,0.7142857142857143,1.0,56.00000000000023,19.99999999999997,0.9027417027417026
test_0217,clean,temporal_cnn,0.9748743718592964,0.9310344827586207,1.0,1.0,1.0,7.99999999999983,31.999999999999986,0.9386138613861386
test_0217,clean,dilated_cnn,0.995049504950495,0.9833333333333333,1.0,1.0,1.0,7.999999999999918,0.0,1.0
test_0217,clean,contract_tcn_aug,0.9850746268656716,0.9752066115702478,0.9090909090909091,0.8333333333333334,1.0,39.9999999999999,8.000000000000007,0.9428571428571428
test_0218,noise,adaptive_energy,0.3717774762550882,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2138095238095238
test_0218,noise,spectral_flux,0.37228260869565216,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21392797519675646
test_0218,noise,logistic_features,0.3717774762550882,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2138095238095238
test_0218,noise,temporal_cnn,0.3717774762550882,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2138095238095238
test_0218,noise,dilated_cnn,0.3717774762550882,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2138095238095238
test_0218,noise,contract_tcn_aug,0.8129496402877698,0.7216494845360826,0.7272727272727273,0.5714285714285714,1.0,49.999999999999936,145.00000000000009,0.5889815780326729
test_0219,reverb,adaptive_energy,0.13008130081300812,0.0,0.4,0.5,0.3333333333333333,120.0,319.99999999999983,0.30310559006211185
test_0219,reverb,spectral_flux,0.21764705882352942,0.40579710144927533,0.0784313725490196,0.041666666666666664,0.6666666666666666,220.00000000000003,509.9999999999999,0.2775155279503106
test_0219,reverb,logistic_features,0.03496503496503496,0.07692307692307691,0.046511627906976744,0.025,0.3333333333333333,100.00000000000009,1000.0,0.03157168283026406
test_0219,reverb,temporal_cnn,0.12182741116751268,0.2926829268292683,0.0,0.0,0.0,0.0,0.0,0.0882222454199071
test_0219,reverb,dilated_cnn,0.2681047765793529,0.556701030927835,0.0,0.0,0.0,0.0,0.0,0.16112080396398912
test_0219,reverb,contract_tcn_aug,0.8333333333333333,0.7659574468085107,0.6666666666666666,0.6666666666666666,0.6666666666666666,470.00000000000006,80.00000000000007,0.5507246376811594
test_0220,clipping,adaptive_energy,0.8585607940446649,0.8598130841121496,0.3636363636363636,0.2222222222222222,1.0,24.99999999999991,30.000000000000192,0.8997493734335839
test_0220,clipping,spectral_flux,0.9297297297297297,0.967741935483871,0.888888888888889,0.8,1.0,15.000000000000124,0.0,0.9663003663003663
test_0220,clipping,logistic_features,0.9239130434782609,0.945054945054945,0.888888888888889,0.8,1.0,15.000000000000124,10.000000000000009,0.9659511472982976
test_0220,clipping,temporal_cnn,0.9234828496042216,0.9504950495049505,0.888888888888889,0.8,1.0,14.999999999999874,10.000000000000009,0.9663865546218487
test_0220,clipping,dilated_cnn,0.9887005649717514,0.9600000000000001,1.0,1.0,1.0,9.999999999999897,10.000000000000009,1.0
test_0220,clipping,contract_tcn_aug,0.9408602150537635,1.0,0.888888888888889,0.8,1.0,0.0,0.0,0.9680928208846991
test_0221,gain_drift,adaptive_energy,0.9086956521739131,0.9253731343283582,0.8,0.6666666666666666,1.0,6.666666666666672,136.6666666666667,0.924207106979223
test_0221,gain_drift,spectral_flux,0.920704845814978,0.9253731343283582,0.7058823529411764,0.5454545454545454,1.0,16.666666666666682,116.6666666666667,0.9319620882357565
test_0221,gain_drift,logistic_features,0.8590909090909091,0.7796610169491525,0.7499999999999999,0.6,1.0,76.66666666666667,146.66666666666669,0.7486071495214992
test_0221,gain_drift,temporal_cnn,0.9449152542372882,0.8920863309352519,0.923076923076923,0.8571428571428571,1.0,30.00000000000001,20.000000000000092,0.9367784393553424
test_0221,gain_drift,dilated_cnn,0.86784140969163,0.8059701492537312,0.7142857142857143,0.625,0.8333333333333334,44.00000000000004,27.999999999999936,0.7557831716377538
test_0221,gain_drift,contract_tcn_aug,0.918552036199095,0.8721804511278195,0.8333333333333334,0.8333333333333334,0.8333333333333334,3.999999999999915,16.000000000000192,0.9073028846012808
test_0222,jitter,adaptive_energy,0.7215411558669003,0.8260869565217392,0.2222222222222222,0.125,1.0,72.00000000000006,24.00000000000002,0.798015873015873
test_0222,jitter,spectral_flux,0.6387596899224807,0.8000000000000002,0.23255813953488372,0.13157894736842105,1.0,75.99999999999999,44.00000000000004,0.6558262014483213
test_0222,jitter,logistic_features,0.5644504748982361,0.7283950617283951,0.3076923076923077,0.19047619047619047,0.8,44.99999999999993,485.00000000000017,0.5258283541553503
test_0222,jitter,temporal_cnn,0.5203452527743527,0.6779661016949152,0.0,0.0,0.0,0.0,0.0,0.25047619047619046
test_0222,jitter,dilated_cnn,0.5203452527743527,0.6779661016949152,0.0,0.0,0.0,0.0,0.0,0.25047619047619046
test_0222,jitter,contract_tcn_aug,0.9343065693430656,0.7964601769911505,0.888888888888889,1.0,0.8,35.00000000000003,20.000000000000018,0.9013100880162491
test_0223,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0223,compound,spectral_flux,0.47727272727272724,0.5419354838709678,0.25,0.14285714285714285,1.0,560.0,90.00000000000004,0.34171453683648806
test_0223,compound,logistic_features,0.30824372759856633,0.44755244755244755,0.19999999999999998,0.11363636363636363,0.8333333333333334,387.9999999999998,384.0000000000001,0.32683373537032073
test_0223,compound,temporal_cnn,0.5562273276904474,0.6315789473684211,0.2,0.25,0.16666666666666666,59.99999999999983,1819.9999999999998,0.2833974024520181
test_0223,compound,dilated_cnn,0.5412054120541204,0.6122448979591837,0.2222222222222222,0.3333333333333333,0.16666666666666666,59.99999999999961,6240.0,0.2708183544420478
test_0223,compound,contract_tcn_aug,0.8927789934354485,0.7154471544715448,1.0,1.0,1.0,126.66666666666664,36.66666666666677,0.7912325027109446
test_0224,clean,adaptive_energy,0.7510548523206751,0.8571428571428571,0.6666666666666666,0.5,1.0,66.66666666666673,80.00000000000007,0.7071390849296655
test_0224,clean,spectral_flux,0.7489711934156379,0.8787878787878789,0.6666666666666666,0.5,1.0,66.66666666666673,80.00000000000007,0.7048943802834452
test_0224,clean,logistic_features,0.8144796380090499,0.8787878787878789,0.5,0.3333333333333333,1.0,66.66666666666673,293.3333333333334,0.7404625180671119
test_0224,clean,temporal_cnn,0.9326923076923077,0.8450704225352113,1.0,1.0,1.0,66.66666666666673,26.666666666666544,0.8939273822736642
test_0224,clean,dilated_cnn,0.9560975609756097,0.8955223880597015,1.0,1.0,1.0,53.33333333333338,6.666666666666672,0.8966756513926325
test_0224,clean,contract_tcn_aug,0.9423076923076923,0.8571428571428571,1.0,1.0,1.0,60.00000000000006,19.99999999999987,0.8952750911685429
test_0225,noise,adaptive_energy,0.569725864123957,0.6824644549763034,0.0,0.0,0.0,0.0,0.0,0.2652380952380953
test_0225,noise,spectral_flux,0.5704057279236278,0.6824644549763034,0.0,0.0,0.0,0.0,0.0,0.2654424040066778
test_0225,noise,logistic_features,0.569725864123957,0.6824644549763034,0.0,0.0,0.0,0.0,0.0,0.2652380952380953
test_0225,noise,temporal_cnn,0.569725864123957,0.6824644549763034,0.0,0.0,0.0,0.0,0.0,0.2652380952380953
test_0225,noise,dilated_cnn,0.569725864123957,0.6824644549763034,0.0,0.0,0.0,0.0,0.0,0.2652380952380953
test_0225,noise,contract_tcn_aug,0.9247311827956989,0.7883211678832116,1.0,1.0,1.0,66.66666666666636,50.00000000000012,0.8413268517685892
test_0226,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0226,reverb,spectral_flux,0.23469387755102042,0.4146341463414634,0.13333333333333333,0.07142857142857142,1.0,260.00000000000006,199.9999999999999,0.3409183015565994
test_0226,reverb,logistic_features,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0065788671422474234
test_0226,reverb,temporal_cnn,0.076158940397351,0.3703703703703704,0.0,0.0,0.0,0.0,0.0,0.06555023923444976
test_0226,reverb,dilated_cnn,0.17619783616692428,0.5043478260869565,0.0,0.0,0.0,0.0,0.0,0.11953130668214469
test_0226,reverb,contract_tcn_aug,0.8943089430894309,0.7933884297520661,0.8571428571428571,1.0,0.75,13.333333333333345,273.33333333333326,0.6081932773109244
test_0227,clipping,adaptive_energy,0.45360824742268036,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.23238095238095238
test_0227,clipping,spectral_flux,0.855036855036855,0.9583333333333334,0.5714285714285715,0.4,1.0,14.999999999999902,4.999999999999893,0.9319727891156463
test_0227,clipping,logistic_features,0.8671679197994988,0.9574468085106383,0.7272727272727273,0.5714285714285714,1.0,10.000000000000009,9.999999999999897,0.9372197309417041
test_0227,clipping,temporal_cnn,0.8205128205128205,0.8347826086956522,0.7272727272727273,0.5714285714285714,1.0,44.99999999999979,49.999999999999936,0.6760304912478825
test_0227,clipping,dilated_cnn,0.9287598944591029,0.9056603773584906,0.888888888888889,0.8,1.0,20.000000000000018,29.999999999999805,0.9004222378606614
test_0227,clipping,contract_tcn_aug,0.9462365591397849,0.9504950495049505,0.888888888888889,0.8,1.0,9.999999999999897,14.99999999999979,0.978134110787172
test_0228,gain_drift,adaptive_energy,0.7295081967213115,0.8750000000000001,0.6666666666666666,0.5,1.0,26.66666666666669,26.66666666666669,0.8872691933916423
test_0228,gain_drift,spectral_flux,0.7340425531914893,0.7868852459016393,0.6,0.42857142857142855,1.0,26.66666666666669,180.00000000000003,0.8108455118764397
test_0228,gain_drift,logistic_features,0.44155844155844154,0.5882352941176471,0.6,0.42857142857142855,1.0,393.33333333333337,26.66666666666669,0.5656150685993334
test_0228,gain_drift,temporal_cnn,0.425531914893617,0.5,0.4,0.5,0.3333333333333333,0.0,0.0,0.5247021020216897
test_0228,gain_drift,dilated_cnn,0.4848484848484848,0.6545454545454545,0.4444444444444444,0.3333333333333333,0.6666666666666666,229.99999999999997,10.000000000000009,0.48004734199487703
test_0228,gain_drift,contract_tcn_aug,0.8995215311004785,0.9428571428571428,0.8571428571428571,0.75,1.0,6.666666666666672,20.000000000000018,0.9566326530612245
test_0229,jitter,adaptive_energy,0.7706422018348624,0.8148148148148148,0.30303030303030304,0.17857142857142858,1.0,179.9999999999998,183.9999999999998,0.6565312504814285
test_0229,jitter,spectral_flux,0.6500691562932226,0.7123287671232877,0.25641025641025644,0.14705882352941177,1.0,220.0000000000001,183.99999999999994,0.5508820699997171
test_0229,jitter,logistic_features,0.6124401913875599,0.6820809248554913,0.14285714285714285,0.1111111111111111,0.2,580.0000000000001,40.000000000000036,0.3353646353646354
test_0229,jitter,temporal_cnn,0.6111111111111112,0.6818181818181819,0.0,0.0,0.0,0.0,0.0,0.27571428571428575
test_0229,jitter,dilated_cnn,0.6111111111111112,0.6818181818181819,0.0,0.0,0.0,0.0,0.0,0.27571428571428575
test_0229,jitter,contract_tcn_aug,0.8088888888888889,0.6382978723404256,0.6666666666666665,0.75,0.6,46.66666666666656,26.66666666666684,0.7104873621002652
test_0230,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0230,compound,spectral_flux,0.35327635327635326,0.6052631578947367,0.11538461538461538,0.061224489795918366,1.0,406.6666666666667,160.0,0.39919991045929326
test_0230,compound,logistic_features,0.288659793814433,0.5866666666666667,0.11538461538461538,0.061224489795918366,1.0,406.6666666666667,173.33333333333334,0.3256152613950779
test_0230,compound,temporal_cnn,0.3060921248142645,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19697349953059495
test_0230,compound,dilated_cnn,0.3136094674556213,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20080624842529607
test_0230,compound,contract_tcn_aug,0.7165775401069518,0.5818181818181818,0.4444444444444444,0.3333333333333333,0.6666666666666666,210.00000000000009,20.000000000000018,0.5365460227845549
test_0231,clean,adaptive_energy,0.8315217391304348,0.7368421052631579,0.6153846153846153,0.4444444444444444,1.0,134.99999999999994,120.00000000000006,0.6518830996085585
test_0231,clean,spectral_flux,0.8863636363636364,0.7848101265822784,0.5333333333333333,0.36363636363636365,1.0,264.99999999999994,105.00000000000014,0.6790269826405068
test_0231,clean,logistic_features,0.8690807799442897,0.8148148148148148,0.6666666666666666,0.5,1.0,29.999999999999915,305.0000000000001,0.6690077148177708
test_0231,clean,temporal_cnn,0.9772727272727273,0.9111111111111111,1.0,1.0,1.0,9.999999999999897,30.00000000000014,0.9261771747805267
test_0231,clean,dilated_cnn,0.9832402234636871,0.9375,1.0,1.0,1.0,10.000000000000009,20.000000000000128,0.963487629688747
test_0231,clean,contract_tcn_aug,0.9746478873239436,0.9032258064516129,1.0,1.0,1.0,14.999999999999902,30.00000000000014,0.9253654864688384
test_0232,noise,adaptive_energy,0.2633863965267728,0.6792452830188679,0.0,0.0,0.0,0.0,0.0,0.19047619047619047
test_0232,noise,spectral_flux,0.263768115942029,0.6792452830188679,0.0,0.0,0.0,0.0,0.0,0.19055568805151443
test_0232,noise,logistic_features,0.2633863965267728,0.6792452830188679,0.0,0.0,0.0,0.0,0.0,0.19047619047619047
test_0232,noise,temporal_cnn,0.2633863965267728,0.6792452830188679,0.0,0.0,0.0,0.0,0.0,0.19047619047619047
test_0232,noise,dilated_cnn,0.263768115942029,0.6792452830188679,0.0,0.0,0.0,0.0,0.0,0.19055568805151443
test_0232,noise,contract_tcn_aug,0.8901098901098901,0.7733333333333334,1.0,1.0,1.0,26.66666666666669,86.66666666666674,0.7399267399267399
test_0233,reverb,adaptive_energy,0.0498220640569395,0.0,0.0,0.0,0.0,0.0,0.0,0.2914494264859228
test_0233,reverb,spectral_flux,0.4422442244224422,0.5569620253164557,0.19607843137254902,0.1111111111111111,0.8333333333333334,27.999999999999936,828.0000000000001,0.3905130427863696
test_0233,reverb,logistic_features,0.04966139954853272,0.20000000000000004,0.20512820512820512,0.12121212121212122,0.6666666666666666,114.99999999999999,640.0000000000001,0.2548913747678486
test_0233,reverb,temporal_cnn,0.2877906976744186,0.4114285714285714,0.0,0.0,0.0,0.0,0.0,0.15113116017590786
test_0233,reverb,dilated_cnn,0.5312117503059974,0.6372549019607843,0.0,0.0,0.0,0.0,0.0,0.24096136821466496
test_0233,reverb,contract_tcn_aug,0.9364161849710982,0.8437499999999999,1.0,1.0,1.0,89.99999999999993,20.000000000000387,0.893229909273407
test_0234,clipping,adaptive_energy,0.7899159663865546,0.8933333333333334,0.375,0.23076923076923078,1.0,9.999999999999917,23.33333333333365,0.9054325955734406
test_0234,clipping,spectral_flux,0.888888888888889,0.9253731343283582,0.7058823529411764,0.5454545454545454,1.0,86.66666666666657,3.333333333333336,0.8829004329004329
test_0234,clipping,logistic_features,0.8924302788844622,0.9172932330827067,0.7499999999999999,0.6,1.0,89.99999999999999,6.666666666666599,0.885941475826972
test_0234,clipping,temporal_cnn,0.8977272727272727,0.9261744966442952,0.8,0.6666666666666666,1.0,33.333333333333194,3.3333333333334103,0.8823412698412697
test_0234,clipping,dilated_cnn,0.9421157684630738,0.9379310344827586,0.923076923076923,0.8571428571428571,1.0,26.6666666666666,3.333333333333336,0.9033456486042691
test_0234,clipping,contract_tcn_aug,0.9556451612903226,0.971830985915493,0.923076923076923,0.8571428571428571,1.0,13.3333333333334,0.0,0.9555059523809524
test_0235,gain_drift,adaptive_energy,0.87816091954023,0.8990825688073394,0.7692307692307693,0.625,1.0,24.00000000000011,19.99999999999993,0.9484978540772532
test_0235,gain_drift,spectral_flux,0.6742209631728046,0.7920792079207921,0.47619047619047616,0.3125,1.0,16.000000000000192,396.0,0.786039322948378
test_0235,gain_drift,logistic_features,0.5714285714285715,0.6516853932584269,0.42857142857142855,0.3333333333333333,0.6,13.333333333333345,33.333333333333364,0.6048794218441033
test_0235,gain_drift,temporal_cnn,0.6056782334384857,0.7234042553191489,0.6,0.6,0.6,13.333333333333345,0.0,0.7078162474632556
test_0235,gain_drift,dilated_cnn,0.9484029484029484,0.9482758620689654,0.7692307692307693,0.625,1.0,52.00000000000004,0.0,0.9261117052471797
test_0235,gain_drift,contract_tcn_aug,0.9640287769784173,0.9752066115702478,0.9090909090909091,0.8333333333333334,1.0,4.0000000000000036,7.999999999999918,0.9840531561461793
test_0236,jitter,adaptive_energy,0.5923753665689149,0.7631578947368423,0.1621621621621622,0.08823529411764706,1.0,26.66666666666669,33.33333333333351,0.8436541998773759
test_0236,jitter,spectral_flux,0.37961335676625657,0.7659574468085107,0.17647058823529413,0.0967741935483871,1.0,73.33333333333331,139.99999999999997,0.49984505732878837
test_0236,jitter,logistic_features,0.31722054380664655,0.6470588235294118,0.25,0.15384615384615385,0.6666666666666666,220.00000000000009,970.0,0.29611483582602716
test_0236,jitter,temporal_cnn,0.30945558739255014,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19951573849878934
test_0236,jitter,dilated_cnn,0.3121387283236994,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20009784735812133
test_0236,jitter,contract_tcn_aug,0.8744939271255061,0.923076923076923,0.7499999999999999,0.6,1.0,0.0,40.000000000000185,0.8472079479273723
test_0237,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0237,compound,spectral_flux,0.3880597014925374,0.5354330708661417,0.1724137931034483,0.09615384615384616,0.8333333333333334,388.00000000000006,184.00000000000009,0.3371920792148139
test_0237,compound,logistic_features,0.24107142857142858,0.423728813559322,0.1923076923076923,0.10869565217391304,0.8333333333333334,508.0,188.00000000000017,0.2998575417402701
test_0237,compound,temporal_cnn,0.5250965250965252,0.7165775401069518,0.4,0.3333333333333333,0.5,53.33333333333346,293.33333333333314,0.37176204778082317
test_0237,compound,dilated_cnn,0.5373134328358209,0.7,0.4,0.5,0.3333333333333333,29.999999999999805,3889.9999999999995,0.35121079148382905
test_0237,compound,contract_tcn_aug,0.8109452736318409,0.6717557251908397,0.8333333333333334,0.8333333333333334,0.8333333333333334,36.00000000000012,191.9999999999999,0.6507379337854008
test_0238,clean,adaptive_energy,0.888888888888889,0.9090909090909091,0.7499999999999999,0.6,1.0,33.333333333333364,6.666666666666821,0.9523809523809524
test_0238,clean,spectral_flux,0.9069767441860465,0.8787878787878789,0.6,0.42857142857142855,1.0,33.333333333333364,46.66666666666671,0.8744588744588746
test_0238,clean,logistic_features,0.8773234200743495,0.9090909090909091,0.7499999999999999,0.6,1.0,33.333333333333364,6.666666666666821,0.95004995004995
test_0238,clean,temporal_cnn,0.9465648854961831,0.9577464788732395,0.8571428571428571,0.75,1.0,6.666666666666672,13.333333333333494,0.976890756302521
test_0238,clean,dilated_cnn,0.9843749999999999,0.972972972972973,0.8571428571428571,0.75,1.0,6.666666666666672,6.666666666666672,0.9956043956043956
test_0238,clean,contract_tcn_aug,0.9618320610687023,0.9863013698630138,0.8571428571428571,0.75,1.0,0.0,6.666666666666672,0.9810924369747899
test_0239,noise,adaptive_energy,0.5312117503059975,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25476190476190474
test_0239,noise,spectral_flux,0.5318627450980392,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25494872406391605
test_0239,noise,logistic_features,0.5312117503059975,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25476190476190474
test_0239,noise,temporal_cnn,0.5312117503059975,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25476190476190474
test_0239,noise,dilated_cnn,0.5312117503059975,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25476190476190474
test_0239,noise,contract_tcn_aug,0.844559585492228,0.7906976744186046,0.7692307692307692,0.7142857142857143,0.8333333333333334,12.000000000000188,155.99999999999997,0.818529656565814
test_0240,reverb,adaptive_energy,0.03208556149732621,0.0,0.0,0.0,0.0,0.0,0.0,0.2911490683229814
test_0240,reverb,spectral_flux,0.4549019607843137,0.6616541353383458,0.18181818181818182,0.1,1.0,324.00000000000006,260.0000000000001,0.3449567503715277
test_0240,reverb,logistic_features,0.16445623342175067,0.33333333333333337,0.1276595744680851,0.07142857142857142,0.6,346.66666666666674,453.3333333333331,0.21575242171660286
test_0240,reverb,temporal_cnn,0.37068965517241376,0.6335403726708074,0.0,0.0,0.0,0.0,0.0,0.1998617041925466
test_0240,reverb,dilated_cnn,0.4497991967871486,0.650887573964497,0.20000000000000004,0.2,0.2,459.99999999999994,60.0000000000005,0.23106858775636288
test_0240,reverb,contract_tcn_aug,0.8556430446194226,0.7049180327868854,0.8000000000000002,0.8,0.8,30.00000000000014,144.99999999999991,0.7068583094239681
test_0241,clipping,adaptive_energy,0.8421052631578948,0.8387096774193548,0.7058823529411764,0.5454545454545454,1.0,39.999999999999886,193.33333333333314,0.7525852694018784
test_0241,clipping,spectral_flux,0.8484848484848486,0.8412698412698414,0.6666666666666666,0.5,1.0,46.66666666666656,186.66666666666663,0.7310705574418774
test_0241,clipping,logistic_features,0.8625429553264605,0.8412698412698414,0.631578947368421,0.46153846153846156,1.0,193.33333333333323,59.999999999999865,0.7169811108542995
test_0241,clipping,temporal_cnn,0.9195402298850575,0.9197080291970802,0.8,0.6666666666666666,1.0,20.000000000000018,16.666666666666607,0.8927134824518043
test_0241,clipping,dilated_cnn,0.9016697588126159,0.8794326241134751,0.923076923076923,0.8571428571428571,1.0,180.00000000000009,16.666666666666607,0.8857465809853353
test_0241,clipping,contract_tcn_aug,0.9206349206349207,0.8484848484848485,0.7499999999999999,0.6,1.0,26.666666666666615,80.00000000000007,0.8601182326506566
test_0242,gain_drift,adaptive_energy,0.8037037037037037,0.7142857142857143,0.631578947368421,0.46153846153846156,1.0,423.33333333333326,36.66666666666655,0.6138152203725974
test_0242,gain_drift,spectral_flux,0.8153564899451553,0.7899159663865547,0.5,0.3333333333333333,1.0,339.9999999999999,319.9999999999999,0.6431596650720158
test_0242,gain_drift,logistic_features,0.6278026905829596,0.5454545454545454,0.5,0.3333333333333333,1.0,359.9999999999999,453.33333333333314,0.48079150579150587
test_0242,gain_drift,temporal_cnn,0.6824034334763949,0.6422018348623854,0.42105263157894735,0.3076923076923077,0.6666666666666666,94.99999999999974,394.99999999999994,0.5304016201075024
test_0242,gain_drift,dilated_cnn,0.96,0.8721804511278195,1.0,1.0,1.0,66.66666666666666,10.000000000000083,0.8984583662003017
test_0242,gain_drift,contract_tcn_aug,0.9469964664310954,0.8702290076335878,0.8571428571428571,0.75,1.0,150.0,59.99999999999991,0.8027670527670528
test_0243,jitter,adaptive_energy,0.6692456479690523,0.6095238095238096,0.21621621621621626,0.12121212121212122,1.0,85.00000000000007,94.99999999999986,0.6524476328435769
test_0243,jitter,spectral_flux,0.5737179487179487,0.6779661016949152,0.19999999999999998,0.1111111111111111,1.0,159.9999999999999,39.99999999999992,0.6240947992100067
test_0243,jitter,logistic_features,0.5135135135135135,0.6956521739130436,0.3333333333333333,0.21428571428571427,0.75,753.333333333333,53.33333333333353,0.42610389610389615
test_0243,jitter,temporal_cnn,0.4878048780487805,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24084404559786562
test_0243,jitter,dilated_cnn,0.4896907216494846,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24134568503169188
test_0243,jitter,contract_tcn_aug,0.9427792915531334,0.7469879518072288,1.0,1.0,1.0,55.000000000000156,50.00000000000004,0.7764156153094601
test_0244,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0244,compound,spectral_flux,0.23268698060941828,0.4923076923076923,0.11538461538461538,0.061224489795918366,1.0,26.666666666666654,713.3333333333333,0.247396759533689
test_0244,compound,logistic_features,0.04833836858006042,0.22641509433962262,0.048780487804878044,0.02631578947368421,0.3333333333333333,600.0000000000001,99.99999999999964,0.08564658090724442
test_0244,compound,temporal_cnn,0.30409356725146197,0.6444444444444446,0.36363636363636365,0.25,0.6666666666666666,219.99999999999997,400.0000000000001,0.2859929078014184
test_0244,compound,dilated_cnn,0.32796486090775984,0.6363636363636364,0.6666666666666666,0.6666666666666666,0.6666666666666666,149.99999999999991,4750.0,0.3408356593081282
test_0244,compound,contract_tcn_aug,0.8844621513944223,0.759493670886076,0.8571428571428571,0.75,1.0,80.0,93.33333333333341,0.6721464921846602
test_0245,clean,adaptive_energy,0.8726114649681529,0.945054945054945,0.6666666666666666,0.5,1.0,65.00000000000006,100.00000000000009,0.8072289156626506
test_0245,clean,spectral_flux,0.8819444444444444,0.924731182795699,0.5333333333333333,0.36363636363636365,1.0,65.00000000000006,224.99999999999991,0.7623000551571979
test_0245,clean,logistic_features,0.8786885245901639,0.9130434782608695,0.6153846153846153,0.4444444444444444,1.0,65.00000000000006,44.999999999999986,0.818926296633303
test_0245,clean,temporal_cnn,0.9548387096774192,0.9600000000000001,0.888888888888889,0.8,1.0,4.999999999999893,14.999999999999902,0.9823633156966489
test_0245,clean,dilated_cnn,0.9898989898989898,0.9690721649484536,1.0,1.0,1.0,5.000000000000004,9.999999999999897,1.0
test_0245,clean,contract_tcn_aug,0.9801324503311257,0.9600000000000001,0.888888888888889,0.8,1.0,10.000000000000009,9.999999999999897,0.9953617810760668
test_0246,noise,adaptive_energy,0.4905660377358491,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24285714285714288
test_0246,noise,spectral_flux,0.49118387909319894,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24302408776532314
test_0246,noise,logistic_features,0.4905660377358491,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24285714285714288
test_0246,noise,temporal_cnn,0.4905660377358491,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24285714285714288
test_0246,noise,dilated_cnn,0.49118387909319894,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24302408776532314
test_0246,noise,contract_tcn_aug,0.9565217391304348,0.8595041322314049,1.0,1.0,1.0,36.0000000000001,31.999999999999847,0.9091724601928683
test_0247,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0247,reverb,spectral_flux,0.3686440677966102,0.5864661654135339,0.24000000000000002,0.13636363636363635,1.0,176.66666666666674,430.0,0.38829971581063283
test_0247,reverb,logistic_features,0.05851063829787234,0.18556701030927836,0.16666666666666669,0.1,0.5,120.00000000000011,420.0000000000002,0.21391226484355436
test_0247,reverb,temporal_cnn,0.2719033232628399,0.5543478260869564,0.11764705882352942,0.09090909090909091,0.16666666666666666,660.0000000000001,19.999999999999574,0.16362243234274457
test_0247,reverb,dilated_cnn,0.5507246376811594,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2601955640352969
test_0247,reverb,contract_tcn_aug,0.8455598455598454,0.7607361963190185,0.8,0.6666666666666666,1.0,30.00000000000014,106.66666666666684,0.6764115869825967
test_0248,clipping,adaptive_energy,0.4172413793103448,0.7346938775510204,0.15789473684210528,0.08571428571428572,1.0,66.66666666666659,126.66666666666663,0.5085589791472145
test_0248,clipping,spectral_flux,0.811387900355872,0.9577464788732395,0.5454545454545454,0.375,1.0,293.3333333333333,6.666666666666672,0.824404761904762
test_0248,clipping,logistic_features,0.8345323741007193,0.9577464788732395,0.6666666666666666,0.5,1.0,13.333333333333345,153.3333333333334,0.8319684561722779
test_0248,clipping,temporal_cnn,0.8344827586206897,0.9350649350649352,0.7499999999999999,0.6,1.0,13.333333333333345,20.000000000000167,0.9264581572273879
test_0248,clipping,dilated_cnn,0.9877551020408163,0.9600000000000001,1.0,1.0,1.0,13.333333333333345,6.666666666666672,1.0
test_0248,clipping,contract_tcn_aug,0.8823529411764707,0.9333333333333333,0.8571428571428571,0.75,1.0,20.000000000000018,13.333333333333345,0.9479659413434247
test_0249,gain_drift,adaptive_energy,0.7744360902255639,0.8571428571428571,0.5454545454545454,0.375,1.0,20.000000000000018,293.33333333333337,0.7325037707390648
test_0249,gain_drift,spectral_flux,0.7657992565055761,0.8571428571428571,0.42857142857142855,0.2727272727272727,1.0,353.3333333333333,33.333333333333364,0.6824123119087148
test_0249,gain_drift,logistic_features,0.5539906103286385,0.5306122448979591,0.3333333333333333,0.2222222222222222,0.6666666666666666,179.99999999999994,500.0,0.43936184297630076
test_0249,gain_drift,temporal_cnn,0.7630522088353414,0.6909090909090909,0.6,0.42857142857142855,1.0,453.3333333333333,33.333333333333364,0.5427432511466125
test_0249,gain_drift,dilated_cnn,0.9195402298850576,0.8923076923076924,0.6666666666666666,0.5,1.0,60.00000000000006,6.666666666666672,0.8730783211699241
test_0249,gain_drift,contract_tcn_aug,0.9701492537313433,0.972972972972973,0.7499999999999999,0.6,1.0,13.333333333333345,0.0,0.9875776397515528
test_0250,jitter,adaptive_energy,0.6503067484662577,0.7647058823529411,0.1951219512195122,0.10810810810810811,1.0,45.00000000000004,19.999999999999908,0.8258789497107255
test_0250,jitter,spectral_flux,0.5466666666666667,0.7154471544715447,0.10810810810810813,0.06060606060606061,0.5,40.000000000000036,549.9999999999999,0.5426587301587301
test_0250,jitter,logistic_features,0.46153846153846156,0.6716417910447762,0.1818181818181818,0.1111111111111111,0.5,49.99999999999982,320.00000000000006,0.41309741446852966
test_0250,jitter,temporal_cnn,0.4474034620505992,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.23107081597647633
test_0250,jitter,dilated_cnn,0.4552845528455284,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.2330827067669173
test_0250,jitter,contract_tcn_aug,0.9226361031518625,0.845360824742268,0.8,0.6666666666666666,1.0,14.999999999999902,60.00000000000006,0.8666892171233134
test_0251,compound,adaptive_energy,0.017241379310344827,0.05405405405405406,0.1818181818181818,0.2,0.16666666666666666,299.99999999999983,20.000000000000462,0.09171191412344755
test_0251,compound,spectral_flux,0.4356060606060606,0.3941605839416058,0.14814814814814814,0.08333333333333333,0.6666666666666666,99.99999999999997,335.0,0.37929649515917646
test_0251,compound,logistic_features,0.3127572016460905,0.28125000000000006,0.1090909090909091,0.061224489795918366,0.5,33.333333333333215,519.9999999999999,0.28259749744071255
test_0251,compound,temporal_cnn,0.5288220551378445,0.6794258373205743,0.30769230769230765,0.2857142857142857,0.3333333333333333,1120.0,9.999999999999787,0.34942528735632183
test_0251,compound,dilated_cnn,0.5330073349633252,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2552380952380952
test_0251,compound,contract_tcn_aug,0.7676240208877285,0.5573770491803278,0.6153846153846153,0.5714285714285714,0.6666666666666666,85.00000000000013,100.00000000000009,0.5734759124667381
test_0252,clean,adaptive_energy,0.9079754601226994,0.9213483146067416,0.8,0.6666666666666666,1.0,15.000000000000014,19.99999999999996,0.9615705931495404
test_0252,clean,spectral_flux,0.9141104294478527,0.923076923076923,0.6666666666666666,0.5,1.0,40.000000000000036,9.999999999999897,0.893483709273183
test_0252,clean,logistic_features,0.9151515151515152,0.946236559139785,0.8,0.6666666666666666,1.0,15.000000000000014,9.999999999999897,0.9624489795918366
test_0252,clean,temporal_cnn,0.9551282051282051,0.8936170212765957,0.6666666666666666,0.5,1.0,35.0,39.99999999999992,0.9203821656050956
test_0252,clean,dilated_cnn,0.9673202614379085,0.9696969696969697,0.888888888888889,0.8,1.0,75.00000000000004,9.999999999999897,0.9258064516129032
test_0252,clean,contract_tcn_aug,0.9810126582278481,0.9411764705882353,1.0,1.0,1.0,14.999999999999986,14.999999999999902,0.9607364685004437
test_0253,noise,adaptive_energy,0.3761840324763193,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21333333333333335
test_0253,noise,spectral_flux,0.37669376693766937,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21345098974481275
test_0253,noise,logistic_features,0.3761840324763193,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21333333333333335
test_0253,noise,temporal_cnn,0.3761840324763193,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21333333333333335
test_0253,noise,dilated_cnn,0.3761840324763193,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21333333333333335
test_0253,noise,contract_tcn_aug,0.777327935222672,0.5757575757575758,0.5714285714285715,0.5,0.6666666666666666,440.0000000000001,59.99999999999994,0.47108027863423546
test_0254,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0254,reverb,spectral_flux,0.3811320754716981,0.5,0.20408163265306123,0.11627906976744186,0.8333333333333334,212.00000000000026,488.0000000000001,0.37032923217133745
test_0254,reverb,logistic_features,0.12254901960784315,0.2777777777777778,0.35294117647058826,0.21428571428571427,1.0,150.0000000000001,696.6666666666666,0.25063131313131315
test_0254,reverb,temporal_cnn,0.4986595174262735,0.6213592233009708,0.0,0.0,0.0,0.0,0.0,0.23239657990695337
test_0254,reverb,dilated_cnn,0.5904059040590406,0.6728971962616822,0.0,0.0,0.0,0.0,0.0,0.2684692356823505
test_0254,reverb,contract_tcn_aug,0.9064220183486238,0.7757575757575758,0.923076923076923,0.8571428571428571,1.0,66.66666666666693,109.99999999999994,0.7574910261743001
test_0255,clipping,adaptive_energy,0.9230769230769231,0.9137931034482758,0.7142857142857143,0.5555555555555556,1.0,72.00000000000014,16.000000000000014,0.9127232142857142
test_0255,clipping,spectral_flux,0.8771186440677967,0.8928571428571429,0.6666666666666666,0.5,1.0,96.00000000000017,88.00000000000009,0.8157724628312862
test_0255,clipping,logistic_features,0.9004149377593361,0.912280701754386,0.7142857142857143,0.5555555555555556,1.0,96.00000000000017,39.99999999999986,0.8207250113160017
test_0255,clipping,temporal_cnn,0.9500998003992016,0.9022556390977443,1.0,1.0,1.0,15.999999999999924,84.00000000000007,0.9238457360130363
test_0255,clipping,dilated_cnn,0.9596774193548387,0.923076923076923,0.8333333333333333,0.7142857142857143,1.0,12.00000000000001,16.000000000000014,0.9850498338870431
test_0255,clipping,contract_tcn_aug,0.9575757575757576,0.9291338582677166,1.0,1.0,1.0,4.0000000000000036,80.00000000000026,0.9245136186770428
test_0256,gain_drift,adaptive_energy,0.7868852459016392,0.8292682926829268,0.6666666666666666,0.5,1.0,36.66666666666668,93.3333333333334,0.7816210635002581
test_0256,gain_drift,spectral_flux,0.8791946308724831,0.8854961832061069,0.8,0.6666666666666666,1.0,33.33333333333327,46.66666666666656,0.8426014701182487
test_0256,gain_drift,logistic_features,0.8357142857142859,0.7521367521367521,0.8,0.6666666666666666,1.0,53.333333333333364,73.33333333333324,0.7220461625912724
test_0256,gain_drift,temporal_cnn,0.9230769230769231,0.9172932330827067,0.923076923076923,0.8571428571428571,1.0,13.333333333333345,23.333333333333208,0.903796740172579
test_0256,gain_drift,dilated_cnn,0.7256637168141593,0.7857142857142858,0.6666666666666666,0.6666666666666666,0.6666666666666666,15.000000000000014,19.999999999999908,0.7668331903584464
test_0256,gain_drift,contract_tcn_aug,0.8389513108614233,0.752,0.9090909090909091,1.0,0.8333333333333334,40.000000000000014,35.99999999999983,0.8005151372345093
test_0257,jitter,adaptive_energy,0.9036334913112164,0.8961038961038961,0.4347826086956522,0.29411764705882354,0.8333333333333334,343.99999999999983,8.000000000000007,0.8330804888327012
test_0257,jitter,spectral_flux,0.7302798982188294,0.788888888888889,0.3225806451612903,0.2,0.8333333333333334,227.9999999999998,111.99999999999991,0.6367015098722415
test_0257,jitter,logistic_features,0.6575028636884307,0.6865671641791045,0.14285714285714288,0.125,0.16666666666666666,1100.0,40.000000000000036,0.3171724648408586
test_0257,jitter,temporal_cnn,0.6591928251121076,0.7024390243902439,0.0,0.0,0.0,0.0,0.0,0.29192546583850926
test_0257,jitter,dilated_cnn,0.6584546472564389,0.7024390243902439,0.0,0.0,0.0,0.0,0.0,0.2916766038635822
test_0257,jitter,contract_tcn_aug,0.9621993127147767,0.9333333333333333,0.923076923076923,0.8571428571428571,1.0,6.666666666666672,89.99999999999986,0.9470055879494653
test_0258,compound,adaptive_energy,0.03587443946188341,0.07999999999999999,0.4,1.0,0.25,900.0000000000003,80.00000000000007,0.3266470971950424
test_0258,compound,spectral_flux,0.378021978021978,0.4444444444444445,0.14035087719298245,0.07547169811320754,1.0,119.99999999999997,859.9999999999998,0.35837285924353485
test_0258,compound,logistic_features,0.3093681917211329,0.40404040404040403,0.0392156862745098,0.02127659574468085,0.25,299.99999999999983,59.99999999999961,0.3242579908675799
test_0258,compound,temporal_cnn,0.5210918114143921,0.618705035971223,0.0,0.0,0.0,0.0,0.0,0.24895568364798956
test_0258,compound,dilated_cnn,0.4873096446700507,0.618705035971223,0.0,0.0,0.0,0.0,0.0,0.23028923151705247
test_0258,compound,contract_tcn_aug,0.6786786786786788,0.537313432835821,0.5,0.5,0.5,0.0,530.0,0.5751193051120953
test_0259,clean,adaptive_energy,0.7108013937282229,0.8387096774193548,0.5,0.3333333333333333,1.0,33.333333333333364,393.33333333333337,0.7040796353773453
test_0259,clean,spectral_flux,0.7490909090909091,0.8064516129032258,0.42857142857142855,0.2727272727272727,1.0,46.66666666666671,373.33333333333337,0.6749060947534229
test_0259,clean,logistic_features,0.8379446640316205,0.8923076923076924,0.4615384615384615,0.3,1.0,26.66666666666669,380.00000000000006,0.7676910333649164
test_0259,clean,temporal_cnn,0.9561752988047809,0.9090909090909091,0.8571428571428571,0.75,1.0,6.666666666666672,153.33333333333317,0.8538713195201745
test_0259,clean,dilated_cnn,0.9885931558935361,0.9589041095890412,1.0,1.0,1.0,13.333333333333345,6.666666666666821,1.0
test_0259,clean,contract_tcn_aug,0.9885931558935361,0.9589041095890412,1.0,1.0,1.0,13.333333333333345,6.666666666666672,1.0
test_0260,noise,adaptive_energy,0.38492597577388965,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21523809523809523
test_0260,noise,spectral_flux,0.38544474393531,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21535893155258767
test_0260,noise,logistic_features,0.38492597577388965,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21523809523809523
test_0260,noise,temporal_cnn,0.38492597577388965,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21523809523809523
test_0260,noise,dilated_cnn,0.38492597577388965,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21523809523809523
test_0260,noise,contract_tcn_aug,0.6761904761904761,0.6796116504854368,0.09090909090909091,0.05263157894736842,0.3333333333333333,179.99999999999972,19.999999999999574,0.4394017534811759
test_0261,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0261,reverb,spectral_flux,0.4701492537313433,0.5166666666666667,0.19999999999999998,0.1111111111111111,1.0,451.99999999999994,303.99999999999994,0.4139471825784663
test_0261,reverb,logistic_features,0.15384615384615385,0.24096385542168672,0.15789473684210525,0.09090909090909091,0.6,273.33333333333326,473.3333333333334,0.20133715004276226
test_0261,reverb,temporal_cnn,0.323170731707317,0.4444444444444444,0.0,0.0,0.0,0.0,0.0,0.16259876245265706
test_0261,reverb,dilated_cnn,0.45272969374167776,0.6303030303030304,0.0,0.0,0.0,0.0,0.0,0.21301567837435403
test_0261,reverb,contract_tcn_aug,0.8387096774193549,0.8166666666666667,0.6666666666666666,0.5714285714285714,0.8,40.00000000000015,379.9999999999999,0.65994631113432
test_0262,clipping,adaptive_energy,0.35390946502057613,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21
test_0262,clipping,spectral_flux,0.8208469055374592,0.9183673469387755,0.47058823529411764,0.3076923076923077,1.0,30.00000000000003,9.999999999999897,0.8864365971107544
test_0262,clipping,logistic_features,0.8719723183391002,0.9574468085106383,0.7272727272727273,0.5714285714285714,1.0,15.000000000000014,5.000000000000004,0.9410714285714287
test_0262,clipping,temporal_cnn,0.8686868686868687,0.897196261682243,0.8,0.6666666666666666,1.0,35.0,19.999999999999908,0.875
test_0262,clipping,dilated_cnn,0.9624060150375939,0.9306930693069307,0.888888888888889,0.8,1.0,35.00000000000003,0.0,0.9160583941605839
test_0262,clipping,contract_tcn_aug,0.9923076923076923,0.9795918367346939,1.0,1.0,1.0,4.999999999999977,5.000000000000004,1.0
test_0263,gain_drift,adaptive_energy,0.89438202247191,0.7521367521367521,0.8571428571428571,0.75,1.0,49.999999999999936,83.33333333333303,0.8119291046506236
test_0263,gain_drift,spectral_flux,0.8611111111111112,0.8292682926829268,0.6666666666666666,0.5,1.0,49.999999999999936,173.3333333333332,0.8551073399174666
test_0263,gain_drift,logistic_features,0.7319587628865979,0.6666666666666666,0.8,0.6666666666666666,1.0,129.99999999999994,199.99999999999983,0.6544595204164321
test_0263,gain_drift,temporal_cnn,0.7150259067357513,0.7768595041322315,0.8,0.6666666666666666,1.0,346.66666666666646,13.333333333333197,0.7646212847555128
test_0263,gain_drift,dilated_cnn,0.8039999999999999,0.8444444444444444,0.7499999999999999,0.6,1.0,103.33333333333337,166.66666666666666,0.7554335494605986
test_0263,gain_drift,contract_tcn_aug,0.912280701754386,0.8064516129032258,0.8571428571428571,0.75,1.0,46.6666666666665,56.666666666666565,0.8349558654743326
test_0264,jitter,adaptive_energy,0.5236907730673317,0.8493150684931507,0.125,0.06666666666666667,1.0,153.33333333333331,160.0,0.6306251194255027
test_0264,jitter,spectral_flux,0.38039215686274513,0.6590909090909091,0.13333333333333333,0.07142857142857142,1.0,293.3333333333333,146.66666666666694,0.5007412165834857
test_0264,jitter,logistic_features,0.3495440729483283,0.6666666666666667,0.1,0.058823529411764705,0.3333333333333333,60.00000000000006,220.00000000000063,0.39867724867724863
test_0264,jitter,temporal_cnn,0.3286908077994429,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20333333333333334
test_0264,jitter,dilated_cnn,0.3286908077994429,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20333333333333334
test_0264,jitter,contract_tcn_aug,0.8584905660377358,0.761904761904762,0.8,1.0,0.6666666666666666,0.0,30.00000000000003,0.8229354489722323
test_0265,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0265,compound,spectral_flux,0.2456140350877193,0.591549295774648,0.07407407407407407,0.0392156862745098,0.6666666666666666,360.00000000000017,40.000000000000036,0.26440226440226444
test_0265,compound,logistic_features,0.10746268656716418,0.3448275862068966,0.06896551724137931,0.03636363636363636,0.6666666666666666,490.00000000000017,40.000000000000036,0.15066774988953976
test_0265,compound,temporal_cnn,0.21745788667687596,0.6382978723404256,0.2222222222222222,0.16666666666666666,0.3333333333333333,140.0,39.999999999999815,0.2700238891543239
test_0265,compound,dilated_cnn,0.23708206686930092,0.6923076923076924,0.0,0.0,0.0,0.0,0.0,0.18571428571428572
test_0265,compound,contract_tcn_aug,0.7253886010362695,0.7000000000000001,0.6666666666666666,0.6666666666666666,0.6666666666666666,79.9999999999999,350.0,0.5148272017837235
test_0266,clean,adaptive_energy,0.825082508250825,0.9565217391304348,0.7272727272727273,0.5714285714285714,1.0,5.000000000000004,15.000000000000124,0.9195402298850575
test_0266,clean,spectral_flux,0.8788927335640138,0.968421052631579,0.6153846153846153,0.4444444444444444,1.0,10.000000000000009,5.000000000000004,0.9428571428571428
test_0266,clean,logistic_features,0.8131147540983608,0.945054945054945,0.7272727272727273,0.5714285714285714,1.0,15.000000000000014,10.000000000000009,0.9155844155844156
test_0266,clean,temporal_cnn,0.9214285714285714,0.9696969696969697,0.8,0.6666666666666666,1.0,10.000000000000009,4.999999999999977,0.9640491958372753
test_0266,clean,dilated_cnn,0.9922480620155039,0.9791666666666666,1.0,1.0,1.0,10.000000000000009,0.0,1.0
test_0266,clean,contract_tcn_aug,0.9733840304182508,0.9791666666666666,0.888888888888889,0.8,1.0,5.000000000000004,5.000000000000004,0.9893390191897655
test_0267,noise,adaptive_energy,0.4272608125819135,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22476190476190477
test_0267,noise,spectral_flux,0.4278215223097113,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22489864059146195
test_0267,noise,logistic_features,0.4272608125819135,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22476190476190477
test_0267,noise,temporal_cnn,0.4272608125819135,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22476190476190477
test_0267,noise,dilated_cnn,0.4272608125819135,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22476190476190477
test_0267,noise,contract_tcn_aug,0.9570552147239264,0.8219178082191781,1.0,1.0,1.0,46.66666666666671,46.66666666666671,0.848378615249781
test_0268,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0268,reverb,spectral_flux,0.3922518159806296,0.5052631578947369,0.16666666666666669,0.09090909090909091,1.0,165.00000000000014,750.0,0.3952100524879841
test_0268,reverb,logistic_features,0.08524590163934426,0.15384615384615385,0.13333333333333336,0.07692307692307693,0.5,70.0,1430.0,0.13563289589305522
test_0268,reverb,temporal_cnn,0.21621621621621623,0.3225806451612903,0.2105263157894737,0.13333333333333333,0.5,300.0000000000003,260.0000000000002,0.14665243266392647
test_0268,reverb,dilated_cnn,0.5329815303430079,0.6865671641791045,0.0,0.0,0.0,0.0,0.0,0.25125043475893005
test_0268,reverb,contract_tcn_aug,0.8363636363636364,0.752136752136752,0.6666666666666665,0.6,0.75,46.66666666666656,379.9999999999999,0.5023410605814984
test_0269,clipping,adaptive_energy,0.9193154034229829,0.9333333333333333,0.7272727272727273,0.5714285714285714,1.0,5.000000000000004,25.000000000000135,0.8912182758502586
test_0269,clipping,spectral_flux,0.9177057356608478,0.8764044943820225,0.8,0.6666666666666666,1.0,15.000000000000124,40.000000000000036,0.8973767902499413
test_0269,clipping,logistic_features,0.89,0.8604651162790697,0.6153846153846153,0.4444444444444444,1.0,90.00000000000009,89.99999999999997,0.7096065029955531
test_0269,clipping,temporal_cnn,0.9402985074626865,0.8775510204081632,0.8,0.6666666666666666,1.0,24.999999999999993,49.999999999999936,0.8736263736263735
test_0269,clipping,dilated_cnn,0.9820971867007673,0.9292929292929293,1.0,1.0,1.0,14.999999999999986,20.000000000000018,0.9992748368382885
test_0269,clipping,contract_tcn_aug,0.9767441860465116,0.9052631578947369,1.0,1.0,1.0,15.000000000000014,30.00000000000003,0.9278350515463918
test_0270,gain_drift,adaptive_energy,0.9122807017543859,0.8705882352941177,0.8,0.6666666666666666,1.0,75.00000000000007,35.00000000000003,0.8366924409515358
test_0270,gain_drift,spectral_flux,0.7600000000000001,0.8571428571428571,0.6666666666666666,0.5,1.0,54.999999999999936,259.9999999999999,0.7246501929481918
test_0270,gain_drift,logistic_features,0.669683257918552,0.6285714285714286,0.5,0.5,0.5,109.99999999999987,0.0,0.6154033041788144
test_0270,gain_drift,temporal_cnn,0.7319148936170213,0.7012987012987013,0.8571428571428571,1.0,0.75,40.000000000000036,33.333333333333364,0.7177643784786643
test_0270,gain_drift,dilated_cnn,0.9540636042402828,0.8863636363636362,1.0,1.0,1.0,50.0000000000001,14.999999999999902,0.8850826044703596
test_0270,gain_drift,contract_tcn_aug,0.976271186440678,0.9278350515463918,1.0,1.0,1.0,20.000000000000018,14.999999999999902,0.9623486460221153
test_0271,jitter,adaptive_energy,0.6215139442231076,0.7865168539325842,0.13333333333333333,0.07142857142857142,1.0,86.6666666666666,20.000000000000018,0.6575569358178053
test_0271,jitter,spectral_flux,0.5780346820809249,0.7948717948717949,0.125,0.06666666666666667,1.0,13.333333333333345,213.33333333333323,0.6465403841094448
test_0271,jitter,logistic_features,0.46381093057607087,0.72,0.16666666666666666,0.09523809523809523,0.6666666666666666,79.99999999999984,50.00000000000004,0.4242673992673992
test_0271,jitter,temporal_cnn,0.4147952443857331,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2219047619047619
test_0271,jitter,dilated_cnn,0.4147952443857331,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2219047619047619
test_0271,jitter,contract_tcn_aug,0.9449838187702265,0.7999999999999999,1.0,1.0,1.0,40.000000000000036,73.3333333333334,0.895572929138132
test_0272,compound,adaptive_energy,0.08666666666666667,0.05405405405405406,0.1818181818181818,0.2,0.16666666666666666,1000.0,80.00000000000007,0.25491680771248426
test_0272,compound,spectral_flux,0.48553054662379425,0.5853658536585366,0.20689655172413793,0.11538461538461539,1.0,213.33333333333368,560.0000000000001,0.4032393281900771
test_0272,compound,logistic_features,0.41681260945709275,0.5100671140939597,0.21052631578947367,0.11764705882352941,1.0,376.66666666666663,490.00000000000006,0.37531724998597793
test_0272,compound,temporal_cnn,0.5849056603773585,0.6478873239436619,0.0,0.0,0.0,0.0,0.0,0.2637409371328506
test_0272,compound,dilated_cnn,0.637911464245176,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0272,compound,contract_tcn_aug,0.7105263157894737,0.5045045045045045,0.6,0.75,0.5,53.33333333333368,106.66666666666676,0.5028259797556556
test_0273,clean,adaptive_energy,0.9067245119305857,0.9253731343283582,0.8571428571428571,0.75,1.0,16.666666666666682,16.666666666666757,0.961038961038961
test_0273,clean,spectral_flux,0.9125799573560768,0.9571428571428572,0.8571428571428571,0.75,1.0,16.666666666666682,3.3333333333332624,0.96
test_0273,clean,logistic_features,0.911504424778761,0.9007633587786259,0.8571428571428571,0.75,1.0,23.333333333333428,19.99999999999987,0.9186201142812348
test_0273,clean,temporal_cnn,0.9752808988764046,0.979020979020979,0.8571428571428571,0.75,1.0,10.000000000000083,0.0,0.9898862199747155
test_0273,clean,dilated_cnn,0.9909502262443438,0.972972972972973,1.0,1.0,1.0,6.666666666666672,6.666666666666599,0.9993593850096092
test_0273,clean,contract_tcn_aug,0.9954337899543378,0.9861111111111112,1.0,1.0,1.0,3.333333333333336,3.3333333333332624,1.0
test_0274,noise,adaptive_energy,0.36065573770491804,0.6728971962616822,0.0,0.0,0.0,0.0,0.0,0.21
test_0274,noise,spectral_flux,0.36114911080711354,0.6728971962616822,0.0,0.0,0.0,0.0,0.0,0.21011209158120675
test_0274,noise,logistic_features,0.36065573770491804,0.6728971962616822,0.0,0.0,0.0,0.0,0.0,0.21
test_0274,noise,temporal_cnn,0.36065573770491804,0.6728971962616822,0.0,0.0,0.0,0.0,0.0,0.21
test_0274,noise,dilated_cnn,0.36065573770491804,0.6728971962616822,0.0,0.0,0.0,0.0,0.0,0.21
test_0274,noise,contract_tcn_aug,0.8840579710144927,0.8311688311688312,0.6,0.42857142857142855,1.0,40.000000000000036,220.0000000000002,0.680465367965368
test_0275,reverb,adaptive_energy,0.14,0.06451612903225806,0.25,0.3333333333333333,0.2,80.00000000000007,600.0000000000006,0.3049155145929339
test_0275,reverb,spectral_flux,0.4878048780487804,0.5901639344262295,0.18181818181818182,0.1,1.0,243.99999999999994,304.00000000000017,0.44437516942260774
test_0275,reverb,logistic_features,0.2153846153846154,0.27956989247311825,0.09523809523809523,0.05405405405405406,0.4,270.0,319.99999999999983,0.20467154603776994
test_0275,reverb,temporal_cnn,0.31212121212121213,0.46153846153846156,0.0,0.0,0.0,0.0,0.0,0.16378891287017053
test_0275,reverb,dilated_cnn,0.3870967741935484,0.611764705882353,0.0,0.0,0.0,0.0,0.0,0.22596006144393238
test_0275,reverb,contract_tcn_aug,0.8693333333333333,0.7906976744186046,0.7272727272727272,0.6666666666666666,0.8,35.00000000000003,135.0000000000001,0.7525650403530587
test_0276,clipping,adaptive_energy,0.9309462915601024,0.9565217391304348,0.8,0.6666666666666666,1.0,9.999999999999897,10.00000000000012,0.9679442508710802
test_0276,clipping,spectral_flux,0.9289340101522843,0.9574468085106383,0.8,0.6666666666666666,1.0,14.999999999999902,5.0000000000001155,0.967032967032967
test_0276,clipping,logistic_features,0.9258312020460359,0.9347826086956522,0.8,0.6666666666666666,1.0,14.999999999999902,15.000000000000124,0.9679442508710802
test_0276,clipping,temporal_cnn,0.9567567567567569,0.9263157894736843,0.8,0.6666666666666666,1.0,20.000000000000018,60.00000000000011,0.8113771455286182
test_0276,clipping,dilated_cnn,0.9919999999999999,0.9696969696969697,0.8571428571428571,1.0,0.75,0.0,313.3333333333335,0.8452380952380952
test_0276,clipping,contract_tcn_aug,0.9946524064171123,0.9795918367346939,0.8571428571428571,1.0,0.75,0.0,306.66666666666663,0.8452380952380952
test_0277,gain_drift,adaptive_energy,0.8413461538461537,0.7368421052631579,0.7692307692307693,0.625,1.0,75.99999999999996,124.00000000000003,0.7238040101759621
test_0277,gain_drift,spectral_flux,0.8385542168674699,0.7755102040816326,0.7692307692307693,0.625,1.0,155.99999999999974,115.99999999999984,0.7482514413389988
test_0277,gain_drift,logistic_features,0.827027027027027,0.5714285714285715,0.6153846153846154,0.5,0.8,99.99999999999994,174.99999999999977,0.5450954575378539
test_0277,gain_drift,temporal_cnn,0.8465608465608465,0.7157894736842105,0.9090909090909091,0.8333333333333334,1.0,48.00000000000002,227.99999999999983,0.7158657011191574
test_0277,gain_drift,dilated_cnn,0.9861751152073732,0.9672131147540983,0.9090909090909091,0.8333333333333334,1.0,51.99999999999998,0.0,0.9123107307439104
test_0277,gain_drift,contract_tcn_aug,0.9317073170731708,0.9026548672566371,0.8333333333333333,0.7142857142857143,1.0,84.0000000000001,87.99999999999972,0.8784726793943383
test_0278,jitter,adaptive_energy,0.7479338842975207,0.8391608391608393,0.2727272727272727,0.15789473684210525,1.0,19.999999999999943,56.66666666666683,0.8477633477633476
test_0278,jitter,spectral_flux,0.5818181818181818,0.7272727272727273,0.303030303030303,0.18518518518518517,0.8333333333333334,32.000000000000206,116.00000000000014,0.5829931972789116
test_0278,jitter,logistic_features,0.5090909090909091,0.6796116504854368,0.3333333333333333,0.3333333333333333,0.3333333333333333,569.9999999999999,2300.0000000000005,0.36779886779886783
test_0278,jitter,temporal_cnn,0.5044585987261146,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.24799221221708448
test_0278,jitter,dilated_cnn,0.516297262059974,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.2513181019332162
test_0278,jitter,contract_tcn_aug,0.9238578680203046,0.8684210526315789,1.0,1.0,1.0,9.999999999999934,90.00000000000009,0.8390243543304768
test_0279,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0279,compound,spectral_flux,0.35634743875278396,0.5301204819277109,0.11538461538461539,0.0625,0.75,640.0,206.66666666666669,0.3367259724402581
test_0279,compound,logistic_features,0.27937915742793795,0.4827586206896552,0.11764705882352941,0.06382978723404255,0.75,653.3333333333334,220.00000000000006,0.3427599199136822
test_0279,compound,temporal_cnn,0.47119078104993595,0.618705035971223,0.28571428571428575,0.3333333333333333,0.25,100.00000000000009,1639.9999999999998,0.27241016526730816
test_0279,compound,dilated_cnn,0.472,0.6079999999999999,0.28571428571428575,0.3333333333333333,0.25,899.9999999999999,80.00000000000007,0.2672533659928618
test_0279,compound,contract_tcn_aug,0.6440677966101696,0.5135135135135135,0.5714285714285715,0.6666666666666666,0.5,40.000000000000036,99.99999999999997,0.4804903093312797
test_0280,clean,adaptive_energy,0.8145695364238411,0.8571428571428571,0.6666666666666666,0.5,1.0,46.66666666666671,13.333333333333345,0.8225235548764961
test_0280,clean,spectral_flux,0.8413793103448275,0.8787878787878789,0.5454545454545454,0.375,1.0,40.000000000000036,86.66666666666683,0.744068168118801
test_0280,clean,logistic_features,0.7973421926910299,0.7868852459016393,0.6666666666666666,0.5,1.0,60.00000000000006,26.66666666666669,0.8203655319039934
test_0280,clean,temporal_cnn,0.9198606271777003,0.972972972972973,0.7499999999999999,0.6,1.0,0.0,13.333333333333345,0.9612903225806451
test_0280,clean,dilated_cnn,0.9776119402985075,0.9210526315789473,1.0,1.0,1.0,20.000000000000018,20.000000000000167,0.9492296918767507
test_0280,clean,contract_tcn_aug,0.9885931558935361,0.9577464788732395,1.0,1.0,1.0,6.666666666666672,13.333333333333494,1.0
test_0281,noise,adaptive_energy,0.5419198055893074,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2561904761904762
test_0281,noise,spectral_flux,0.5425790754257908,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2563796804197472
test_0281,noise,logistic_features,0.5419198055893074,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2561904761904762
test_0281,noise,temporal_cnn,0.5419198055893074,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2561904761904762
test_0281,noise,dilated_cnn,0.5419198055893074,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2561904761904762
test_0281,noise,contract_tcn_aug,0.7775175644028103,0.5660377358490566,0.5333333333333333,0.4,0.8,204.99999999999986,195.00000000000006,0.5957650324703873
test_0282,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0282,reverb,spectral_flux,0.4691780821917808,0.5789473684210527,0.23529411764705882,0.13333333333333333,1.0,280.00000000000006,406.6666666666665,0.39134104001363773
test_0282,reverb,logistic_features,0.06682577565632458,0.15053763440860216,0.2,0.125,0.5,346.6666666666665,673.3333333333329,0.1233244628424995
test_0282,reverb,temporal_cnn,0.3043478260869565,0.43373493975903615,0.3333333333333333,0.25,0.5,520.0000000000003,239.99999999999991,0.1733639600745374
test_0282,reverb,dilated_cnn,0.4065040650406504,0.5517241379310345,0.0,0.0,0.0,0.0,0.0,0.18425330484301355
test_0282,reverb,contract_tcn_aug,0.9326241134751774,0.8947368421052632,0.8571428571428571,0.75,1.0,20.000000000000018,33.33333333333351,0.902116402116402
test_0283,clipping,adaptive_energy,0.9186046511627907,0.9565217391304348,0.8571428571428571,0.75,1.0,20.000000000000018,0.0,0.9650793650793651
test_0283,clipping,spectral_flux,0.9132947976878613,0.9295774647887323,0.7499999999999999,0.6,1.0,20.000000000000018,13.333333333333345,0.9686028257456829
test_0283,clipping,logistic_features,0.9132947976878613,0.9428571428571428,0.8571428571428571,0.75,1.0,20.000000000000018,6.666666666666672,0.9654631083202512
test_0283,clipping,temporal_cnn,0.9704142011834319,0.9600000000000001,0.8571428571428571,0.75,1.0,6.666666666666672,13.333333333333345,0.9934318555008209
test_0283,clipping,dilated_cnn,0.9820359281437125,0.9600000000000001,1.0,1.0,1.0,0.0,20.000000000000018,1.0
test_0283,clipping,contract_tcn_aug,0.9820359281437125,0.9600000000000001,1.0,1.0,1.0,0.0,20.000000000000018,0.9983193277310924
test_0284,gain_drift,adaptive_energy,0.7142857142857143,0.7628865979381444,0.6666666666666666,0.5,1.0,312.0,48.00000000000004,0.6777231064640495
test_0284,gain_drift,spectral_flux,0.7443037974683544,0.803921568627451,0.47619047619047616,0.3125,1.0,124.00000000000003,251.99999999999994,0.6966400873356005
test_0284,gain_drift,logistic_features,0.6301369863013698,0.7021276595744681,0.5263157894736842,0.35714285714285715,1.0,164.00000000000006,295.99999999999994,0.5787681588696628
test_0284,gain_drift,temporal_cnn,0.8315217391304347,0.826923076923077,0.7142857142857143,0.5555555555555556,1.0,127.99999999999994,216.00000000000006,0.6882510013351135
test_0284,gain_drift,dilated_cnn,0.9715639810426542,0.8947368421052632,1.0,1.0,1.0,24.00000000000002,23.999999999999932,0.9122830440587449
test_0284,gain_drift,contract_tcn_aug,0.9333333333333333,0.912280701754386,1.0,1.0,1.0,100.0,7.999999999999918,0.9288384512683578
test_0285,jitter,adaptive_energy,0.6728624535315985,0.7172413793103449,0.23255813953488372,0.13157894736842105,1.0,91.99999999999989,56.00000000000014,0.6104217427180997
test_0285,jitter,spectral_flux,0.5736196319018405,0.7388535031847133,0.2352941176470588,0.13793103448275862,0.8,84.99999999999983,384.99999999999994,0.5004473927800062
test_0285,jitter,logistic_features,0.49206349206349204,0.6589595375722543,0.2857142857142857,0.2222222222222222,0.4,2630.0,29.999999999999805,0.35767195767195764
test_0285,jitter,temporal_cnn,0.49027237354085607,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.24300441826215025
test_0285,jitter,dilated_cnn,0.48711340206185566,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.242151375030421
test_0285,jitter,contract_tcn_aug,0.8939393939393939,0.7441860465116279,0.9090909090909091,0.8333333333333334,1.0,71.99999999999987,48.00000000000004,0.7666765256827368
test_0286,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0286,compound,spectral_flux,0.41955193482688397,0.5504587155963303,0.1923076923076923,0.10638297872340426,1.0,563.9999999999999,91.99999999999986,0.363956228956229
test_0286,compound,logistic_features,0.28085106382978725,0.4380952380952381,0.1509433962264151,0.08333333333333333,0.8,154.99999999999997,630.0000000000001,0.2797650293713286
test_0286,compound,temporal_cnn,0.5251256281407035,0.7341772151898733,0.6666666666666665,0.75,0.6,820.0,193.33333333333306,0.33817733990147786
test_0286,compound,dilated_cnn,0.5031766200762389,0.6842105263157895,0.28571428571428575,0.5,0.2,4900.0,40.000000000000036,0.29581954984757086
test_0286,compound,contract_tcn_aug,0.718987341772152,0.5333333333333333,0.8000000000000002,0.8,0.8,244.99999999999991,49.999999999999936,0.5295793798587095
test_0287,clean,adaptive_energy,0.946058091286307,0.9007633587786259,0.8571428571428571,0.75,1.0,63.333333333333464,26.66666666666669,0.9392309224945208
test_0287,clean,spectral_flux,0.952991452991453,0.9172932330827067,0.8571428571428571,0.75,1.0,80.00000000000023,16.666666666666757,0.9492533803644915
test_0287,clean,logistic_features,0.9596602972399151,0.8661417322834646,0.923076923076923,0.8571428571428571,1.0,30.000000000000174,26.66666666666669,0.8522850335715833
test_0287,clean,temporal_cnn,0.977035490605428,0.9197080291970802,0.923076923076923,0.8571428571428571,1.0,13.333333333333327,30.0000000000001,0.9523809523809523
test_0287,clean,dilated_cnn,0.9938398357289527,0.9793103448275863,1.0,1.0,1.0,6.666666666666654,3.333333333333336,1.0
test_0287,clean,contract_tcn_aug,0.9834024896265561,0.9428571428571428,1.0,1.0,1.0,16.666666666666664,10.000000000000083,0.9994022713687986
test_0288,noise,adaptive_energy,0.5542168674698795,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2580952380952381
test_0288,noise,spectral_flux,0.5548854041013269,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.25828762222752205
test_0288,noise,logistic_features,0.5542168674698795,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2580952380952381
test_0288,noise,temporal_cnn,0.5542168674698795,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2580952380952381
test_0288,noise,dilated_cnn,0.5542168674698795,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2580952380952381
test_0288,noise,contract_tcn_aug,0.9550321199143469,0.845360824742268,0.7272727272727273,0.5714285714285714,1.0,34.99999999999992,39.99999999999992,0.8456534842885971
test_0289,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0289,reverb,spectral_flux,0.14831460674157304,0.3908045977011494,0.1276595744680851,0.06976744186046512,0.75,40.000000000000014,766.666666666667,0.20910808767951625
test_0289,reverb,logistic_features,0.029239766081871347,0.1724137931034483,0.1111111111111111,0.0625,0.5,50.00000000000004,1000.0000000000002,0.16303556153000123
test_0289,reverb,temporal_cnn,0.06722689075630252,0.31067961165048535,0.0,0.0,0.0,0.0,0.0,0.05095238095238096
test_0289,reverb,dilated_cnn,0.2676470588235294,0.5499999999999999,0.0,0.0,0.0,0.0,0.0,0.13660941604364515
test_0289,reverb,contract_tcn_aug,0.9115281501340482,0.8514851485148515,0.8,0.6666666666666666,1.0,85.0,40.00000000000015,0.8215048443619872
test_0290,clipping,adaptive_energy,0.9258160237388724,0.9714285714285714,0.8571428571428571,0.75,1.0,6.666666666666525,6.666666666666672,0.9632881085395051
test_0290,clipping,spectral_flux,0.9176470588235295,0.9444444444444444,0.8571428571428571,0.75,1.0,13.33333333333316,13.333333333333197,0.9623233908948194
test_0290,clipping,logistic_features,0.9176470588235295,0.9444444444444444,0.8571428571428571,0.75,1.0,13.33333333333316,13.333333333333197,0.9623233908948194
test_0290,clipping,temporal_cnn,0.9239766081871346,0.9350649350649352,0.7499999999999999,0.6,1.0,20.000000000000018,13.333333333333197,0.9666149068322981
test_0290,clipping,dilated_cnn,0.9813664596273292,0.923076923076923,1.0,1.0,1.0,26.66666666666669,13.333333333333197,0.9982578397212544
test_0290,clipping,contract_tcn_aug,0.9937106918238994,0.972972972972973,1.0,1.0,1.0,6.666666666666672,6.666666666666672,1.0
test_0291,gain_drift,adaptive_energy,0.6415094339622641,0.7368421052631579,0.5714285714285715,0.4,1.0,235.0,50.00000000000004,0.5078674948240165
test_0291,gain_drift,spectral_flux,0.7619047619047619,0.8571428571428571,0.5333333333333333,0.36363636363636365,1.0,89.99999999999986,135.0,0.6582830847350047
test_0291,gain_drift,logistic_features,0.5945945945945945,0.6666666666666666,0.47058823529411764,0.3076923076923077,1.0,139.99999999999991,230.00000000000009,0.43337783711615485
test_0291,gain_drift,temporal_cnn,0.8530805687203792,0.8192771084337349,0.7272727272727273,0.5714285714285714,1.0,29.999999999999915,140.0,0.7571687370600414
test_0291,gain_drift,dilated_cnn,0.8303571428571428,0.8505747126436781,0.8,0.6666666666666666,1.0,29.999999999999915,84.99999999999997,0.8362841187532053
test_0291,gain_drift,contract_tcn_aug,0.7941176470588236,0.744186046511628,0.8,0.6666666666666666,1.0,79.99999999999996,129.99999999999994,0.784468560262405
test_0292,jitter,adaptive_energy,0.4061302681992337,0.6862745098039216,0.10526315789473684,0.05714285714285714,0.6666666666666666,70.00000000000006,399.9999999999999,0.36422971627675466
test_0292,jitter,spectral_flux,0.42616033755274263,0.7692307692307692,0.1276595744680851,0.06818181818181818,1.0,266.6666666666667,40.000000000000036,0.46197194347352205
test_0292,jitter,logistic_features,0.3595505617977528,0.6857142857142856,0.07692307692307691,0.043478260869565216,0.3333333333333333,20.000000000000018,199.99999999999974,0.30547013325878297
test_0292,jitter,temporal_cnn,0.31773049645390067,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20115634786798361
test_0292,jitter,dilated_cnn,0.32323232323232326,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20236046225719204
test_0292,jitter,contract_tcn_aug,0.8530805687203793,0.676470588235294,0.8571428571428571,0.75,1.0,193.33333333333337,26.66666666666669,0.6331039991754278
test_0293,compound,adaptive_energy,0.04132231404958678,0.07228915662650602,0.11764705882352942,0.09090909090909091,0.16666666666666666,0.0,380.0000000000008,0.14708666075125704
test_0293,compound,spectral_flux,0.4612903225806452,0.569620253164557,0.2553191489361702,0.14634146341463414,1.0,323.3333333333333,139.99999999999997,0.3608508497970546
test_0293,compound,logistic_features,0.35398230088495575,0.43165467625899284,0.25,0.14285714285714285,1.0,326.6666666666665,239.99999999999991,0.3186381669500445
test_0293,compound,temporal_cnn,0.5130111524163569,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25
test_0293,compound,dilated_cnn,0.5130111524163569,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25
test_0293,compound,contract_tcn_aug,0.6929577464788731,0.5757575757575758,0.5454545454545454,0.6,0.5,86.66666666666704,59.99999999999998,0.5563482737395781
test_0294,clean,adaptive_energy,0.9090909090909092,0.9333333333333333,0.888888888888889,0.8,1.0,10.000000000000009,20.000000000000018,0.9256756756756757
test_0294,clean,spectral_flux,0.9570552147239264,0.9111111111111111,0.8,0.6666666666666666,1.0,55.00000000000002,25.00000000000002,0.8518381027702009
test_0294,clean,logistic_features,0.94375,0.8292682926829268,0.8,0.6666666666666666,1.0,60.00000000000003,35.00000000000003,0.8508417338991485
test_0294,clean,temporal_cnn,0.9538461538461538,0.840909090909091,1.0,1.0,1.0,29.999999999999915,45.00000000000009,0.8877245508982037
test_0294,clean,dilated_cnn,0.9649122807017544,0.9019607843137256,1.0,1.0,1.0,54.99999999999991,5.0000000000001155,0.9179591836734693
test_0294,clean,contract_tcn_aug,0.9792284866468843,0.9292929292929293,1.0,1.0,1.0,29.999999999999886,5.0000000000001155,0.9600840336134454
test_0295,noise,adaptive_energy,0.2881597717546362,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19523809523809524
test_0295,noise,spectral_flux,0.28857142857142853,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19532554257095155
test_0295,noise,logistic_features,0.2881597717546362,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19523809523809524
test_0295,noise,temporal_cnn,0.2881597717546362,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19523809523809524
test_0295,noise,dilated_cnn,0.28939828080229224,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19550131610433116
test_0295,noise,contract_tcn_aug,0.8938053097345133,0.9,0.6666666666666666,0.5,1.0,20.000000000000018,33.333333333333215,0.96
test_0296,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0296,reverb,spectral_flux,0.4483985765124555,0.6153846153846153,0.1851851851851852,0.10204081632653061,1.0,372.00000000000017,400.00000000000006,0.4083196241459547
test_0296,reverb,logistic_features,0.03664921465968586,0.07692307692307691,0.09999999999999999,0.05714285714285714,0.4,39.99999999999998,829.9999999999998,0.11497599039615847
test_0296,reverb,temporal_cnn,0.39825581395348836,0.5290322580645161,0.12500000000000003,0.09090909090909091,0.2,339.9999999999999,80.00000000000007,0.19279445111377885
test_0296,reverb,dilated_cnn,0.4986737400530504,0.6172839506172839,0.0,0.0,0.0,0.0,0.0,0.2256181542384396
test_0296,reverb,contract_tcn_aug,0.807843137254902,0.7741935483870969,0.7272727272727272,0.6666666666666666,0.8,315.00000000000017,44.99999999999993,0.6471488595438176
test_0297,clipping,adaptive_energy,0.9380530973451328,0.819672131147541,0.8571428571428571,0.75,1.0,73.3333333333334,0.0,0.7892051557465091
test_0297,clipping,spectral_flux,0.8454258675078864,0.7741935483870968,0.6666666666666666,0.5,1.0,160.00000000000014,246.66666666666674,0.6262116478410639
test_0297,clipping,logistic_features,0.9216867469879517,0.7586206896551725,0.7499999999999999,0.6,1.0,86.66666666666688,173.3333333333332,0.693405356040204
test_0297,clipping,temporal_cnn,0.9595375722543353,0.8857142857142858,0.7499999999999999,0.6,1.0,33.33333333333351,20.000000000000167,0.9409332855949397
test_0297,clipping,dilated_cnn,0.9681159420289854,0.8533333333333333,1.0,1.0,1.0,33.333333333333364,40.000000000000036,0.8004638031861262
test_0297,clipping,contract_tcn_aug,0.9671641791044776,0.8307692307692308,1.0,1.0,1.0,60.00000000000006,13.333333333333345,0.8044756199441693
test_0298,gain_drift,adaptive_energy,0.8456375838926175,0.8923076923076924,0.8,0.6666666666666666,1.0,190.00000000000003,13.333333333333345,0.8684049430745465
test_0298,gain_drift,spectral_flux,0.8839506172839506,0.8702290076335878,0.7058823529411764,0.5454545454545454,1.0,186.66666666666677,73.33333333333331,0.857891657891658
test_0298,gain_drift,logistic_features,0.8244680851063829,0.8032786885245902,0.7499999999999999,0.6,1.0,173.33333333333326,159.99999999999983,0.7803030303030303
test_0298,gain_drift,temporal_cnn,0.8743718592964823,0.8396946564885496,0.9090909090909091,1.0,0.8333333333333334,4.0000000000000036,32.00000000000003,0.846816479400749
test_0298,gain_drift,dilated_cnn,0.9843400447427293,0.9536423841059603,1.0,1.0,1.0,16.666666666666682,6.666666666666672,0.9504929725194042
test_0298,gain_drift,contract_tcn_aug,0.9701149425287356,0.9064748201438849,1.0,1.0,1.0,10.000000000000083,33.33333333333329,0.9497835497835497
test_0299,jitter,adaptive_energy,0.7218749999999999,0.8,0.33333333333333337,0.2,1.0,80.00000000000003,66.66666666666666,0.73990873990874
test_0299,jitter,spectral_flux,0.6479663394109397,0.736842105263158,0.35714285714285715,0.22727272727272727,0.8333333333333334,71.99999999999999,56.00000000000023,0.5535714285714286
test_0299,jitter,logistic_features,0.587641866330391,0.6697674418604651,0.0,0.0,0.0,0.0,0.0,0.27091836734693875
test_0299,jitter,temporal_cnn,0.5655339805825244,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.264201111916848
test_0299,jitter,dilated_cnn,0.5641646489104116,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.26379185738376293
test_0299,jitter,contract_tcn_aug,0.885496183206107,0.9403973509933775,0.8571428571428571,0.75,1.0,26.666666666666615,3.333333333333336,0.9489445262641139
test_0300,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0300,compound,spectral_flux,0.3576923076923077,0.52,0.14035087719298245,0.07547169811320754,1.0,480.0000000000001,319.99999999999994,0.34852495733540084
test_0300,compound,logistic_features,0.20568927789934358,0.44943820224719094,0.163265306122449,0.08888888888888889,1.0,330.00000000000006,505.0,0.23807522047973645
test_0300,compound,temporal_cnn,0.4623376623376623,0.6382978723404255,0.25,0.25,0.25,120.0,6260.000000000001,0.23502304147465436
test_0300,compound,dilated_cnn,0.46414602346805744,0.652482269503546,0.0,0.0,0.0,0.0,0.0,0.2712091662603608
test_0300,compound,contract_tcn_aug,0.7712418300653595,0.5897435897435898,0.4444444444444445,0.4,0.5,60.00000000000006,20.000000000000018,0.6268082083662195
test_0301,clean,adaptive_energy,0.7525773195876289,0.8148148148148148,0.6153846153846153,0.4444444444444444,1.0,25.000000000000135,219.99999999999986,0.6506843158180615
test_0301,clean,spectral_flux,0.783068783068783,0.8148148148148148,0.6153846153846153,0.4444444444444444,1.0,25.000000000000135,185.00000000000006,0.6617487622420584
test_0301,clean,logistic_features,0.766839378238342,0.8433734939759037,0.6153846153846153,0.4444444444444444,1.0,20.000000000000128,220.00000000000009,0.6902174542674098
test_0301,clean,temporal_cnn,0.912928759894459,0.9361702127659574,0.888888888888889,0.8,1.0,5.000000000000004,25.000000000000245,0.9618104667609618
test_0301,clean,dilated_cnn,0.9858356940509915,0.9473684210526315,1.0,1.0,1.0,5.000000000000004,20.000000000000018,0.9991883116883117
test_0301,clean,contract_tcn_aug,0.9802816901408451,0.9473684210526315,0.888888888888889,0.8,1.0,5.000000000000004,20.000000000000128,0.9967897271268057
test_0302,noise,adaptive_energy,0.5294117647058824,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2542857142857143
test_0302,noise,spectral_flux,0.5300613496932516,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2544717386119723
test_0302,noise,logistic_features,0.5294117647058824,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2542857142857143
test_0302,noise,temporal_cnn,0.5294117647058824,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2542857142857143
test_0302,noise,dilated_cnn,0.5294117647058824,0.6956521739130436,0.0,0.0,0.0,0.0,0.0,0.2542857142857143
test_0302,noise,contract_tcn_aug,0.7464387464387464,0.6842105263157894,0.5714285714285715,0.5,0.6666666666666666,25.000000000000135,124.99999999999994,0.6899470899470899
test_0303,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0303,reverb,spectral_flux,0.14910025706940871,0.49275362318840576,0.15,0.08108108108108109,1.0,33.333333333333435,760.0000000000001,0.22159739808332088
test_0303,reverb,logistic_features,0.056980056980056974,0.25,0.15789473684210528,0.08571428571428572,1.0,33.333333333333435,866.6666666666669,0.23219117785595714
test_0303,reverb,temporal_cnn,0.10344827586206898,0.4507042253521127,0.2,0.14285714285714285,0.3333333333333333,19.999999999999574,3620.0,0.1535875327870846
test_0303,reverb,dilated_cnn,0.24050632911392406,0.5806451612903226,0.0,0.0,0.0,0.0,0.0,0.13578748907216062
test_0303,reverb,contract_tcn_aug,0.9072847682119205,0.7499999999999999,1.0,1.0,1.0,39.99999999999996,146.66666666666637,0.6311688311688312
test_0304,clipping,adaptive_energy,0.2695652173913044,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19167264895908112
test_0304,clipping,spectral_flux,0.5673076923076923,0.927536231884058,0.5,0.3333333333333333,1.0,13.333333333333345,246.66666666666674,0.7251051893408136
test_0304,clipping,logistic_features,0.5742574257425742,0.9411764705882353,0.6,0.42857142857142855,1.0,6.666666666666672,253.3333333333334,0.7265322228329036
test_0304,clipping,temporal_cnn,0.5739910313901346,0.8860759493670887,0.6,0.42857142857142855,1.0,26.666666666666654,246.66666666666674,0.6868722675174288
test_0304,clipping,dilated_cnn,0.6883720930232557,0.8823529411764706,0.6,0.42857142857142855,1.0,6.666666666666672,160.0,0.7279091435622372
test_0304,clipping,contract_tcn_aug,0.6043956043956045,0.8823529411764706,0.6666666666666666,0.5,1.0,13.333333333333307,253.33333333333326,0.7451284972125857
test_0305,gain_drift,adaptive_energy,0.8484848484848484,0.8387096774193548,0.5454545454545454,0.375,1.0,26.66666666666669,320.00000000000006,0.6833412291657693
test_0305,gain_drift,spectral_flux,0.8632478632478632,0.8253968253968254,0.5454545454545454,0.375,1.0,20.000000000000018,373.33333333333337,0.8329074151654797
test_0305,gain_drift,logistic_features,0.7793427230046949,0.7586206896551725,0.42857142857142855,0.2727272727272727,1.0,13.333333333333345,386.66666666666674,0.7253620186748132
test_0305,gain_drift,temporal_cnn,0.8859649122807017,0.9014084507042254,0.6666666666666666,0.5,1.0,13.333333333333345,360.00000000000006,0.8943932411674348
test_0305,gain_drift,dilated_cnn,0.9919354838709677,0.9722222222222222,1.0,1.0,1.0,0.0,13.333333333333345,1.0
test_0305,gain_drift,contract_tcn_aug,0.9880478087649402,0.9600000000000001,1.0,1.0,1.0,13.333333333333345,6.666666666666672,1.0
test_0306,jitter,adaptive_energy,0.7128309572301424,0.7448275862068966,0.3,0.17647058823529413,1.0,59.99999999999998,46.66666666666678,0.7429222201799313
test_0306,jitter,spectral_flux,0.585209003215434,0.6703296703296703,0.2285714285714286,0.13793103448275862,0.6666666666666666,60.00000000000006,230.00000000000009,0.4645354645354645
test_0306,jitter,logistic_features,0.5085638998682477,0.712871287128713,0.25,0.2,0.3333333333333333,59.99999999999983,920.0000000000001,0.3207975769813226
test_0306,jitter,temporal_cnn,0.49297573435504466,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.2450363196125908
test_0306,jitter,dilated_cnn,0.4942381562099872,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24538386783284744
test_0306,jitter,contract_tcn_aug,0.9128205128205128,0.7702702702702704,1.0,1.0,1.0,49.9999999999999,63.33333333333317,0.7927999689394708
test_0307,compound,adaptive_energy,0.19178082191780824,0.0,0.0,0.0,0.0,0.0,0.0,0.3051948051948052
test_0307,compound,spectral_flux,0.3588621444201313,0.5348837209302325,0.11538461538461538,0.061224489795918366,1.0,299.99999999999994,420.0000000000002,0.26093906093906094
test_0307,compound,logistic_features,0.14698162729658792,0.3733333333333333,0.04255319148936171,0.022727272727272728,0.3333333333333333,919.9999999999999,80.00000000000007,0.14456527408334635
test_0307,compound,temporal_cnn,0.36,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2107645875251509
test_0307,compound,dilated_cnn,0.37660485021398,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2136580466984685
test_0307,compound,contract_tcn_aug,0.9477611940298508,0.8157894736842106,1.0,1.0,1.0,26.66666666666669,66.66666666666673,0.7979373567608861
test_0308,clean,adaptive_energy,0.9100169779286928,0.9411764705882353,0.8571428571428571,0.75,1.0,13.333333333333197,13.333333333333641,0.9589228662711091
test_0308,clean,spectral_flux,0.9093959731543625,0.943661971830986,0.8571428571428571,0.75,1.0,13.333333333333197,13.333333333333197,0.9589285714285715
test_0308,clean,logistic_features,0.9103448275862069,0.9197080291970802,0.7499999999999999,0.6,1.0,59.99999999999976,23.333333333333428,0.9166666666666666
test_0308,clean,temporal_cnn,0.9528795811518325,0.9594594594594595,0.8,0.6666666666666666,1.0,6.666666666666747,43.3333333333333,0.934102934102934
test_0308,clean,dilated_cnn,0.9734513274336284,0.953020134228188,0.923076923076923,0.8571428571428571,1.0,10.000000000000083,13.333333333333197,0.9920909540286703
test_0308,clean,contract_tcn_aug,0.9649122807017544,0.9659863945578231,0.923076923076923,0.8571428571428571,1.0,3.333333333333336,13.333333333333197,0.9854227405247814
test_0309,noise,adaptive_energy,0.48484848484848486,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24
test_0309,noise,spectral_flux,0.4854614412136536,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24016217505366086
test_0309,noise,logistic_features,0.48484848484848486,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24
test_0309,noise,temporal_cnn,0.48484848484848486,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24
test_0309,noise,dilated_cnn,0.48484848484848486,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24
test_0309,noise,contract_tcn_aug,0.7710144927536232,0.8181818181818182,0.8,0.6666666666666666,1.0,294.99999999999994,20.000000000000018,0.7863416199813259
test_0310,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0310,reverb,spectral_flux,0.17471264367816092,0.48192771084337355,0.0909090909090909,0.04878048780487805,0.6666666666666666,60.00000000000006,700.0,0.16795084485407066
test_0310,reverb,logistic_features,0.015748031496062995,0.09523809523809525,0.05555555555555555,0.030303030303030304,0.3333333333333333,99.99999999999964,819.9999999999999,0.06627529761904762
test_0310,reverb,temporal_cnn,0.08121827411167512,0.4666666666666666,0.0,0.0,0.0,0.0,0.0,0.06274187614960146
test_0310,reverb,dilated_cnn,0.18300653594771243,0.46511627906976744,0.0,0.0,0.0,0.0,0.0,0.10811146963919038
test_0310,reverb,contract_tcn_aug,0.8773234200743494,0.8656716417910448,0.8571428571428571,0.75,1.0,6.666666666666672,53.33333333333316,0.8525714285714285
test_0311,clipping,adaptive_energy,0.5806451612903226,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.2664742664742665
test_0311,clipping,spectral_flux,0.8914728682170542,0.9009009009009009,0.625,0.45454545454545453,1.0,16.000000000000014,144.00000000000006,0.8679781124225567
test_0311,clipping,logistic_features,0.8689138576779027,0.890909090909091,0.7692307692307693,0.625,1.0,16.000000000000014,32.00000000000003,0.8835590950138487
test_0311,clipping,temporal_cnn,0.9325626204238922,0.9147286821705427,0.6153846153846154,0.5,0.8,230.00000000000009,24.99999999999991,0.8526915113871636
test_0311,clipping,dilated_cnn,0.9778672032193159,0.9302325581395349,0.9090909090909091,0.8333333333333334,1.0,24.00000000000002,7.999999999999918,0.9361079865016873
test_0311,clipping,contract_tcn_aug,0.9896480331262941,0.9572649572649572,1.0,1.0,1.0,8.000000000000007,12.00000000000001,1.0
test_0312,gain_drift,adaptive_energy,0.9019607843137255,0.8,0.7692307692307693,0.625,1.0,87.99999999999972,64.00000000000033,0.7763966192537621
test_0312,gain_drift,spectral_flux,0.9343065693430657,0.838095238095238,0.7142857142857143,0.5555555555555556,1.0,23.999999999999755,56.00000000000009,0.8716214844146614
test_0312,gain_drift,logistic_features,0.8328912466843501,0.6292134831460675,0.5263157894736842,0.35714285714285715,1.0,95.9999999999998,231.99999999999997,0.5743981424905291
test_0312,gain_drift,temporal_cnn,0.8686327077747991,0.803921568627451,0.8000000000000002,0.8,0.8,44.99999999999993,0.0,0.822108843537415
test_0312,gain_drift,dilated_cnn,0.976303317535545,0.9333333333333333,0.9090909090909091,0.8333333333333334,1.0,28.000000000000014,4.0000000000000036,0.9667051726350918
test_0312,gain_drift,contract_tcn_aug,0.9835294117647059,0.944,1.0,1.0,1.0,16.000000000000192,11.999999999999833,0.9408637873754152
test_0313,jitter,adaptive_energy,0.5255813953488372,0.7692307692307692,0.14285714285714288,0.07692307692307693,1.0,100.00000000000009,160.0,0.6306056403143783
test_0313,jitter,spectral_flux,0.4074766355140187,0.6741573033707865,0.13953488372093023,0.075,1.0,113.3333333333334,279.99999999999994,0.3629177146963708
test_0313,jitter,logistic_features,0.3609022556390978,0.7,0.11764705882352941,0.07142857142857142,0.3333333333333333,20.000000000000018,1139.9999999999998,0.3053221288515406
test_0313,jitter,temporal_cnn,0.3361111111111111,0.6990291262135923,0.0,0.0,0.0,0.0,0.0,0.2048652516098259
test_0313,jitter,dilated_cnn,0.3356449375866852,0.6990291262135923,0.0,0.0,0.0,0.0,0.0,0.20476190476190476
test_0313,jitter,contract_tcn_aug,0.811715481171548,0.823529411764706,0.4615384615384615,0.3,1.0,13.333333333333345,273.33333333333326,0.7982110339583376
test_0314,compound,adaptive_energy,0.03053435114503817,0.10126582278481013,0.25,0.5,0.16666666666666666,0.0,500.0,0.21424569827931172
test_0314,compound,spectral_flux,0.5351043643263758,0.6382978723404256,0.2222222222222222,0.125,1.0,573.3333333333333,166.6666666666665,0.46852240896358543
test_0314,compound,logistic_features,0.44731977818853974,0.5890410958904109,0.1923076923076923,0.10869565217391304,0.8333333333333334,459.99999999999994,211.99999999999991,0.3624610683434213
test_0314,compound,temporal_cnn,0.5955882352941176,0.676923076923077,0.16666666666666666,0.16666666666666666,0.16666666666666666,4240.0,19.999999999999574,0.3195823784059078
test_0314,compound,dilated_cnn,0.6207759699624531,0.6984126984126983,0.25,0.5,0.16666666666666666,4300.000000000001,0.0,0.3255427170868347
test_0314,compound,contract_tcn_aug,0.6928746928746929,0.6050420168067226,0.8333333333333334,0.8333333333333334,0.8333333333333334,267.99999999999994,52.00000000000004,0.5566895179124282
test_0315,clean,adaptive_energy,0.7440273037542662,0.7586206896551725,0.6,0.42857142857142855,1.0,106.66666666666669,179.99999999999986,0.6609450843777669
test_0315,clean,spectral_flux,0.7894736842105262,0.6909090909090909,0.6,0.42857142857142855,1.0,113.33333333333336,199.9999999999999,0.5955901195803762
test_0315,clean,logistic_features,0.8339768339768341,0.7142857142857143,0.5,0.3333333333333333,1.0,106.66666666666669,199.9999999999999,0.6661870503597122
test_0315,clean,temporal_cnn,0.9513108614232209,0.8253968253968254,1.0,1.0,1.0,66.66666666666666,20.000000000000018,0.8499486125385406
test_0315,clean,dilated_cnn,0.9782608695652174,0.9142857142857143,1.0,1.0,1.0,20.000000000000018,20.000000000000018,1.0
test_0315,clean,contract_tcn_aug,0.9481481481481483,0.78125,1.0,1.0,1.0,46.66666666666667,46.66666666666671,0.8022668016077867
test_0316,noise,adaptive_energy,0.44961240310077516,0.6808510638297872,0.0,0.0,0.0,0.0,0.0,0.23142857142857146
test_0316,noise,spectral_flux,0.4501940491591203,0.6808510638297872,0.0,0.0,0.0,0.0,0.0,0.231576436918674
test_0316,noise,logistic_features,0.44961240310077516,0.6808510638297872,0.0,0.0,0.0,0.0,0.0,0.23142857142857146
test_0316,noise,temporal_cnn,0.44961240310077516,0.6808510638297872,0.0,0.0,0.0,0.0,0.0,0.23142857142857146
test_0316,noise,dilated_cnn,0.4501940491591203,0.6808510638297872,0.0,0.0,0.0,0.0,0.0,0.231576436918674
test_0316,noise,contract_tcn_aug,0.9226190476190476,0.8421052631578947,1.0,1.0,1.0,89.99999999999986,40.000000000000036,0.8770145350605121
test_0317,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0317,reverb,spectral_flux,0.3495575221238938,0.5599999999999999,0.24489795918367346,0.13953488372093023,1.0,273.33333333333337,216.66666666666657,0.4435897435897437
test_0317,reverb,logistic_features,0.14594594594594593,0.2654867256637168,0.18181818181818182,0.10526315789473684,0.6666666666666666,430.0000000000001,279.99999999999994,0.28820559122525413
test_0317,reverb,temporal_cnn,0.2772585669781931,0.5513513513513514,0.0,0.0,0.0,0.0,0.0,0.1495734126984127
test_0317,reverb,dilated_cnn,0.4759427828348505,0.6666666666666666,0.1818181818181818,0.2,0.16666666666666666,219.99999999999974,60.0000000000005,0.24089863415036725
test_0317,reverb,contract_tcn_aug,0.8306010928961748,0.7007299270072994,0.8333333333333334,0.8333333333333334,0.8333333333333334,32.00000000000001,324.00000000000017,0.6784995894909688
test_0318,clipping,adaptive_energy,0.8818897637795275,0.9565217391304348,0.6666666666666666,0.5,1.0,86.66666666666667,20.000000000000018,0.8526242613833855
test_0318,clipping,spectral_flux,0.9367088607594937,0.9722222222222222,0.6666666666666666,0.5,1.0,93.33333333333334,13.333333333333345,0.8857142857142859
test_0318,clipping,logistic_features,0.8809523809523809,0.9722222222222222,0.6,0.42857142857142855,1.0,93.33333333333334,13.333333333333345,0.8560846560846561
test_0318,clipping,temporal_cnn,0.9397590361445783,0.9600000000000001,0.7499999999999999,0.6,1.0,6.666666666666672,13.333333333333307,0.974025974025974
test_0318,clipping,dilated_cnn,0.9790794979079497,0.9350649350649352,1.0,1.0,1.0,26.66666666666669,6.666666666666672,0.9988290398126464
test_0318,clipping,contract_tcn_aug,0.975,0.923076923076923,1.0,1.0,1.0,26.66666666666667,13.333333333333307,0.997677119628339
test_0319,gain_drift,adaptive_energy,0.8571428571428571,0.7142857142857143,0.8,0.6666666666666666,1.0,230.00000000000006,36.66666666666663,0.7214285714285715
test_0319,gain_drift,spectral_flux,0.7841191066997518,0.6896551724137931,0.6,0.42857142857142855,1.0,293.33333333333354,76.66666666666681,0.6781076541045866
test_0319,gain_drift,logistic_features,0.5093167701863354,0.38202247191011235,0.625,0.5,0.8333333333333334,364.0000000000001,332.0000000000001,0.45119047619047625
test_0319,gain_drift,temporal_cnn,0.6811989100817438,0.5399999999999999,0.7692307692307692,0.7142857142857143,0.8333333333333334,208.00000000000014,188.00000000000017,0.5812148481439819
test_0319,gain_drift,dilated_cnn,0.8551068883610451,0.7192982456140351,0.8333333333333334,0.8333333333333334,0.8333333333333334,128.0000000000002,43.99999999999995,0.7714285714285714
test_0319,gain_drift,contract_tcn_aug,0.8979591836734693,0.8064516129032258,0.923076923076923,0.8571428571428571,1.0,43.33333333333344,93.33333333333341,0.8364427860696517
test_0320,jitter,adaptive_energy,0.5513513513513514,0.8266666666666667,0.13953488372093023,0.075,1.0,26.66666666666669,133.33333333333331,0.6895604395604396
test_0320,jitter,spectral_flux,0.3915547024952016,0.761904761904762,0.13636363636363635,0.07317073170731707,1.0,273.33333333333337,306.6666666666666,0.5512686826555439
test_0320,jitter,logistic_features,0.33033033033033027,0.72,0.13333333333333333,0.08333333333333333,0.3333333333333333,20.000000000000018,3340.000000000001,0.29898937992463176
test_0320,jitter,temporal_cnn,0.30985915492957744,0.6923076923076924,0.0,0.0,0.0,0.0,0.0,0.19952380952380952
test_0320,jitter,dilated_cnn,0.30985915492957744,0.6923076923076924,0.0,0.0,0.0,0.0,0.0,0.19952380952380952
test_0320,jitter,contract_tcn_aug,0.8627450980392157,0.7272727272727272,1.0,1.0,1.0,53.33333333333338,133.33333333333331,0.7335267569310122
test_0321,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0321,compound,spectral_flux,0.27941176470588236,0.45454545454545453,0.14285714285714288,0.07692307692307693,1.0,485.0000000000001,155.00000000000009,0.34794372294372294
test_0321,compound,logistic_features,0.20924574209245744,0.3953488372093023,0.10909090909090909,0.058823529411764705,0.75,553.3333333333336,173.33333333333312,0.2796169966113786
test_0321,compound,temporal_cnn,0.3769784172661871,0.6614173228346456,0.3333333333333333,0.25,0.5,300.00000000000006,379.9999999999999,0.3164286434476997
test_0321,compound,dilated_cnn,0.35227272727272724,0.6206896551724139,0.0,0.0,0.0,0.0,0.0,0.19484126984126984
test_0321,compound,contract_tcn_aug,0.5929203539823009,0.4675324675324676,0.4444444444444445,0.4,0.5,120.0,109.99999999999987,0.4264421215640728
test_0322,clean,adaptive_energy,0.8720173535791756,0.7586206896551725,0.8571428571428571,0.75,1.0,10.000000000000156,183.33333333333326,0.7426107910689408
test_0322,clean,spectral_flux,0.8602620087336245,0.7796610169491525,0.8,0.6666666666666666,1.0,10.000000000000156,133.3333333333334,0.7164769754055468
test_0322,clean,logistic_features,0.8652173913043478,0.7796610169491525,0.8,0.6666666666666666,1.0,10.000000000000156,223.33333333333337,0.7173922439409165
test_0322,clean,temporal_cnn,0.9030927835051547,0.8905109489051095,0.8571428571428571,0.75,1.0,13.333333333333327,83.33333333333326,0.8211208888499726
test_0322,clean,dilated_cnn,0.9698275862068965,0.9,1.0,1.0,1.0,16.66666666666659,30.00000000000003,0.9486967139141053
test_0322,clean,contract_tcn_aug,0.9544468546637744,0.8656716417910448,0.923076923076923,0.8571428571428571,1.0,13.333333333333178,46.666666666666636,0.8960831141447881
test_0323,noise,adaptive_energy,0.4455958549222798,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.23190476190476192
test_0323,noise,spectral_flux,0.4461738002594034,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.2320534223706177
test_0323,noise,logistic_features,0.4455958549222798,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.23190476190476192
test_0323,noise,temporal_cnn,0.4455958549222798,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.23190476190476192
test_0323,noise,dilated_cnn,0.4455958549222798,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.23190476190476192
test_0323,noise,contract_tcn_aug,0.7867298578199053,0.7883211678832117,0.4,0.25,1.0,28.000000000000092,84.00000000000007,0.8554285714285713
test_0324,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0324,reverb,spectral_flux,0.3647798742138365,0.47058823529411764,0.1276595744680851,0.06976744186046512,0.75,133.3333333333334,373.33333333333337,0.34423404668421276
test_0324,reverb,logistic_features,0.1525885558583106,0.24489795918367346,0.09090909090909091,0.05,0.5,480.0,59.99999999999983,0.19164173522812264
test_0324,reverb,temporal_cnn,0.33383010432190763,0.6363636363636364,0.0,0.0,0.0,0.0,0.0,0.20786435786435783
test_0324,reverb,dilated_cnn,0.4828532235939644,0.7272727272727273,0.0,0.0,0.0,0.0,0.0,0.24050632911392406
test_0324,reverb,contract_tcn_aug,0.7552083333333334,0.6554621848739496,0.6666666666666665,0.6,0.75,200.00000000000014,113.33333333333306,0.4980769230769231
test_0325,clipping,adaptive_energy,0.3900414937759336,0.6956521739130436,0.25,0.25,0.25,259.9999999999999,20.000000000000018,0.32486499754540993
test_0325,clipping,spectral_flux,0.8359133126934984,0.9333333333333333,0.6666666666666666,0.5,1.0,10.000000000000009,20.000000000000018,0.9262166405023547
test_0325,clipping,logistic_features,0.8463949843260187,0.9333333333333333,0.8,0.6666666666666666,1.0,10.000000000000009,20.000000000000018,0.9309791332263242
test_0325,clipping,temporal_cnn,0.884012539184953,0.923076923076923,0.6666666666666666,0.5,1.0,30.00000000000014,10.000000000000009,0.9145264847512039
test_0325,clipping,dilated_cnn,0.8832807570977916,0.9494949494949494,0.888888888888889,0.8,1.0,20.000000000000018,5.000000000000004,0.9464285714285714
test_0325,clipping,contract_tcn_aug,0.9333333333333335,0.9494949494949494,0.888888888888889,0.8,1.0,20.000000000000018,5.000000000000004,0.9712488769092543
test_0326,gain_drift,adaptive_energy,0.7905604719764013,0.8923076923076924,0.6666666666666666,0.5,1.0,33.33333333333335,13.333333333333345,0.9076479076479077
test_0326,gain_drift,spectral_flux,0.8228228228228228,0.927536231884058,0.6,0.42857142857142855,1.0,20.000000000000018,13.333333333333494,0.9196428571428571
test_0326,gain_drift,logistic_features,0.5859375,0.6153846153846153,0.5714285714285715,0.5,0.6666666666666666,60.00000000000006,20.000000000000018,0.5769129113254924
test_0326,gain_drift,temporal_cnn,0.5178571428571429,0.6415094339622641,0.6666666666666666,0.6666666666666666,0.6666666666666666,240.0,10.000000000000009,0.5709830202268038
test_0326,gain_drift,dilated_cnn,0.8677966101694915,0.8787878787878789,0.8571428571428571,0.75,1.0,86.66666666666669,6.666666666666821,0.8482480032632009
test_0326,gain_drift,contract_tcn_aug,0.8940397350993378,0.911764705882353,0.7499999999999999,0.6,1.0,46.66666666666671,13.333333333333494,0.8117641136010372
test_0327,jitter,adaptive_energy,0.784452296819788,0.87248322147651,0.33333333333333337,0.2,1.0,59.999999999999964,23.333333333333243,0.7648078227780891
test_0327,jitter,spectral_flux,0.6497175141242938,0.7759562841530054,0.3448275862068966,0.21739130434782608,0.8333333333333334,12.0000000000001,359.9999999999999,0.5785914365746299
test_0327,jitter,logistic_features,0.5749690210656754,0.7093596059113301,0.16666666666666666,0.16666666666666666,0.16666666666666666,4340.0,19.999999999999574,0.31445134575569356
test_0327,jitter,temporal_cnn,0.5472154963680387,0.6990291262135923,0.0,0.0,0.0,0.0,0.0,0.26022126022126024
test_0327,jitter,dilated_cnn,0.5576923076923077,0.6990291262135923,0.0,0.0,0.0,0.0,0.0,0.2619047619047619
test_0327,jitter,contract_tcn_aug,0.8933333333333334,0.8031496062992126,0.7058823529411764,0.5454545454545454,1.0,43.33333333333337,76.66666666666644,0.8534463927931186
test_0328,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0328,compound,spectral_flux,0.2788203753351206,0.28169014084507044,0.17391304347826084,0.09523809523809523,1.0,544.9999999999999,195.0,0.1992454060119976
test_0328,compound,logistic_features,0.12256267409470753,0.15151515151515152,0.0975609756097561,0.05405405405405406,0.5,970.0,50.00000000000004,0.15108951315847868
test_0328,compound,temporal_cnn,0.4172661870503597,0.6885245901639344,0.0,0.0,0.0,0.0,0.0,0.21362858466571488
test_0328,compound,dilated_cnn,0.47605633802816905,0.7142857142857143,0.22222222222222224,0.2,0.25,99.99999999999997,1540.0000000000002,0.23933901918976547
test_0328,compound,contract_tcn_aug,0.7731629392971247,0.625,0.28571428571428575,0.3333333333333333,0.25,540.0,80.00000000000007,0.3716849180753919
test_0329,clean,adaptive_energy,0.7905405405405405,0.9333333333333333,0.7272727272727273,0.5714285714285714,1.0,9.999999999999897,20.000000000000128,0.9075144508670521
test_0329,clean,spectral_flux,0.7959866220735786,0.946236559139785,0.7272727272727273,0.5714285714285714,1.0,14.999999999999902,10.000000000000009,0.9090909090909091
test_0329,clean,logistic_features,0.8624535315985131,0.9111111111111111,0.8,0.6666666666666666,1.0,19.999999999999908,20.000000000000018,0.8706585206752263
test_0329,clean,temporal_cnn,0.9603174603174603,0.9787234042553191,0.8,0.6666666666666666,1.0,4.999999999999893,5.000000000000004,0.9822812846068659
test_0329,clean,dilated_cnn,0.9217391304347826,0.8470588235294119,0.8571428571428571,1.0,0.75,0.0,6.666666666666672,0.8731126596980255
test_0329,clean,contract_tcn_aug,0.9177489177489178,0.8372093023255814,0.8571428571428571,1.0,0.75,6.666666666666672,6.666666666666672,0.8731126596980255
test_0330,noise,adaptive_energy,0.6127167630057804,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2776190476190476
test_0330,noise,spectral_flux,0.6134259259259259,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2778440257572144
test_0330,noise,logistic_features,0.6127167630057804,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2776190476190476
test_0330,noise,temporal_cnn,0.6127167630057804,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2776190476190476
test_0330,noise,dilated_cnn,0.6127167630057804,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2776190476190476
test_0330,noise,contract_tcn_aug,0.8762677484787017,0.7669172932330828,0.8571428571428571,0.75,1.0,40.000000000000114,179.99999999999986,0.8084621932188963
test_0331,reverb,adaptive_energy,0.04166666666666667,0.09523809523809523,0.33333333333333337,1.0,0.2,879.9999999999999,60.00000000000006,0.31935157041540024
test_0331,reverb,spectral_flux,0.39999999999999997,0.40350877192982454,0.19999999999999998,0.1111111111111111,1.0,636.0000000000002,304.0,0.3078345220540291
test_0331,reverb,logistic_features,0.19313304721030042,0.2,0.16666666666666666,0.0967741935483871,0.6,646.6666666666667,200.00000000000003,0.18192810889388134
test_0331,reverb,temporal_cnn,0.41151079136690655,0.524822695035461,0.12500000000000003,0.09090909090909091,0.2,40.000000000000036,819.9999999999994,0.24627837431402422
test_0331,reverb,dilated_cnn,0.471190781049936,0.5753424657534246,0.0,0.0,0.0,0.0,0.0,0.20638338480405594
test_0331,reverb,contract_tcn_aug,0.8745247148288973,0.7563025210084034,0.7499999999999999,1.0,0.6,953.3333333333333,246.6666666666666,0.5971506635441062
test_0332,clipping,adaptive_energy,0.4042553191489362,0.6906474820143885,0.0,0.0,0.0,0.0,0.0,0.22095238095238096
test_0332,clipping,spectral_flux,0.8571428571428571,0.946236559139785,0.5714285714285715,0.4,1.0,85.00000000000007,5.0000000000001155,0.8680124223602484
test_0332,clipping,logistic_features,0.863095238095238,0.9347826086956522,0.6666666666666666,0.5,1.0,85.00000000000007,10.000000000000231,0.8695652173913044
test_0332,clipping,temporal_cnn,0.8636363636363636,0.9142857142857143,0.7272727272727273,0.5714285714285714,1.0,20.000000000000018,25.000000000000135,0.9057142857142857
test_0332,clipping,dilated_cnn,0.9869281045751634,0.9591836734693877,1.0,1.0,1.0,5.000000000000004,15.000000000000124,0.9990723562152134
test_0332,clipping,contract_tcn_aug,0.9967213114754099,0.9896907216494846,1.0,1.0,1.0,5.0000000000001155,0.0,1.0
test_0333,gain_drift,adaptive_energy,0.919917864476386,0.8837209302325582,0.8,0.6666666666666666,1.0,106.66666666666684,30.000000000000174,0.9381425865800865
test_0333,gain_drift,spectral_flux,0.9344262295081966,0.9172932330827067,0.6666666666666666,0.5,1.0,243.33333333333348,10.000000000000009,0.8948134749589493
test_0333,gain_drift,logistic_features,0.7714285714285715,0.7692307692307693,0.6666666666666666,0.5,1.0,40.000000000000185,343.3333333333335,0.7714412746806039
test_0333,gain_drift,temporal_cnn,0.8763557483731019,0.8095238095238096,0.8571428571428571,0.75,1.0,20.000000000000167,286.6666666666671,0.7877604166666667
test_0333,gain_drift,dilated_cnn,0.9706457925636007,0.9027777777777778,1.0,1.0,1.0,10.000000000000083,39.99999999999996,0.8997308298319328
test_0333,gain_drift,contract_tcn_aug,0.970178926441352,0.9130434782608695,0.8571428571428571,0.75,1.0,106.66666666666667,23.333333333333798,0.9041835357624832
test_0334,jitter,adaptive_energy,0.5922746781115881,0.8256880733944955,0.19999999999999998,0.1111111111111111,1.0,29.999999999999915,75.00000000000007,0.7310989010989012
test_0334,jitter,spectral_flux,0.5063752276867032,0.7419354838709677,0.18604651162790695,0.10256410256410256,1.0,84.9999999999998,94.9999999999997,0.603641456582633
test_0334,jitter,logistic_features,0.3988522238163558,0.6478873239436619,0.125,0.08333333333333333,0.25,60.0000000000005,700.0000000000002,0.22045220966084278
test_0334,jitter,temporal_cnn,0.38056680161943324,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21571428571428572
test_0334,jitter,dilated_cnn,0.38056680161943324,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.21571428571428572
test_0334,jitter,contract_tcn_aug,0.9163636363636364,0.7826086956521738,0.75,0.75,0.75,13.333333333333197,39.999999999999886,0.8427467525593916
test_0335,compound,adaptive_energy,0.28708133971291866,0.0,0.0,0.0,0.0,0.0,0.0,0.22998986828774062
test_0335,compound,spectral_flux,0.3584070796460177,0.55,0.10714285714285715,0.05660377358490566,1.0,360.00000000000006,566.6666666666667,0.3415495955725841
test_0335,compound,logistic_features,0.3774403470715835,0.6341463414634146,0.1111111111111111,0.058823529411764705,1.0,346.6666666666667,579.9999999999999,0.3490087475594722
test_0335,compound,temporal_cnn,0.4203480589022758,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.22304978971645634
test_0335,compound,dilated_cnn,0.43962008141112624,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2278260869565217
test_0335,compound,contract_tcn_aug,0.48484848484848486,0.5245901639344263,0.4,0.2857142857142857,0.6666666666666666,580.0000000000001,120.00000000000011,0.39594356261022934
test_0336,clean,adaptive_energy,0.9033707865168539,0.9189189189189189,0.7692307692307693,0.625,1.0,116.00000000000018,16.000000000000014,0.9100645809165988
test_0336,clean,spectral_flux,0.9090909090909091,0.9310344827586207,0.6666666666666666,0.5,1.0,116.00000000000018,15.999999999999924,0.8828450048889038
test_0336,clean,logistic_features,0.8968609865470852,0.9090909090909091,0.7692307692307693,0.625,1.0,132.0000000000001,4.000000000000092,0.8199871877001922
test_0336,clean,temporal_cnn,0.9772727272727272,0.9491525423728815,0.9090909090909091,0.8333333333333334,1.0,96.00000000000009,11.999999999999922,0.9428571428571428
test_0336,clean,dilated_cnn,0.9910313901345291,0.9666666666666667,1.0,1.0,1.0,16.000000000000103,0.0,1.0
test_0336,clean,contract_tcn_aug,0.9888143176733781,0.9586776859504132,1.0,1.0,1.0,16.000000000000103,3.999999999999915,1.0
test_0337,noise,adaptive_energy,0.41897233201581024,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.22428571428571428
test_0337,noise,spectral_flux,0.41952506596306066,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.22442165513951823
test_0337,noise,logistic_features,0.41897233201581024,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.22428571428571428
test_0337,noise,temporal_cnn,0.41897233201581024,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.22428571428571428
test_0337,noise,dilated_cnn,0.41897233201581024,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.22428571428571428
test_0337,noise,contract_tcn_aug,0.9723076923076922,0.912621359223301,0.8571428571428571,1.0,0.75,6.666666666666672,353.3333333333333,0.8417957544463569
test_0338,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0338,reverb,spectral_flux,0.08387096774193549,0.34615384615384615,0.12244897959183672,0.06521739130434782,1.0,20.000000000000018,660.0,0.2477846677490659
test_0338,reverb,logistic_features,0.05017921146953406,0.2916666666666667,0.15,0.08108108108108109,1.0,20.000000000000018,673.3333333333333,0.31834862385321105
test_0338,reverb,temporal_cnn,0.08695652173913045,0.39436619718309857,0.0,0.0,0.0,0.0,0.0,0.05245718309275788
test_0338,reverb,dilated_cnn,0.08261617900172119,0.36363636363636365,0.0,0.0,0.0,0.0,0.0,0.05485705400182154
test_0338,reverb,contract_tcn_aug,0.8164794007490637,0.8181818181818181,0.8571428571428571,0.75,1.0,20.000000000000167,119.99999999999996,0.6392405063291139
test_0339,clipping,adaptive_energy,0.6408209806157354,0.7185628742514969,0.28571428571428575,0.5,0.2,6840.0,20.000000000000462,0.3416586768935762
test_0339,clipping,spectral_flux,0.8924162257495591,0.826923076923077,0.6666666666666666,0.5,1.0,52.00000000000031,179.9999999999998,0.7323431017381196
test_0339,clipping,logistic_features,0.9061946902654868,0.8571428571428571,0.8333333333333333,0.7142857142857143,1.0,148.00000000000023,27.999999999999936,0.8223647937446744
test_0339,clipping,temporal_cnn,0.9183673469387755,0.8595041322314049,0.9090909090909091,0.8333333333333334,1.0,56.00000000000001,20.000000000000018,0.8238028446567053
test_0339,clipping,dilated_cnn,0.9748201438848921,0.905982905982906,1.0,1.0,1.0,56.00000000000009,0.0,0.9387789434764524
test_0339,clipping,contract_tcn_aug,0.9653916211293261,0.8648648648648648,1.0,1.0,1.0,52.00000000000023,24.00000000000011,0.8806304016268428
test_0340,gain_drift,adaptive_energy,0.5267857142857143,0.5454545454545454,0.6,0.5,0.75,386.66666666666674,33.333333333333364,0.49178705189941146
test_0340,gain_drift,spectral_flux,0.6000000000000001,0.5671641791044776,0.7272727272727273,0.5714285714285714,1.0,295.00000000000006,79.9999999999999,0.6146031746031745
test_0340,gain_drift,logistic_features,0.5870646766169154,0.5882352941176471,0.6153846153846153,0.4444444444444444,1.0,360.0000000000001,109.99999999999982,0.5596440596440597
test_0340,gain_drift,temporal_cnn,0.8112449799196787,0.8505747126436781,0.8,0.6666666666666666,1.0,210.00000000000009,19.999999999999908,0.8409495962127541
test_0340,gain_drift,dilated_cnn,0.873015873015873,0.8863636363636362,0.8,0.6666666666666666,1.0,120.00000000000011,9.999999999999897,0.8927553927553928
test_0340,gain_drift,contract_tcn_aug,0.900398406374502,0.8791208791208791,1.0,1.0,1.0,110.0000000000001,15.000000000000014,0.9082922824302135
test_0341,jitter,adaptive_energy,0.695054945054945,0.7461139896373057,0.3636363636363636,0.2222222222222222,1.0,89.99999999999997,179.99999999999991,0.565062656641604
test_0341,jitter,spectral_flux,0.6908077994428969,0.7459459459459459,0.34285714285714286,0.20689655172413793,1.0,103.33333333333327,66.66666666666659,0.5883256528417818
test_0341,jitter,logistic_features,0.6285714285714286,0.6857142857142856,0.28571428571428575,0.2,0.5,193.33333333333323,139.99999999999991,0.3783643892339545
test_0341,jitter,temporal_cnn,0.593200468933177,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2719047619047619
test_0341,jitter,dilated_cnn,0.5832349468713105,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.27032227032227035
test_0341,jitter,contract_tcn_aug,0.9023941068139963,0.8533333333333333,0.8,0.6666666666666666,1.0,36.666666666666785,26.66666666666669,0.8908448373215989
test_0342,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0342,compound,spectral_flux,0.33796296296296297,0.3278688524590164,0.07692307692307691,0.04081632653061224,0.6666666666666666,50.00000000000004,609.9999999999999,0.2306574624913725
test_0342,compound,logistic_features,0.07344632768361582,0.0816326530612245,0.0909090909090909,0.04878048780487805,0.6666666666666666,460.00000000000017,499.9999999999998,0.14248942211027518
test_0342,compound,temporal_cnn,0.3626062322946176,0.712871287128713,0.25,0.2,0.3333333333333333,40.000000000000036,2079.9999999999995,0.2966317282480692
test_0342,compound,dilated_cnn,0.39448275862068966,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.21747668139420714
test_0342,compound,contract_tcn_aug,0.8580645161290323,0.7631578947368423,0.8571428571428571,0.75,1.0,26.666666666666615,119.99999999999996,0.7044412673155188
test_0343,clean,adaptive_energy,0.8185654008438819,0.8433734939759037,0.8,0.6666666666666666,1.0,15.000000000000124,79.99999999999984,0.8595855555103203
test_0343,clean,spectral_flux,0.8841201716738197,0.9090909090909091,0.8,0.6666666666666666,1.0,10.00000000000012,54.999999999999936,0.8832996505410299
test_0343,clean,logistic_features,0.8316831683168318,0.8,0.7272727272727273,0.5714285714285714,1.0,15.000000000000124,164.9999999999998,0.7926165654714171
test_0343,clean,temporal_cnn,0.892018779342723,0.888888888888889,1.0,1.0,1.0,10.00000000000012,104.99999999999987,0.9076354679802956
test_0343,clean,dilated_cnn,0.9663865546218487,0.9215686274509804,1.0,1.0,1.0,10.000000000000009,29.999999999999915,0.958430913348946
test_0343,clean,contract_tcn_aug,0.9663865546218487,0.9215686274509804,1.0,1.0,1.0,20.000000000000018,20.000000000000018,0.8858313817330211
test_0344,noise,adaptive_energy,0.30028328611898014,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19761904761904764
test_0344,noise,spectral_flux,0.300709219858156,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19771046983067017
test_0344,noise,logistic_features,0.30028328611898014,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19761904761904764
test_0344,noise,temporal_cnn,0.30028328611898014,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19761904761904764
test_0344,noise,dilated_cnn,0.30028328611898014,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19761904761904764
test_0344,noise,contract_tcn_aug,0.9680365296803652,0.9113924050632911,1.0,1.0,1.0,33.33333333333333,13.333333333333345,0.8959123472397809
test_0345,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0345,reverb,spectral_flux,0.4219780219780219,0.6285714285714286,0.14545454545454545,0.0784313725490196,1.0,180.00000000000014,334.99999999999983,0.4037900874635568
test_0345,reverb,logistic_features,0.16,0.3466666666666667,0.125,0.06818181818181818,0.75,33.333333333333364,626.6666666666666,0.24426125129854895
test_0345,reverb,temporal_cnn,0.28355957767722473,0.5737704918032787,0.30769230769230765,0.2222222222222222,0.5,230.00000000000014,329.9999999999997,0.19964630370420597
test_0345,reverb,dilated_cnn,0.3705722070844687,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2148941348259917
test_0345,reverb,contract_tcn_aug,0.7911392405063291,0.5567010309278351,0.4444444444444445,0.4,0.5,590.0000000000001,50.00000000000004,0.4553294690657328
test_0346,clipping,adaptive_energy,0.49624060150375937,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24285714285714285
test_0346,clipping,spectral_flux,0.9183673469387756,0.8863636363636362,0.5333333333333333,0.36363636363636365,1.0,120.00000000000011,59.99999999999994,0.8008397673346127
test_0346,clipping,logistic_features,0.9157894736842106,0.8470588235294119,0.7272727272727273,0.5714285714285714,1.0,120.00000000000011,54.999999999999936,0.7660672660672662
test_0346,clipping,temporal_cnn,0.9195979899497487,0.8247422680412372,0.8,0.6666666666666666,1.0,110.0000000000001,19.999999999999794,0.7999350649350649
test_0346,clipping,dilated_cnn,0.9848484848484849,0.9375,1.0,1.0,1.0,15.000000000000014,14.999999999999902,1.0
test_0346,clipping,contract_tcn_aug,0.9396325459317586,0.8571428571428572,1.0,1.0,1.0,95.00000000000009,19.999999999999908,0.917689778345516
test_0347,gain_drift,adaptive_energy,0.9362637362637362,0.8118811881188119,0.8333333333333333,0.7142857142857143,1.0,108.00000000000013,27.99999999999976,0.8205564784053155
test_0347,gain_drift,spectral_flux,0.9071729957805907,0.8571428571428571,0.7692307692307693,0.625,1.0,292.0,3.999999999999915,0.7988247863247863
test_0347,gain_drift,logistic_features,0.8625592417061612,0.6813186813186815,0.7692307692307693,0.625,1.0,384.00000000000006,103.99999999999973,0.6375000000000001
test_0347,gain_drift,temporal_cnn,0.9016018306636155,0.6813186813186815,0.6153846153846154,0.5,0.8,105.00000000000014,104.99999999999987,0.6803571428571429
test_0347,gain_drift,dilated_cnn,0.9789029535864978,0.9217391304347826,1.0,1.0,1.0,36.00000000000003,3.999999999999915,0.9398809523809524
test_0347,gain_drift,contract_tcn_aug,0.9789029535864978,0.912280701754386,1.0,1.0,1.0,36.00000000000003,3.999999999999915,0.9398656898656899
test_0348,jitter,adaptive_energy,0.7576791808873721,0.819047619047619,0.21621621621621626,0.12121212121212122,1.0,30.00000000000011,35.00000000000003,0.8247115001989654
test_0348,jitter,spectral_flux,0.6392045454545455,0.736,0.1875,0.10714285714285714,0.75,120.00000000000006,400.00000000000017,0.3916591793950284
test_0348,jitter,logistic_features,0.5685534591194968,0.7014925373134329,0.0,0.0,0.0,0.0,0.0,0.29803822937625757
test_0348,jitter,temporal_cnn,0.5529841656516443,0.7111111111111111,0.0,0.0,0.0,0.0,0.0,0.25757575757575757
test_0348,jitter,dilated_cnn,0.5611866501854141,0.7111111111111111,0.0,0.0,0.0,0.0,0.0,0.2599410898379971
test_0348,jitter,contract_tcn_aug,0.9737991266375545,0.8799999999999999,1.0,1.0,1.0,20.000000000000018,39.99999999999992,0.962430426716141
test_0349,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0349,compound,spectral_flux,0.23691460055096422,0.3548387096774194,0.11320754716981131,0.06,1.0,460.0000000000001,286.6666666666665,0.341576833650391
test_0349,compound,logistic_features,0.1889763779527559,0.27586206896551724,0.07407407407407407,0.0392156862745098,0.6666666666666666,860.0000000000001,79.99999999999984,0.27159190110106723
test_0349,compound,temporal_cnn,0.3214793741109531,0.6666666666666666,0.25,0.2,0.3333333333333333,720.0,20.000000000000018,0.2965478211658178
test_0349,compound,dilated_cnn,0.33333333333333337,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20451127819548873
test_0349,compound,contract_tcn_aug,0.8504672897196263,0.5937499999999999,0.8571428571428571,0.75,1.0,193.33333333333334,86.66666666666667,0.5408521303258145
test_0350,clean,adaptive_energy,0.8668076109936574,0.8785046728971964,0.7142857142857143,0.5555555555555556,1.0,68.00000000000014,64.00000000000006,0.7748949881157282
test_0350,clean,spectral_flux,0.8776371308016877,0.888888888888889,0.7142857142857143,0.5555555555555556,1.0,72.00000000000014,16.000000000000014,0.8345255102040816
test_0350,clean,logistic_features,0.8893805309734514,0.8349514563106796,0.625,0.45454545454545453,1.0,80.00000000000026,63.999999999999915,0.791548066595059
test_0350,clean,temporal_cnn,0.9711751662971174,0.9482758620689654,0.9090909090909091,0.8333333333333334,1.0,15.999999999999924,8.000000000000007,0.9619802436393059
test_0350,clean,dilated_cnn,0.986784140969163,0.9523809523809523,1.0,1.0,1.0,7.999999999999918,16.000000000000014,0.9409937888198757
test_0350,clean,contract_tcn_aug,0.9797752808988764,0.9230769230769231,1.0,1.0,1.0,23.999999999999932,12.00000000000001,0.9415816326530612
test_0351,noise,adaptive_energy,0.5056039850560398,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24380952380952384
test_0351,noise,spectral_flux,0.5062344139650873,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24397805866921057
test_0351,noise,logistic_features,0.5056039850560398,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24380952380952384
test_0351,noise,temporal_cnn,0.5056039850560398,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24380952380952384
test_0351,noise,dilated_cnn,0.5056039850560398,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24380952380952384
test_0351,noise,contract_tcn_aug,0.9712918660287081,0.878048780487805,0.8571428571428571,0.75,1.0,46.66666666666671,6.666666666666821,0.8941306755260243
test_0352,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0352,reverb,spectral_flux,0.28893905191873587,0.3620689655172413,0.18181818181818182,0.1,1.0,235.99999999999994,340.00000000000006,0.33697417563516635
test_0352,reverb,logistic_features,0.05988023952095808,0.07058823529411766,0.049999999999999996,0.02857142857142857,0.2,0.0,679.9999999999998,0.0956798950341088
test_0352,reverb,temporal_cnn,0.22113821138211381,0.3546099290780142,0.12500000000000003,0.09090909090909091,0.2,120.0,219.99999999999997,0.1276332723701145
test_0352,reverb,dilated_cnn,0.4710743801652893,0.6703910614525139,0.0,0.0,0.0,0.0,0.0,0.23861003861003863
test_0352,reverb,contract_tcn_aug,0.8486352357320099,0.8163265306122449,0.9090909090909091,0.8333333333333334,1.0,40.000000000000014,68.00000000000014,0.683743842364532
test_0353,clipping,adaptive_energy,0.9600000000000001,0.957983193277311,0.8333333333333333,0.7142857142857143,1.0,7.99999999999983,12.00000000000001,0.985634477254589
test_0353,clipping,spectral_flux,0.9473684210526315,0.9747899159663865,0.7692307692307693,0.625,1.0,4.000000000000092,91.9999999999999,0.9294903926482874
test_0353,clipping,logistic_features,0.9534883720930233,0.9572649572649572,0.8333333333333333,0.7142857142857143,1.0,4.000000000000092,87.99999999999982,0.9296449215524359
test_0353,clipping,temporal_cnn,0.9661016949152543,0.9302325581395349,0.9090909090909091,0.8333333333333334,1.0,19.99999999999984,16.000000000000014,0.9953161592505856
test_0353,clipping,dilated_cnn,0.9604519774011299,0.893939393939394,1.0,1.0,1.0,35.99999999999985,20.000000000000018,0.9080405932864949
test_0353,clipping,contract_tcn_aug,0.9798270893371758,0.944,1.0,1.0,1.0,15.999999999999924,12.00000000000001,1.0
test_0354,gain_drift,adaptive_energy,0.7886178861788619,0.6909090909090909,0.7499999999999999,0.6,1.0,186.66666666666666,40.000000000000036,0.6403641308453577
test_0354,gain_drift,spectral_flux,0.5507246376811593,0.4347826086956522,0.5454545454545454,0.375,1.0,273.33333333333326,399.99999999999983,0.4269596363135418
test_0354,gain_drift,logistic_features,0.2603550295857988,0.15384615384615385,0.4,0.2857142857142857,0.6666666666666666,349.99999999999983,260.0,0.2804989453053632
test_0354,gain_drift,temporal_cnn,0.3218390804597701,0.4,0.3333333333333333,0.3333333333333333,0.3333333333333333,20.000000000000018,40.000000000000036,0.4758602053684021
test_0354,gain_drift,dilated_cnn,0.6396396396396397,0.5306122448979591,0.8571428571428571,0.75,1.0,293.3333333333333,46.66666666666671,0.6322092115534739
test_0354,gain_drift,contract_tcn_aug,0.8,0.8571428571428571,0.8571428571428571,0.75,1.0,126.66666666666667,20.000000000000018,0.8223555815768931
test_0355,jitter,adaptive_energy,0.7138047138047137,0.8095238095238096,0.3243243243243243,0.1935483870967742,1.0,116.66666666666677,96.66666666666671,0.6446588445750975
test_0355,jitter,spectral_flux,0.6439628482972137,0.7021276595744681,0.3076923076923077,0.18181818181818182,1.0,83.33333333333333,283.33333333333337,0.5077821710192668
test_0355,jitter,logistic_features,0.5721716514954486,0.6896551724137931,0.3809523809523809,0.26666666666666666,0.6666666666666666,35.00000000000003,654.9999999999999,0.43386243386243384
test_0355,jitter,temporal_cnn,0.5626535626535627,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2634920634920635
test_0355,jitter,dilated_cnn,0.5654320987654321,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2643225965084829
test_0355,jitter,contract_tcn_aug,0.832535885167464,0.7111111111111111,1.0,1.0,1.0,160.00000000000006,73.33333333333329,0.7001967210950367
test_0356,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0356,compound,spectral_flux,0.46099290780141844,0.5033112582781457,0.2181818181818182,0.12244897959183673,1.0,179.99999999999994,500.0000000000001,0.3936134238738039
test_0356,compound,logistic_features,0.2601279317697228,0.34782608695652173,0.15384615384615383,0.08695652173913043,0.6666666666666666,320.0000000000003,414.99999999999994,0.23757288629737608
test_0356,compound,temporal_cnn,0.5765550239234449,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.26806864877930864
test_0356,compound,dilated_cnn,0.5861244019138756,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.270002417210539
test_0356,compound,contract_tcn_aug,0.9543568464730291,0.8382352941176471,1.0,1.0,1.0,26.666666666666746,46.66666666666682,0.8517966318534648
test_0357,clean,adaptive_energy,0.9020771513353115,0.9213483146067416,0.8,0.6666666666666666,1.0,55.00000000000005,14.99999999999979,0.8896103896103896
test_0357,clean,spectral_flux,0.9748427672955974,0.967741935483871,0.8,0.6666666666666666,1.0,54.999999999999936,5.000000000000004,0.9249317561419472
test_0357,clean,logistic_features,0.9046153846153847,0.9090909090909091,0.7272727272727273,0.5714285714285714,1.0,160.00000000000003,4.999999999999893,0.7909245352435779
test_0357,clean,temporal_cnn,0.9907120743034055,0.9690721649484536,1.0,1.0,1.0,9.999999999999897,5.000000000000004,1.0
test_0357,clean,dilated_cnn,0.9784615384615385,0.9292929292929293,1.0,1.0,1.0,24.99999999999991,10.000000000000009,0.9616724738675959
test_0357,clean,contract_tcn_aug,0.9844236760124611,0.9473684210526315,1.0,1.0,1.0,19.999999999999908,5.000000000000004,1.0
test_0358,noise,adaptive_energy,0.6175115207373272,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2790476190476191
test_0358,noise,spectral_flux,0.6182237600922722,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2792749821130456
test_0358,noise,logistic_features,0.6175115207373272,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2790476190476191
test_0358,noise,temporal_cnn,0.6175115207373272,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2790476190476191
test_0358,noise,dilated_cnn,0.6175115207373272,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2790476190476191
test_0358,noise,contract_tcn_aug,0.884,0.8309859154929577,0.8,0.6666666666666666,1.0,153.33333333333337,153.33333333333317,0.766110947724432
test_0359,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0359,reverb,spectral_flux,0.5051334702258726,0.6486486486486486,0.19999999999999998,0.1111111111111111,1.0,428.0000000000001,384.0,0.4335013457067613
test_0359,reverb,logistic_features,0.03529411764705882,0.0303030303030303,0.07142857142857142,0.043478260869565216,0.2,20.000000000000462,1160.0000000000002,0.11946691564400504
test_0359,reverb,temporal_cnn,0.20996441281138792,0.43478260869565216,0.2608695652173913,0.16666666666666666,0.6,273.3333333333334,586.6666666666664,0.22399661802948972
test_0359,reverb,dilated_cnn,0.4126547455295736,0.5753424657534246,0.0,0.0,0.0,0.0,0.0,0.186264545658901
test_0359,reverb,contract_tcn_aug,0.9345794392523366,0.802721088435374,0.8000000000000002,0.8,0.8,279.99999999999994,110.00000000000016,0.6329979879275653
test_0360,clipping,adaptive_energy,0.47844228094575797,0.7058823529411764,0.2105263157894737,0.13333333333333333,0.5,100.00000000000009,1140.0000000000002,0.3810394358840429
test_0360,clipping,spectral_flux,0.7085714285714286,0.72,0.6153846153846153,0.4444444444444444,1.0,270.0,35.00000000000014,0.604352532755982
test_0360,clipping,logistic_features,0.7109826589595376,0.6666666666666666,0.7272727272727273,0.5714285714285714,1.0,235.0000000000001,45.00000000000015,0.5690800779012487
test_0360,clipping,temporal_cnn,0.8350515463917527,0.8837209302325582,0.8,0.6666666666666666,1.0,40.000000000000036,10.00000000000012,0.8554817275747508
test_0360,clipping,dilated_cnn,0.9106145251396649,0.8764044943820225,0.8,0.6666666666666666,1.0,40.000000000000036,15.000000000000124,0.8573393348337085
test_0360,clipping,contract_tcn_aug,0.8806818181818182,0.8292682926829268,0.7272727272727273,0.5714285714285714,1.0,65.00000000000006,20.000000000000018,0.8108157991878923
test_0361,gain_drift,adaptive_energy,0.9251336898395721,0.8349514563106796,0.9090909090909091,0.8333333333333334,1.0,36.00000000000003,32.00000000000012,0.9227688787185355
test_0361,gain_drift,spectral_flux,0.8163265306122449,0.8349514563106796,0.625,0.45454545454545453,1.0,108.0000000000001,240.00000000000014,0.7824905400756794
test_0361,gain_drift,logistic_features,0.6990291262135923,0.6206896551724138,0.5555555555555556,0.38461538461538464,1.0,120.00000000000003,292.00000000000017,0.6262210147216781
test_0361,gain_drift,temporal_cnn,0.6236559139784946,0.7843137254901961,0.9090909090909091,0.8333333333333334,1.0,140.00000000000009,304.0000000000001,0.7015037593984962
test_0361,gain_drift,dilated_cnn,0.880466472303207,0.8076923076923077,0.888888888888889,1.0,0.8,10.00000000000012,80.00000000000007,0.8212467443117598
test_0361,gain_drift,contract_tcn_aug,0.9788359788359788,0.9322033898305084,1.0,1.0,1.0,16.000000000000103,16.000000000000103,0.939825627899536
test_0362,jitter,adaptive_energy,0.6654411764705883,0.7857142857142857,0.2380952380952381,0.13513513513513514,1.0,59.99999999999996,39.99999999999994,0.636183267684439
test_0362,jitter,spectral_flux,0.6055646481178396,0.7612903225806452,0.22727272727272727,0.1282051282051282,1.0,103.99999999999984,64.00000000000006,0.5616806722689075
test_0362,jitter,logistic_features,0.5006729475100942,0.6741573033707865,0.23529411764705882,0.16666666666666666,0.4,190.0,109.99999999999999,0.30310335983585535
test_0362,jitter,temporal_cnn,0.4744897959183674,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.23889154323936931
test_0362,jitter,dilated_cnn,0.4738853503184713,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2387312186978297
test_0362,jitter,contract_tcn_aug,0.9531249999999999,0.8636363636363635,1.0,1.0,1.0,59.999999999999815,12.00000000000001,0.8748917748917748
test_0363,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0363,compound,spectral_flux,0.30024213075060535,0.4864864864864865,0.11764705882352941,0.0625,1.0,440.0000000000001,53.33333333333338,0.3810655401044417
test_0363,compound,logistic_features,0.17158176943699735,0.3,0.11538461538461538,0.061224489795918366,1.0,93.33333333333327,620.0000000000001,0.26903649084100206
test_0363,compound,temporal_cnn,0.3211267605633803,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20182166826462128
test_0363,compound,dilated_cnn,0.32664756446991405,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20303326810176126
test_0363,compound,contract_tcn_aug,0.7211538461538463,0.619718309859155,0.7499999999999999,0.6,1.0,173.33333333333337,159.99999999999983,0.5867861142217246
test_0364,clean,adaptive_energy,0.8747514910536779,0.7478260869565216,0.8571428571428571,0.75,1.0,116.6666666666667,66.66666666666687,0.7489313336593669
test_0364,clean,spectral_flux,0.923076923076923,0.8,0.923076923076923,0.8571428571428571,1.0,76.66666666666666,43.33333333333359,0.8416713721061547
test_0364,clean,logistic_features,0.904276985743381,0.7478260869565216,0.8571428571428571,0.75,1.0,73.33333333333326,66.66666666666694,0.7891612792493848
test_0364,clean,temporal_cnn,0.9120654396728017,0.7768595041322315,0.8571428571428571,0.75,1.0,126.66666666666663,70.00000000000028,0.7483766233766234
test_0364,clean,dilated_cnn,0.9362549800796813,0.8095238095238096,1.0,1.0,1.0,66.66666666666666,40.000000000000256,0.8463203463203463
test_0364,clean,contract_tcn_aug,0.936,0.8064516129032258,1.0,1.0,1.0,63.33333333333324,43.33333333333367,0.8463203463203463
test_0365,noise,adaptive_energy,0.5185185185185185,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24857142857142858
test_0365,noise,spectral_flux,0.519159456118665,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24874791318864778
test_0365,noise,logistic_features,0.5185185185185185,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24857142857142858
test_0365,noise,temporal_cnn,0.5185185185185185,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24857142857142858
test_0365,noise,dilated_cnn,0.5185185185185185,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24857142857142858
test_0365,noise,contract_tcn_aug,0.8854625550660792,0.7663551401869159,0.4285714285714285,0.3,0.75,19.999999999999943,80.00000000000023,0.6440336790453886
test_0366,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0366,reverb,spectral_flux,0.11527377521613832,0.3913043478260869,0.0851063829787234,0.044444444444444446,1.0,109.99999999999999,800.0,0.23162035898696828
test_0366,reverb,logistic_features,0.06097560975609756,0.32432432432432434,0.046511627906976744,0.024390243902439025,0.5,60.00000000000006,1420.0,0.1032069970845481
test_0366,reverb,temporal_cnn,0.08970099667774087,0.5396825396825398,0.0,0.0,0.0,0.0,0.0,0.13593294460641397
test_0366,reverb,dilated_cnn,0.15479876160990713,0.5806451612903226,0.0,0.0,0.0,0.0,0.0,0.10421676491243004
test_0366,reverb,contract_tcn_aug,0.9019607843137256,0.7659574468085107,0.8,0.6666666666666666,1.0,70.00000000000006,39.99999999999992,0.7515814951317454
test_0367,clipping,adaptive_energy,0.8257372654155496,0.9090909090909091,0.7272727272727273,0.5714285714285714,1.0,29.999999999999915,100.00000000000014,0.7803696303696304
test_0367,clipping,spectral_flux,0.8397790055248618,0.8604651162790697,0.6153846153846153,0.4444444444444444,1.0,39.999999999999815,100.00000000000014,0.8264453820291384
test_0367,clipping,logistic_features,0.8172043010752689,0.8735632183908045,0.7272727272727273,0.5714285714285714,1.0,34.99999999999992,100.00000000000014,0.815725578769057
test_0367,clipping,temporal_cnn,0.8888888888888888,0.9052631578947369,0.888888888888889,0.8,1.0,30.00000000000003,15.000000000000014,0.917998667998668
test_0367,clipping,dilated_cnn,0.893854748603352,0.924731182795699,0.888888888888889,0.8,1.0,25.00000000000002,10.000000000000009,0.9166621806518179
test_0367,clipping,contract_tcn_aug,0.8913649025069638,0.9148936170212766,0.888888888888889,0.8,1.0,25.00000000000002,15.000000000000014,0.9177645378676307
test_0368,gain_drift,adaptive_energy,0.8155339805825242,0.7532467532467533,0.6666666666666666,0.5,1.0,70.00000000000006,165.00000000000003,0.7557991513437058
test_0368,gain_drift,spectral_flux,0.7816711590296497,0.8292682926829268,0.4210526315789474,0.26666666666666666,1.0,219.99999999999986,385.0000000000002,0.6924520643104041
test_0368,gain_drift,logistic_features,0.634920634920635,0.6086956521739131,0.38095238095238093,0.23529411764705882,1.0,514.9999999999999,265.0,0.4660693945500745
test_0368,gain_drift,temporal_cnn,0.8082595870206489,0.7532467532467533,0.8,0.6666666666666666,1.0,304.99999999999994,105.0000000000001,0.6789250353606789
test_0368,gain_drift,dilated_cnn,0.9104116222760291,0.8764044943820225,0.8,0.6666666666666666,1.0,89.99999999999997,10.00000000000012,0.8237563431360062
test_0368,gain_drift,contract_tcn_aug,0.9746192893401014,0.9090909090909091,1.0,1.0,1.0,40.000000000000036,10.00000000000012,0.9243281471004243
test_0369,jitter,adaptive_energy,0.3686956521739131,0.7578947368421053,0.11428571428571428,0.0625,0.6666666666666666,40.000000000000036,649.9999999999998,0.45009645649304497
test_0369,jitter,spectral_flux,0.4695259593679458,0.7640449438202246,0.12,0.06382978723404255,1.0,60.00000000000006,26.66666666666669,0.6646884272997031
test_0369,jitter,logistic_features,0.3424878836833602,0.7422680412371134,0.2222222222222222,0.125,1.0,53.33333333333338,106.66666666666653,0.4447229184071289
test_0369,jitter,temporal_cnn,0.3032904148783977,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.1982654781980246
test_0369,jitter,dilated_cnn,0.3059163059163059,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.1988318325626673
test_0369,jitter,contract_tcn_aug,0.9589041095890412,0.8860759493670887,1.0,1.0,1.0,53.33333333333338,6.666666666666672,0.8959123472397809
test_0370,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0370,compound,spectral_flux,0.28,0.4810126582278481,0.1,0.05263157894736842,1.0,400.00000000000006,459.9999999999999,0.28337340057661986
test_0370,compound,logistic_features,0.16040100250626566,0.28125000000000006,0.06779661016949153,0.03571428571428571,0.6666666666666666,60.00000000000006,909.9999999999999,0.16129331109875858
test_0370,compound,temporal_cnn,0.36209335219236205,0.6415094339622641,0.0,0.0,0.0,0.0,0.0,0.20408824629191075
test_0370,compound,dilated_cnn,0.36363636363636365,0.6285714285714286,0.0,0.0,0.0,0.0,0.0,0.20411825227104335
test_0370,compound,contract_tcn_aug,0.7236842105263157,0.676923076923077,0.5714285714285715,0.5,0.6666666666666666,50.00000000000004,40.000000000000036,0.5780236977420076
test_0371,clean,adaptive_energy,0.7900207900207901,0.8099173553719008,0.7058823529411764,0.5454545454545454,1.0,166.66666666666652,129.99999999999997,0.6429684986761031
test_0371,clean,spectral_flux,0.7917525773195876,0.8,0.7499999999999999,0.6,1.0,166.66666666666652,96.66666666666661,0.7128044598164119
test_0371,clean,logistic_features,0.7610993657505287,0.7478260869565216,0.7499999999999999,0.6,1.0,176.66666666666652,129.99999999999997,0.6567218897896189
test_0371,clean,temporal_cnn,0.8450704225352113,0.7906976744186046,0.8,0.6666666666666666,1.0,176.6666666666666,46.66666666666656,0.7337849531028036
test_0371,clean,dilated_cnn,0.9267326732673268,0.8872180451127819,0.8571428571428571,0.75,1.0,29.999999999999954,33.333333333333215,0.8776846121326469
test_0371,clean,contract_tcn_aug,0.8588709677419356,0.8484848484848485,0.8,0.6666666666666666,1.0,199.99999999999994,33.33333333333329,0.7632111011735372
test_0372,noise,adaptive_energy,0.5074626865671642,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.24857142857142853
test_0372,noise,spectral_flux,0.5080946450809465,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.24874791318864778
test_0372,noise,logistic_features,0.5074626865671642,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.24857142857142853
test_0372,noise,temporal_cnn,0.5074626865671642,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.24857142857142853
test_0372,noise,dilated_cnn,0.5087281795511222,0.676056338028169,0.0,0.0,0.0,0.0,0.0,0.24892498805542282
test_0372,noise,contract_tcn_aug,0.961352657004831,0.8933333333333334,1.0,1.0,1.0,19.99999999999998,33.33333333333351,0.9237494997999199
test_0373,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0373,reverb,spectral_flux,0.4102564102564103,0.45333333333333337,0.16949152542372883,0.09433962264150944,0.8333333333333334,444.00000000000006,275.9999999999999,0.3669814317479569
test_0373,reverb,logistic_features,0.10337078651685394,0.23931623931623933,0.15,0.08823529411764706,0.5,386.6666666666666,486.66666666666697,0.12035972283650301
test_0373,reverb,temporal_cnn,0.4048582995951417,0.5235602094240838,0.125,0.1,0.16666666666666666,760.0000000000002,80.00000000000007,0.19869626863090914
test_0373,reverb,dilated_cnn,0.5964912280701754,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.27285714285714285
test_0373,reverb,contract_tcn_aug,0.8322717622080681,0.7301587301587301,0.923076923076923,0.8571428571428571,1.0,63.333333333333314,150.0000000000001,0.7621304077186429
test_0374,clipping,adaptive_energy,0.899598393574297,0.9090909090909091,0.8,0.6666666666666666,1.0,15.000000000000014,54.99999999999983,0.8956639566395663
test_0374,clipping,spectral_flux,0.9169960474308301,0.945054945054945,0.8,0.6666666666666666,1.0,15.000000000000014,39.99999999999992,0.8978021978021978
test_0374,clipping,logistic_features,0.9169960474308301,0.9213483146067416,0.8,0.6666666666666666,1.0,20.000000000000018,29.999999999999805,0.8978021978021978
test_0374,clipping,temporal_cnn,0.9283018867924528,0.9504950495049505,0.888888888888889,0.8,1.0,5.000000000000004,20.000000000000128,0.9708249496981891
test_0374,clipping,dilated_cnn,0.9838709677419355,0.9591836734693877,1.0,1.0,1.0,10.000000000000009,10.00000000000012,1.0
test_0374,clipping,contract_tcn_aug,0.9685039370078741,0.9896907216494846,0.888888888888889,0.8,1.0,0.0,5.000000000000004,0.984732824427481
test_0375,gain_drift,adaptive_energy,0.8656716417910447,0.8679245283018869,0.7692307692307693,0.625,1.0,15.999999999999924,115.99999999999984,0.8648548866782894
test_0375,gain_drift,spectral_flux,0.9123711340206185,0.882882882882883,0.625,0.45454545454545453,1.0,11.999999999999833,184.0000000000001,0.8362826984506812
test_0375,gain_drift,logistic_features,0.8781725888324873,0.8990825688073394,0.625,0.45454545454545453,1.0,11.999999999999833,180.00000000000003,0.8162939238316121
test_0375,gain_drift,temporal_cnn,0.9595959595959597,0.943089430894309,0.8333333333333333,0.7142857142857143,1.0,16.000000000000014,112.0000000000001,0.9077811100462428
test_0375,gain_drift,dilated_cnn,0.9925187032418953,0.975609756097561,1.0,1.0,1.0,4.000000000000092,8.000000000000007,0.9992927864214993
test_0375,gain_drift,contract_tcn_aug,0.98,0.9516129032258064,0.9090909090909091,0.8333333333333334,1.0,12.0000000000001,92.00000000000013,0.9421464108031271
test_0376,jitter,adaptive_energy,0.7532467532467533,0.8285714285714285,0.24390243902439027,0.1388888888888889,1.0,27.99999999999976,184.00000000000017,0.6688311688311688
test_0376,jitter,spectral_flux,0.6290076335877862,0.7307692307692308,0.2631578947368421,0.15151515151515152,1.0,135.99999999999994,95.9999999999999,0.48251121076233183
test_0376,jitter,logistic_features,0.5551128818061088,0.6936416184971099,0.2857142857142857,0.1875,0.6,693.3333333333333,779.9999999999998,0.37400210084033614
test_0376,jitter,temporal_cnn,0.5211970074812967,0.6741573033707865,0.0,0.0,0.0,0.0,0.0,0.25078294386894723
test_0376,jitter,dilated_cnn,0.5166872682323856,0.6741573033707865,0.0,0.0,0.0,0.0,0.0,0.2495238095238095
test_0376,jitter,contract_tcn_aug,0.9294403892944039,0.8333333333333334,0.8333333333333333,0.7142857142857143,1.0,35.99999999999994,84.00000000000007,0.8174691905280753
test_0377,compound,adaptive_energy,0.10951008645533143,0.1647058823529412,0.23999999999999996,0.15789473684210525,0.5,713.3333333333335,73.33333333333296,0.1858829553326707
test_0377,compound,spectral_flux,0.5400696864111498,0.6423357664233577,0.1791044776119403,0.09836065573770492,1.0,320.0000000000003,456.6666666666664,0.4789415675145582
test_0377,compound,logistic_features,0.5451505016722409,0.6344827586206897,0.19999999999999998,0.1111111111111111,1.0,263.3333333333335,459.9999999999998,0.40309258162428346
test_0377,compound,temporal_cnn,0.6391752577319588,0.6889952153110048,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0377,compound,dilated_cnn,0.6494724501758499,0.6889952153110048,0.0,0.0,0.0,0.0,0.0,0.2896963663514186
test_0377,compound,contract_tcn_aug,0.4752475247524753,0.2857142857142857,0.4444444444444444,0.6666666666666666,0.3333333333333333,50.00000000000004,100.00000000000009,0.43781054787506407
test_0378,clean,adaptive_energy,0.8763250883392226,0.8923076923076924,0.7499999999999999,0.6,1.0,26.66666666666669,20.000000000000167,0.9473684210526316
test_0378,clean,spectral_flux,0.9264705882352942,0.9253731343283582,0.6666666666666666,0.5,1.0,26.66666666666669,6.666666666666672,0.9696048632218844
test_0378,clean,logistic_features,0.8652482269503545,0.8571428571428571,0.7499999999999999,0.6,1.0,33.333333333333364,26.666666666666764,0.8000895520232258
test_0378,clean,temporal_cnn,0.9805447470817121,0.9253731343283582,1.0,1.0,1.0,26.66666666666669,6.666666666666672,0.9036713922210106
test_0378,clean,dilated_cnn,1.0,1.0,1.0,1.0,1.0,0.0,0.0,1.0
test_0378,clean,contract_tcn_aug,0.9961685823754789,0.9859154929577464,1.0,1.0,1.0,6.666666666666672,0.0,1.0
test_0379,noise,adaptive_energy,0.319327731092437,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20142857142857143
test_0379,noise,spectral_flux,0.31977559607293127,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2015263534462199
test_0379,noise,logistic_features,0.319327731092437,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20142857142857143
test_0379,noise,temporal_cnn,0.319327731092437,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20142857142857143
test_0379,noise,dilated_cnn,0.319327731092437,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20142857142857143
test_0379,noise,contract_tcn_aug,0.9012875536480687,0.8048780487804877,0.7499999999999999,0.6,1.0,73.3333333333334,146.66666666666663,0.6937195931003981
test_0380,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0380,reverb,spectral_flux,0.3739130434782609,0.7560975609756099,0.13333333333333333,0.07142857142857142,1.0,633.3333333333334,46.666666666666856,0.4357512406292893
test_0380,reverb,logistic_features,0.15517241379310343,0.23529411764705882,0.046511627906976744,0.025,0.3333333333333333,39.999999999999815,900.0000000000001,0.1877104377104377
test_0380,reverb,temporal_cnn,0.26917057902973396,0.5979381443298968,0.0,0.0,0.0,0.0,0.0,0.15903327441788978
test_0380,reverb,dilated_cnn,0.3086053412462908,0.6336633663366337,0.0,0.0,0.0,0.0,0.0,0.1807798597466494
test_0380,reverb,contract_tcn_aug,0.846153846153846,0.7912087912087912,0.8571428571428571,0.75,1.0,53.33333333333331,100.00000000000009,0.6515873015873016
test_0381,clipping,adaptive_energy,0.6452410383189122,0.7868852459016393,0.33333333333333337,0.23076923076923078,0.6,1026.6666666666665,373.33333333333337,0.4433785192909281
test_0381,clipping,spectral_flux,0.9233576642335767,0.9420289855072465,0.6666666666666666,0.5,1.0,12.0000000000001,280.00000000000006,0.8528621204579391
test_0381,clipping,logistic_features,0.9211009174311926,0.9264705882352942,0.7142857142857143,0.5555555555555556,1.0,16.00000000000008,284.0000000000001,0.8535211267605634
test_0381,clipping,temporal_cnn,0.9335727109515259,0.9102564102564102,0.6666666666666666,0.5714285714285714,0.8,30.00000000000014,194.99999999999983,0.7558558558558558
test_0381,clipping,dilated_cnn,0.9867674858223062,0.9536423841059603,1.0,1.0,1.0,16.000000000000103,7.99999999999983,0.9518479033404407
test_0381,clipping,contract_tcn_aug,0.982791586998088,0.9379310344827586,1.0,1.0,1.0,24.000000000000178,7.99999999999983,0.8989053092501368
test_0382,gain_drift,adaptive_energy,0.8564356435643565,0.7532467532467533,0.8,0.6666666666666666,1.0,184.99999999999983,79.99999999999984,0.7021357822328697
test_0382,gain_drift,spectral_flux,0.8883248730964467,0.8148148148148148,0.6666666666666666,0.5,1.0,165.00000000000003,74.99999999999996,0.7191474606781362
test_0382,gain_drift,logistic_features,0.7165109034267912,0.5454545454545454,0.75,0.75,0.75,219.9999999999999,106.66666666666646,0.5516643550624133
test_0382,gain_drift,temporal_cnn,0.7696793002915453,0.619718309859155,0.75,0.75,0.75,33.333333333333364,73.33333333333296,0.6839834509383088
test_0382,gain_drift,dilated_cnn,0.9166666666666666,0.8505747126436781,0.888888888888889,0.8,1.0,290.0000000000003,10.00000000000012,0.8776005547850207
test_0382,gain_drift,contract_tcn_aug,0.9801980198019802,0.9090909090909091,1.0,1.0,1.0,10.000000000000009,29.999999999999915,0.9635922330097088
test_0383,jitter,adaptive_energy,0.6774774774774774,0.7388535031847134,0.2926829268292683,0.17142857142857143,1.0,83.3333333333332,53.333333333333265,0.7321993765022251
test_0383,jitter,spectral_flux,0.6096096096096096,0.7431693989071038,0.26666666666666666,0.16666666666666666,0.6666666666666666,25.00000000000002,104.99999999999993,0.5511204481792716
test_0383,jitter,logistic_features,0.5247148288973384,0.6923076923076924,0.3636363636363636,0.4,0.3333333333333333,60.00000000000006,4220.0,0.3244968090328915
test_0383,jitter,temporal_cnn,0.5233881163084703,0.6824644549763034,0.0,0.0,0.0,0.0,0.0,0.25293542074363995
test_0383,jitter,dilated_cnn,0.5155666251556662,0.6824644549763034,0.0,0.0,0.0,0.0,0.0,0.25071907957814
test_0383,jitter,contract_tcn_aug,0.924170616113744,0.7894736842105262,1.0,1.0,1.0,36.666666666666536,70.0000000000001,0.7908421204680052
test_0384,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0384,compound,spectral_flux,0.37442922374429227,0.48333333333333334,0.18867924528301885,0.10416666666666667,1.0,352.0000000000002,320.00000000000017,0.3188537591202284
test_0384,compound,logistic_features,0.1964735516372796,0.38888888888888884,0.18181818181818182,0.10256410256410256,0.8,460.0000000000003,235.0000000000002,0.25523577306570294
test_0384,compound,temporal_cnn,0.476063829787234,0.6071428571428571,0.3076923076923077,0.25,0.4,229.99999999999986,140.00000000000034,0.2656064744991122
test_0384,compound,dilated_cnn,0.49740932642487046,0.659217877094972,0.0,0.0,0.0,0.0,0.0,0.2450037009622502
test_0384,compound,contract_tcn_aug,0.823529411764706,0.6095238095238096,0.6666666666666665,0.75,0.6,93.33333333333341,46.66666666666656,0.6756473675025425
test_0385,clean,adaptive_energy,0.8220064724919094,0.8837209302325582,0.7272727272727273,0.5714285714285714,1.0,30.00000000000003,20.000000000000018,0.8895348837209303
test_0385,clean,spectral_flux,0.8306709265175718,0.9010989010989011,0.7272727272727273,0.5714285714285714,1.0,30.00000000000003,14.999999999999902,0.9285714285714286
test_0385,clean,logistic_features,0.9280575539568345,0.9090909090909091,0.888888888888889,0.8,1.0,35.00000000000003,5.000000000000004,0.9032125662813658
test_0385,clean,temporal_cnn,0.9568345323741008,0.967741935483871,0.888888888888889,0.8,1.0,5.000000000000004,5.000000000000004,0.983789260385005
test_0385,clean,dilated_cnn,0.9963636363636363,0.9896907216494846,1.0,1.0,1.0,0.0,4.999999999999893,1.0
test_0385,clean,contract_tcn_aug,0.9854014598540146,0.9583333333333334,1.0,1.0,1.0,10.000000000000009,10.000000000000009,1.0
test_0386,noise,adaptive_energy,0.562874251497006,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2633333333333333
test_0386,noise,spectral_flux,0.5635491606714628,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.263534462198903
test_0386,noise,logistic_features,0.562874251497006,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2633333333333333
test_0386,noise,temporal_cnn,0.562874251497006,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2633333333333333
test_0386,noise,dilated_cnn,0.562874251497006,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2633333333333333
test_0386,noise,contract_tcn_aug,0.6932084309133489,0.582089552238806,0.42857142857142855,0.375,0.5,86.6666666666666,100.00000000000009,0.5364614994934144
test_0387,reverb,adaptive_energy,0.22818791946308722,0.33333333333333337,0.4,1.0,0.25,40.000000000000036,40.000000000000036,0.5490746096009254
test_0387,reverb,spectral_flux,0.3509615384615385,0.4791666666666667,0.14814814814814814,0.08,1.0,139.99999999999994,384.99999999999994,0.3411588411588412
test_0387,reverb,logistic_features,0.058997050147492625,0.09375,0.045454545454545456,0.025,0.25,0.0,1120.0,0.07890793417109207
test_0387,reverb,temporal_cnn,0.26833073322932915,0.5641025641025642,0.14285714285714288,0.1,0.25,399.9999999999999,80.00000000000007,0.2022978000473108
test_0387,reverb,dilated_cnn,0.36211699164345407,0.7058823529411764,0.0,0.0,0.0,0.0,0.0,0.2118561710398445
test_0387,reverb,contract_tcn_aug,0.856140350877193,0.7735849056603773,0.5454545454545454,0.42857142857142855,0.75,60.0000000000002,233.3333333333334,0.6041061089448186
test_0388,clipping,adaptive_energy,0.9722735674676525,0.9645390070921985,0.923076923076923,0.8571428571428571,1.0,6.666666666666599,10.000000000000083,0.9895724713242962
test_0388,clipping,spectral_flux,0.9471698113207548,0.943661971830986,0.7499999999999999,0.6,1.0,129.9999999999998,10.000000000000306,0.9426036574325547
test_0388,clipping,logistic_features,0.960747663551402,0.9352517985611511,0.923076923076923,0.8571428571428571,1.0,16.666666666666533,13.333333333333641,0.9904051172707888
test_0388,clipping,temporal_cnn,0.9834254143646408,0.9536423841059603,0.923076923076923,0.8571428571428571,1.0,13.333333333333641,10.000000000000083,0.9730848861283644
test_0388,clipping,dilated_cnn,0.9834254143646408,0.9411764705882353,1.0,1.0,1.0,16.666666666666828,13.333333333333641,0.9751552795031057
test_0388,clipping,contract_tcn_aug,0.9795158286778398,0.9251700680272109,1.0,1.0,1.0,23.33333333333328,13.333333333333494,0.9502645502645503
test_0389,gain_drift,adaptive_energy,0.8927038626609443,0.8923076923076924,0.7499999999999999,0.6,1.0,69.99999999999984,26.66666666666684,0.8646202282565918
test_0389,gain_drift,spectral_flux,0.9237472766884531,0.9253731343283582,0.8,0.6666666666666666,1.0,66.66666666666643,16.666666666666828,0.8761606238239976
test_0389,gain_drift,logistic_features,0.9108433734939758,0.819672131147541,0.7692307692307692,0.7142857142857143,0.8333333333333334,75.9999999999997,24.00000000000011,0.8061493838373046
test_0389,gain_drift,temporal_cnn,0.9024390243902438,0.7833333333333333,0.7692307692307692,0.7142857142857143,0.8333333333333334,11.999999999999922,180.00000000000009,0.8357993197278911
test_0389,gain_drift,dilated_cnn,0.946135831381733,0.893939393939394,0.9090909090909091,1.0,0.8333333333333334,7.999999999999918,0.0,0.9151785714285714
test_0389,gain_drift,contract_tcn_aug,0.9364705882352942,0.8615384615384615,0.9090909090909091,1.0,0.8333333333333334,11.999999999999922,12.0000000000001,0.8614491318915626
test_0390,jitter,adaptive_energy,0.7962085308056873,0.7375886524822696,0.34285714285714286,0.20689655172413793,1.0,59.99999999999994,53.33333333333323,0.7768640620702634
test_0390,jitter,spectral_flux,0.6993548387096774,0.7243243243243244,0.27586206896551724,0.17391304347826086,0.6666666666666666,149.9999999999999,45.00000000000004,0.6037414965986395
test_0390,jitter,logistic_features,0.6373117033603708,0.6478873239436619,0.16666666666666666,0.16666666666666666,0.16666666666666666,99.99999999999997,4480.0,0.28595848595848594
test_0390,jitter,temporal_cnn,0.6420323325635104,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.28668610301263364
test_0390,jitter,dilated_cnn,0.633257403189066,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.28380952380952384
test_0390,jitter,contract_tcn_aug,0.9413919413919414,0.7883211678832116,1.0,1.0,1.0,46.666666666666615,59.999999999999794,0.8472258440582291
test_0391,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0391,compound,spectral_flux,0.3110047846889953,0.4047619047619048,0.11538461538461539,0.0625,0.75,173.33333333333348,686.6666666666669,0.36471861471861483
test_0391,compound,logistic_features,0.19589977220956722,0.28571428571428575,0.12,0.06521739130434782,0.75,186.66666666666683,700.0000000000002,0.27273991215597054
test_0391,compound,temporal_cnn,0.39603960396039606,0.6412213740458014,0.30769230769230765,0.2222222222222222,0.5,109.99999999999976,930.0000000000002,0.24751761153975174
test_0391,compound,dilated_cnn,0.3638968481375358,0.6341463414634146,0.28571428571428575,0.3333333333333333,0.25,2200.0,60.00000000000006,0.22203690618324765
test_0391,compound,contract_tcn_aug,0.8787878787878788,0.7872340425531915,0.8,0.6666666666666666,1.0,30.00000000000003,104.99999999999999,0.7519480519480519
test_0392,clean,adaptive_energy,0.8659003831417625,0.8661417322834646,0.7058823529411764,0.5454545454545454,1.0,143.33333333333323,53.33333333333349,0.832407469566774
test_0392,clean,spectral_flux,0.8897338403041826,0.9104477611940298,0.7499999999999999,0.6,1.0,39.99999999999996,116.66666666666663,0.8161995701058202
test_0392,clean,logistic_features,0.8740458015267174,0.8503937007874015,0.7499999999999999,0.6,1.0,13.33333333333342,143.33333333333334,0.8110507729211086
test_0392,clean,temporal_cnn,0.8935361216730039,0.9051094890510949,0.7058823529411764,0.5454545454545454,1.0,53.33333333333338,76.66666666666677,0.8426256613756615
test_0392,clean,dilated_cnn,0.9385245901639344,0.8549618320610687,0.7692307692307692,0.7142857142857143,0.8333333333333334,28.000000000000114,8.000000000000007,0.8655877976190477
test_0392,clean,contract_tcn_aug,0.9322381930184804,0.8805970149253732,0.8333333333333334,0.8333333333333334,0.8333333333333334,12.00000000000001,4.000000000000092,0.9117095701917132
test_0393,noise,adaptive_energy,0.3050847457627119,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19999999999999998
test_0393,noise,spectral_flux,0.3055162659123055,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20009539709038876
test_0393,noise,logistic_features,0.3050847457627119,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19999999999999998
test_0393,noise,temporal_cnn,0.3050847457627119,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19999999999999998
test_0393,noise,dilated_cnn,0.3050847457627119,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.19999999999999998
test_0393,noise,contract_tcn_aug,0.918918918918919,0.8737864077669902,0.8,0.6666666666666666,1.0,34.99999999999989,64.99999999999989,0.8458646616541354
test_0394,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0394,reverb,spectral_flux,0.19477434679334915,0.37837837837837834,0.08888888888888889,0.047619047619047616,0.6666666666666666,49.999999999999986,860.0,0.3012653706821777
test_0394,reverb,logistic_features,0.01846153846153846,0.1090909090909091,0.048780487804878044,0.02631578947368421,0.3333333333333333,20.000000000000018,819.9999999999999,0.11883212324149894
test_0394,reverb,temporal_cnn,0.20064724919093851,0.5656565656565655,0.0,0.0,0.0,0.0,0.0,0.1167793471754061
test_0394,reverb,dilated_cnn,0.32456140350877194,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.1872672242284809
test_0394,reverb,contract_tcn_aug,0.8609271523178809,0.8169014084507044,0.8571428571428571,0.75,1.0,26.66666666666669,73.33333333333331,0.8001437587878865
test_0395,clipping,adaptive_energy,0.8401486988847584,0.9565217391304348,0.7499999999999999,0.6,1.0,13.333333333333345,6.666666666666525,0.9253034547152195
test_0395,clipping,spectral_flux,0.8593155893536121,0.9565217391304348,0.7499999999999999,0.6,1.0,20.000000000000018,0.0,0.9339164237123422
test_0395,clipping,logistic_features,0.8327137546468402,0.9411764705882353,0.7499999999999999,0.6,1.0,20.000000000000018,6.666666666666672,0.9234360410831
test_0395,clipping,temporal_cnn,0.8754716981132076,0.9473684210526316,0.6666666666666666,0.5,1.0,13.333333333333345,13.333333333333197,0.9443911792905081
test_0395,clipping,dilated_cnn,1.0,1.0,1.0,1.0,1.0,0.0,0.0,1.0
test_0395,clipping,contract_tcn_aug,0.9666666666666666,0.972972972972973,0.7499999999999999,0.6,1.0,6.666666666666672,6.666666666666525,0.9861751152073733
test_0396,gain_drift,adaptive_energy,0.8493150684931507,0.8099173553719008,0.8571428571428571,0.75,1.0,50.00000000000019,26.66666666666669,0.8470113354048082
test_0396,gain_drift,spectral_flux,0.8098765432098767,0.8130081300813009,0.6666666666666666,0.5,1.0,100.0000000000002,103.33333333333327,0.744512022170454
test_0396,gain_drift,logistic_features,0.7365591397849462,0.6415094339622641,0.6666666666666667,0.5555555555555556,0.8333333333333334,172.00000000000014,32.00000000000003,0.6141206334296422
test_0396,gain_drift,temporal_cnn,0.7796610169491526,0.7563025210084033,0.6666666666666667,0.5555555555555556,0.8333333333333334,164.00000000000006,32.000000000000206,0.7525537982888254
test_0396,gain_drift,dilated_cnn,0.9485981308411214,0.8979591836734694,0.923076923076923,0.8571428571428571,1.0,49.9999999999999,6.666666666666599,0.8883915891846678
test_0396,gain_drift,contract_tcn_aug,0.8940568475452196,0.8484848484848485,0.923076923076923,0.8571428571428571,1.0,29.999999999999954,103.33333333333334,0.8564337298813941
test_0397,jitter,adaptive_energy,0.7334315169366715,0.7159090909090908,0.29411764705882354,0.17857142857142858,0.8333333333333334,52.000000000000085,263.99999999999994,0.6614862572107228
test_0397,jitter,spectral_flux,0.6919831223628692,0.6850828729281768,0.24242424242424243,0.14814814814814814,0.6666666666666666,94.99999999999991,80.00000000000007,0.6389921747229617
test_0397,jitter,logistic_features,0.6309226932668329,0.6600985221674877,0.2222222222222222,0.16666666666666666,0.3333333333333333,2210.0000000000005,260.00000000000034,0.40318627450980393
test_0397,jitter,temporal_cnn,0.6013986013986015,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2742857142857143
test_0397,jitter,dilated_cnn,0.6013986013986015,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2742857142857143
test_0397,jitter,contract_tcn_aug,0.9051878354203936,0.8701298701298701,0.8571428571428571,0.75,1.0,23.33333333333328,43.33333333333344,0.8682170542635659
test_0398,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0398,compound,spectral_flux,0.31492842535787324,0.4642857142857143,0.18867924528301885,0.10416666666666667,1.0,28.000000000000114,472.0000000000001,0.4380715530475913
test_0398,compound,logistic_features,0.1945701357466063,0.3818181818181818,0.20408163265306123,0.11363636363636363,1.0,40.000000000000036,568.0,0.3736109754906748
test_0398,compound,temporal_cnn,0.4329349269588314,0.6321839080459769,0.1818181818181818,0.16666666666666666,0.2,659.9999999999999,100.00000000000009,0.2293743951022981
test_0398,compound,dilated_cnn,0.47489823609226595,0.686046511627907,0.22222222222222224,0.25,0.2,3620.0,20.000000000000462,0.2960020371785078
test_0398,compound,contract_tcn_aug,0.715151515151515,0.6407766990291263,0.6,0.6,0.6,33.333333333333364,73.33333333333354,0.6206091527520099
test_0399,clean,adaptive_energy,0.8516746411483253,0.8661417322834646,0.8571428571428571,0.75,1.0,19.999999999999943,36.66666666666648,0.8925278010479804
test_0399,clean,spectral_flux,0.856470588235294,0.9007633587786259,0.8571428571428571,0.75,1.0,23.33333333333328,19.99999999999987,0.8912884217232043
test_0399,clean,logistic_features,0.8663366336633663,0.8387096774193548,0.8571428571428571,0.75,1.0,33.33333333333329,33.333333333333215,0.8084652189915348
test_0399,clean,temporal_cnn,0.9095354523227384,0.9333333333333333,0.923076923076923,0.8571428571428571,1.0,3.333333333333336,26.666666666666544,0.9373420971551812
test_0399,clean,dilated_cnn,0.9896373056994818,0.9714285714285714,1.0,1.0,1.0,6.666666666666672,6.666666666666672,1.0
test_0399,clean,contract_tcn_aug,0.9767441860465116,0.9565217391304348,0.923076923076923,0.8571428571428571,1.0,0.0,19.999999999999943,0.9702609890109891
test_0400,noise,adaptive_energy,0.5203452527743527,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2519047619047619
test_0400,noise,spectral_flux,0.5209876543209877,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25208681135225375
test_0400,noise,logistic_features,0.5203452527743527,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2519047619047619
test_0400,noise,temporal_cnn,0.5203452527743527,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2519047619047619
test_0400,noise,dilated_cnn,0.5216316440049443,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.252269469660774
test_0400,noise,contract_tcn_aug,0.7956403269754768,0.6779661016949152,0.7692307692307692,0.7142857142857143,0.8333333333333334,111.99999999999999,83.99999999999982,0.731587764526153
test_0401,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0401,reverb,spectral_flux,0.2877030162412993,0.5970149253731343,0.13636363636363635,0.07317073170731707,1.0,606.6666666666665,60.00000000000006,0.39780945393564615
test_0401,reverb,logistic_features,0.111731843575419,0.20833333333333334,0.15789473684210528,0.08571428571428572,1.0,266.66666666666674,646.6666666666664,0.20794288889200155
test_0401,reverb,temporal_cnn,0.16558441558441558,0.39080459770114934,0.2,0.14285714285714285,0.3333333333333333,299.99999999999983,100.00000000000009,0.10104409961072894
test_0401,reverb,dilated_cnn,0.2720694645441389,0.5625000000000001,0.0,0.0,0.0,0.0,0.0,0.14999171041724232
test_0401,reverb,contract_tcn_aug,0.8881355932203389,0.7499999999999999,0.7499999999999999,0.6,1.0,40.0,126.6666666666667,0.674640455795471
test_0402,clipping,adaptive_energy,0.28441754916792733,0.6728971962616822,0.0,0.0,0.0,0.0,0.0,0.24187452758881328
test_0402,clipping,spectral_flux,0.7999999999999999,0.9577464788732395,0.6666666666666666,0.5,1.0,13.333333333333345,173.33333333333326,0.8175209014903672
test_0402,clipping,logistic_features,0.8141592920353982,0.9577464788732395,0.7499999999999999,0.6,1.0,13.333333333333345,6.666666666666672,0.9155844155844156
test_0402,clipping,temporal_cnn,0.8623853211009175,0.9350649350649352,0.6666666666666666,0.5,1.0,20.000000000000018,13.333333333333345,0.891321044546851
test_0402,clipping,dilated_cnn,0.968421052631579,0.918918918918919,1.0,1.0,1.0,26.66666666666669,13.333333333333345,0.9479166666666667
test_0402,clipping,contract_tcn_aug,0.9740932642487047,0.9350649350649352,1.0,1.0,1.0,26.66666666666669,6.666666666666672,0.8975468975468975
test_0403,gain_drift,adaptive_energy,0.8607068607068608,0.8387096774193548,0.7499999999999999,0.6,1.0,99.99999999999997,43.33333333333337,0.8100128940465074
test_0403,gain_drift,spectral_flux,0.8715789473684211,0.8923076923076924,0.631578947368421,0.46153846153846156,1.0,96.66666666666657,80.0,0.7685555234752128
test_0403,gain_drift,logistic_features,0.8072562358276645,0.7256637168141593,0.625,0.5,0.8333333333333334,76.00000000000011,107.99999999999983,0.6896234355811289
test_0403,gain_drift,temporal_cnn,0.8507795100222717,0.7804878048780487,0.7142857142857143,0.625,0.8333333333333334,32.00000000000007,91.9999999999999,0.7559719622446135
test_0403,gain_drift,dilated_cnn,0.9,0.832116788321168,0.8333333333333334,0.8333333333333334,0.8333333333333334,20.000000000000018,24.00000000000002,0.847800741918389
test_0403,gain_drift,contract_tcn_aug,0.8822269807280514,0.835820895522388,0.8333333333333334,0.8333333333333334,0.8333333333333334,23.999999999999932,15.999999999999924,0.8893068144288282
test_0404,jitter,adaptive_energy,0.63003663003663,0.6534653465346534,0.21621621621621626,0.12121212121212122,1.0,55.000000000000156,49.999999999999936,0.6739239377695875
test_0404,jitter,spectral_flux,0.5632911392405063,0.6902654867256637,0.23529411764705882,0.13333333333333333,1.0,79.99999999999993,54.999999999999936,0.6189792362297319
test_0404,jitter,logistic_features,0.4827586206896552,0.6231884057971016,0.28571428571428575,0.2,0.5,1980.0000000000002,40.000000000000036,0.38296800201562103
test_0404,jitter,temporal_cnn,0.48888888888888893,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.24122590212555609
test_0404,jitter,dilated_cnn,0.4770408163265306,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.23809523809523808
test_0404,jitter,contract_tcn_aug,0.9104859335038363,0.787878787878788,0.7272727272727273,0.5714285714285714,1.0,75.00000000000007,30.00000000000003,0.7560478736949324
test_0405,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0405,compound,spectral_flux,0.42065009560229444,0.6382978723404256,0.1568627450980392,0.0851063829787234,1.0,494.9999999999998,280.0,0.3981684579951744
test_0405,compound,logistic_features,0.1801801801801802,0.4418604651162791,0.163265306122449,0.08888888888888889,1.0,514.9999999999999,394.99999999999983,0.22377908689248893
test_0405,compound,temporal_cnn,0.47656250000000006,0.6518518518518518,0.2,0.16666666666666666,0.25,80.00000000000007,400.00000000000034,0.23647709020746843
test_0405,compound,dilated_cnn,0.5201072386058981,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.24948240165631472
test_0405,compound,contract_tcn_aug,0.9343832020997375,0.8247422680412372,1.0,1.0,1.0,90.00000000000006,35.00000000000014,0.8794369669142259
test_0406,clean,adaptive_energy,0.842443729903537,0.8292682926829268,0.6153846153846153,0.4444444444444444,1.0,24.99999999999991,269.99999999999983,0.8049036984520856
test_0406,clean,spectral_flux,0.7785234899328859,0.8148148148148148,0.46153846153846156,0.3333333333333333,0.75,13.333333333333345,80.00000000000007,0.7334579399095528
test_0406,clean,logistic_features,0.8300653594771241,0.8292682926829268,0.6666666666666666,0.5,1.0,199.99999999999994,84.99999999999997,0.724634540849025
test_0406,clean,temporal_cnn,0.9061488673139159,0.8988764044943819,0.888888888888889,0.8,1.0,69.99999999999996,10.000000000000009,0.8943144413190496
test_0406,clean,dilated_cnn,0.9935483870967742,0.9791666666666666,1.0,1.0,1.0,5.000000000000004,4.999999999999893,1.0
test_0406,clean,contract_tcn_aug,0.9634551495016611,0.8863636363636362,1.0,1.0,1.0,34.99999999999992,19.999999999999908,0.923963133640553
test_0407,noise,adaptive_energy,0.4415584415584416,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.22952380952380952
test_0407,noise,spectral_flux,0.44213263979193757,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.22966849511089912
test_0407,noise,logistic_features,0.4415584415584416,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.22952380952380952
test_0407,noise,temporal_cnn,0.4415584415584416,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.22952380952380952
test_0407,noise,dilated_cnn,0.44328552803129073,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.22995932041158174
test_0407,noise,contract_tcn_aug,0.893732970027248,0.9130434782608695,0.888888888888889,0.8,1.0,35.00000000000003,5.000000000000004,0.8810903041419614
test_0408,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0408,reverb,spectral_flux,0.2601279317697228,0.48000000000000004,0.12244897959183675,0.06666666666666667,0.75,493.3333333333335,86.66666666666688,0.22453393758368526
test_0408,reverb,logistic_features,0.03674540682414698,0.136986301369863,0.04347826086956521,0.023809523809523808,0.25,20.000000000000462,500.0,0.13849981263271846
test_0408,reverb,temporal_cnn,0.182370820668693,0.4262295081967213,0.15384615384615383,0.1111111111111111,0.25,860.0000000000003,100.00000000000054,0.12530577299412918
test_0408,reverb,dilated_cnn,0.33611111111111114,0.618705035971223,0.0,0.0,0.0,0.0,0.0,0.19340365615006444
test_0408,reverb,contract_tcn_aug,0.9153605015673981,0.8135593220338984,0.888888888888889,0.8,1.0,55.00000000000002,54.999999999999936,0.7252270850536746
test_0409,clipping,adaptive_energy,0.4654731457800512,0.6857142857142856,0.0,0.0,0.0,0.0,0.0,0.23666666666666666
test_0409,clipping,spectral_flux,0.9304812834224598,0.9565217391304348,0.7692307692307693,0.625,1.0,64.00000000000014,12.00000000000001,0.9160714285714285
test_0409,clipping,logistic_features,0.9209809264305178,0.9565217391304348,0.7692307692307693,0.625,1.0,8.000000000000096,156.00000000000014,0.860218931647503
test_0409,clipping,temporal_cnn,0.9141414141414141,0.8676470588235294,1.0,1.0,1.0,27.999999999999936,108.00000000000001,0.9134846461949264
test_0409,clipping,dilated_cnn,0.923076923076923,0.8923076923076922,1.0,1.0,1.0,15.999999999999924,104.00000000000001,0.9146978021978021
test_0409,clipping,contract_tcn_aug,0.9424083769633509,0.943089430894309,0.9090909090909091,0.8333333333333334,1.0,7.999999999999918,12.0000000000001,0.9757142857142858
test_0410,gain_drift,adaptive_energy,0.876984126984127,0.8,0.6,0.42857142857142855,1.0,230.0000000000001,36.66666666666699,0.8308985377681155
test_0410,gain_drift,spectral_flux,0.8500000000000001,0.8320000000000001,0.6,0.42857142857142855,1.0,136.66666666666669,153.33333333333363,0.7892290904015381
test_0410,gain_drift,logistic_features,0.8025751072961373,0.6415094339622641,0.42105263157894735,0.3076923076923077,0.6666666666666666,25.000000000000107,95.00000000000009,0.6594697672417734
test_0410,gain_drift,temporal_cnn,0.9240000000000002,0.8661417322834646,0.7499999999999999,0.6,1.0,26.66666666666669,203.33333333333346,0.7979755532439142
test_0410,gain_drift,dilated_cnn,0.9851301115241635,0.9459459459459458,1.0,1.0,1.0,13.333333333333272,13.333333333333197,0.9507995079950798
test_0410,gain_drift,contract_tcn_aug,0.9868173258003766,0.9503546099290779,1.0,1.0,1.0,16.666666666666533,6.666666666666672,0.9756554307116104
test_0411,jitter,adaptive_energy,0.5307017543859649,0.8571428571428571,0.11320754716981131,0.06,1.0,13.333333333333345,60.00000000000002,0.6783549783549783
test_0411,jitter,spectral_flux,0.4852071005917159,0.7526881720430108,0.13043478260869565,0.06976744186046512,1.0,73.33333333333321,73.33333333333336,0.6212973378327709
test_0411,jitter,logistic_features,0.36681222707423583,0.6792452830188679,0.18181818181818182,0.125,0.3333333333333333,20.000000000000018,2740.0,0.3065953654188948
test_0411,jitter,temporal_cnn,0.34710743801652894,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20714285714285713
test_0411,jitter,dilated_cnn,0.34710743801652894,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.20714285714285713
test_0411,jitter,contract_tcn_aug,0.9689922480620156,0.8974358974358975,1.0,1.0,1.0,13.333333333333345,40.000000000000036,0.9480519480519481
test_0412,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0412,compound,spectral_flux,0.3469879518072289,0.5740740740740741,0.1694915254237288,0.09259259259259259,1.0,275.9999999999999,303.99999999999994,0.3000213445702168
test_0412,compound,logistic_features,0.1865284974093264,0.2916666666666667,0.15384615384615383,0.0851063829787234,0.8,385.0000000000001,190.00000000000017,0.1960322661174562
test_0412,compound,temporal_cnn,0.4340878828229027,0.6744186046511628,0.20000000000000004,0.2,0.2,20.000000000000018,1880.0000000000002,0.2864984072531242
test_0412,compound,dilated_cnn,0.45714285714285713,0.6896551724137931,0.1818181818181818,0.16666666666666666,0.2,0.0,980.0,0.29145880574452004
test_0412,compound,contract_tcn_aug,0.9470588235294117,0.8548387096774193,1.0,1.0,1.0,20.000000000000018,52.00000000000004,0.8480066445182725
test_0413,clean,adaptive_energy,0.858447488584475,0.9090909090909091,0.7142857142857143,0.5555555555555556,1.0,67.99999999999997,100.00000000000017,0.8073244186011873
test_0413,clean,spectral_flux,0.8287037037037036,0.882882882882883,0.6666666666666666,0.5,1.0,264.00000000000006,96.0,0.7711111859982783
test_0413,clean,logistic_features,0.8384074941451989,0.8990825688073394,0.5555555555555556,0.38461538461538464,1.0,323.99999999999983,96.00000000000017,0.7535022373400444
test_0413,clean,temporal_cnn,0.9480519480519481,0.943089430894309,0.8333333333333333,0.7142857142857143,1.0,12.000000000000188,16.00000000000028,0.9798458802608181
test_0413,clean,dilated_cnn,0.9887640449438202,0.9593495934959351,1.0,1.0,1.0,8.000000000000185,12.000000000000277,1.0
test_0413,clean,contract_tcn_aug,0.9886621315192745,0.957983193277311,1.0,1.0,1.0,16.000000000000103,4.000000000000092,0.9707821590174531
test_0414,noise,adaptive_energy,0.5663082437275986,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2642857142857143
test_0414,noise,spectral_flux,0.5669856459330144,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2644884331027904
test_0414,noise,logistic_features,0.5663082437275986,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2642857142857143
test_0414,noise,temporal_cnn,0.5663082437275986,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2642857142857143
test_0414,noise,dilated_cnn,0.5663082437275986,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.2642857142857143
test_0414,noise,contract_tcn_aug,0.8290398126463701,0.591304347826087,0.5882352941176471,0.45454545454545453,0.8333333333333334,199.99999999999997,96.0,0.6992100504425621
test_0415,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2857142857142857
test_0415,reverb,spectral_flux,0.2808510638297872,0.46464646464646464,0.1568627450980392,0.08695652173913043,0.8,319.99999999999983,649.9999999999999,0.30924522189828313
test_0415,reverb,logistic_features,0.016172506738544475,0.08000000000000002,0.12903225806451613,0.07692307692307693,0.4,20.000000000000018,1040.0,0.13547133138969875
test_0415,reverb,temporal_cnn,0.12436974789915965,0.30894308943089427,0.0,0.0,0.0,0.0,0.0,0.07072886297376094
test_0415,reverb,dilated_cnn,0.3815967523680649,0.5853658536585367,0.0,0.0,0.0,0.0,0.0,0.17565538650393644
test_0415,reverb,contract_tcn_aug,0.9582504970178926,0.888888888888889,0.8333333333333333,0.7142857142857143,1.0,16.000000000000014,36.00000000000016,0.9609080841638981
test_0416,clipping,adaptive_energy,0.5507246376811594,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.25999999999999995
test_0416,clipping,spectral_flux,0.8270377733598409,0.9041095890410958,0.5714285714285715,0.4,1.0,26.666666666666544,109.99999999999999,0.8536272499430393
test_0416,clipping,logistic_features,0.8405797101449276,0.9333333333333333,0.7499999999999999,0.6,1.0,23.333333333333428,123.3333333333333,0.8865988500663422
test_0416,clipping,temporal_cnn,0.8571428571428571,0.8944099378881988,0.7499999999999999,0.6,1.0,23.333333333333353,136.6666666666666,0.8015112870515511
test_0416,clipping,dilated_cnn,0.9848156182212581,0.953020134228188,1.0,1.0,1.0,9.999999999999861,13.333333333333345,0.9731248722665031
test_0416,clipping,contract_tcn_aug,0.9573033707865168,0.9589041095890412,0.923076923076923,0.8571428571428571,1.0,13.333333333333123,116.66666666666659,0.9467418546365913
test_0417,gain_drift,adaptive_energy,0.6554621848739497,0.6909090909090909,0.5454545454545454,0.375,1.0,40.000000000000036,333.3333333333333,0.6810335497835498
test_0417,gain_drift,spectral_flux,0.6727272727272727,0.8064516129032258,0.42857142857142855,0.2727272727272727,1.0,33.333333333333364,320.0,0.7506493506493506
test_0417,gain_drift,logistic_features,0.11347517730496454,0.10526315789473684,0.4444444444444444,0.3333333333333333,0.6666666666666666,100.00000000000009,520.0,0.18975003491132522
test_0417,gain_drift,temporal_cnn,0.29411764705882354,0.4583333333333333,0.28571428571428575,0.25,0.3333333333333333,720.0000000000002,20.000000000000018,0.3584748584748585
test_0417,gain_drift,dilated_cnn,0.39195979899497485,0.5306122448979591,0.4444444444444444,0.3333333333333333,0.6666666666666666,540.0,29.999999999999915,0.3316941485480811
test_0417,gain_drift,contract_tcn_aug,0.8955223880597015,0.7666666666666666,0.8,1.0,0.6666666666666666,0.0,20.000000000000018,0.8324675324675325
test_0418,jitter,adaptive_energy,0.6305882352941177,0.7850467289719627,0.20512820512820512,0.11428571428571428,1.0,50.00000000000004,54.99999999999983,0.7842105263157896
test_0418,jitter,spectral_flux,0.44947735191637633,0.6929133858267716,0.13043478260869565,0.07142857142857142,0.75,93.33333333333348,273.3333333333334,0.44634628044766295
test_0418,jitter,logistic_features,0.3971631205673759,0.6857142857142856,0.14285714285714288,0.1,0.25,4340.0,0.0,0.2903919089759798
test_0418,jitter,temporal_cnn,0.37837837837837834,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.21523809523809523
test_0418,jitter,dilated_cnn,0.38251366120218583,0.6713286713286714,0.0,0.0,0.0,0.0,0.0,0.21621621621621623
test_0418,jitter,contract_tcn_aug,0.9077490774907749,0.845360824742268,0.888888888888889,0.8,1.0,154.99999999999997,29.999999999999915,0.7699875369995327
test_0419,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0419,compound,spectral_flux,0.5323741007194245,0.4868421052631579,0.2033898305084746,0.11320754716981132,1.0,66.66666666666673,626.6666666666669,0.39880604491942895
test_0419,compound,logistic_features,0.42145593869731807,0.44295302013422816,0.23076923076923078,0.13043478260869565,1.0,66.66666666666673,619.9999999999999,0.32567049808429116
test_0419,compound,temporal_cnn,0.6124401913875598,0.6509433962264151,0.1818181818181818,0.2,0.16666666666666666,60.00000000000006,1000.0,0.3023188405797101
test_0419,compound,dilated_cnn,0.6327272727272727,0.6824644549763034,0.2222222222222222,0.3333333333333333,0.16666666666666666,3159.9999999999995,20.000000000000018,0.33156028368794327
test_0419,compound,contract_tcn_aug,0.6844660194174758,0.49541284403669716,0.5454545454545454,0.6,0.5,126.66666666666663,66.66666666666673,0.5733370306332171


==> results/benchmark_summary.csv <==
detector,condition,frame_f1,transition_f1,boundary_f1,boundary_precision,boundary_recall,onset_mae_ms,offset_mae_ms,mean_logic
adaptive_energy,clean,0.8520967337021648,0.8743725387365989,0.742436408906997,0.5994919432419433,1.0,71.26666666666668,64.6388888888889,0.8369299752318295
adaptive_energy,clipping,0.6811615099141427,0.8159754894560175,0.4132521146723933,0.3406330243830244,0.5991666666666667,189.96666666666667,48.46111111111112,0.6078181157732109
adaptive_energy,compound,0.04439515985605604,0.038929725870060244,0.05905950476538712,0.06353694328808744,0.08694444444444445,107.22222222222223,79.77777777777779,0.20335678318250194
adaptive_energy,gain_drift,0.8144329384314954,0.7800408309823562,0.6975398578030156,0.5490709753209753,0.9924999999999999,109.83333333333333,129.9777777777778,0.745647191728059
adaptive_energy,jitter,0.6603255296086737,0.7715374687503916,0.23166159774641654,0.1340640510919466,0.9777777777777779,82.5611111111111,105.50555555555555,0.6766627683379745
adaptive_energy,noise,0.4623666080770708,0.6774842811989754,0.0,0.0,0.0,0.0,0.0,0.23663888888888887
adaptive_energy,reverb,0.0108988178999059,0.008218125960061445,0.023055555555555555,0.047222222222222214,0.01638888888888889,18.666666666666668,17.000000000000007,0.2915508665110066
contract_tcn_aug,clean,0.9650925017410384,0.9306594061354142,0.9432618307618307,0.9153174603174603,0.9841666666666667,31.08333333333333,17.194444444444454,0.9440807414525824
contract_tcn_aug,clipping,0.9479550449103159,0.9289275368886177,0.9036706811706811,0.8532671957671957,0.981388888888889,21.933333333333323,40.583333333333336,0.9297028163827374
contract_tcn_aug,compound,0.7556773581245884,0.622422892667245,0.6580266955266956,0.6608201058201059,0.6916666666666667,103.99444444444448,124.61111111111113,0.6029481097246772
contract_tcn_aug,gain_drift,0.929348166974099,0.8788451282426943,0.9026109076109076,0.8673743386243387,0.9633333333333333,43.09444444444445,35.55555555555556,0.8985484390560766
contract_tcn_aug,jitter,0.8965076710762038,0.7969211672862403,0.8713164504340973,0.813522126022126,0.9719444444444444,63.37777777777778,64.1277777777778,0.7977594701889009
contract_tcn_aug,noise,0.8573402693254929,0.7770976541872089,0.7399212116859174,0.6618470102022733,0.8944444444444445,86.59444444444445,87.81666666666666,0.7486660716577551
contract_tcn_aug,reverb,0.8698241212537453,0.782856639396273,0.7873209742327387,0.7484812409812409,0.868611111111111,102.91666666666666,206.16666666666666,0.6897230196048235
dilated_cnn,clean,0.974515792689066,0.9435060361802011,0.9683005883005882,0.9539484126984128,0.9897222222222222,19.90555555555555,10.822222222222218,0.9669241570567174
dilated_cnn,clipping,0.9525812652049481,0.9237671890081345,0.9263967513967514,0.8990476190476191,0.9730555555555557,35.383333333333326,36.29444444444446,0.9175761139469224
dilated_cnn,compound,0.46017274623644244,0.6668888784620685,0.08773319273319274,0.10825396825396824,0.07777777777777778,409.4444444444444,585.0555555555554,0.25093060034901377
dilated_cnn,gain_drift,0.888084977584725,0.8512161228184619,0.848624616124616,0.807857142857143,0.9247222222222222,65.2666666666667,36.17222222222222,0.845101710235162
dilated_cnn,jitter,0.4706431512101487,0.6780563532816042,0.0,0.0,0.0,0.0,0.0,0.23946474330388118
dilated_cnn,noise,0.46266290751969924,0.6774842811989754,0.0,0.0,0.0,0.0,0.0,0.23671594537764765
dilated_cnn,reverb,0.38131542397545026,0.6023948410976883,0.02283189033189033,0.02333333333333333,0.02333333333333333,107.66666666666667,106.66666666666669,0.19777438001900682
logistic_features,clean,0.8642241791521635,0.8621083996923616,0.7224378302009881,0.5793019018019019,1.0,89.78333333333336,72.89444444444445,0.8054866727277077
logistic_features,clipping,0.8775919519098174,0.9081760715339112,0.7568613696245275,0.6161182336182337,1.0,64.17222222222225,52.73333333333333,0.8639139723100047
logistic_features,compound,0.2588499432578984,0.40667941664236623,0.14469690992673742,0.07999984714754116,0.8252777777777778,337.0444444444445,406.9444444444444,0.2863874728159932
logistic_features,gain_drift,0.6994044009046765,0.6331400590618045,0.5874702448967155,0.45275319723849133,0.8916666666666667,177.90555555555554,214.95555555555555,0.5985603164145179
logistic_features,jitter,0.4888472282030529,0.6843519973292189,0.20270954799999757,0.1489083912913836,0.39638888888888885,583.8055555555554,726.8611111111111,0.3393496867597729
logistic_features,noise,0.4623736599790695,0.6774842811989754,0.0,0.0,0.0,0.0,0.0,0.23664039934282002
logistic_features,reverb,0.07898146553355836,0.18461205238834547,0.12082502704815665,0.0692460715585713,0.535,174.21666666666664,633.811111111111,0.16080299220724223
spectral_flux,clean,0.8663767421584215,0.8872944241046119,0.6918218110865167,0.5420857383357383,0.9958333333333333,88.9777777777778,62.07222222222222,0.83034535953975
spectral_flux,clipping,0.8710216987900611,0.9120877931275557,0.6844720530014646,0.5314653402153402,1.0,62.25000000000001,68.10555555555555,0.858715454778714
spectral_flux,compound,0.3794431191948739,0.5137145231727521,0.1535541078788534,0.08431318394868757,0.9327777777777778,321.0111111111111,364.31666666666666,0.36062626133212394
spectral_flux,gain_drift,0.8154837515379714,0.8053252406081183,0.6050920812646818,0.4432985532985533,1.0,140.60555555555553,162.2277777777778,0.7401400320748567
spectral_flux,jitter,0.5561663052274682,0.7160008315675058,0.2078069983381605,0.12099574272420505,0.8561111111111112,127.94444444444443,160.14444444444447,0.5329801944322873
spectral_flux,noise,0.4629519116090502,0.6774842811989754,0.0,0.0,0.0,0.0,0.0,0.23679545273869143
spectral_flux,reverb,0.34492060555448817,0.5272509226361598,0.1636149597259934,0.09008941375417548,0.9430555555555554,254.56666666666666,448.87222222222226,0.35757981848851483
temporal_cnn,clean,0.9393312591487923,0.924700027764863,0.857511089128736,0.7682112794612794,0.9944444444444444,47.177777777777784,29.022222222222236,0.9175292212527923
temporal_cnn,clipping,0.8995710448801276,0.9078355636425695,0.7910495985495984,0.6819179894179894,0.9705555555555556,37.58888888888889,49.06111111111109,0.8790400244208028
temporal_cnn,compound,0.44651719819794805,0.662367670881635,0.14005910755910753,0.128234126984127,0.16999999999999996,184.33333333333334,548.6666666666666,0.2606398508608882
temporal_cnn,gain_drift,0.79252452493333,0.7436543781608707,0.7537537705958759,0.6893610093610094,0.8633333333333334,119.71111111111112,109.65555555555555,0.7267358244787213
temporal_cnn,jitter,0.4696489330160896,0.6778413479064699,0.0,0.0,0.0,0.0,0.0,0.2392321003788996
temporal_cnn,noise,0.4623666080770708,0.6774842811989754,0.0,0.0,0.0,0.0,0.0,0.23663888888888887
temporal_cnn,reverb,0.23751067914580387,0.4761417190592934,0.07679065072018364,0.054547027047027054,0.13333333333333333,110.88888888888886,245.61111111111106,0.14623169571518357


==> results/contract_calibration.csv <==
case,risk_source,selected_coordinate,risk_rank
late onset,trigger latency,onset_guard,4
early onset,premature trigger,spurious_guard,3
late release,tail leakage,offset_guard,4
early release,truncated support,missing_guard,4
missing activity,lost support,missing_guard,5
extra activity,false support,spurious_guard,5
silence bleed,activity in protected silence,silence_guard,5
length distortion,wrong event support,duration_guard,4
fragmentation,split event support,fragmentation_guard,4


==> results/contract_coordinate_selection.csv <==
coordinate,selected_detector,coordinate_score,selected_boundary_f1,selected_mean_logic
duration_guard,contract_tcn_aug,0.6273809523809524,0.8294469644889811,0.8016326668667934
fragmentation_guard,contract_tcn_aug,0.851111111111111,0.8294469644889811,0.8016326668667934
missing_guard,dilated_cnn,0.9493745994188605,0.4076981484124341,0.5220696643269073
offset_guard,contract_tcn_aug,0.6578174603174604,0.8294469644889811,0.8016326668667934
onset_guard,contract_tcn_aug,0.7058730158730158,0.8294469644889811,0.8016326668667934
silence_guard,contract_tcn_aug,0.9178150852528455,0.8294469644889811,0.8016326668667934
spurious_guard,contract_tcn_aug,0.9292685014893582,0.8294469644889811,0.8016326668667934


==> results/contract_profile_sensitivity.csv <==
risk_profile,lead_coordinate,selected_detector,profile_score,boundary_f1,mean_logic
balanced,onset_guard,contract_tcn_aug,0.8016326668667934,0.8294469644889811,0.8016326668667934
support_recall,missing_guard,dilated_cnn,0.9493745994188605,0.4076981484124341,0.5220696643269073
edge_timing,onset_guard,contract_tcn_aug,0.6740646258503401,0.8294469644889811,0.8016326668667934
silence_protection,silence_guard,contract_tcn_aug,0.9226535483902834,0.8294469644889811,0.8016326668667934
event_integrity,fragmentation_guard,contract_tcn_aug,0.7760937304037638,0.8294469644889811,0.8016326668667934


==> results/controlled_runtime.txt <==
real 1233.27


==> results/dataset_protocol.csv <==
item,value
seed,20260514
split,960 train and 420 test clips
clip grid,12.0 s at 0.02 s frame step
classes,"speech, tone, burst"
test conditions,"clean, noise, reverb, clipping, gain_drift, jitter, compound"
target event count,3 to 6 attempts before end clipping
inter event gap,0.12 to 0.75 s
target duration,0.32 to 1.25 s
target class draw,"speech 0.62, tone 0.20, burst 0.18"
target gain,0.28 to 0.90 
overlap probability,0.58 per target
overlap placement,start offset -0.08 s to 0.55 of target duration
overlap acceptance,at least 0.14 s duration and 0.08 s shared support
distractor count,1 to 3 unlabeled events
distractor duration,0.10 to 0.58 s
distractor placement,outside target masks with 0.08 s guard
distractor class draw,"speech 0.25, tone 0.40, burst 0.35"
train severity,0.65
test severity,1.25


==> results/dcase_challenge_record.csv <==
artifact,recipe,doi,archive_md5,archive_sha256,md5_status,evaluated_seconds,evaluated_files,official_micro_event_f1,official_macro_event_f1
DCASE 2024 Task 4 baseline,DESED_task 2024_task4_audioset_baseline,10.5281/zenodo.11034682,311071eb85563cfa0a8846c1ec1aaa41,3e1525510bfcfefafc6f89b19e55697648f8b98ac1895b552fa3494d284ace15,match,10459.12,1168,0.5721,0.5682


==> results/dcase_maestro_challenge_details.csv <==
threshold,source_file,scene,union_frame_f1,union_segment_f1_1s,union_event_f1_200ms,union_boundary_f1,union_logic,class_frame_f1,class_segment_f1_1s,class_event_f1_200ms,class_boundary_f1,class_logic
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.7222222222222222,0.7222222222222222,0.5,0.75,0.6767857142857143
0.3,cafe_restaurant_13,cafe_restaurant,0.33333333333333337,0.33333333333333337,0.0,0.6666666666666666,0.48971428571428577,0.16666666666666669,0.16666666666666669,0.0,0.3333333333333333,0.4591428571428572
0.3,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_13,cafe_restaurant,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.8736842105263158,0.8736842105263158,0.0,0.8333333333333333,0.5862857142857143
0.3,cafe_restaurant_13,cafe_restaurant,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857,0.641025641025641,0.641025641025641,0.0,0.8333333333333333,0.5130357142857143
0.3,cafe_restaurant_13,cafe_restaurant,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001,0.0,0.0,0.0,0.0,0.3571428571428571
0.3,cafe_restaurant_13,cafe_restaurant,0.5714285714285715,0.5714285714285715,0.0,0.6666666666666666,0.38833333333333336,0.28571428571428575,0.28571428571428575,0.0,0.3333333333333333,0.40845238095238096
0.3,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.14285714285714285
0.3,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.3,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,cafe_restaurant_13,cafe_restaurant,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713,0.09090909090909091,0.09090909090909091,0.0,0.5,0.44385714285714284
0.3,cafe_restaurant_13,cafe_restaurant,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857,0.4736842105263158,0.4736842105263158,0.0,0.5,0.4867142857142857
0.3,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,cafe_restaurant_13,cafe_restaurant,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286,0.38888888888888895,0.38888888888888895,0.0,0.5,0.40916326530612246
0.3,cafe_restaurant_13,cafe_restaurant,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.30600000000000005,0.23076923076923075,0.23076923076923075,0.0,0.3333333333333333,0.3672857142857143
0.3,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.5766666666666667
0.3,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.75,0.75,0.5,1.0,0.7652380952380953
0.3,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.625,0.625,0.5,0.5,0.5647619047619048
0.3,cafe_restaurant_13,cafe_restaurant,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143,0.4444444444444445,0.4444444444444445,0.0,0.3333333333333333,0.402
0.3,cafe_restaurant_13,cafe_restaurant,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857,0.4736842105263158,0.4736842105263158,0.5,0.5,0.5581428571428572
0.3,city_center_05,city_center,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.7777777777777778,0.7777777777777778,0.0,0.8333333333333333,0.5468571428571429
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.6368421052631579,0.6368421052631579,0.25,0.75,0.6709693877551021
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.8762626262626263,0.8762626262626263,0.25,0.9166666666666666,0.6939591836734694
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.8095238095238094
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5555555555555556,0.5555555555555556,0.25,0.6666666666666666,0.6086428571428572
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5647058823529412,0.5647058823529412,0.4,0.6,0.6975428571428571
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5555555555555555,0.5555555555555555,0.3333333333333333,0.4666666666666666,0.5522857142857142
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.393939393939394,0.393939393939394,0.3333333333333333,0.3333333333333333,0.5346666666666667
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.4795238095238095
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.6666666666666667,0.6666666666666667,0.5,1.0,0.7438571428571429
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.9117647058823529,0.9117647058823529,0.5,1.0,0.8152857142857143
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.9736842105263158,0.9736842105263158,0.5,1.0,0.8438571428571429
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.9117647058823529,0.9117647058823529,0.5,0.75,0.723047619047619
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.9444444444444444,0.9444444444444444,0.5,0.8333333333333333,0.7591428571428571
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5909090909090909,0.5909090909090909,0.5,1.0,0.7295714285714285
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.7307692307692307,0.7307692307692307,0.5,1.0,0.7581428571428571
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.611842105263158,0.611842105263158,0.25,0.6666666666666666,0.6498095238095238
0.3,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.7058823529411764,0.7058823529411764,0.5,0.75,0.7647857142857143
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.2,0.2,0.2,0.2,0.5142857142857142
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.6376068376068377,0.6376068376068377,0.25,0.6666666666666666,0.5672142857142857
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.9852941176470589,0.9852941176470589,1.0,1.0,0.925
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.6917735042735043,0.6917735042735043,0.0,1.0,0.6446964285714286
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.5598290598290598,0.5598290598290598,0.0,0.5833333333333333,0.463031746031746
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.6111111111111112,0.6111111111111112,0.5,0.6666666666666666,0.735408163265306
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.75,0.75,0.75,0.75,0.8571428571428571
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.9824561403508772,0.9824561403508772,0.6666666666666666,0.8888888888888888,0.8489523809523809
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.9411764705882352,0.9411764705882352,0.6666666666666666,1.0,0.8768571428571429
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.75,0.75,0.75,0.75,0.8571428571428571
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.6116959064327485,0.6116959064327485,0.4,0.8,0.6405551020408164
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.5777777777777777,0.5777777777777777,0.4,0.6,0.7036571428571429
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.4928571428571429,0.4928571428571429,0.25,0.5,0.5496785714285715
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.5894736842105264,0.5894736842105264,0.4,0.6,0.6255428571428572
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.7142857142857143,0.7142857142857143,0.5,0.75,0.7691071428571428
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.5238095238095238,0.5238095238095238,0.3333333333333333,0.5555555555555555,0.6115238095238096
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.5013368983957219,0.5013368983957219,0.25,0.75,0.6295714285714286
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.5,0.75,0.75125
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.7999999999999999,0.7999999999999999,0.6666666666666666,0.6666666666666666,0.7414285714285714
0.3,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.9743589743589743,0.9743589743589743,0.6666666666666666,1.0,0.892108843537415
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.2666666666666667,0.2666666666666667,0.2,0.2,0.41908571428571423
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5322966507177034,0.5322966507177034,0.5,0.5,0.5729285714285713
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.41666666666666663,0.41666666666666663,0.25,0.5,0.6079761904761904
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.8333333333333333,0.8333333333333333,0.5,1.0,0.7867142857142857
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.9736842105263158,0.9736842105263158,0.5,0.8333333333333333,0.7734285714285714
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5833333333333334,0.5833333333333334,0.3333333333333333,0.6666666666666666,0.6292380952380953
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5238095238095238,0.5238095238095238,0.3333333333333333,0.6666666666666666,0.6578095238095237
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.41666666666666663,0.41666666666666663,0.25,0.5,0.6076428571428572
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5555555555555555,0.5555555555555555,0.3333333333333333,0.6666666666666666,0.6677777777777778
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.25,0.25,0.25,0.25,0.4642857142857143
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5555555555555555,0.5555555555555555,0.3333333333333333,0.6666666666666666,0.6197142857142857
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5238095238095238,0.5238095238095238,0.3333333333333333,0.6666666666666666,0.6578095238095237
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.6444444444444445,0.6444444444444445,0.6666666666666666,0.6666666666666666,0.7032142857142857
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.6150793650793651,0.6150793650793651,0.25,0.75,0.6586428571428572
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.7222222222222222,0.7222222222222222,0.5,0.75,0.7719285714285714
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.4375,0.4375,0.25,0.5,0.6292857142857142
0.3,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.5714285714285714
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.3,grocery_store_01,grocery_store,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571
0.3,grocery_store_01,grocery_store,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_01,grocery_store,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857,0.4736842105263158,0.4736842105263158,0.5,0.5,0.4867142857142857
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,0.888888888888889,0.888888888888889,0.0,0.5,0.4746666666666667,0.888888888888889,0.888888888888889,0.0,0.5,0.4746666666666667
0.3,grocery_store_01,grocery_store,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4917142857142857,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4917142857142857
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_04,grocery_store,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572,0.37499999999999994,0.37499999999999994,0.0,0.3333333333333333,0.44485714285714284
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_04,grocery_store,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857,0.46590909090909094,0.46590909090909094,0.0,0.0,0.33143310657596375
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,0.6666666666666667,0.6666666666666667,0.5,0.8333333333333333,0.6387142857142857
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,0.8333333333333333,0.8333333333333333,0.5,1.0,0.7867142857142857
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5909090909090909,0.5909090909090909,0.5,0.5,0.5877142857142857
0.3,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_12,grocery_store,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142,0.23076923076923075,0.23076923076923075,0.0,0.5,0.4724285714285714
0.3,grocery_store_12,grocery_store,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.39171428571428574,0.6057692307692307,0.6057692307692307,0.0,0.3333333333333333,0.31214285714285717
0.3,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_12,grocery_store,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143,0.4444444444444445,0.4444444444444445,0.0,0.3333333333333333,0.4734285714285714
0.3,grocery_store_12,grocery_store,0.6666666666666666,0.6666666666666666,0.0,0.5,0.3433333333333334,0.3333333333333333,0.3333333333333333,0.0,0.25,0.38595238095238094
0.3,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_12,grocery_store,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001,0.37499999999999994,0.37499999999999994,0.0,0.5,0.5152857142857143
0.3,grocery_store_12,grocery_store,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142,0.23076923076923075,0.23076923076923075,0.0,0.5,0.4724285714285714
0.3,grocery_store_12,grocery_store,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571,0.4444444444444445,0.4444444444444445,0.0,0.5,0.5438571428571428
0.3,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,grocery_store_12,grocery_store,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.4488571428571429,0.4444444444444445,0.4444444444444445,0.0,0.3333333333333333,0.4387142857142857
0.3,grocery_store_12,grocery_store,0.5714285714285715,0.5714285714285715,0.0,1.0,0.5448571428571428,0.28571428571428575,0.28571428571428575,0.0,0.5,0.48671428571428565
0.3,metro_station_01,metro_station,0.6666666666666666,0.6666666666666666,0.0,0.4,0.36914285714285716,0.2510822510822511,0.2510822510822511,0.0,0.5,0.35320634920634925
0.3,metro_station_01,metro_station,0.5714285714285715,0.5714285714285715,0.0,0.5,0.3603809523809524,0.3,0.3,0.0,0.5555555555555555,0.4163095238095238
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,metro_station_01,metro_station,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,metro_station_01,metro_station,0.3333333333333333,0.3333333333333333,0.0,0.0,0.15619047619047619,0.3333333333333333,0.3333333333333333,0.0,0.0,0.15619047619047619
0.3,metro_station_01,metro_station,0.33333333333333337,0.33333333333333337,0.0,0.6666666666666666,0.2774285714285714,0.09090909090909091,0.09090909090909091,0.0,0.0,0.302
0.3,metro_station_01,metro_station,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286,0.19999999999999998,0.19999999999999998,0.0,0.0,0.45034013605442175
0.3,metro_station_01,metro_station,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.6885714285714286,0.6477272727272727,0.6477272727272727,0.0,0.75,0.49374999999999997
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.4444444444444445,0.4444444444444445,0.3333333333333333,0.3333333333333333,0.5441904761904762
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.4888888888888889,0.4888888888888889,0.0,0.3333333333333333,0.4953775510204081
0.3,metro_station_01,metro_station,0.6666666666666666,0.6666666666666666,0.0,0.6666666666666666,0.43257142857142855,0.1904761904761905,0.1904761904761905,0.0,0.3333333333333333,0.41971428571428565
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.5909090909090909,0.5909090909090909,0.5,0.5,0.5877142857142857
0.3,metro_station_01,metro_station,0.888888888888889,0.888888888888889,0.0,0.0,0.37542857142857144,0.29629629629629634,0.29629629629629634,0.0,0.0,0.41085714285714287
0.3,metro_station_01,metro_station,0.33333333333333337,0.33333333333333337,0.0,1.0,0.4877142857142857,0.08333333333333334,0.08333333333333334,0.0,0.25,0.44335714285714284
0.3,metro_station_01,metro_station,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857,0.6111111111111112,0.6111111111111112,0.0,0.5,0.43357142857142855
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.5909090909090909,0.5909090909090909,0.5,0.8333333333333333,0.6288095238095238
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.5909090909090909,0.5909090909090909,0.5,1.0,0.7295714285714285
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.9736842105263158,0.9736842105263158,1.0,1.0,0.8438571428571429
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.7857142857142858,0.7857142857142858,0.5,0.75,0.6573809523809524
0.3,metro_station_01,metro_station,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571,0.7867647058823528,0.7867647058823528,0.0,0.8333333333333333,0.5468571428571429
0.3,metro_station_01,metro_station,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572,0.32967032967032966,0.32967032967032966,0.0,0.5,0.5053214285714286
0.3,metro_station_01,metro_station,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4917142857142857,0.23295454545454541,0.23295454545454541,0.0,0.25,0.4086428571428572
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.25,0.25,0.25,0.25,0.5714285714285714
0.3,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.9117647058823529,0.9117647058823529,0.5,1.0,0.8152857142857143
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.9736842105263158,0.9736842105263158,0.5,0.8333333333333333,0.7734285714285714
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.9736842105263158,0.9736842105263158,1.0,1.0,0.8438571428571429
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,metro_station_04,metro_station,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5202857142857144,0.4444444444444445,0.4444444444444445,0.0,0.3333333333333333,0.4744285714285714
0.3,metro_station_04,metro_station,0.5714285714285715,0.5714285714285715,0.0,1.0,0.5448571428571428,0.28571428571428575,0.28571428571428575,0.0,0.5,0.48671428571428565
0.3,metro_station_04,metro_station,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857,0.6974789915966386,0.6974789915966386,0.0,0.3333333333333333,0.37542857142857144
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.875,0.875,0.5,1.0,0.801
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.8333333333333333,0.8333333333333333,0.5,1.0,0.7867142857142857
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.5909090909090909,0.5909090909090909,0.5,0.5,0.5877142857142857
0.3,metro_station_04,metro_station,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857,0.47727272727272724,0.47727272727272724,0.0,0.5,0.40558730158730166
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.6309523809523809,0.6309523809523809,0.25,0.75,0.6730357142857142
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,metro_station_04,metro_station,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.4475524475524475,0.4475524475524475,0.0,0.5555555555555555,0.47720332577475433
0.3,metro_station_04,metro_station,0.5714285714285715,0.5714285714285715,0.0,0.5,0.3603809523809524,0.16666666666666669,0.16666666666666669,0.0,0.3333333333333333,0.3887142857142857
0.3,metro_station_04,metro_station,0.888888888888889,0.888888888888889,0.0,0.5,0.4746666666666667,0.2833333333333333,0.2833333333333333,0.0,0.2222222222222222,0.29155555555555557
0.3,metro_station_04,metro_station,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286,0.5714285714285715,0.5714285714285715,0.0,0.5,0.40299999999999997
0.3,metro_station_04,metro_station,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.5104166666666666,0.5104166666666666,0.0,0.75,0.5637896825396825
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.5909090909090909,0.5909090909090909,0.5,1.0,0.7295714285714285
0.3,metro_station_04,metro_station,0.6666666666666666,0.6666666666666666,0.0,0.6666666666666666,0.43257142857142855,0.1717171717171717,0.1717171717171717,0.0,0.6666666666666666,0.4108571428571428
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.4,0.4,0.25,0.5,0.6027551020408163
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.375,0.375,0.41666666666666663,0.41666666666666663,0.6666666666666666
0.3,metro_station_04,metro_station,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.39171428571428574,0.5714285714285715,0.5714285714285715,0.0,0.75,0.42980952380952375
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.8854489164086687,0.8854489164086687,0.0,0.8333333333333333,0.5887142857142857
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.7,0.7,0.5,0.8333333333333333,0.75125
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.5909090909090909,0.5909090909090909,0.5,1.0,0.7295714285714285
0.3,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.37969924812030076,0.37969924812030076,0.0,0.41666666666666663,0.4515
0.3,metro_station_11,metro_station,1.0,1.0,1.0,1.0,1.0,0.6295149638802889,0.6295149638802889,0.3333333333333333,0.6666666666666666,0.6003492063492063
0.3,metro_station_11,metro_station,0.4615384615384615,0.4615384615384615,0.0,0.0,0.2325714285714286,0.11538461538461538,0.11538461538461538,0.0,0.0,0.37957142857142856
0.3,metro_station_11,metro_station,0.7499999999999999,0.7499999999999999,0.0,0.0,0.31828571428571434,0.7499999999999999,0.7499999999999999,0.0,0.0,0.31828571428571434
0.3,metro_station_11,metro_station,0.33333333333333337,0.33333333333333337,0.0,0.0,0.208,0.11111111111111112,0.11111111111111112,0.0,0.0,0.35504761904761906
0.3,metro_station_11,metro_station,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572,0.37499999999999994,0.37499999999999994,0.0,0.3333333333333333,0.44485714285714284
0.3,metro_station_11,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,metro_station_11,metro_station,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142,0.06060606060606061,0.06060606060606061,0.0,0.0,0.34419047619047616
0.3,metro_station_11,metro_station,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.46314285714285713,0.2828282828282828,0.2828282828282828,0.0,0.3333333333333333,0.3448571428571428
0.3,metro_station_11,metro_station,1.0,1.0,1.0,1.0,1.0,0.47222222222222215,0.47222222222222215,0.0,0.5555555555555555,0.4883809523809524
0.3,metro_station_11,metro_station,0.5,0.5,0.0,0.6666666666666666,0.4777777777777778,0.19999999999999998,0.19999999999999998,0.0,0.3333333333333333,0.25918367346938775
0.3,metro_station_11,metro_station,0.9473684210526316,0.9473684210526316,0.0,1.0,0.7014285714285714,0.4736842105263158,0.4736842105263158,0.0,0.5,0.565
0.3,metro_station_11,metro_station,0.33333333333333337,0.33333333333333337,0.0,0.0,0.204,0.08333333333333334,0.08333333333333334,0.0,0.0,0.3724285714285714
0.3,metro_station_11,metro_station,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.31578947368421056,0.31578947368421056,0.0,0.2222222222222222,0.46799999999999997
0.3,metro_station_11,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,metro_station_11,metro_station,0.2857142857142857,0.2857142857142857,0.0,0.6666666666666666,0.4547619047619048,0.16666666666666669,0.16666666666666669,0.0,0.5,0.3728571428571429
0.3,metro_station_11,metro_station,0.5714285714285715,0.5714285714285715,0.0,1.0,0.63,0.28571428571428575,0.28571428571428575,0.0,0.5,0.5292857142857142
0.3,metro_station_11,metro_station,1.0,1.0,1.0,1.0,1.0,0.7593984962406015,0.7593984962406015,0.0,0.6666666666666666,0.4764285714285714
0.3,metro_station_11,metro_station,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571,0.29629629629629634,0.29629629629629634,0.0,0.3333333333333333,0.5054285714285714
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.25,0.25,0.25,0.25,0.5714285714285714
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.42835595776772245,0.42835595776772245,0.0,0.6666666666666666,0.5251428571428571
0.3,residential_area_03,residential_area,0.6666666666666666,0.6666666666666666,0.0,1.0,0.5734285714285713,0.2222222222222222,0.2222222222222222,0.0,0.3333333333333333,0.4768571428571428
0.3,residential_area_03,residential_area,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.31578947368421056,0.31578947368421056,0.0,0.2222222222222222,0.46799999999999997
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.25,0.25,0.25,0.25,0.5714285714285714
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.4666666666666666,0.4666666666666666,0.3333333333333333,0.6666666666666666,0.6445238095238096
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.9444444444444444,0.9444444444444444,0.5,1.0,0.8295714285714286
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.7450980392156863,0.7450980392156863,0.0,1.0,0.6019999999999999
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.9444444444444444,0.9444444444444444,0.5,1.0,0.8295714285714286
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.7443609022556391,0.7443609022556391,0.3333333333333333,0.5555555555555555,0.5585555555555555
0.3,residential_area_05,residential_area,0.9473684210526316,0.9473684210526316,1.0,1.0,0.8442857142857143,0.5824561403508772,0.5824561403508772,0.3333333333333333,0.5555555555555555,0.5138095238095238
0.3,residential_area_05,residential_area,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858,0.23076923076923075,0.23076923076923075,0.0,0.5,0.5221428571428571
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.4444444444444445,0.4444444444444445,0.3333333333333333,0.6666666666666666,0.4959047619047619
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.6078431372549019,0.6078431372549019,0.3333333333333333,0.6666666666666666,0.6863809523809524
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.48717948717948717,0.48717948717948717,0.3333333333333333,0.3333333333333333,0.5537142857142857
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.393939393939394,0.393939393939394,0.3333333333333333,0.3333333333333333,0.5346666666666667
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.6078431372549019,0.6078431372549019,0.3333333333333333,0.6666666666666666,0.6863809523809524
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.7222222222222222,0.7222222222222222,0.3333333333333333,1.0,0.6998201058201058
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.48717948717948717,0.48717948717948717,0.3333333333333333,0.6666666666666666,0.6482857142857142
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.8095238095238094
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.393939393939394,0.393939393939394,0.3333333333333333,0.6666666666666666,0.6292380952380953
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.6491228070175439,0.6491228070175439,0.3333333333333333,0.6666666666666666,0.7054285714285714
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.6296296296296297,0.6296296296296297,0.3333333333333333,0.6666666666666666,0.6959047619047619
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.875,0.875,0.5,0.5,0.6631428571428571
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.8095238095238094
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.8095238095238094
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.6491228070175439,0.6491228070175439,0.3333333333333333,0.5555555555555555,0.6584761904761904
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.8095238095238096
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.5
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.6428571428571428,0.6428571428571428,0.5,1.0,0.7988095238095239
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.6875,0.6875,0.5,0.5,0.6867142857142857
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.8095238095238096
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5909090909090909,0.5909090909090909,0.5,0.5,0.5877142857142857
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.41666666666666663,0.41666666666666663,0.25,0.5,0.6083928571428572
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.8095238095238096
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.6078431372549019,0.6078431372549019,0.3333333333333333,0.6666666666666666,0.6863809523809524
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.4868421052631579,0.4868421052631579,0.5,0.5,0.5724107142857142
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.25,0.25,0.5015178571428571
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.4375,0.4375,0.25,0.5,0.6147857142857143
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.7222222222222222,0.7222222222222222,0.5,0.5,0.5985714285714285
0.3,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.46212121212121215,0.46212121212121215,0.25,0.5,0.5451071428571428
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5555555555555555,0.5555555555555555,0.3333333333333333,0.6666666666666666,0.6673333333333332
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.8095238095238094
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.8095238095238096
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.48896201837378306,0.48896201837378306,0.0,1.0,0.5353333333333333
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.4501424501424502,0.4501424501424502,0.0,0.6666666666666666,0.5346666666666666
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.4590643274853802,0.4590643274853802,0.25,0.41666666666666663,0.49842857142857144
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5902992776057792,0.5902992776057792,0.0,0.4444444444444444,0.489047619047619
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.6795665634674923,0.6795665634674923,0.25,0.75,0.6477857142857143
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.4868421052631579,0.4868421052631579,0.5,0.5,0.6004999999999999
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.25,0.25,0.25,0.25,0.5357142857142857
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5238095238095238,0.5238095238095238,0.3333333333333333,0.6666666666666666,0.6578095238095238
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.9736842105263158,0.9736842105263158,1.0,1.0,0.8438571428571429
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.3,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_04,cafe_restaurant,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.7028571428571428,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.7028571428571428
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.5,cafe_restaurant_13,cafe_restaurant,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6728571428571428,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6728571428571428
0.5,cafe_restaurant_13,cafe_restaurant,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.4736842105263158,0.4736842105263158,0.0,0.3333333333333333,0.48771428571428566
0.5,cafe_restaurant_13,cafe_restaurant,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857,0.3333333333333333,0.3333333333333333,0.0,0.5,0.4295714285714285
0.5,cafe_restaurant_13,cafe_restaurant,0.25,0.25,0.0,0.0,0.17142857142857143,0.0,0.0,0.0,0.0,0.3571428571428571
0.5,cafe_restaurant_13,cafe_restaurant,0.3636363636363636,0.3636363636363636,0.0,0.6666666666666666,0.30876190476190474,0.1818181818181818,0.1818181818181818,0.0,0.3333333333333333,0.36866666666666664
0.5,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.5,cafe_restaurant_13,cafe_restaurant,0.9473684210526316,0.9473684210526316,0.0,1.0,0.7014285714285714,0.4736842105263158,0.4736842105263158,0.0,0.5,0.49357142857142855
0.5,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_13,cafe_restaurant,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
0.5,cafe_restaurant_13,cafe_restaurant,0.6666666666666667,0.6666666666666667,0.0,0.0,0.4652380952380952,0.33333333333333337,0.33333333333333337,0.0,0.0,0.3754761904761904
0.5,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.5,cafe_restaurant_13,cafe_restaurant,0.25,0.25,0.0,0.0,0.3102040816326531,0.0,0.0,0.0,0.0,0.14285714285714285
0.5,cafe_restaurant_13,cafe_restaurant,0.5714285714285715,0.5714285714285715,0.0,0.6666666666666666,0.31452380952380954,0.5714285714285715,0.5714285714285715,0.0,0.6666666666666666,0.31452380952380954
0.5,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,cafe_restaurant_13,cafe_restaurant,0.8235294117647058,0.8235294117647058,0.0,1.0,0.8157142857142857,0.4117647058823529,0.4117647058823529,0.0,0.5,0.5507142857142857
0.5,cafe_restaurant_13,cafe_restaurant,0.5714285714285715,0.5714285714285715,0.0,1.0,0.63,0.5714285714285715,0.5714285714285715,0.0,1.0,0.63
0.5,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,cafe_restaurant_13,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,cafe_restaurant_13,cafe_restaurant,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143,0.4444444444444445,0.4444444444444445,0.0,0.3333333333333333,0.402
0.5,cafe_restaurant_13,cafe_restaurant,0.3636363636363636,0.3636363636363636,0.0,1.0,0.6047619047619047,0.3636363636363636,0.3636363636363636,0.0,1.0,0.6047619047619047
0.5,city_center_05,city_center,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.4444444444444445,0.4444444444444445,0.0,0.5,0.4724285714285714
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.85,0.85,0.3333333333333333,1.0,0.7766666666666667
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.6875,0.6875,0.5,0.6666666666666666,0.7266071428571428
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.6444444444444445,0.6444444444444445,0.3333333333333333,0.6666666666666666,0.6613095238095238
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.35,0.35,0.25,0.5,0.58125
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.5238095238095237
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.4736842105263158,0.4736842105263158,0.0,0.5,0.5581428571428572
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.4117647058823529,0.4117647058823529,0.0,0.25,0.43733333333333335
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.9,0.9,0.5,1.0,0.8357142857142857
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5380116959064328,0.5380116959064328,0.0,0.5555555555555555,0.5875238095238096
0.5,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.6491228070175439,0.6491228070175439,0.3333333333333333,0.6666666666666666,0.6623809523809524
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.5972222222222222,0.5972222222222222,0.25,0.6666666666666666,0.6182222222222222
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.75,0.75,0.75,0.75,0.8214285714285714
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.5961538461538461,0.5961538461538461,0.25,0.75,0.6872857142857143
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.562962962962963,0.562962962962963,0.0,0.4444444444444444,0.3961798941798942
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.6296296296296297,0.6296296296296297,0.3333333333333333,0.5555555555555555,0.7057142857142856
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.9824561403508772,0.9824561403508772,0.6666666666666666,0.8888888888888888,0.8489523809523809
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.9411764705882352,0.9411764705882352,0.6666666666666666,1.0,0.8768571428571429
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.7619047619047619
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.6375,0.6375,0.25,0.5833333333333333,0.62
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.5555555555555555,0.5555555555555555,0.3333333333333333,0.6666666666666666,0.6916666666666668
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.7619047619047619
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.7352941176470589,0.7352941176470589,0.5,0.75,0.7464285714285714
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.9824561403508772,0.9824561403508772,1.0,1.0,0.9480952380952381
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.6296296296296297,0.6296296296296297,0.6666666666666666,0.6666666666666666,0.7052380952380952
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.45588235294117646,0.45588235294117646,0.25,0.5,0.5967857142857143
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6780952380952381
0.5,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.9696969696969697,0.9696969696969697,0.6666666666666666,1.0,0.8976190476190476
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.5238095238095237
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.3333333333333333,0.6666666666666666,0.6053968253968254
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.5238095238095237
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.7,0.7,0.5,1.0,0.8053571428571429
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.8333333333333333,0.8333333333333333,0.5,0.5,0.6539285714285714
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.25,0.25,0.25,0.25,0.5357142857142857
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.5714285714285714
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.875,0.875,0.5,1.0,0.8292857142857142
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5164835164835165,0.5164835164835165,0.0,1.0,0.6517142857142857
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.7999999999999999,0.7999999999999999,0.6666666666666666,1.0,0.8702380952380953
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.9824561403508772,0.9824561403508772,1.0,1.0,0.9480952380952381
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,grocery_store_01,grocery_store,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571
0.5,grocery_store_01,grocery_store,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,grocery_store_01,grocery_store,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857,0.4736842105263158,0.4736842105263158,0.5,0.5,0.4867142857142857
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,0.888888888888889,0.888888888888889,0.0,0.5,0.4746666666666667,0.888888888888889,0.888888888888889,0.0,0.5,0.4746666666666667
0.5,grocery_store_01,grocery_store,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4917142857142857,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4917142857142857
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_04,grocery_store,0.9473684210526316,0.9473684210526316,1.0,1.0,0.8442857142857143,0.9473684210526316,0.9473684210526316,1.0,1.0,0.8442857142857143
0.5,grocery_store_04,grocery_store,0.1818181818181818,0.1818181818181818,0.0,0.6666666666666666,0.16276190476190475,0.1818181818181818,0.1818181818181818,0.0,0.6666666666666666,0.16276190476190475
0.5,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_04,grocery_store,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.7028571428571428,0.4736842105263158,0.4736842105263158,0.0,0.3333333333333333,0.4942857142857143
0.5,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_04,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_04,grocery_store,0.3333333333333333,0.3333333333333333,0.0,0.6666666666666666,0.37492063492063493,0.0909090909090909,0.0909090909090909,0.0,0.0,0.15658730158730158
0.5,grocery_store_04,grocery_store,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.6171428571428572,0.2,0.2,0.0,0.25,0.3435714285714285
0.5,grocery_store_04,grocery_store,0.9473684210526316,0.9473684210526316,1.0,1.0,0.8442857142857143,0.35714285714285715,0.35714285714285715,0.0,0.5,0.5090476190476191
0.5,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.5,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.5,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.5,grocery_store_12,grocery_store,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142
0.5,grocery_store_12,grocery_store,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.39171428571428574,0.37499999999999994,0.37499999999999994,0.0,0.3333333333333333,0.33871428571428575
0.5,grocery_store_12,grocery_store,0.5714285714285715,0.5714285714285715,0.0,0.6666666666666666,0.6314285714285715,0.5714285714285715,0.5714285714285715,0.0,0.6666666666666666,0.6314285714285715
0.5,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_12,grocery_store,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
0.5,grocery_store_12,grocery_store,0.6666666666666666,0.6666666666666666,0.0,0.5,0.3433333333333334,0.6666666666666666,0.6666666666666666,0.0,0.5,0.3433333333333334
0.5,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,grocery_store_12,grocery_store,0.4615384615384615,0.4615384615384615,0.0,1.0,0.7585714285714287,0.4615384615384615,0.4615384615384615,0.0,1.0,0.7585714285714287
0.5,grocery_store_12,grocery_store,0.6666666666666667,0.6666666666666667,0.0,0.0,0.28238095238095234,0.6666666666666667,0.6666666666666667,0.0,0.0,0.28238095238095234
0.5,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.14285714285714285,0.0,0.0,0.0,0.0,0.14285714285714285
0.5,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.5,grocery_store_12,grocery_store,0.18181818181818182,0.18181818181818182,0.0,1.0,0.7299999999999999,0.18181818181818182,0.18181818181818182,0.0,1.0,0.7299999999999999
0.5,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.5,grocery_store_12,grocery_store,0.5454545454545454,0.5454545454545454,0.0,0.6666666666666666,0.41250000000000003,0.5454545454545454,0.5454545454545454,0.0,0.6666666666666666,0.41250000000000003
0.5,grocery_store_12,grocery_store,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.5,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.5,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.5,metro_station_01,metro_station,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858
0.5,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,metro_station_01,metro_station,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
0.5,metro_station_01,metro_station,0.5714285714285715,0.5714285714285715,0.0,1.0,0.7728571428571429,0.5714285714285715,0.5714285714285715,0.0,1.0,0.7728571428571429
0.5,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.5,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3571428571428571
0.5,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.5,metro_station_01,metro_station,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858,0.16666666666666666,0.16666666666666666,0.0,0.3333333333333333,0.3304761904761905
0.5,metro_station_01,metro_station,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.6185714285714285,0.11111111111111112,0.11111111111111112,0.0,0.0,0.29619047619047617
0.5,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.5,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3571428571428571
0.5,metro_station_01,metro_station,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858,0.23076923076923075,0.23076923076923075,0.0,0.5,0.45071428571428573
0.5,metro_station_01,metro_station,0.7142857142857143,0.7142857142857143,0.0,0.0,0.33249999999999996,0.7142857142857143,0.7142857142857143,0.0,0.0,0.33249999999999996
0.5,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.5,metro_station_01,metro_station,0.19999999999999998,0.19999999999999998,0.0,0.0,0.30476190476190473,0.1111111111111111,0.1111111111111111,0.0,0.0,0.2964285714285714
0.5,metro_station_01,metro_station,0.5714285714285715,0.5714285714285715,0.0,0.0,0.48857142857142855,0.28571428571428575,0.28571428571428575,0.0,0.0,0.3871428571428571
0.5,metro_station_01,metro_station,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858
0.5,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.6403508771929824,0.6403508771929824,0.5,1.0,0.6445714285714286
0.5,metro_station_01,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.5067857142857143
0.5,metro_station_01,metro_station,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571,0.43750000000000006,0.43750000000000006,0.0,0.3333333333333333,0.2573015873015873
0.5,metro_station_01,metro_station,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.34482993197278905,0.3,0.3,0.0,0.5,0.4912244897959184
0.5,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.5,metro_station_01,metro_station,0.18181818181818182,0.18181818181818182,0.0,1.0,0.5871428571428572,0.18181818181818182,0.18181818181818182,0.0,1.0,0.5871428571428572
0.5,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.5,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,metro_station_04,metro_station,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.6885714285714286,0.4444444444444445,0.4444444444444445,0.0,0.3333333333333333,0.48714285714285716
0.5,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,metro_station_04,metro_station,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5202857142857144,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5202857142857144
0.5,metro_station_04,metro_station,0.5714285714285715,0.5714285714285715,0.0,1.0,0.5448571428571428,0.28571428571428575,0.28571428571428575,0.0,0.5,0.48671428571428565
0.5,metro_station_04,metro_station,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857,0.5,0.5,0.0,0.25,0.2812244897959184
0.5,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,metro_station_04,metro_station,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,metro_station_04,metro_station,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.6742857142857143,0.4117647058823529,0.4117647058823529,0.0,0.3333333333333333,0.48
0.5,metro_station_04,metro_station,0.6666666666666666,0.6666666666666666,0.0,0.5,0.43459183673469387,0.1904761904761905,0.1904761904761905,0.0,0.13333333333333333,0.3549206349206349
0.5,metro_station_04,metro_station,0.7499999999999999,0.7499999999999999,0.0,0.0,0.5171428571428571,0.24999999999999997,0.24999999999999997,0.0,0.0,0.3628571428571428
0.5,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.5,metro_station_04,metro_station,0.6666666666666667,0.6666666666666667,0.0,0.6666666666666666,0.3971428571428572,0.3,0.3,0.0,0.3333333333333333,0.3086904761904762
0.5,metro_station_04,metro_station,0.5714285714285715,0.5714285714285715,0.0,0.5,0.3603809523809524,0.16666666666666669,0.16666666666666669,0.0,0.3333333333333333,0.3887142857142857
0.5,metro_station_04,metro_station,0.5,0.5,0.0,0.5,0.3748809523809524,0.0,0.0,0.0,0.0,0.3333333333333333
0.5,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.15489795918367347,0.0,0.0,0.0,0.0,0.21428571428571427
0.5,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.38095238095238093
0.5,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.5,metro_station_04,metro_station,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.27214285714285713,0.13333333333333333,0.13333333333333333,0.0,0.3333333333333333,0.3579761904761905
0.5,metro_station_04,metro_station,0.33333333333333337,0.33333333333333337,0.0,1.0,0.7442857142857143,0.16666666666666669,0.16666666666666669,0.0,0.5,0.5864285714285714
0.5,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.5,metro_station_04,metro_station,0.5,0.5,0.0,0.0,0.2266666666666667,0.3,0.3,0.0,0.25,0.40380952380952384
0.5,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.2857142857142857
0.5,metro_station_04,metro_station,0.6666666666666666,0.6666666666666666,0.0,0.6666666666666666,0.5042857142857143,0.3333333333333333,0.3333333333333333,0.0,0.3333333333333333,0.395
0.5,metro_station_04,metro_station,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.6742857142857143,0.4117647058823529,0.4117647058823529,0.0,0.3333333333333333,0.48
0.5,metro_station_04,metro_station,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.7028571428571428,0.4285714285714286,0.4285714285714286,0.25,0.41666666666666663,0.555952380952381
0.5,metro_station_11,metro_station,0.6666666666666666,0.6666666666666666,0.0,0.6666666666666666,0.5042857142857143,0.35714285714285715,0.35714285714285715,0.0,0.3333333333333333,0.39920634920634923
0.5,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.5,metro_station_11,metro_station,0.7692307692307692,0.7692307692307692,0.0,0.0,0.3283673469387755,0.7692307692307692,0.7692307692307692,0.0,0.0,0.3283673469387755
0.5,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3571428571428571
0.5,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.022380952380952383,0.0,0.0,0.0,0.0,0.022380952380952383
0.5,metro_station_11,metro_station,0.5714285714285715,0.5714285714285715,0.0,0.0,0.49142857142857144,0.5714285714285715,0.5714285714285715,0.0,0.0,0.49142857142857144
0.5,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.5,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.5,metro_station_11,metro_station,0.7499999999999999,0.7499999999999999,0.0,0.0,0.5171428571428571,0.6969696969696969,0.6969696969696969,0.0,0.5,0.5528571428571428
0.5,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3333333333333333
0.5,metro_station_11,metro_station,0.6666666666666666,0.6666666666666666,0.0,1.0,0.6442857142857142,0.6666666666666666,0.6666666666666666,0.0,1.0,0.6442857142857142
0.5,metro_station_11,metro_station,0.4,0.4,0.0,0.0,0.21928571428571428,0.4,0.4,0.0,0.0,0.21928571428571428
0.5,metro_station_11,metro_station,0.46153846153846156,0.46153846153846156,0.0,0.0,0.2750793650793651,0.46153846153846156,0.46153846153846156,0.0,0.0,0.2750793650793651
0.5,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.5,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3571428571428571
0.5,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.5,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.2857142857142857
0.5,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.6617647058823529,0.6617647058823529,0.0,1.0,0.5783015873015873
0.5,residential_area_03,residential_area,0.6666666666666666,0.6666666666666666,0.0,1.0,0.5734285714285713,0.3333333333333333,0.3333333333333333,0.0,0.5,0.5009999999999999
0.5,residential_area_03,residential_area,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.4736842105263158,0.4736842105263158,0.0,0.3333333333333333,0.48771428571428566
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.9444444444444444,0.9444444444444444,0.5,1.0,0.8295714285714286
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.7450980392156863,0.7450980392156863,0.0,1.0,0.6019999999999999
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.875,0.875,0.5,0.8333333333333333,0.8066071428571429
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.6491228070175439,0.6491228070175439,0.3333333333333333,0.5555555555555555,0.6108571428571428
0.5,residential_area_05,residential_area,0.7499999999999999,0.7499999999999999,0.0,1.0,0.8014285714285714,0.5357142857142857,0.5357142857142857,0.2222222222222222,0.5555555555555555,0.66
0.5,residential_area_05,residential_area,0.18181818181818182,0.18181818181818182,0.0,1.0,0.5871428571428572,0.09090909090909091,0.09090909090909091,0.0,0.5,0.5078571428571429
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.48148148148148145,0.48148148148148145,0.3333333333333333,0.6666666666666666,0.5995918367346939
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.9117647058823529,0.9117647058823529,0.5,1.0,0.8152857142857143
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.5714285714285715
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.8235294117647058,0.8235294117647058,0.0,1.0,0.7231428571428571
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.5555555555555555,0.5555555555555555,0.3333333333333333,0.6666666666666666,0.6673333333333332
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.8333333333333333,0.8333333333333333,0.5,1.0,0.7873809523809524
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.9444444444444444,0.9444444444444444,1.0,1.0,0.915
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.9736842105263158,0.9736842105263158,0.5,1.0,0.8507142857142858
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.5909090909090909,0.5909090909090909,0.5,1.0,0.7295714285714285
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.9736842105263158,0.9736842105263158,0.5,1.0,0.8438571428571429
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.911764705882353,0.911764705882353,0.5,0.8333333333333333,0.7479365079365079
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.875,0.875,0.5,0.5,0.6631428571428571
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.8095238095238094
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.8562091503267973,0.8562091503267973,0.0,0.5833333333333333,0.5677777777777777
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.875,0.875,0.5,1.0,0.9007142857142857
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_06,residential_area,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.7028571428571428,0.7044534412955465,0.7044534412955465,0.0,0.6666666666666666,0.5892857142857143
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.393939393939394,0.393939393939394,0.3333333333333333,0.6666666666666666,0.6719047619047619
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.39999999999999997,0.39999999999999997,0.3333333333333333,0.3333333333333333,0.5160997732426303
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5833333333333334,0.5833333333333334,0.3333333333333333,0.6666666666666666,0.6004761904761905
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.9615384615384615,0.9615384615384615,0.5,1.0,0.8381632653061225
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.8333333333333333,0.8333333333333333,0.5,0.8333333333333333,0.7533333333333333
0.5,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.5,residential_area_12,residential_area,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.5185714285714286,0.24999999999999997,0.24999999999999997,0.0,0.2222222222222222,0.3633333333333333
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.9444444444444444,0.9444444444444444,1.0,1.0,0.8442857142857143
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5833333333333334,0.5833333333333334,0.3333333333333333,0.3333333333333333,0.6485714285714286
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.4411764705882353,0.4411764705882353,0.0,0.6666666666666666,0.5133650793650794
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.6752136752136753,0.6752136752136753,0.0,1.0,0.5877142857142856
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.9705882352941176,0.9705882352941176,0.5,0.8333333333333333,0.7720634920634921
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5411764705882353,0.5411764705882353,0.0,0.38888888888888884,0.4286923658352229
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.7345928924876294,0.7345928924876294,0.0,1.0,0.7093061224489796
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.6491228070175439,0.6491228070175439,0.6666666666666666,0.6666666666666666,0.6578095238095237
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.5714285714285715
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.7857142857142858,0.7857142857142858,0.5,1.0,0.7724285714285715
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.9736842105263158,0.9736842105263158,1.0,1.0,0.8438571428571429
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.5,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_04,cafe_restaurant,0.4615384615384615,0.4615384615384615,0.0,1.0,0.7585714285714287,0.4615384615384615,0.4615384615384615,0.0,1.0,0.7585714285714287
0.7,cafe_restaurant_04,cafe_restaurant,0.6666666666666666,0.6666666666666666,0.0,1.0,0.6442857142857142,0.6666666666666666,0.6666666666666666,0.0,1.0,0.6442857142857142
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_04,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,cafe_restaurant_10,cafe_restaurant,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,cafe_restaurant_13,cafe_restaurant,0.3636363636363636,0.3636363636363636,0.0,0.6666666666666666,0.3904761904761905,0.1818181818181818,0.1818181818181818,0.0,0.3333333333333333,0.4095238095238095
0.7,cafe_restaurant_13,cafe_restaurant,0.3636363636363636,0.3636363636363636,0.0,1.0,0.6047619047619047,0.28571428571428575,0.28571428571428575,0.0,0.5,0.4585714285714286
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,cafe_restaurant_13,cafe_restaurant,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.4757142857142857,0.23076923076923075,0.23076923076923075,0.0,0.3333333333333333,0.4521428571428571
0.7,cafe_restaurant_13,cafe_restaurant,0.33333333333333337,0.33333333333333337,0.0,1.0,0.7442857142857143,0.16666666666666669,0.16666666666666669,0.0,0.5,0.515
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,cafe_restaurant_13,cafe_restaurant,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,city_center_05,city_center,0.8750000000000001,0.8750000000000001,0.0,0.6666666666666666,0.46984126984126984,0.4666666666666667,0.4666666666666667,0.0,0.5,0.49196428571428574
0.7,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.44047619047619047,0.44047619047619047,0.0,0.6666666666666666,0.62
0.7,city_center_05,city_center,0.6666666666666666,0.6666666666666666,0.0,0.6666666666666666,0.6471428571428571,0.19230769230769232,0.19230769230769232,0.0,0.16666666666666666,0.41651785714285716
0.7,city_center_05,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,city_center_05,city_center,0.33333333333333337,0.33333333333333337,0.0,0.0,0.45999999999999996,0.13333333333333333,0.13333333333333333,0.0,0.0,0.394047619047619
0.7,city_center_05,city_center,0.5714285714285715,0.5714285714285715,0.0,0.6666666666666666,0.6328571428571428,0.14285714285714288,0.14285714285714288,0.0,0.16666666666666666,0.40821428571428564
0.7,city_center_05,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3333333333333333
0.7,city_center_05,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,city_center_05,city_center,0.6666666666666666,0.6666666666666666,0.0,1.0,0.6442857142857142,0.6666666666666666,0.6666666666666666,0.0,1.0,0.6442857142857142
0.7,city_center_05,city_center,0.8235294117647058,0.8235294117647058,0.0,1.0,0.8157142857142857,0.4117647058823529,0.4117647058823529,0.0,0.5,0.5507142857142857
0.7,city_center_05,city_center,0.888888888888889,0.888888888888889,0.0,1.0,0.6871428571428572,0.888888888888889,0.888888888888889,0.0,1.0,0.6871428571428572
0.7,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,city_center_05,city_center,0.33333333333333337,0.33333333333333337,0.0,1.0,0.7442857142857143,0.16666666666666669,0.16666666666666669,0.0,0.5,0.5864285714285714
0.7,city_center_05,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,city_center_05,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,city_center_05,city_center,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6585714285714285,0.37499999999999994,0.37499999999999994,0.0,0.5,0.4721428571428571
0.7,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,city_center_05,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,city_center_05,city_center,0.33333333333333337,0.33333333333333337,0.0,1.0,0.7442857142857143,0.1212121212121212,0.1212121212121212,0.0,0.2222222222222222,0.4396825396825397
0.7,city_center_05,city_center,0.6666666666666666,0.6666666666666666,0.0,1.0,0.6442857142857142,0.2222222222222222,0.2222222222222222,0.0,0.3333333333333333,0.45285714285714285
0.7,city_center_09,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,city_center_09,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.39285714285714285
0.7,city_center_09,city_center,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858,0.11538461538461538,0.11538461538461538,0.0,0.25,0.4396428571428571
0.7,city_center_09,city_center,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.6757142857142858,0.16666666666666666,0.16666666666666666,0.0,0.25,0.37589285714285714
0.7,city_center_09,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,city_center_09,city_center,0.33333333333333337,0.33333333333333337,0.0,0.0,0.45999999999999996,0.11111111111111112,0.11111111111111112,0.0,0.0,0.4390476190476191
0.7,city_center_09,city_center,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858,0.15384615384615383,0.15384615384615383,0.0,0.3333333333333333,0.490952380952381
0.7,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.5714285714285714
0.7,city_center_09,city_center,0.5714285714285715,0.5714285714285715,0.0,1.0,0.7728571428571429,0.24242424242424243,0.24242424242424243,0.0,0.3333333333333333,0.5040816326530612
0.7,city_center_09,city_center,0.33333333333333337,0.33333333333333337,0.0,0.0,0.45999999999999996,0.11111111111111112,0.11111111111111112,0.0,0.0,0.39142857142857146
0.7,city_center_09,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.39285714285714285
0.7,city_center_09,city_center,0.6666666666666666,0.6666666666666666,0.0,1.0,0.6442857142857142,0.2222222222222222,0.2222222222222222,0.0,0.3333333333333333,0.45285714285714285
0.7,city_center_09,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.38095238095238093
0.7,city_center_09,city_center,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6728571428571428,0.20588235294117646,0.20588235294117646,0.0,0.25,0.4539285714285714
0.7,city_center_09,city_center,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.6757142857142858,0.2745098039215686,0.2745098039215686,0.0,0.2222222222222222,0.5109523809523809
0.7,city_center_09,city_center,0.5714285714285715,0.5714285714285715,0.0,1.0,0.63,0.1904761904761905,0.1904761904761905,0.0,0.3333333333333333,0.4480952380952381
0.7,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,city_center_09,city_center,0.5714285714285715,0.5714285714285715,0.0,0.6666666666666666,0.6314285714285715,0.1904761904761905,0.1904761904761905,0.0,0.2222222222222222,0.49619047619047624
0.7,city_center_09,city_center,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.6185714285714285,0.15384615384615383,0.15384615384615383,0.0,0.2222222222222222,0.44428571428571423
0.7,city_center_09,city_center,0.6666666666666666,0.6666666666666666,0.0,1.0,0.6442857142857142,0.2222222222222222,0.2222222222222222,0.0,0.3333333333333333,0.45285714285714285
0.7,city_center_09,city_center,1.0,1.0,1.0,1.0,1.0,0.562962962962963,0.562962962962963,0.0,0.5555555555555555,0.5953968253968255
0.7,city_center_10,city_center,0.5714285714285715,0.5714285714285715,0.0,1.0,0.63,0.1904761904761905,0.1904761904761905,0.0,0.3333333333333333,0.4004761904761905
0.7,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.5238095238095237
0.7,city_center_10,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,city_center_10,city_center,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6585714285714285,0.37499999999999994,0.37499999999999994,0.0,0.5,0.5435714285714285
0.7,city_center_10,city_center,0.33333333333333337,0.33333333333333337,0.0,1.0,0.7442857142857143,0.16666666666666669,0.16666666666666669,0.0,0.5,0.515
0.7,city_center_10,city_center,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.4757142857142857,0.15384615384615383,0.15384615384615383,0.0,0.2222222222222222,0.34904761904761905
0.7,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,city_center_10,city_center,0.4615384615384615,0.4615384615384615,0.0,1.0,0.7585714285714287,0.4615384615384615,0.4615384615384615,0.0,1.0,0.7585714285714287
0.7,city_center_10,city_center,0.888888888888889,0.888888888888889,0.0,1.0,0.6871428571428572,0.888888888888889,0.888888888888889,0.0,1.0,0.6871428571428572
0.7,city_center_10,city_center,0.4615384615384615,0.4615384615384615,0.0,1.0,0.7585714285714287,0.23076923076923075,0.23076923076923075,0.0,0.5,0.5935714285714286
0.7,city_center_10,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,city_center_10,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,city_center_10,city_center,0.18181818181818182,0.18181818181818182,0.0,1.0,0.5871428571428572,0.06060606060606061,0.06060606060606061,0.0,0.3333333333333333,0.4338095238095238
0.7,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.5714285714285714
0.7,city_center_10,city_center,0.4615384615384615,0.4615384615384615,0.0,1.0,0.7585714285714287,0.23076923076923075,0.23076923076923075,0.0,0.5,0.5935714285714286
0.7,city_center_10,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,city_center_10,city_center,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,city_center_10,city_center,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858,0.23076923076923075,0.23076923076923075,0.0,0.5,0.45071428571428573
0.7,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,city_center_10,city_center,0.8235294117647058,0.8235294117647058,0.0,1.0,0.8157142857142857,0.2745098039215686,0.2745098039215686,0.0,0.3333333333333333,0.5576190476190476
0.7,city_center_10,city_center,0.33333333333333337,0.33333333333333337,0.0,0.0,0.45999999999999996,0.13333333333333333,0.13333333333333333,0.0,0.0,0.39404761904761904
0.7,city_center_10,city_center,0.5714285714285715,0.5714285714285715,0.0,0.6666666666666666,0.6314285714285715,0.28571428571428575,0.28571428571428575,0.0,0.3333333333333333,0.4585714285714286
0.7,city_center_10,city_center,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,grocery_store_01,grocery_store,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,grocery_store_01,grocery_store,0.4,0.4,0.0,1.0,0.6089285714285715,0.4,0.4,0.0,1.0,0.6089285714285715
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.5714285714285715,0.5714285714285715,0.0,1.0,0.63,0.5714285714285715,0.5714285714285715,0.0,1.0,0.63
0.7,grocery_store_01,grocery_store,0.4615384615384615,0.4615384615384615,0.0,1.0,0.7585714285714287,0.4615384615384615,0.4615384615384615,0.0,1.0,0.7585714285714287
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.33333333333333337,0.33333333333333337,0.0,0.0,0.45999999999999996,0.33333333333333337,0.33333333333333337,0.0,0.0,0.45999999999999996
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.18181818181818182,0.18181818181818182,0.0,0.0,0.44571428571428573,0.18181818181818182,0.18181818181818182,0.0,0.0,0.44571428571428573
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.33333333333333337,0.33333333333333337,0.0,0.0,0.45999999999999996,0.33333333333333337,0.33333333333333337,0.0,0.0,0.45999999999999996
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_01,grocery_store,0.33333333333333337,0.33333333333333337,0.0,1.0,0.6014285714285714,0.33333333333333337,0.33333333333333337,0.0,1.0,0.6014285714285714
0.7,grocery_store_01,grocery_store,0.8235294117647058,0.8235294117647058,0.0,0.0,0.5314285714285714,0.8235294117647058,0.8235294117647058,0.0,0.0,0.5314285714285714
0.7,grocery_store_01,grocery_store,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858,0.23076923076923075,0.23076923076923075,0.0,0.5,0.5221428571428571
0.7,grocery_store_01,grocery_store,0.8,0.8,0.0,1.0,0.6682539682539683,0.4,0.4,0.0,0.5,0.476984126984127
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_01,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,grocery_store_04,grocery_store,0.33333333333333337,0.33333333333333337,0.0,1.0,0.6014285714285714,0.16666666666666669,0.16666666666666669,0.0,0.5,0.44357142857142856
0.7,grocery_store_04,grocery_store,0.888888888888889,0.888888888888889,1.0,1.0,0.8300000000000001,0.888888888888889,0.888888888888889,1.0,1.0,0.8300000000000001
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_04,grocery_store,0.18181818181818182,0.18181818181818182,0.0,0.0,0.44571428571428573,0.18181818181818182,0.18181818181818182,0.0,0.0,0.44571428571428573
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,grocery_store_04,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_12,grocery_store,0.33333333333333337,0.33333333333333337,0.0,1.0,0.6014285714285714,0.33333333333333337,0.33333333333333337,0.0,1.0,0.6014285714285714
0.7,grocery_store_12,grocery_store,0.888888888888889,0.888888888888889,1.0,1.0,0.8300000000000001,0.888888888888889,0.888888888888889,1.0,1.0,0.8300000000000001
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,grocery_store_12,grocery_store,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.38095238095238093
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_01,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_04,metro_station,0.18181818181818182,0.18181818181818182,0.0,1.0,0.5871428571428572,0.09090909090909091,0.09090909090909091,0.0,0.5,0.43642857142857144
0.7,metro_station_04,metro_station,0.18181818181818182,0.18181818181818182,0.0,1.0,0.7299999999999999,0.18181818181818182,0.18181818181818182,0.0,1.0,0.7299999999999999
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_04,metro_station,0.18181818181818182,0.18181818181818182,0.0,0.0,0.44571428571428573,0.09090909090909091,0.09090909090909091,0.0,0.0,0.3657142857142857
0.7,metro_station_04,metro_station,0.888888888888889,0.888888888888889,0.0,1.0,0.6871428571428572,0.888888888888889,0.888888888888889,0.0,1.0,0.6871428571428572
0.7,metro_station_04,metro_station,0.5454545454545454,0.5454545454545454,0.0,0.6666666666666666,0.48392857142857143,0.5454545454545454,0.5454545454545454,0.0,0.6666666666666666,0.48392857142857143
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3333333333333333
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3333333333333333
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.38095238095238093
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3333333333333333
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_04,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3333333333333333
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,metro_station_11,metro_station,0.0,0.0,0.0,0.0,0.2857142857142857,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,residential_area_03,residential_area,0.9473684210526316,0.9473684210526316,0.0,1.0,0.7014285714285714,0.9473684210526316,0.9473684210526316,0.0,1.0,0.7014285714285714
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.8117647058823529,0.8117647058823529,0.0,1.0,0.651
0.7,residential_area_03,residential_area,0.6666666666666666,0.6666666666666666,0.0,1.0,0.5734285714285713,0.3333333333333333,0.3333333333333333,0.0,0.5,0.5009999999999999
0.7,residential_area_03,residential_area,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.9444444444444444,0.9444444444444444,0.5,1.0,0.8295714285714286
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,0.7708333333333334,0.7708333333333334,0.0,1.0,0.6132222222222221
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_03,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.4370015948963317,0.4370015948963317,0.0,0.5555555555555555,0.48301587301587307
0.7,residential_area_05,residential_area,0.5714285714285715,0.5714285714285715,0.0,1.0,0.7728571428571429,0.1904761904761905,0.1904761904761905,0.0,0.3333333333333333,0.4957142857142858
0.7,residential_area_05,residential_area,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,residential_area_05,residential_area,0.9473684210526316,0.9473684210526316,0.0,1.0,0.7014285714285714,0.31578947368421056,0.31578947368421056,0.0,0.3333333333333333,0.4719047619047618
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.7472527472527473,0.7472527472527473,0.0,1.0,0.7343877551020408
0.7,residential_area_05,residential_area,0.5714285714285715,0.5714285714285715,0.0,1.0,0.63,0.28571428571428575,0.28571428571428575,0.0,0.5,0.5292857142857142
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.5714285714285714
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.6111111111111112,0.6111111111111112,0.0,1.0,0.7157142857142857
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.7777777777777778,0.7777777777777778,0.5,1.0,0.7371428571428571
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.9285714285714286,0.9285714285714286,0.5,0.75,0.755
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.9444444444444444,0.9444444444444444,0.5,1.0,0.8435714285714286
0.7,residential_area_05,residential_area,1.0,1.0,1.0,1.0,1.0,0.9117647058823529,0.9117647058823529,0.5,1.0,0.9078571428571429
0.7,residential_area_06,residential_area,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.3571428571428571
0.7,residential_area_06,residential_area,0.33333333333333337,0.33333333333333337,0.0,1.0,0.6014285714285714,0.16666666666666669,0.16666666666666669,0.0,0.5,0.515
0.7,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,residential_area_06,residential_area,0.18181818181818182,0.18181818181818182,0.0,1.0,0.7299999999999999,0.09090909090909091,0.09090909090909091,0.0,0.5,0.5792857142857142
0.7,residential_area_06,residential_area,0.5714285714285715,0.5714285714285715,0.0,1.0,0.63,0.1904761904761905,0.1904761904761905,0.0,0.3333333333333333,0.4480952380952381
0.7,residential_area_06,residential_area,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6585714285714285,0.37499999999999994,0.37499999999999994,0.0,0.5,0.4721428571428571
0.7,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_06,residential_area,0.5714285714285715,0.5714285714285715,0.0,1.0,0.7728571428571429,0.5714285714285715,0.5714285714285715,0.0,1.0,0.7728571428571429
0.7,residential_area_06,residential_area,0.5714285714285715,0.5714285714285715,0.0,1.0,0.63,0.28571428571428575,0.28571428571428575,0.0,0.5,0.45785714285714285
0.7,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,residential_area_06,residential_area,0.4615384615384615,0.4615384615384615,0.0,1.0,0.7585714285714287,0.23076923076923075,0.23076923076923075,0.0,0.5,0.5221428571428572
0.7,residential_area_06,residential_area,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858,0.15384615384615383,0.15384615384615383,0.0,0.3333333333333333,0.44333333333333336
0.7,residential_area_06,residential_area,0.8235294117647058,0.8235294117647058,0.0,1.0,0.8157142857142857,0.4117647058823529,0.4117647058823529,0.0,0.5,0.5507142857142857
0.7,residential_area_06,residential_area,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.42857142857142855
0.7,residential_area_06,residential_area,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6585714285714285,0.7083333333333333,0.7083333333333333,0.0,0.5,0.5816666666666666
0.7,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,residential_area_06,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,residential_area_12,residential_area,0.4615384615384615,0.4615384615384615,0.0,1.0,0.6157142857142858,0.15384615384615383,0.15384615384615383,0.0,0.3333333333333333,0.39571428571428574
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.6403508771929824,0.6403508771929824,0.0,1.0,0.6521428571428571
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,residential_area_12,residential_area,0.5714285714285715,0.5714285714285715,0.0,1.0,0.7728571428571429,0.28571428571428575,0.28571428571428575,0.0,0.5,0.6007142857142858
0.7,residential_area_12,residential_area,0.9473684210526316,0.9473684210526316,0.0,1.0,0.7014285714285714,0.2916666666666667,0.2916666666666667,0.0,0.3333333333333333,0.40814814814814815
0.7,residential_area_12,residential_area,0.8235294117647058,0.8235294117647058,0.0,0.5,0.6771428571428572,0.48571428571428577,0.48571428571428577,0.0,0.6666666666666666,0.4463095238095238
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.7142857142857143
0.7,residential_area_12,residential_area,0.7499999999999999,0.7499999999999999,0.0,1.0,0.8014285714285714,0.5111111111111111,0.5111111111111111,0.0,0.5,0.48769841269841274
0.7,residential_area_12,residential_area,0.0,0.0,0.0,0.0,0.42857142857142855,0.0,0.0,0.0,0.0,0.2857142857142857
0.7,residential_area_12,residential_area,0.33333333333333337,0.33333333333333337,0.0,1.0,0.6014285714285714,0.1212121212121212,0.1212121212121212,0.0,0.3333333333333333,0.4873015873015873
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.4444444444444445,0.4444444444444445,0.3333333333333333,0.6666666666666666,0.629047619047619
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.5,0.5,0.5,0.5,0.6428571428571428
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,0.9181286549707603,0.9181286549707603,0.5,0.8333333333333333,0.6881428571428572
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,residential_area_12,residential_area,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> results/dcase_maestro_challenge_summary.csv <==
threshold,files,clips,union_frame_f1,union_segment_f1_1s,union_event_f1_200ms,union_boundary_f1,union_logic,class_frame_f1,class_segment_f1_1s,class_event_f1_200ms,class_boundary_f1,class_logic
0.3,16,357,0.9427537296452665,0.9427537296452665,0.8067226890756303,0.9408963585434174,0.8972866924547597,0.6261767997500604,0.6261767997500604,0.46241830065359474,0.6464207905384375,0.6937880162117758
0.5,16,357,0.8178769069096098,0.8178769069096098,0.680672268907563,0.8183940242763773,0.8251803673850494,0.6179947001192373,0.6179947001192373,0.4628073451602864,0.6336601307189542,0.689873205896115
0.7,16,357,0.4515712128474571,0.4515712128474571,0.32492997198879553,0.5158730158730159,0.6411305855675604,0.3326686410578017,0.3326686410578017,0.23809523809523808,0.37317149081854967,0.5572746667450049


==> results/external_asset_checksums.csv <==
asset,relative_path,sha256,status
Mini LibriSpeech archive,data/external/dev-clean-2.tar.gz,176ec501490eced2d6c1f89f4f0ddc7dfe799e649e5322f8ba49fe3ff50c8012,matches expected
MAESTRO Real annotations,data/external/maestro_real/development_annotation.zip,dc94b76ce76d5e4d93f55a786ff5845dad3d78856a5be23c2976dbfa8984fc58,recorded from local archive
MAESTRO Real audio,data/external/maestro_real/development_audio.zip,fa8126eb114e51d9d1a1b08b295045f04438e983bae2841539d81004a3b4d9ac,recorded from local archive
DCASE 2024 baseline checkpoint,data/external/dcase2024/baseline_pretrained_2024.zip,3e1525510bfcfefafc6f89b19e55697648f8b98ac1895b552fa3494d284ace15,recorded from local archive
HF model wav2vec2_base,facebook/wav2vec2-base-960h,external model snapshot,model URL and cache path in manifest
HF model wav2vec2_conformer,facebook/wav2vec2-conformer-rel-pos-large-960h-ft,external model snapshot,model URL and cache path in manifest
HF model ast_audioset,MIT/ast-finetuned-audioset-10-10-0.4593,external model snapshot,model URL and cache path in manifest
HF model htsat_clap,laion/clap-htsat-fused,external model snapshot,model URL and cache path in manifest
HF model beats_as2m,WeiChihChen/BEATs_iter3_plus_AS2M_finetuned_on_AS2M_cpt2,external model snapshot,model URL and cache path in manifest


==> results/learning_curve.csv <==
train_fraction,train_items,frame_f1,transition_f1,boundary_f1,mean_logic
0.15,144,0.6262531023267603,0.7356746279637384,0.3990046368197629,0.4993957782598478
0.35,336,0.6586498351647411,0.7619015620478893,0.4091728773871631,0.5280304122106381
0.65,624,0.638873222242195,0.7406374918523857,0.4195529272314987,0.5178570359930486
1.0,960,0.6436060106579876,0.7630107528943895,0.4012477998192284,0.5176736253681191


==> results/maestro_annotation_audit.csv <==
file,scene,duration_s,label_cells,soft_mean,soft_entropy,ambiguous_fraction,hard_positive_fraction
cafe_restaurant_00,cafe_restaurant,181.0,1073,0.2552733475484148,0.6792646816965512,0.36719478098788444,0.14259086672879775
cafe_restaurant_04,cafe_restaurant,182.0,1086,0.2740249991698968,0.5401818105635531,0.13259668508287292,0.17679558011049723
cafe_restaurant_06,cafe_restaurant,301.0,1794,0.24471011739842652,0.639810177761703,0.2709030100334448,0.1343366778149387
cafe_restaurant_07,cafe_restaurant,301.0,1802,0.28326504321474066,0.6357074725269293,0.2830188679245283,0.19478357380688124
cafe_restaurant_08,cafe_restaurant,243.0,1449,0.278084198675872,0.6036933276532276,0.189095928226363,0.18357487922705315
cafe_restaurant_10,cafe_restaurant,241.0,1438,0.26429071599289494,0.5485100315996291,0.08414464534075104,0.1717663421418637
cafe_restaurant_11,cafe_restaurant,240.0,1435,0.2738162816239112,0.5282924120463354,0.18466898954703834,0.17560975609756097
cafe_restaurant_12,cafe_restaurant,210.0,1250,0.27145821003520354,0.5709294137478513,0.1544,0.1768
cafe_restaurant_13,cafe_restaurant,211.0,1260,0.255978262989685,0.6817101670917752,0.39285714285714285,0.1523809523809524
cafe_restaurant_14,cafe_restaurant,210.0,1250,0.3026147533234899,0.6161763039237561,0.2568,0.1832
city_center_02,city_center,300.0,1766,0.26200866854651217,0.5577393344845928,0.4088335220838052,0.2599093997734994
city_center_04,city_center,241.0,1431,0.41287433400786444,0.756361570778753,0.5863032844164919,0.4116002795248078
city_center_05,city_center,240.0,1396,0.29683426462781626,0.5993082885729134,0.4054441260744986,0.2786532951289398
city_center_06,city_center,240.0,1413,0.37341368731070207,0.723239798712984,0.5095541401273885,0.35739561217268223
city_center_07,city_center,241.0,1393,0.2185563379111322,0.4118796630563689,0.167264895908112,0.18880114860014358
city_center_09,city_center,210.0,1248,0.39379225941625645,0.7205120453206225,0.5184294871794872,0.4014423076923077
city_center_10,city_center,240.0,1420,0.29959460017552153,0.6286374753878744,0.38309859154929576,0.25985915492957745
city_center_11,city_center,241.0,1405,0.27407047550794034,0.5774240064996206,0.35871886120996443,0.21281138790035586
city_center_12,city_center,240.0,1383,0.2932477888224819,0.5975751078150626,0.39913232104121477,0.27042660882140274
city_center_14,city_center,181.0,1071,0.3946459579600144,0.7475940476582451,0.5929038281979458,0.4126984126984127
grocery_store_00,grocery_store,181.0,1076,0.22098201526575062,0.5789005129153102,0.2825278810408922,0.15148698884758363
grocery_store_01,grocery_store,301.0,1798,0.25039997560816063,0.6271137808150635,0.3370411568409344,0.16407119021134595
grocery_store_02,grocery_store,302.0,1805,0.2567021254923125,0.6112632204969383,0.2659279778393352,0.17506925207756233
grocery_store_03,grocery_store,182.0,1089,0.24630535607778348,0.6190788791381635,0.3379247015610652,0.15243342516069788
grocery_store_04,grocery_store,182.0,1075,0.24281890877104467,0.5992282005753198,0.31069767441860463,0.17488372093023255
grocery_store_08,grocery_store,211.0,1254,0.24200158918552545,0.6304128390678307,0.3237639553429027,0.15629984051036683
grocery_store_09,grocery_store,240.0,1420,0.2567936947327458,0.602582285224105,0.31408450704225355,0.18028169014084508
grocery_store_11,grocery_store,212.0,1253,0.2543420362880763,0.5532145170489354,0.2114924181963288,0.16919393455706305
grocery_store_12,grocery_store,180.0,1061,0.243147687207162,0.6509139842189182,0.4005655042412818,0.12629594721960416
metro_station_00,metro_station,300.0,1781,0.2515800705842317,0.6452871033651121,0.40482874789444134,0.15047725996631106
metro_station_01,metro_station,301.0,1770,0.24691764013931014,0.6191523413499438,0.38813559322033897,0.15649717514124295
metro_station_02,metro_station,300.0,1764,0.24587844978476608,0.6295577515670397,0.41099773242630383,0.14512471655328799
metro_station_04,metro_station,300.0,1784,0.27996285774922136,0.6600321920465371,0.44114349775784756,0.19394618834080718
metro_station_05,metro_station,240.0,1383,0.2752863477304085,0.6726323749404602,0.47360809833694867,0.17281272595806219
metro_station_07,metro_station,270.0,1599,0.24652900982983572,0.6777196577800606,0.42464040025015637,0.10569105691056911
metro_station_10,metro_station,300.0,1796,0.2934069528742601,0.7251789297648872,0.5384187082405345,0.15367483296213807
metro_station_11,metro_station,183.0,1083,0.24190941218811304,0.6349343280307205,0.4155124653739612,0.13573407202216067
metro_station_12,metro_station,210.0,1245,0.30137579378602924,0.7136784023918791,0.5277108433734939,0.20240963855421687
residential_area_00,residential_area,183.0,1077,0.3028804322201217,0.49723950179404247,0.2841225626740947,0.23862581244196843
residential_area_01,residential_area,184.0,1054,0.31705192470476407,0.5177775295129561,0.3519924098671727,0.24667931688804554
residential_area_03,residential_area,205.0,1192,0.2234404442366141,0.4689452008526255,0.21224832214765102,0.1837248322147651
residential_area_04,residential_area,229.0,1335,0.32732237536240544,0.485765897549889,0.27790262172284647,0.33782771535580525
residential_area_05,residential_area,210.0,1223,0.3166673001124208,0.504819341631361,0.3491414554374489,0.2992641046606705
residential_area_06,residential_area,215.0,1284,0.3145934565767411,0.6075356674756551,0.38161993769470404,0.24922118380062305
residential_area_07,residential_area,215.0,1279,0.32015399946794654,0.7233590061286428,0.4573885848318999,0.25254104769351055
residential_area_08,residential_area,224.0,1319,0.30477865439367,0.5323466997836274,0.33586050037907506,0.2532221379833207
residential_area_09,residential_area,197.0,1163,0.28545118704260003,0.5700169245705475,0.41960447119518485,0.24419604471195186
residential_area_12,residential_area,201.0,1178,0.3002548925137798,0.6370846267622435,0.4363327674023769,0.24108658743633277
residential_area_14,residential_area,217.0,1256,0.3425666172933479,0.5340856094408383,0.24681528662420382,0.32563694267515925


==> results/maestro_gap_diagnostic.csv <==
finding,value
union boundary F1,0.961
class boundary F1,0.304
union logic,0.917
class logic,0.542
classes with reference and no prediction,6 of 14
median prediction reference support ratio,2.112
mean class confusion on overlapping frames,0.037


==> results/maestro_gap_factors.csv <==
mechanism,evidence,reading
union masking,boundary gap 0.658 and logic gap 0.374,activity timing is easier than typed event identity
class sparsity,6 of 14 referenced classes have no predicted support,rare labels dominate typed boundary loss
support imbalance,lower support boundary F1 0.000,low mass classes receive weak interval evidence
support overreach,median prediction reference ratio 2.112,typed heads cover activity too broadly
class substitution,people talking to car share 0.239,some failure occurs inside active regions
annotation softness,mean entropy 0.610 and ambiguous cells 0.351,soft labels make hard class boundaries uncertain
overlap confusion,mean confused overlap 0.037,overlap contributes less than sparsity and support drift


==> results/maestro_imbalance_diagnostic.csv <==
support_stratum,classes,reference_frames,prediction_reference_ratio,frame_f1,boundary_f1,mean_logic
lower support,5,5450,0.5559633027522936,0.0,0.0,0.3447619047619047
middle support,5,30500,4.578918032786885,0.04565580948878513,0.05573602206513598,0.39236111589008393
upper support,4,228900,3.076762778505898,0.32018270653991254,0.3503111152648416,0.5688070805064638


==> results/maestro_real_class_breakdown.csv <==
class,clips,frame_f1,boundary_f1,mean_logic,reference_frames,predicted_frames
coffee machine,2,0.0,0.0,0.2857142857142857,750,0
furniture dragging,1,0.0,0.0,0.2857142857142857,50,0
cutlery and dishes,36,0.0,0.0,0.3293650793650794,5700,0
brakes_squeaking,12,0.0,0.0,0.33333333333333326,3200,0
wind_blowing,20,0.0,0.0,0.34285714285714286,5550,0
children voices,15,0.0,0.0,0.3904761904761905,1400,3030
metro leaving,88,0.046077205249921455,0.06818181818181818,0.41329795222571164,4200,29649
door opens/closes,1,0.0,0.0,0.42857142857142855,50,0
metro approaching,79,0.09635772821766884,0.10970464135021096,0.4368659138943586,7400,25970
large_vehicle,210,0.08584411397633535,0.10079365079365078,0.43941949110812706,7650,84038
footsteps,349,0.2106547338866054,0.26838586437440304,0.4877515395437431,31850,167333
birds_singing,311,0.1908915649803284,0.19935691318327975,0.5218667504811569,29850,141963
car,396,0.36882510661103257,0.38257575757575757,0.603591753982677,71050,196975
people talking,396,0.5103594206816836,0.5509259259259259,0.6620182780182781,96150,198000


==> results/maestro_real_class_breakdown_details.csv <==
item,scene,class,frame_f1,boundary_f1,mean_logic,reference_frames,predicted_frames
cafe_restaurant_07_00000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_00000,cafe_restaurant,coffee machine,0.0,0.0,0.2857142857142857,450,0
cafe_restaurant_07_00000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,50,0
cafe_restaurant_07_00000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,484
cafe_restaurant_07_00000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_00500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_00500,cafe_restaurant,coffee machine,0.0,0.0,0.2857142857142857,300,0
cafe_restaurant_07_00500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,100,0
cafe_restaurant_07_00500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,314
cafe_restaurant_07_00500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,496
cafe_restaurant_07_00500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_01000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_01000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,250,0
cafe_restaurant_07_01000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,494
cafe_restaurant_07_01000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,357
cafe_restaurant_07_01000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_01500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_01500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,485
cafe_restaurant_07_01500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,291
cafe_restaurant_07_01500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_02000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_02000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,396
cafe_restaurant_07_02000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,435
cafe_restaurant_07_02000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_02500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,427
cafe_restaurant_07_02500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_02500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,489
cafe_restaurant_07_02500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,334
cafe_restaurant_07_02500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_03000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,353
cafe_restaurant_07_03000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_03000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,498
cafe_restaurant_07_03000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_03500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_03500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,50,0
cafe_restaurant_07_03500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_03500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,435
cafe_restaurant_07_03500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_04000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,472
cafe_restaurant_07_04000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_04000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_04000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_04500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,484
cafe_restaurant_07_04500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_04500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_04500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_05000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,404
cafe_restaurant_07_05000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_05000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,50,0
cafe_restaurant_07_05000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,493
cafe_restaurant_07_05000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,374
cafe_restaurant_07_05000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_05500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,487
cafe_restaurant_07_05500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_05500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_05500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,363
cafe_restaurant_07_05500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_06000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,498
cafe_restaurant_07_06000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_06000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_06000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,239
cafe_restaurant_07_06000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_06500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,376
cafe_restaurant_07_06500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_06500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,497
cafe_restaurant_07_06500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_07000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,488
cafe_restaurant_07_07000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_07000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.42857142857142855,150,0
cafe_restaurant_07_07000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,496
cafe_restaurant_07_07000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,94
cafe_restaurant_07_07000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_07500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,8
cafe_restaurant_07_07500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_07500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.42857142857142855,500,0
cafe_restaurant_07_07500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,310
cafe_restaurant_07_07500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,496
cafe_restaurant_07_07500,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,234
cafe_restaurant_07_07500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_08000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,195
cafe_restaurant_07_08000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_08000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,150,0
cafe_restaurant_07_08000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_08000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,390
cafe_restaurant_07_08000,cafe_restaurant,people talking,0.9473684210526316,1.0,0.6877142857142857,450,500
cafe_restaurant_07_08500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,498
cafe_restaurant_07_08500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_08500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,50,0
cafe_restaurant_07_08500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_08500,cafe_restaurant,furniture dragging,0.0,0.0,0.2857142857142857,50,0
cafe_restaurant_07_08500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,304
cafe_restaurant_07_08500,cafe_restaurant,people talking,0.888888888888889,1.0,0.6591428571428571,400,500
cafe_restaurant_07_09000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_09000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,497
cafe_restaurant_07_09000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,491
cafe_restaurant_07_09000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_09500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_09500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,479
cafe_restaurant_07_09500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,462
cafe_restaurant_07_09500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_10000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_10000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,497
cafe_restaurant_07_10000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_10500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_10500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,496
cafe_restaurant_07_10500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,106
cafe_restaurant_07_10500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_11000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_11000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,200,0
cafe_restaurant_07_11000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,497
cafe_restaurant_07_11000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,418
cafe_restaurant_07_11000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_11500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,466
cafe_restaurant_07_11500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_11500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,100,0
cafe_restaurant_07_11500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,498
cafe_restaurant_07_11500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,310
cafe_restaurant_07_11500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_12000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_12000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_12000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,372
cafe_restaurant_07_12000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_12500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_12500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,488
cafe_restaurant_07_12500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,447
cafe_restaurant_07_12500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_13000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_13000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,422
cafe_restaurant_07_13000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,465
cafe_restaurant_07_13000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_13500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,445
cafe_restaurant_07_13500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_13500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_13500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,424
cafe_restaurant_07_13500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_14000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,345
cafe_restaurant_07_14000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_14000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,499
cafe_restaurant_07_14000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,484
cafe_restaurant_07_14000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_07_14500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,324
cafe_restaurant_07_14500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_07_14500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,200,0
cafe_restaurant_07_14500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,480
cafe_restaurant_07_14500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_00000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,485
cafe_restaurant_08_00000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_00000,cafe_restaurant,children voices,0.0,0.0,0.2857142857142857,100,0
cafe_restaurant_08_00000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_00000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,208
cafe_restaurant_08_00000,cafe_restaurant,people talking,0.9473684210526316,1.0,0.6877142857142857,450,500
cafe_restaurant_08_00500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,490
cafe_restaurant_08_00500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_00500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_00500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,414
cafe_restaurant_08_00500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_01000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_01000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_01000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_01000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,268
cafe_restaurant_08_01000,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,268
cafe_restaurant_08_01000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_01500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,491
cafe_restaurant_08_01500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_01500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_01500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_02000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,499
cafe_restaurant_08_02000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_02000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_02000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,290
cafe_restaurant_08_02000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_02500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,417
cafe_restaurant_08_02500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_02500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_02500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,317
cafe_restaurant_08_02500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_03000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,497
cafe_restaurant_08_03000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_03000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,150,0
cafe_restaurant_08_03000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_03000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,443
cafe_restaurant_08_03000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_03500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,463
cafe_restaurant_08_03500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_03500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_03500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,496
cafe_restaurant_08_03500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_04000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,417
cafe_restaurant_08_04000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_04000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.42857142857142855,200,0
cafe_restaurant_08_04000,cafe_restaurant,footsteps,0.4615384615384615,1.0,0.5162857142857142,150,500
cafe_restaurant_08_04000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,115
cafe_restaurant_08_04000,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,43
cafe_restaurant_08_04000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_04500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_04500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,150,0
cafe_restaurant_08_04500,cafe_restaurant,footsteps,0.5714285714285715,0.6666666666666666,0.406,200,500
cafe_restaurant_08_04500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,482
cafe_restaurant_08_04500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_05000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,404
cafe_restaurant_08_05000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_05000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_05000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,498
cafe_restaurant_08_05000,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,52
cafe_restaurant_08_05000,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,271
cafe_restaurant_08_05000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_05500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,497
cafe_restaurant_08_05500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_05500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_05500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_06000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,497
cafe_restaurant_08_06000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_06000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,498
cafe_restaurant_08_06000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_06500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,490
cafe_restaurant_08_06500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_06500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_06500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,233
cafe_restaurant_08_06500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_07000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,295
cafe_restaurant_08_07000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_07000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_07000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,493
cafe_restaurant_08_07000,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,486
cafe_restaurant_08_07000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_07500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,197
cafe_restaurant_08_07500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_07500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_07500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,392
cafe_restaurant_08_07500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_08000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,423
cafe_restaurant_08_08000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_08000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_08000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,480
cafe_restaurant_08_08000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_08500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,498
cafe_restaurant_08_08500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_08500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_08500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_09000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,499
cafe_restaurant_08_09000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_09000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_09000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,239
cafe_restaurant_08_09000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_09500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,265
cafe_restaurant_08_09500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_09500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,250,0
cafe_restaurant_08_09500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,484
cafe_restaurant_08_09500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_09500,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,495
cafe_restaurant_08_09500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_10000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,483
cafe_restaurant_08_10000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_10000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_10000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,474
cafe_restaurant_08_10000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_10500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,496
cafe_restaurant_08_10500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_10500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_10500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,488
cafe_restaurant_08_10500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_11000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,471
cafe_restaurant_08_11000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_11000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_11000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,104
cafe_restaurant_08_11000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_08_11500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_11500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_11500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_08_11500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,6
cafe_restaurant_08_11500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_13_00000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,454
cafe_restaurant_13_00000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_00000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,495
cafe_restaurant_13_00000,cafe_restaurant,people talking,0.18181818181818182,1.0,0.45914285714285713,50,500
cafe_restaurant_13_00500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_00500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_00500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,324
cafe_restaurant_13_00500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_13_01000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,439
cafe_restaurant_13_01000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_01000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.42857142857142855,100,0
cafe_restaurant_13_01000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,481
cafe_restaurant_13_01000,cafe_restaurant,people talking,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
cafe_restaurant_13_01500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,443
cafe_restaurant_13_01500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_01500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,400,0
cafe_restaurant_13_01500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,81
cafe_restaurant_13_01500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,312
cafe_restaurant_13_01500,cafe_restaurant,people talking,0.6666666666666666,1.0,0.5734285714285713,250,500
cafe_restaurant_13_02000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_02000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_02000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,300,0
cafe_restaurant_13_02000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,214
cafe_restaurant_13_02000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,380
cafe_restaurant_13_02000,cafe_restaurant,people talking,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_02500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_02500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_02500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.42857142857142855,100,0
cafe_restaurant_13_02500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,330
cafe_restaurant_13_02500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,71
cafe_restaurant_13_02500,cafe_restaurant,people talking,0.7499999999999999,0.6666666666666666,0.4611428571428572,300,500
cafe_restaurant_13_03000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,452
cafe_restaurant_13_03000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_03000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,100,0
cafe_restaurant_13_03000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_03000,cafe_restaurant,people talking,0.5714285714285715,0.0,0.2611428571428571,200,500
cafe_restaurant_13_03500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,486
cafe_restaurant_13_03500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_03500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,50,0
cafe_restaurant_13_03500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,178
cafe_restaurant_13_03500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,33
cafe_restaurant_13_03500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_13_04000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_04000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_04000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,397
cafe_restaurant_13_04000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_13_04500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,431
cafe_restaurant_13_04500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_04500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,472
cafe_restaurant_13_04500,cafe_restaurant,people talking,0.18181818181818182,1.0,0.45914285714285713,50,500
cafe_restaurant_13_05000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,487
cafe_restaurant_13_05000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_05000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,250,0
cafe_restaurant_13_05000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,158
cafe_restaurant_13_05000,cafe_restaurant,people talking,0.9473684210526316,1.0,0.6877142857142857,450,500
cafe_restaurant_13_05500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,498
cafe_restaurant_13_05500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_05500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.42857142857142855,50,0
cafe_restaurant_13_05500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,441
cafe_restaurant_13_05500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_13_06000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,456
cafe_restaurant_13_06000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_06000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,350,0
cafe_restaurant_13_06000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,497
cafe_restaurant_13_06000,cafe_restaurant,people talking,0.33333333333333337,1.0,0.4877142857142857,100,500
cafe_restaurant_13_06500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,450
cafe_restaurant_13_06500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_06500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,498
cafe_restaurant_13_06500,cafe_restaurant,people talking,0.4615384615384615,0.6666666666666666,0.30600000000000005,150,500
cafe_restaurant_13_07000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,307
cafe_restaurant_13_07000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_07000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.42857142857142855,100,0
cafe_restaurant_13_07000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,496
cafe_restaurant_13_07000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_13_07500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,452
cafe_restaurant_13_07500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_07500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,50,0
cafe_restaurant_13_07500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,377
cafe_restaurant_13_07500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_13_08000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,115
cafe_restaurant_13_08000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_08000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,346
cafe_restaurant_13_08000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_13_08500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,277
cafe_restaurant_13_08500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_08500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_13_09000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,432
cafe_restaurant_13_09000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_09000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,100,0
cafe_restaurant_13_09000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_13_09500,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,436
cafe_restaurant_13_09500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_09500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,200,0
cafe_restaurant_13_09500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,464
cafe_restaurant_13_09500,cafe_restaurant,people talking,0.888888888888889,0.6666666666666666,0.5182857142857143,400,500
cafe_restaurant_13_10000,cafe_restaurant,birds_singing,0.0,0.0,0.42857142857142855,0,484
cafe_restaurant_13_10000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_13_10000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,81
cafe_restaurant_13_10000,cafe_restaurant,people talking,0.9473684210526316,1.0,0.6877142857142857,450,500
cafe_restaurant_14_00000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_00000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_00000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_00500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_00500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.42857142857142855,100,0
cafe_restaurant_14_00500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_00500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_00500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_01000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_01000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,493
cafe_restaurant_14_01000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_01500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_01500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_01500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,499
cafe_restaurant_14_01500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_02000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_02000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,50,0
cafe_restaurant_14_02000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,496
cafe_restaurant_14_02000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,477
cafe_restaurant_14_02000,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,378
cafe_restaurant_14_02000,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,394
cafe_restaurant_14_02000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_02500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_02500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.42857142857142855,200,0
cafe_restaurant_14_02500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,203
cafe_restaurant_14_02500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,493
cafe_restaurant_14_02500,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,473
cafe_restaurant_14_02500,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,471
cafe_restaurant_14_02500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_03000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_03000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,200,0
cafe_restaurant_14_03000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,396
cafe_restaurant_14_03000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,499
cafe_restaurant_14_03000,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,269
cafe_restaurant_14_03000,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,270
cafe_restaurant_14_03000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_03500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_03500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,369
cafe_restaurant_14_03500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,498
cafe_restaurant_14_03500,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,131
cafe_restaurant_14_03500,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,129
cafe_restaurant_14_03500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_04000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_04000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.42857142857142855,50,0
cafe_restaurant_14_04000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_04000,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,364
cafe_restaurant_14_04000,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,362
cafe_restaurant_14_04000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_04500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_04500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,498
cafe_restaurant_14_04500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_05000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_05000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,422
cafe_restaurant_14_05000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_05000,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,463
cafe_restaurant_14_05000,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,463
cafe_restaurant_14_05000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_05500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_05500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_05500,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,238
cafe_restaurant_14_05500,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,237
cafe_restaurant_14_05500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_06000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_06000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,136
cafe_restaurant_14_06000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_06000,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,498
cafe_restaurant_14_06000,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,499
cafe_restaurant_14_06000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_06500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_06500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,495
cafe_restaurant_14_06500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,497
cafe_restaurant_14_06500,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,131
cafe_restaurant_14_06500,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,416
cafe_restaurant_14_06500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_07000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_07000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,486
cafe_restaurant_14_07000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_07500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_07500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,323
cafe_restaurant_14_07500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_07500,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,57
cafe_restaurant_14_07500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_08000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_08000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,285
cafe_restaurant_14_08000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_08000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_08500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_08500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_08500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,496
cafe_restaurant_14_08500,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,439
cafe_restaurant_14_08500,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,441
cafe_restaurant_14_08500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_09000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_09000,cafe_restaurant,cutlery and dishes,0.0,0.0,0.2857142857142857,250,0
cafe_restaurant_14_09000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,72
cafe_restaurant_14_09000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_09000,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,451
cafe_restaurant_14_09000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_09500,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_09500,cafe_restaurant,cutlery and dishes,0.0,0.0,0.42857142857142855,100,0
cafe_restaurant_14_09500,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,301
cafe_restaurant_14_09500,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_09500,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,464
cafe_restaurant_14_09500,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,463
cafe_restaurant_14_09500,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
cafe_restaurant_14_10000,cafe_restaurant,car,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_10000,cafe_restaurant,footsteps,0.0,0.0,0.42857142857142855,0,402
cafe_restaurant_14_10000,cafe_restaurant,large_vehicle,0.0,0.0,0.42857142857142855,0,500
cafe_restaurant_14_10000,cafe_restaurant,metro approaching,0.0,0.0,0.42857142857142855,0,497
cafe_restaurant_14_10000,cafe_restaurant,metro leaving,0.0,0.0,0.42857142857142855,0,497
cafe_restaurant_14_10000,cafe_restaurant,people talking,1.0,1.0,1.0,500,500
city_center_06_00000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,249
city_center_06_00000,city_center,car,0.5714285714285715,0.6666666666666666,0.3345714285714285,200,500
city_center_06_00000,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_06_00000,city_center,large_vehicle,0.1785063752276867,1.0,0.45863154881190954,50,499
city_center_06_00000,city_center,people talking,0.8235294117647058,1.0,0.6305714285714286,350,500
city_center_06_00500,city_center,car,1.0,1.0,1.0,500,500
city_center_06_00500,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_06_00500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,498
city_center_06_00500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,134
city_center_06_00500,city_center,people talking,1.0,1.0,1.0,500,500
city_center_06_01000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,306
city_center_06_01000,city_center,car,1.0,1.0,1.0,500,500
city_center_06_01000,city_center,footsteps,0.5714285714285715,1.0,0.5448571428571428,200,500
city_center_06_01000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,496
city_center_06_01000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,237
city_center_06_01000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,293
city_center_06_01000,city_center,people talking,1.0,1.0,1.0,500,500
city_center_06_01500,city_center,car,1.0,1.0,1.0,500,500
city_center_06_01500,city_center,children voices,0.0,0.0,0.2857142857142857,350,0
city_center_06_01500,city_center,footsteps,0.7499999999999999,1.0,0.6020000000000001,300,500
city_center_06_01500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,499
city_center_06_01500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,498
city_center_06_01500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,499
city_center_06_01500,city_center,people talking,0.9473684210526316,1.0,0.6877142857142857,450,500
city_center_06_02000,city_center,car,0.33333333333333337,1.0,0.4877142857142857,100,500
city_center_06_02000,city_center,footsteps,0.4615384615384615,1.0,0.5162857142857142,150,500
city_center_06_02000,city_center,large_vehicle,0.9483667017913593,1.0,0.6882336100772974,450,499
city_center_06_02000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,466
city_center_06_02000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,451
city_center_06_02000,city_center,people talking,0.8235294117647058,1.0,0.6305714285714286,350,500
city_center_06_02500,city_center,car,0.8235294117647058,1.0,0.6305714285714286,350,500
city_center_06_02500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_06_02500,city_center,large_vehicle,0.6631016042780749,1.0,0.5728628800917958,250,498
city_center_06_02500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,469
city_center_06_02500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,494
city_center_06_02500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_06_03000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,402
city_center_06_03000,city_center,car,1.0,1.0,1.0,500,500
city_center_06_03000,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_06_03000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,497
city_center_06_03000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,452
city_center_06_03000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_06_03500,city_center,car,1.0,1.0,1.0,500,500
city_center_06_03500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_06_03500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,490
city_center_06_03500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,205
city_center_06_03500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,488
city_center_06_03500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_06_04000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,462
city_center_06_04000,city_center,car,1.0,1.0,1.0,500,500
city_center_06_04000,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_06_04000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,493
city_center_06_04000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,377
city_center_06_04000,city_center,people talking,0.18181818181818182,1.0,0.45914285714285713,50,500
city_center_06_04500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,268
city_center_06_04500,city_center,car,1.0,1.0,1.0,500,500
city_center_06_04500,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_06_04500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,496
city_center_06_04500,city_center,people talking,1.0,1.0,1.0,500,500
city_center_06_05000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,478
city_center_06_05000,city_center,car,1.0,1.0,1.0,500,500
city_center_06_05000,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_06_05000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_06_05000,city_center,people talking,0.6666666666666666,1.0,0.5734285714285713,250,500
city_center_06_05500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,498
city_center_06_05500,city_center,car,1.0,1.0,1.0,500,500
city_center_06_05500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_06_05500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,485
city_center_06_05500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_06_06000,city_center,car,1.0,1.0,1.0,500,500
city_center_06_06000,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_06_06000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,496
city_center_06_06000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,320
city_center_06_06000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,338
city_center_06_06000,city_center,people talking,0.18181818181818182,1.0,0.45914285714285713,50,500
city_center_06_06500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,455
city_center_06_06500,city_center,car,1.0,1.0,1.0,500,500
city_center_06_06500,city_center,children voices,0.0,0.0,0.42857142857142855,0,169
city_center_06_06500,city_center,footsteps,0.888888888888889,1.0,0.6591428571428571,400,500
city_center_06_06500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,496
city_center_06_06500,city_center,people talking,1.0,1.0,1.0,500,500
city_center_06_07000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,477
city_center_06_07000,city_center,car,1.0,1.0,1.0,500,500
city_center_06_07000,city_center,footsteps,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
city_center_06_07000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,493
city_center_06_07000,city_center,people talking,0.8235294117647058,1.0,0.6305714285714286,350,500
city_center_06_07500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_06_07500,city_center,car,0.8235294117647058,0.6666666666666666,0.4917142857142857,350,500
city_center_06_07500,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_06_07500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,93
city_center_06_07500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_06_08000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,447
city_center_06_08000,city_center,car,0.4615384615384615,1.0,0.5162857142857142,150,500
city_center_06_08000,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_06_08000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,362
city_center_06_08000,city_center,people talking,0.4615384615384615,1.0,0.5162857142857142,150,500
city_center_06_08500,city_center,car,0.9473684210526316,1.0,0.6877142857142857,450,500
city_center_06_08500,city_center,footsteps,0.4615384615384615,1.0,0.5162857142857142,150,500
city_center_06_08500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,473
city_center_06_08500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,174
city_center_06_08500,city_center,people talking,1.0,1.0,1.0,500,500
city_center_06_09000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,469
city_center_06_09000,city_center,car,0.4615384615384615,0.5,0.3338095238095238,150,500
city_center_06_09000,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_06_09000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,498
city_center_06_09000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,496
city_center_06_09000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,496
city_center_06_09000,city_center,people talking,1.0,1.0,1.0,500,500
city_center_06_09500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_06_09500,city_center,car,0.9473684210526316,1.0,0.6877142857142857,450,500
city_center_06_09500,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_06_09500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,439
city_center_06_09500,city_center,people talking,0.5714285714285715,1.0,0.5448571428571428,200,500
city_center_06_10000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,133
city_center_06_10000,city_center,car,1.0,1.0,1.0,500,500
city_center_06_10000,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_06_10000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_06_10000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,437
city_center_06_10000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,437
city_center_06_10000,city_center,people talking,0.33333333333333337,1.0,0.4877142857142857,100,500
city_center_06_10500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,448
city_center_06_10500,city_center,car,1.0,1.0,1.0,500,500
city_center_06_10500,city_center,children voices,0.0,0.0,0.42857142857142855,450,0
city_center_06_10500,city_center,footsteps,0.33333333333333337,1.0,0.4877142857142857,100,500
city_center_06_10500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,496
city_center_06_10500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,207
city_center_06_10500,city_center,people talking,1.0,1.0,1.0,500,500
city_center_06_11000,city_center,car,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
city_center_06_11000,city_center,children voices,0.0,0.0,0.2857142857142857,300,0
city_center_06_11000,city_center,footsteps,0.7484355444305383,0.6666666666666666,0.4629258517034068,300,499
city_center_06_11000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_06_11000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,496
city_center_06_11000,city_center,people talking,0.7499999999999999,1.0,0.6020000000000001,300,500
city_center_06_11500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,152
city_center_06_11500,city_center,car,1.0,1.0,1.0,500,500
city_center_06_11500,city_center,footsteps,0.18181818181818182,1.0,0.45914285714285713,50,500
city_center_06_11500,city_center,large_vehicle,0.18315018315018314,0.0,0.17569124423963137,50,496
city_center_06_11500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,495
city_center_06_11500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,495
city_center_06_11500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_00000,city_center,car,1.0,1.0,1.0,500,500
city_center_07_00000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_07_00000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,497
city_center_07_00000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_00500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,338
city_center_07_00500,city_center,car,1.0,1.0,1.0,500,500
city_center_07_00500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,321
city_center_07_00500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_01000,city_center,car,1.0,1.0,1.0,500,500
city_center_07_01000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,413
city_center_07_01000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,267
city_center_07_01000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,191
city_center_07_01000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_01500,city_center,car,1.0,1.0,1.0,500,500
city_center_07_01500,city_center,large_vehicle,0.4615384615384615,0.6666666666666666,0.30600000000000005,150,500
city_center_07_01500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,465
city_center_07_01500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,169
city_center_07_01500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_02000,city_center,car,1.0,1.0,1.0,500,500
city_center_07_02000,city_center,large_vehicle,1.0,1.0,1.0,500,500
city_center_07_02000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,498
city_center_07_02000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,495
city_center_07_02000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_02500,city_center,car,1.0,1.0,1.0,500,500
city_center_07_02500,city_center,large_vehicle,0.6666666666666666,1.0,0.5734285714285713,250,500
city_center_07_02500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,500
city_center_07_02500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,498
city_center_07_02500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_03000,city_center,car,1.0,1.0,1.0,500,500
city_center_07_03000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_07_03000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,498
city_center_07_03000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,496
city_center_07_03000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_03500,city_center,car,1.0,1.0,1.0,500,500
city_center_07_03500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_07_03500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,499
city_center_07_03500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,499
city_center_07_03500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_04000,city_center,car,1.0,1.0,1.0,500,500
city_center_07_04000,city_center,large_vehicle,0.33333333333333337,1.0,0.4877142857142857,100,500
city_center_07_04000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,498
city_center_07_04000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,495
city_center_07_04000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_04500,city_center,car,1.0,1.0,1.0,500,500
city_center_07_04500,city_center,large_vehicle,0.4615384615384615,0.6666666666666666,0.3774285714285714,150,500
city_center_07_04500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,500
city_center_07_04500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,499
city_center_07_04500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_05000,city_center,car,1.0,1.0,1.0,500,500
city_center_07_05000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_07_05000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,500
city_center_07_05000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,499
city_center_07_05000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_05500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,183
city_center_07_05500,city_center,car,1.0,1.0,1.0,500,500
city_center_07_05500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,168
city_center_07_05500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_07_05500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_06000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,497
city_center_07_06000,city_center,car,1.0,1.0,1.0,500,500
city_center_07_06000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,399
city_center_07_06000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,326
city_center_07_06000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,9
city_center_07_06000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_06500,city_center,car,1.0,1.0,1.0,500,500
city_center_07_06500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_07_06500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,498
city_center_07_06500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,495
city_center_07_06500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_07000,city_center,car,1.0,1.0,1.0,500,500
city_center_07_07000,city_center,large_vehicle,0.5714285714285715,0.0,0.2651428571428571,200,500
city_center_07_07000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,498
city_center_07_07000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_07500,city_center,car,1.0,1.0,1.0,500,500
city_center_07_07500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_07_07500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,370
city_center_07_07500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_08000,city_center,car,1.0,1.0,1.0,500,500
city_center_07_08000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_07_08000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,381
city_center_07_08000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,372
city_center_07_08000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_08500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,170
city_center_07_08500,city_center,car,1.0,1.0,1.0,500,500
city_center_07_08500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,79
city_center_07_08500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_07_08500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_09000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,490
city_center_07_09000,city_center,car,0.7499999999999999,0.6666666666666666,0.4611428571428572,300,500
city_center_07_09000,city_center,children voices,0.0,0.0,0.42857142857142855,0,292
city_center_07_09000,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_07_09000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,333
city_center_07_09000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_09500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,499
city_center_07_09500,city_center,car,0.9473684210526316,1.0,0.6877142857142857,450,500
city_center_07_09500,city_center,children voices,0.0,0.0,0.42857142857142855,0,261
city_center_07_09500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_07_09500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,443
city_center_07_09500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_10000,city_center,car,1.0,1.0,1.0,500,500
city_center_07_10000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,438
city_center_07_10000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,312
city_center_07_10000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,268
city_center_07_10000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_10500,city_center,car,1.0,1.0,1.0,500,500
city_center_07_10500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_07_10500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,497
city_center_07_10500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,273
city_center_07_10500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_11000,city_center,car,1.0,1.0,1.0,500,500
city_center_07_11000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_07_11000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,497
city_center_07_11000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,399
city_center_07_11000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_07_11500,city_center,car,1.0,1.0,1.0,500,500
city_center_07_11500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_07_11500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,498
city_center_07_11500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,496
city_center_07_11500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_00000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_12_00000,city_center,brakes_squeaking,0.0,0.0,0.42857142857142855,500,0
city_center_12_00000,city_center,car,1.0,1.0,1.0,500,500
city_center_12_00000,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_12_00000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_00500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,498
city_center_12_00500,city_center,brakes_squeaking,0.0,0.0,0.42857142857142855,500,0
city_center_12_00500,city_center,car,1.0,1.0,1.0,500,500
city_center_12_00500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_12_00500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_01000,city_center,brakes_squeaking,0.0,0.0,0.2857142857142857,450,0
city_center_12_01000,city_center,car,1.0,1.0,1.0,500,500
city_center_12_01000,city_center,large_vehicle,0.18181818181818182,1.0,0.45914285714285713,50,500
city_center_12_01000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_01500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,389
city_center_12_01500,city_center,brakes_squeaking,0.0,0.0,0.2857142857142857,200,0
city_center_12_01500,city_center,car,1.0,1.0,1.0,500,500
city_center_12_01500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_12_01500,city_center,large_vehicle,0.8898776418242492,1.0,0.6596049241339823,400,499
city_center_12_01500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,128
city_center_12_01500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_02000,city_center,car,1.0,1.0,1.0,500,500
city_center_12_02000,city_center,footsteps,0.0,0.0,0.42857142857142855,0,499
city_center_12_02000,city_center,large_vehicle,0.8235294117647058,0.6666666666666666,0.4917142857142857,350,500
city_center_12_02000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_02500,city_center,car,1.0,1.0,1.0,500,500
city_center_12_02500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,497
city_center_12_02500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_12_02500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_03000,city_center,car,1.0,1.0,1.0,500,500
city_center_12_03000,city_center,footsteps,0.0,0.0,0.42857142857142855,0,142
city_center_12_03000,city_center,large_vehicle,0.7499999999999999,1.0,0.6020000000000001,300,500
city_center_12_03000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_03500,city_center,brakes_squeaking,0.0,0.0,0.2857142857142857,100,0
city_center_12_03500,city_center,car,1.0,1.0,1.0,500,500
city_center_12_03500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,305
city_center_12_03500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,493
city_center_12_03500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_04000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,184
city_center_12_04000,city_center,brakes_squeaking,0.0,0.0,0.2857142857142857,250,0
city_center_12_04000,city_center,car,1.0,1.0,1.0,500,500
city_center_12_04000,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_12_04000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,496
city_center_12_04000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_04500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,499
city_center_12_04500,city_center,brakes_squeaking,0.0,0.0,0.2857142857142857,200,0
city_center_12_04500,city_center,car,1.0,1.0,1.0,500,500
city_center_12_04500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_12_04500,city_center,large_vehicle,0.0,0.0,0.2857142857142857,50,0
city_center_12_04500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_05000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,497
city_center_12_05000,city_center,car,1.0,1.0,1.0,500,500
city_center_12_05000,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_12_05000,city_center,large_vehicle,0.0,0.0,0.2857142857142857,50,0
city_center_12_05000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_05500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,498
city_center_12_05500,city_center,car,1.0,1.0,1.0,500,500
city_center_12_05500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_12_05500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,195
city_center_12_05500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_06000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,498
city_center_12_06000,city_center,car,1.0,1.0,1.0,500,500
city_center_12_06000,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_12_06000,city_center,large_vehicle,0.6389776357827476,0.0,0.28638497652582157,200,426
city_center_12_06000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,256
city_center_12_06000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_06500,city_center,car,1.0,1.0,1.0,500,500
city_center_12_06500,city_center,large_vehicle,0.888888888888889,1.0,0.6591428571428571,400,500
city_center_12_06500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_07000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,472
city_center_12_07000,city_center,brakes_squeaking,0.0,0.0,0.42857142857142855,350,0
city_center_12_07000,city_center,car,1.0,1.0,1.0,500,500
city_center_12_07000,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_12_07000,city_center,large_vehicle,0.0,0.0,0.2857142857142857,250,0
city_center_12_07000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_07500,city_center,car,1.0,1.0,1.0,500,500
city_center_12_07500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_12_07500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,475
city_center_12_07500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_08000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,156
city_center_12_08000,city_center,car,1.0,1.0,1.0,500,500
city_center_12_08000,city_center,footsteps,0.0,0.0,0.42857142857142855,0,230
city_center_12_08000,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,500
city_center_12_08000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_08500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,430
city_center_12_08500,city_center,car,1.0,1.0,1.0,500,500
city_center_12_08500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,495
city_center_12_08500,city_center,large_vehicle,0.0,0.0,0.42857142857142855,0,476
city_center_12_08500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_09000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_12_09000,city_center,car,1.0,1.0,1.0,500,500
city_center_12_09000,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_12_09000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_09500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_12_09500,city_center,car,1.0,1.0,1.0,500,500
city_center_12_09500,city_center,footsteps,0.4615384615384615,1.0,0.5162857142857142,150,500
city_center_12_09500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_10000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,498
city_center_12_10000,city_center,car,1.0,1.0,1.0,500,500
city_center_12_10000,city_center,footsteps,0.4615384615384615,1.0,0.5162857142857142,150,500
city_center_12_10000,city_center,large_vehicle,0.570342205323194,0.0,0.26991150442477874,300,226
city_center_12_10000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_10500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,497
city_center_12_10500,city_center,car,1.0,1.0,1.0,500,500
city_center_12_10500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_12_10500,city_center,large_vehicle,0.6531986531986532,0.6666666666666666,0.4282142857142857,400,194
city_center_12_10500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_11000,city_center,car,1.0,1.0,1.0,500,500
city_center_12_11000,city_center,large_vehicle,0.998998998998999,1.0,1.0,500,499
city_center_12_11000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_12_11500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,220
city_center_12_11500,city_center,car,1.0,1.0,1.0,500,500
city_center_12_11500,city_center,footsteps,0.4319654427645788,1.0,0.5100354191263282,100,363
city_center_12_11500,city_center,large_vehicle,0.9754098360655737,1.0,0.7088571428571429,500,476
city_center_12_11500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_14_00000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_14_00000,city_center,brakes_squeaking,0.0,0.0,0.2857142857142857,50,0
city_center_14_00000,city_center,car,0.4615384615384615,1.0,0.5162857142857142,150,500
city_center_14_00000,city_center,footsteps,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
city_center_14_00000,city_center,people talking,0.8235294117647058,0.5,0.44609523809523816,350,500
city_center_14_00500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_14_00500,city_center,brakes_squeaking,0.0,0.0,0.42857142857142855,50,0
city_center_14_00500,city_center,car,1.0,1.0,1.0,500,500
city_center_14_00500,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_14_00500,city_center,people talking,1.0,1.0,1.0,500,500
city_center_14_01000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_14_01000,city_center,brakes_squeaking,0.0,0.0,0.2857142857142857,450,0
city_center_14_01000,city_center,car,1.0,1.0,1.0,500,500
city_center_14_01000,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_14_01000,city_center,large_vehicle,0.5747126436781609,1.0,0.5518433179723502,50,124
city_center_14_01000,city_center,people talking,0.4615384615384615,1.0,0.5162857142857142,150,500
city_center_14_01500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,496
city_center_14_01500,city_center,brakes_squeaking,0.0,0.0,0.2857142857142857,100,0
city_center_14_01500,city_center,car,1.0,1.0,1.0,500,500
city_center_14_01500,city_center,footsteps,0.6666666666666666,1.0,0.5734285714285713,250,500
city_center_14_01500,city_center,large_vehicle,0.7430167597765363,0.5,0.368974358974359,300,416
city_center_14_01500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,45
city_center_14_01500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,215
city_center_14_01500,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_14_02000,city_center,car,1.0,1.0,1.0,500,500
city_center_14_02000,city_center,footsteps,0.5849056603773585,1.0,0.6328571428571428,300,124
city_center_14_02000,city_center,large_vehicle,0.8235294117647058,1.0,0.6305714285714286,350,500
city_center_14_02000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_14_02500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,25
city_center_14_02500,city_center,car,1.0,1.0,1.0,500,500
city_center_14_02500,city_center,footsteps,0.8864142538975501,0.6666666666666666,0.5180722891566265,400,498
city_center_14_02500,city_center,large_vehicle,0.18382352941176472,0.0,0.17582417582417584,50,494
city_center_14_02500,city_center,people talking,0.33333333333333337,1.0,0.4877142857142857,100,500
city_center_14_03000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,497
city_center_14_03000,city_center,car,1.0,1.0,1.0,500,500
city_center_14_03000,city_center,footsteps,0.946259220231823,1.0,0.6876610363584311,450,499
city_center_14_03000,city_center,people talking,1.0,1.0,1.0,500,500
city_center_14_03500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_14_03500,city_center,car,1.0,1.0,1.0,500,500
city_center_14_03500,city_center,footsteps,0.8235294117647058,0.6666666666666666,0.4897142857142857,350,500
city_center_14_03500,city_center,people talking,1.0,1.0,1.0,500,500
city_center_14_04000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_14_04000,city_center,car,1.0,1.0,1.0,500,500
city_center_14_04000,city_center,footsteps,0.8235294117647058,1.0,0.6305714285714286,350,500
city_center_14_04000,city_center,people talking,0.7499999999999999,1.0,0.6020000000000001,300,500
city_center_14_04500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,499
city_center_14_04500,city_center,car,1.0,1.0,1.0,500,500
city_center_14_04500,city_center,footsteps,0.8235294117647058,1.0,0.6305714285714286,350,500
city_center_14_04500,city_center,people talking,0.4615384615384615,1.0,0.5162857142857142,150,500
city_center_14_05000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_14_05000,city_center,car,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
city_center_14_05000,city_center,footsteps,0.888888888888889,1.0,0.6591428571428571,400,500
city_center_14_05000,city_center,people talking,1.0,1.0,1.0,500,500
city_center_14_05500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,499
city_center_14_05500,city_center,car,1.0,1.0,1.0,500,500
city_center_14_05500,city_center,footsteps,0.0,0.0,0.42857142857142855,0,500
city_center_14_05500,city_center,large_vehicle,0.983050847457627,1.0,0.7119047619047619,300,290
city_center_14_05500,city_center,people talking,0.6666666666666666,1.0,0.5734285714285713,250,500
city_center_14_06000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,152
city_center_14_06000,city_center,car,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
city_center_14_06000,city_center,footsteps,0.8679245283018869,1.0,0.6857142857142857,150,115
city_center_14_06000,city_center,large_vehicle,0.8165680473372782,1.0,0.6297258297258297,350,495
city_center_14_06000,city_center,people talking,0.8235294117647058,1.0,0.6305714285714286,350,500
city_center_14_06500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_14_06500,city_center,car,0.4615384615384615,1.0,0.5162857142857142,150,500
city_center_14_06500,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_14_06500,city_center,people talking,1.0,1.0,1.0,500,500
city_center_14_07000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,500
city_center_14_07000,city_center,car,0.7499999999999999,0.6666666666666666,0.39171428571428574,300,500
city_center_14_07000,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_14_07000,city_center,people talking,1.0,1.0,1.0,500,500
city_center_14_07500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,494
city_center_14_07500,city_center,car,1.0,1.0,1.0,500,500
city_center_14_07500,city_center,footsteps,1.0,1.0,1.0,500,500
city_center_14_07500,city_center,large_vehicle,0.4924623115577889,1.0,0.6228571428571428,150,49
city_center_14_07500,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,34
city_center_14_07500,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,42
city_center_14_07500,city_center,people talking,0.8235294117647058,1.0,0.6305714285714286,350,500
city_center_14_08000,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,364
city_center_14_08000,city_center,car,1.0,1.0,1.0,500,500
city_center_14_08000,city_center,footsteps,0.7499999999999999,1.0,0.6020000000000001,300,500
city_center_14_08000,city_center,large_vehicle,0.5714285714285715,1.0,0.5448571428571428,200,500
city_center_14_08000,city_center,metro approaching,0.0,0.0,0.42857142857142855,0,401
city_center_14_08000,city_center,metro leaving,0.0,0.0,0.42857142857142855,0,437
city_center_14_08000,city_center,people talking,0.0,0.0,0.42857142857142855,0,500
city_center_14_08500,city_center,birds_singing,0.0,0.0,0.42857142857142855,0,471
city_center_14_08500,city_center,car,0.9473684210526316,1.0,0.6877142857142857,450,500
city_center_14_08500,city_center,footsteps,0.7528230865746549,0.6666666666666666,0.39278528312733546,300,497
city_center_14_08500,city_center,people talking,0.4615384615384615,1.0,0.5162857142857142,150,500
grocery_store_03_00000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_00000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_00000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,493
grocery_store_03_00000,grocery_store,people talking,0.9473684210526316,1.0,0.6877142857142857,450,500
grocery_store_03_00500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,481
grocery_store_03_00500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_00500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,486
grocery_store_03_00500,grocery_store,large_vehicle,0.0,0.0,0.42857142857142855,0,191
grocery_store_03_00500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_03_01000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_01000,grocery_store,car,0.0,0.0,0.42857142857142855,0,495
grocery_store_03_01000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,498
grocery_store_03_01000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_03_01500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_01500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_01500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,497
grocery_store_03_01500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_03_02000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_02000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_02000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_02000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_03_02500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,498
grocery_store_03_02500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_02500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,498
grocery_store_03_02500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_03_03000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_03000,grocery_store,car,0.0,0.0,0.42857142857142855,0,496
grocery_store_03_03000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,498
grocery_store_03_03000,grocery_store,large_vehicle,0.0,0.0,0.42857142857142855,0,93
grocery_store_03_03000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_03_03500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,498
grocery_store_03_03500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_03500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,499
grocery_store_03_03500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_03_04000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,481
grocery_store_03_04000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_04000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,486
grocery_store_03_04000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_03_04500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,316
grocery_store_03_04500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_04500,grocery_store,footsteps,0.33333333333333337,1.0,0.4877142857142857,100,500
grocery_store_03_04500,grocery_store,people talking,0.6666666666666666,1.0,0.5734285714285713,250,500
grocery_store_03_05000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,497
grocery_store_03_05000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_05000,grocery_store,footsteps,0.18181818181818182,1.0,0.45914285714285713,50,500
grocery_store_03_05000,grocery_store,large_vehicle,0.0,0.0,0.42857142857142855,0,36
grocery_store_03_05000,grocery_store,people talking,0.9473684210526316,1.0,0.6877142857142857,450,500
grocery_store_03_05500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,404
grocery_store_03_05500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_05500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,497
grocery_store_03_05500,grocery_store,large_vehicle,0.0,0.0,0.42857142857142855,0,428
grocery_store_03_05500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_03_06000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,17
grocery_store_03_06000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_06000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_06000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_03_06500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,488
grocery_store_03_06500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_06500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_06500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_03_07000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,498
grocery_store_03_07000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_07000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,498
grocery_store_03_07000,grocery_store,people talking,0.4615384615384615,0.5,0.3338095238095238,150,500
grocery_store_03_07500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,489
grocery_store_03_07500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_07500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,496
grocery_store_03_07500,grocery_store,large_vehicle,0.0,0.0,0.42857142857142855,0,42
grocery_store_03_07500,grocery_store,people talking,0.6666666666666666,1.0,0.5734285714285713,250,500
grocery_store_03_08000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,454
grocery_store_03_08000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_08000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,476
grocery_store_03_08000,grocery_store,large_vehicle,0.0,0.0,0.42857142857142855,0,297
grocery_store_03_08000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_03_08500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,485
grocery_store_03_08500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_03_08500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,487
grocery_store_03_08500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_00000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_00000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_00000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,496
grocery_store_04_00000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_00500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_00500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_00500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_00500,grocery_store,people talking,0.7499999999999999,0.6666666666666666,0.4611428571428572,300,500
grocery_store_04_01000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_01000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_01000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,498
grocery_store_04_01000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_01500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_01500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_01500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_01500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_02000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_02000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_02000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_02000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_02500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_02500,grocery_store,car,0.0,0.0,0.42857142857142855,0,495
grocery_store_04_02500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_02500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_03000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_03000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_03000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_03000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_03500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_03500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_03500,grocery_store,footsteps,0.18181818181818182,0.0,0.17542857142857146,50,500
grocery_store_04_03500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_04000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_04000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_04000,grocery_store,footsteps,0.18181818181818182,1.0,0.45914285714285713,50,500
grocery_store_04_04000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_04500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_04500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_04500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_04500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_05000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_05000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_05000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_05000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_05500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_05500,grocery_store,car,0.0,0.0,0.42857142857142855,0,311
grocery_store_04_05500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_05500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_06000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_06000,grocery_store,car,0.0,0.0,0.42857142857142855,0,347
grocery_store_04_06000,grocery_store,footsteps,0.18181818181818182,0.0,0.17542857142857146,50,500
grocery_store_04_06000,grocery_store,people talking,0.9473684210526316,1.0,0.6877142857142857,450,500
grocery_store_04_06500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_06500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_06500,grocery_store,footsteps,0.33333333333333337,0.6666666666666666,0.2774285714285714,100,500
grocery_store_04_06500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_07000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_07000,grocery_store,car,0.0,0.0,0.42857142857142855,0,497
grocery_store_04_07000,grocery_store,footsteps,0.6666666666666666,1.0,0.5734285714285713,250,500
grocery_store_04_07000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_07500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_07500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_07500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_07500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_08000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_08000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_08000,grocery_store,footsteps,0.18214936247723132,0.0,0.1754938448325222,50,499
grocery_store_04_08000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_04_08500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_08500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_08500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_04_08500,grocery_store,large_vehicle,0.0,0.0,0.42857142857142855,0,249
grocery_store_04_08500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_12_00000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,489
grocery_store_12_00000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_00000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,498
grocery_store_12_00000,grocery_store,people talking,0.4615384615384615,1.0,0.5162857142857142,150,500
grocery_store_12_00500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_00500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_00500,grocery_store,footsteps,0.4615384615384615,0.0,0.2325714285714286,150,500
grocery_store_12_00500,grocery_store,people talking,0.7499999999999999,0.6666666666666666,0.39171428571428574,300,500
grocery_store_12_01000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,498
grocery_store_12_01000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_01000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_01000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_12_01500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_01500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_01500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_01500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_12_02000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,497
grocery_store_12_02000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_02000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_02000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_12_02500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,437
grocery_store_12_02500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_02500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_02500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_12_03000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,490
grocery_store_12_03000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_03000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,498
grocery_store_12_03000,grocery_store,people talking,0.888888888888889,0.6666666666666666,0.5182857142857143,400,500
grocery_store_12_03500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,497
grocery_store_12_03500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_03500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_03500,grocery_store,people talking,0.6666666666666666,0.5,0.3433333333333334,250,500
grocery_store_12_04000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,498
grocery_store_12_04000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_04000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_04000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_12_04500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,498
grocery_store_12_04500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_04500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,498
grocery_store_12_04500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_12_05000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_05000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_05000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_05000,grocery_store,people talking,0.7499999999999999,1.0,0.6020000000000001,300,500
grocery_store_12_05500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,382
grocery_store_12_05500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_05500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,497
grocery_store_12_05500,grocery_store,people talking,0.4615384615384615,1.0,0.5162857142857142,150,500
grocery_store_12_06000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,482
grocery_store_12_06000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_06000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_06000,grocery_store,people talking,0.888888888888889,1.0,0.6591428571428571,400,500
grocery_store_12_07000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,414
grocery_store_12_07000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_07000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_07000,grocery_store,large_vehicle,0.0,0.0,0.42857142857142855,0,46
grocery_store_12_07000,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_12_07500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,498
grocery_store_12_07500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_07500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_07500,grocery_store,people talking,1.0,1.0,1.0,500,500
grocery_store_12_08000,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_08000,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_08000,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_08000,grocery_store,large_vehicle,0.0,0.0,0.42857142857142855,0,405
grocery_store_12_08000,grocery_store,people talking,0.888888888888889,0.6666666666666666,0.4488571428571429,400,500
grocery_store_12_08500,grocery_store,birds_singing,0.0,0.0,0.42857142857142855,0,473
grocery_store_12_08500,grocery_store,car,0.0,0.0,0.42857142857142855,0,500
grocery_store_12_08500,grocery_store,footsteps,0.0,0.0,0.42857142857142855,0,498
grocery_store_12_08500,grocery_store,people talking,0.5714285714285715,1.0,0.5448571428571428,200,500
metro_station_04_00000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_00000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_00000,metro_station,footsteps,0.8235294117647058,1.0,0.6305714285714286,350,500
metro_station_04_00000,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_00500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_00500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_00500,metro_station,children voices,0.0,0.0,0.42857142857142855,0,100
metro_station_04_00500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_04_00500,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_01000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_01000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_01000,metro_station,children voices,0.0,0.0,0.42857142857142855,0,494
metro_station_04_01000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_04_01000,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_01500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_01500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_01500,metro_station,footsteps,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
metro_station_04_01500,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_02000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_02000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_02000,metro_station,footsteps,0.9473684210526316,1.0,0.6877142857142857,450,500
metro_station_04_02000,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_02500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_02500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_02500,metro_station,children voices,0.0,0.0,0.42857142857142855,0,165
metro_station_04_02500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_04_02500,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_03000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_03000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_03000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_04_03000,metro_station,people talking,0.888888888888889,0.6666666666666666,0.5202857142857144,400,500
metro_station_04_03500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_03500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_03500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_04_03500,metro_station,people talking,0.5714285714285715,1.0,0.5448571428571428,200,500
metro_station_04_04000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_04000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_04000,metro_station,footsteps,0.5714285714285715,0.0,0.2611428571428571,200,500
metro_station_04_04000,metro_station,people talking,0.8235294117647058,0.6666666666666666,0.4897142857142857,350,500
metro_station_04_04500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_04500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_04500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_04_04500,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_05000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_05000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_05000,metro_station,footsteps,0.7499999999999999,1.0,0.6020000000000001,300,500
metro_station_04_05000,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_05500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_05500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_05500,metro_station,footsteps,0.6666666666666666,1.0,0.5734285714285713,250,500
metro_station_04_05500,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_06000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_06000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_06000,metro_station,footsteps,0.18181818181818182,0.0,0.17542857142857146,50,500
metro_station_04_06000,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_06500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_06500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_06500,metro_station,footsteps,0.18181818181818182,0.0,0.17542857142857146,50,500
metro_station_04_06500,metro_station,metro approaching,0.0,0.0,0.42857142857142855,150,0
metro_station_04_06500,metro_station,people talking,0.7499999999999999,0.5,0.4175238095238095,300,500
metro_station_04_07000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_07000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_07000,metro_station,children voices,0.0,0.0,0.42857142857142855,0,438
metro_station_04_07000,metro_station,footsteps,0.18181818181818182,1.0,0.45914285714285713,50,500
metro_station_04_07000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,326
metro_station_04_07000,metro_station,metro approaching,0.6149584487534626,1.0,0.6362857142857142,500,222
metro_station_04_07000,metro_station,metro leaving,0.0,0.0,0.42857142857142855,0,234
metro_station_04_07000,metro_station,people talking,0.5714285714285715,1.0,0.5448571428571428,200,500
metro_station_04_07500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_07500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_04_07500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,500
metro_station_04_07500,metro_station,metro approaching,0.9979959919839679,1.0,1.0,500,498
metro_station_04_07500,metro_station,metro leaving,0.0,0.0,0.42857142857142855,0,499
metro_station_04_07500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_04_08000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,320
metro_station_04_08000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_08000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_04_08000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,496
metro_station_04_08000,metro_station,metro approaching,0.0,0.0,0.2857142857142857,350,0
metro_station_04_08000,metro_station,people talking,0.5714285714285715,0.6666666666666666,0.3345714285714285,200,500
metro_station_04_08500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,437
metro_station_04_08500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_08500,metro_station,footsteps,0.33333333333333337,1.0,0.4877142857142857,100,500
metro_station_04_08500,metro_station,people talking,0.33333333333333337,0.6666666666666666,0.34885714285714287,100,500
metro_station_04_09000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,495
metro_station_04_09000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_09000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_04_09000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,465
metro_station_04_09000,metro_station,metro approaching,0.0,0.0,0.2857142857142857,150,0
metro_station_04_09000,metro_station,metro leaving,0.10606060606060606,0.6666666666666666,0.368,250,14
metro_station_04_09000,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_04_09500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_09500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_04_09500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,500
metro_station_04_09500,metro_station,metro approaching,0.6097560975609756,1.0,0.556077694235589,200,456
metro_station_04_09500,metro_station,metro leaving,0.5839416058394161,0.0,0.26480117820324006,200,485
metro_station_04_09500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_04_10000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,449
metro_station_04_10000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_10000,metro_station,footsteps,0.5714285714285715,1.0,0.5448571428571428,200,500
metro_station_04_10000,metro_station,metro approaching,0.0,0.0,0.2857142857142857,100,0
metro_station_04_10000,metro_station,people talking,0.8235294117647058,1.0,0.6305714285714286,350,500
metro_station_04_10500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_10500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_10500,metro_station,footsteps,0.18181818181818182,1.0,0.45914285714285713,50,500
metro_station_04_10500,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_11000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_11000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_11000,metro_station,footsteps,0.33333333333333337,1.0,0.4877142857142857,100,500
metro_station_04_11000,metro_station,metro leaving,0.0,0.0,0.2857142857142857,100,0
metro_station_04_11000,metro_station,people talking,0.18181818181818182,1.0,0.45914285714285713,50,500
metro_station_04_11500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_11500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_11500,metro_station,children voices,0.0,0.0,0.42857142857142855,0,496
metro_station_04_11500,metro_station,footsteps,1.0,1.0,1.0,500,500
metro_station_04_11500,metro_station,metro leaving,0.0,0.0,0.42857142857142855,150,0
metro_station_04_11500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_04_12000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,493
metro_station_04_12000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_12000,metro_station,children voices,0.0,0.0,0.42857142857142855,0,119
metro_station_04_12000,metro_station,footsteps,0.4615384615384615,1.0,0.5162857142857142,150,500
metro_station_04_12000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,294
metro_station_04_12000,metro_station,metro leaving,0.0,0.0,0.42857142857142855,500,0
metro_station_04_12000,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_04_12500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_12500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_12500,metro_station,footsteps,0.5714285714285715,1.0,0.5448571428571428,200,500
metro_station_04_12500,metro_station,people talking,0.5714285714285715,0.5,0.31476190476190474,200,500
metro_station_04_13000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_13000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_13000,metro_station,footsteps,0.8235294117647058,1.0,0.6305714285714286,350,500
metro_station_04_13000,metro_station,people talking,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
metro_station_04_13500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_13500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_13500,metro_station,footsteps,0.33333333333333337,0.0,0.204,100,500
metro_station_04_13500,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_14000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_14000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_14000,metro_station,footsteps,0.18181818181818182,1.0,0.45914285714285713,50,500
metro_station_04_14000,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_04_14500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_04_14500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_04_14500,metro_station,footsteps,0.5714285714285715,1.0,0.5448571428571428,200,500
metro_station_04_14500,metro_station,metro approaching,0.0,0.0,0.2857142857142857,150,0
metro_station_04_14500,metro_station,metro leaving,0.0,0.0,0.42857142857142855,100,0
metro_station_04_14500,metro_station,people talking,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
metro_station_05_00000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,88
metro_station_05_00000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_00000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_05_00000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,500
metro_station_05_00000,metro_station,metro leaving,0.6820428336079076,0.6666666666666666,0.4328571428571429,400,207
metro_station_05_00000,metro_station,people talking,0.18181818181818182,0.0,0.17542857142857146,50,500
metro_station_05_00500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_00500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_00500,metro_station,footsteps,0.33333333333333337,0.0,0.204,100,500
metro_station_05_00500,metro_station,metro leaving,0.0,0.0,0.2857142857142857,200,0
metro_station_05_00500,metro_station,people talking,0.33333333333333337,1.0,0.4877142857142857,100,500
metro_station_05_01000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_01000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_01000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_05_01000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,101
metro_station_05_01000,metro_station,metro approaching,0.0,0.0,0.2857142857142857,100,0
metro_station_05_01000,metro_station,metro leaving,0.0,0.0,0.42857142857142855,250,0
metro_station_05_01000,metro_station,people talking,0.4615384615384615,1.0,0.5162857142857142,150,500
metro_station_05_01500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,151
metro_station_05_01500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_01500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_05_01500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,476
metro_station_05_01500,metro_station,metro approaching,0.0,0.0,0.42857142857142855,500,0
metro_station_05_01500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_02000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_02000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_02000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_05_02000,metro_station,metro approaching,0.0,0.0,0.42857142857142855,500,0
metro_station_05_02000,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_02500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_02500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_02500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_05_02500,metro_station,metro leaving,0.0,0.0,0.42857142857142855,350,0
metro_station_05_02500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_03000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,430
metro_station_05_03000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_03000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_05_03000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,447
metro_station_05_03000,metro_station,metro approaching,0.0,0.0,0.2857142857142857,200,0
metro_station_05_03000,metro_station,metro leaving,0.0,0.0,0.2857142857142857,350,0
metro_station_05_03000,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_03500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,277
metro_station_05_03500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_03500,metro_station,footsteps,0.6666666666666666,1.0,0.5734285714285713,250,500
metro_station_05_03500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,499
metro_station_05_03500,metro_station,metro approaching,0.0,0.0,0.2857142857142857,450,0
metro_station_05_03500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_04000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_04000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_04000,metro_station,footsteps,0.8235294117647058,0.6666666666666666,0.4917142857142857,350,500
metro_station_05_04000,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_04500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_04500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_04500,metro_station,footsteps,0.18181818181818182,1.0,0.45914285714285713,50,500
metro_station_05_04500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_05000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_05000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_05000,metro_station,footsteps,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
metro_station_05_05000,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_05500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_05500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_05500,metro_station,footsteps,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
metro_station_05_05500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_06000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_06000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_06000,metro_station,footsteps,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
metro_station_05_06000,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_06500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_06500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_06500,metro_station,footsteps,1.0,1.0,1.0,500,500
metro_station_05_06500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_07000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_07000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_07000,metro_station,footsteps,1.0,1.0,1.0,500,500
metro_station_05_07000,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_07500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_07500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_07500,metro_station,footsteps,1.0,1.0,1.0,500,500
metro_station_05_07500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_08000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_08000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_08000,metro_station,footsteps,1.0,1.0,1.0,500,500
metro_station_05_08000,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_05_08500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_08500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_08500,metro_station,footsteps,1.0,1.0,1.0,500,500
metro_station_05_08500,metro_station,people talking,0.7499999999999999,0.6666666666666666,0.39171428571428574,300,500
metro_station_05_09000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_09000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_09000,metro_station,footsteps,1.0,1.0,1.0,500,500
metro_station_05_09000,metro_station,people talking,0.18181818181818182,1.0,0.45914285714285713,50,500
metro_station_05_09500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_09500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_09500,metro_station,footsteps,0.33333333333333337,1.0,0.4877142857142857,100,500
metro_station_05_09500,metro_station,people talking,0.6666666666666666,1.0,0.5734285714285713,250,500
metro_station_05_10000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_10000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_10000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_05_10000,metro_station,metro approaching,0.0,0.0,0.42857142857142855,100,0
metro_station_05_10000,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_05_10500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_05_10500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_10500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_05_10500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,197
metro_station_05_10500,metro_station,metro approaching,0.22695035460992907,1.0,0.5911428571428571,500,64
metro_station_05_10500,metro_station,metro leaving,0.0,0.0,0.0,150,139
metro_station_05_10500,metro_station,people talking,0.33333333333333337,1.0,0.4877142857142857,100,500
metro_station_05_11000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_11000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,500
metro_station_05_11000,metro_station,metro approaching,0.9604989604989606,1.0,0.7048571428571428,500,462
metro_station_05_11000,metro_station,metro leaving,0.3527336860670194,1.0,0.49189354542673597,100,467
metro_station_05_11000,metro_station,people talking,0.4615384615384615,0.6666666666666666,0.30600000000000005,150,500
metro_station_05_11500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,176
metro_station_05_11500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_05_11500,metro_station,door opens/closes,0.0,0.0,0.42857142857142855,50,0
metro_station_05_11500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,351
metro_station_05_11500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,499
metro_station_05_11500,metro_station,metro approaching,0.0,0.0,0.2857142857142857,200,0
metro_station_05_11500,metro_station,people talking,0.5714285714285715,0.6666666666666666,0.406,200,500
metro_station_12_00000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_12_00000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_00000,metro_station,children voices,0.0,0.0,0.2857142857142857,200,0
metro_station_12_00000,metro_station,footsteps,0.9473684210526316,1.0,0.6877142857142857,450,500
metro_station_12_00000,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_12_00500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,499
metro_station_12_00500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_00500,metro_station,footsteps,0.888888888888889,0.6666666666666666,0.5182857142857143,400,500
metro_station_12_00500,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_12_01000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_12_01000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_01000,metro_station,children voices,0.0,0.0,0.42857142857142855,0,496
metro_station_12_01000,metro_station,footsteps,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
metro_station_12_01000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,158
metro_station_12_01000,metro_station,people talking,0.7499999999999999,1.0,0.6020000000000001,300,500
metro_station_12_01500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,498
metro_station_12_01500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_01500,metro_station,footsteps,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
metro_station_12_01500,metro_station,people talking,0.33333333333333337,1.0,0.4877142857142857,100,500
metro_station_12_02000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_12_02000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_02000,metro_station,footsteps,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
metro_station_12_02000,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_12_02500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,500
metro_station_12_02500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_02500,metro_station,footsteps,0.8235294117647058,1.0,0.6305714285714286,350,500
metro_station_12_02500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,2
metro_station_12_02500,metro_station,metro approaching,0.0,0.0,0.42857142857142855,200,0
metro_station_12_02500,metro_station,people talking,0.9473684210526316,1.0,0.6877142857142857,450,500
metro_station_12_03000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_03000,metro_station,footsteps,0.18181818181818182,1.0,0.45914285714285713,50,500
metro_station_12_03000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,499
metro_station_12_03000,metro_station,metro approaching,0.9550679205851619,1.0,0.7034285714285714,500,457
metro_station_12_03000,metro_station,metro leaving,0.198019801980198,1.0,0.4621664050235479,50,455
metro_station_12_03000,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_12_03500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_03500,metro_station,footsteps,0.1785063752276867,1.0,0.45863154881190954,50,499
metro_station_12_03500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,500
metro_station_12_03500,metro_station,metro approaching,0.18214936247723132,0.0,0.1754938448325222,50,499
metro_station_12_03500,metro_station,metro leaving,0.1785063752276867,1.0,0.45863154881190954,50,499
metro_station_12_03500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_12_04000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,207
metro_station_12_04000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_04000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_12_04000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,499
metro_station_12_04000,metro_station,metro approaching,0.0,0.0,0.2857142857142857,150,0
metro_station_12_04000,metro_station,people talking,0.9473684210526316,1.0,0.6877142857142857,450,500
metro_station_12_04500,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,498
metro_station_12_04500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_04500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_12_04500,metro_station,people talking,1.0,1.0,1.0,500,500
metro_station_12_05000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,494
metro_station_12_05000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_05000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_12_05000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,174
metro_station_12_05000,metro_station,metro leaving,0.0,0.0,0.42857142857142855,100,0
metro_station_12_05000,metro_station,people talking,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
metro_station_12_05500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_05500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_12_05500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,489
metro_station_12_05500,metro_station,metro approaching,0.0,0.0,0.42857142857142855,0,434
metro_station_12_05500,metro_station,metro leaving,0.9293361884368309,1.0,0.6968571428571428,500,434
metro_station_12_05500,metro_station,people talking,0.8235294117647058,0.0,0.34685714285714286,350,500
metro_station_12_06000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_06000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_12_06000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,500
metro_station_12_06000,metro_station,metro approaching,0.888888888888889,0.6666666666666666,0.4488571428571429,400,500
metro_station_12_06000,metro_station,metro leaving,0.330550918196995,0.6666666666666666,0.348411107930146,100,499
metro_station_12_06000,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_12_06500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_06500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_12_06500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,500
metro_station_12_06500,metro_station,metro approaching,1.0,1.0,1.0,500,500
metro_station_12_06500,metro_station,metro leaving,0.0,0.0,0.42857142857142855,0,499
metro_station_12_06500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_12_07000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_07000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_12_07000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,500
metro_station_12_07000,metro_station,metro approaching,0.820754716981132,1.0,0.6302352266207688,350,498
metro_station_12_07000,metro_station,metro leaving,0.0,0.0,0.42857142857142855,0,499
metro_station_12_07000,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_12_07500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_07500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_12_07500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,500
metro_station_12_07500,metro_station,metro approaching,0.3552397868561279,0.0,0.20888614625115706,100,463
metro_station_12_07500,metro_station,metro leaving,0.0,0.0,0.42857142857142855,0,424
metro_station_12_07500,metro_station,people talking,0.18181818181818182,0.0,0.17542857142857146,50,500
metro_station_12_08000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_08000,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_12_08000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,500
metro_station_12_08000,metro_station,metro approaching,0.0,0.0,0.42857142857142855,0,483
metro_station_12_08000,metro_station,metro leaving,0.3597122302158273,0.0,0.2098997493734336,100,456
metro_station_12_08000,metro_station,people talking,0.18181818181818182,1.0,0.45914285714285713,50,500
metro_station_12_08500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_08500,metro_station,footsteps,0.0,0.0,0.42857142857142855,0,500
metro_station_12_08500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,500
metro_station_12_08500,metro_station,metro approaching,0.0,0.0,0.42857142857142855,0,500
metro_station_12_08500,metro_station,metro leaving,0.333889816360601,0.0,0.20813054680790152,100,499
metro_station_12_08500,metro_station,people talking,0.0,0.0,0.42857142857142855,0,500
metro_station_12_09000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_09000,metro_station,footsteps,0.7499999999999999,1.0,0.6020000000000001,300,500
metro_station_12_09000,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,452
metro_station_12_09000,metro_station,people talking,0.9473684210526316,1.0,0.6877142857142857,450,500
metro_station_12_09500,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_09500,metro_station,footsteps,0.7437185929648241,0.6666666666666666,0.46025345622119823,300,496
metro_station_12_09500,metro_station,large_vehicle,0.0,0.0,0.42857142857142855,0,338
metro_station_12_09500,metro_station,people talking,0.7499999999999999,0.6666666666666666,0.4611428571428572,300,500
metro_station_12_10000,metro_station,birds_singing,0.0,0.0,0.42857142857142855,0,498
metro_station_12_10000,metro_station,car,0.0,0.0,0.42857142857142855,0,500
metro_station_12_10000,metro_station,footsteps,1.0,1.0,1.0,500,500
metro_station_12_10000,metro_station,metro leaving,0.0,0.0,0.2857142857142857,100,0
metro_station_12_10000,metro_station,people talking,0.8235294117647058,1.0,0.6305714285714286,350,500
residential_area_04_00000,residential_area,birds_singing,0.8958566629339305,1.0,0.6624166908142567,400,493
residential_area_04_00000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_00000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_00000,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,496
residential_area_04_00000,residential_area,metro approaching,0.0,0.0,0.42857142857142855,0,461
residential_area_04_00000,residential_area,metro leaving,0.0,0.0,0.42857142857142855,0,474
residential_area_04_00000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_00500,residential_area,birds_singing,0.0,0.0,0.42857142857142855,500,0
residential_area_04_00500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_00500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,268
residential_area_04_00500,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,500
residential_area_04_00500,residential_area,metro approaching,0.0,0.0,0.42857142857142855,0,499
residential_area_04_00500,residential_area,metro leaving,0.0,0.0,0.42857142857142855,0,499
residential_area_04_00500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_01000,residential_area,birds_singing,0.8901220865704773,1.0,0.6874285714285715,500,401
residential_area_04_01000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_01000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_01000,residential_area,metro approaching,0.0,0.0,0.42857142857142855,0,494
residential_area_04_01000,residential_area,metro leaving,0.0,0.0,0.42857142857142855,0,494
residential_area_04_01000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_01500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_01500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_01500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_01500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_02000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_02000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_02000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_02000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_02500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_02500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_02500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_02500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_03000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_03000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_03000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_03000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_03500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_03500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_03500,residential_area,footsteps,0.33333333333333337,1.0,0.4877142857142857,100,500
residential_area_04_03500,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,10
residential_area_04_03500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_04000,residential_area,birds_singing,0.9847715736040609,1.0,0.7114285714285715,500,485
residential_area_04_04000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_04000,residential_area,footsteps,1.0,1.0,1.0,500,500
residential_area_04_04000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_04500,residential_area,birds_singing,0.998998998998999,1.0,1.0,500,499
residential_area_04_04500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_04500,residential_area,footsteps,0.33333333333333337,1.0,0.4877142857142857,100,500
residential_area_04_04500,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,371
residential_area_04_04500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_05000,residential_area,birds_singing,0.9979959919839679,1.0,1.0,500,498
residential_area_04_05000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_05000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,499
residential_area_04_05000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_05500,residential_area,birds_singing,0.9023051591657518,1.0,0.6902857142857143,500,411
residential_area_04_05500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_05500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_05500,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,494
residential_area_04_05500,residential_area,metro leaving,0.0,0.0,0.42857142857142855,0,494
residential_area_04_05500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_06000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_06000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_06000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_06000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_06500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_06500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_06500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_06500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_07000,residential_area,birds_singing,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
residential_area_04_07000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_07000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_07000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_07500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_07500,residential_area,car,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
residential_area_04_07500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_07500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_08000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_08000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_08000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_08000,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,104
residential_area_04_08000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_08500,residential_area,birds_singing,0.4802431610942249,1.0,0.6180000000000001,500,158
residential_area_04_08500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_08500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_08500,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,495
residential_area_04_08500,residential_area,metro approaching,0.0,0.0,0.42857142857142855,0,496
residential_area_04_08500,residential_area,metro leaving,0.0,0.0,0.42857142857142855,0,495
residential_area_04_08500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_09000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_09000,residential_area,car,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
residential_area_04_09000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_09000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_09500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_09500,residential_area,car,0.7499999999999999,0.6666666666666666,0.39171428571428574,300,500
residential_area_04_09500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_09500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_09500,residential_area,wind_blowing,0.0,0.0,0.2857142857142857,150,0
residential_area_04_10000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_10000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_04_10000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_10000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_04_10500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_04_10500,residential_area,car,0.18181818181818182,1.0,0.45914285714285713,50,500
residential_area_04_10500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_04_10500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_00000,residential_area,birds_singing,0.89086859688196,1.0,0.6600688468158348,400,498
residential_area_05_00000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_05_00000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,496
residential_area_05_00000,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,373
residential_area_05_00000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_00500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_00500,residential_area,car,0.7804878048780488,0.6666666666666666,0.4271128271128271,450,370
residential_area_05_00500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_00500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_00500,residential_area,wind_blowing,0.0,0.0,0.2857142857142857,150,0
residential_area_05_01000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_01000,residential_area,car,0.0,0.0,0.0,200,194
residential_area_05_01000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_01000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_01000,residential_area,wind_blowing,0.0,0.0,0.42857142857142855,150,0
residential_area_05_01500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_01500,residential_area,car,0.0,0.0,0.42857142857142855,0,493
residential_area_05_01500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_01500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_01500,residential_area,wind_blowing,0.0,0.0,0.42857142857142855,500,0
residential_area_05_02000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_02000,residential_area,car,0.33333333333333337,1.0,0.4877142857142857,100,500
residential_area_05_02000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_02000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_02000,residential_area,wind_blowing,0.0,0.0,0.2857142857142857,100,0
residential_area_05_02500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_02500,residential_area,car,0.8235294117647058,1.0,0.6305714285714286,350,500
residential_area_05_02500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_02500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_03000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_03000,residential_area,car,0.4615384615384615,0.0,0.2325714285714286,150,500
residential_area_05_03000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_03000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_03500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_03500,residential_area,car,0.0,0.0,0.42857142857142855,0,500
residential_area_05_03500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_03500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_03500,residential_area,wind_blowing,0.0,0.0,0.2857142857142857,50,0
residential_area_05_04000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_04000,residential_area,car,0.8235294117647058,1.0,0.6305714285714286,350,500
residential_area_05_04000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_04000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_04500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_04500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_05_04500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_04500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_05000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_05000,residential_area,car,0.6666666666666666,1.0,0.5734285714285713,250,500
residential_area_05_05000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_05000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_05000,residential_area,wind_blowing,0.0,0.0,0.42857142857142855,150,0
residential_area_05_05500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_05500,residential_area,car,0.4615384615384615,1.0,0.5162857142857142,150,500
residential_area_05_05500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_05500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_06000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_06000,residential_area,car,0.8151658767772512,1.0,0.6711428571428572,500,344
residential_area_05_06000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,498
residential_area_05_06000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_06500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_06500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_05_06500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,497
residential_area_05_06500,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,435
residential_area_05_06500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_07000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_07000,residential_area,car,0.18181818181818182,1.0,0.45914285714285713,50,500
residential_area_05_07000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_07000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_07500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_07500,residential_area,car,0.9473684210526316,1.0,0.6877142857142857,450,500
residential_area_05_07500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_07500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_08000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_08000,residential_area,car,0.888888888888889,1.0,0.6591428571428571,400,500
residential_area_05_08000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_08000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_08500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_08500,residential_area,car,0.7499999999999999,0.0,0.32628571428571435,300,500
residential_area_05_08500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_08500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_09000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_09000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_05_09000,residential_area,footsteps,0.33333333333333337,1.0,0.4877142857142857,100,500
residential_area_05_09000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_09500,residential_area,birds_singing,0.998998998998999,1.0,1.0,500,499
residential_area_05_09500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_05_09500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_09500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_05_10000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_05_10000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_05_10000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_05_10000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_00000,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_00000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_09_00000,residential_area,footsteps,0.18181818181818182,1.0,0.45914285714285713,50,500
residential_area_09_00000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_00500,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_00500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_09_00500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_00500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_01000,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_01000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_09_01000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_01000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_01500,residential_area,birds_singing,0.7499999999999999,1.0,0.6020000000000001,300,500
residential_area_09_01500,residential_area,car,0.9473684210526316,1.0,0.6877142857142857,450,500
residential_area_09_01500,residential_area,footsteps,0.8235294117647058,1.0,0.6305714285714286,350,500
residential_area_09_01500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_02000,residential_area,birds_singing,0.18181818181818182,1.0,0.45914285714285713,50,500
residential_area_09_02000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_09_02000,residential_area,footsteps,0.5714285714285715,1.0,0.5448571428571428,200,500
residential_area_09_02000,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,8
residential_area_09_02000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_02500,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,399
residential_area_09_02500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_09_02500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_02500,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,459
residential_area_09_02500,residential_area,metro leaving,0.0,0.0,0.42857142857142855,0,458
residential_area_09_02500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_03000,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_03000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_09_03000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_03000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_03000,residential_area,wind_blowing,0.0,0.0,0.42857142857142855,200,0
residential_area_09_03500,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_03500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_09_03500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_03500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_03500,residential_area,wind_blowing,0.0,0.0,0.2857142857142857,400,0
residential_area_09_04000,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_04000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_09_04000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_04000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_04000,residential_area,wind_blowing,0.0,0.0,0.2857142857142857,450,0
residential_area_09_04500,residential_area,birds_singing,0.6666666666666666,1.0,0.5734285714285713,250,500
residential_area_09_04500,residential_area,car,0.5714285714285715,1.0,0.5448571428571428,200,500
residential_area_09_04500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_04500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_04500,residential_area,wind_blowing,0.0,0.0,0.2857142857142857,300,0
residential_area_09_05000,residential_area,birds_singing,0.888888888888889,1.0,0.6591428571428571,400,500
residential_area_09_05000,residential_area,car,0.0,0.0,0.42857142857142855,0,500
residential_area_09_05000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_05000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_05000,residential_area,wind_blowing,0.0,0.0,0.42857142857142855,500,0
residential_area_09_05500,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_05500,residential_area,car,0.9473684210526316,1.0,0.6877142857142857,450,500
residential_area_09_05500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_05500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_05500,residential_area,wind_blowing,0.0,0.0,0.2857142857142857,450,0
residential_area_09_06000,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,483
residential_area_09_06000,residential_area,car,0.9473684210526316,1.0,0.6877142857142857,450,500
residential_area_09_06000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_06000,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,435
residential_area_09_06000,residential_area,metro approaching,0.0,0.0,0.42857142857142855,0,383
residential_area_09_06000,residential_area,metro leaving,0.0,0.0,0.42857142857142855,0,426
residential_area_09_06000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_06000,residential_area,wind_blowing,0.0,0.0,0.42857142857142855,500,0
residential_area_09_06500,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_06500,residential_area,car,0.0,0.0,0.42857142857142855,0,500
residential_area_09_06500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_06500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_06500,residential_area,wind_blowing,0.0,0.0,0.2857142857142857,350,0
residential_area_09_07000,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_07000,residential_area,car,0.889453621346887,0.6666666666666666,0.4499836547891468,350,437
residential_area_09_07000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_07000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_07000,residential_area,wind_blowing,0.0,0.0,0.2857142857142857,100,0
residential_area_09_07500,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_07500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_09_07500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_07500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_07500,residential_area,wind_blowing,0.0,0.0,0.2857142857142857,100,0
residential_area_09_08000,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_08000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_09_08000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_08000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_08500,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_08500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_09_08500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_08500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_08500,residential_area,wind_blowing,0.0,0.0,0.42857142857142855,350,0
residential_area_09_09000,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_09_09000,residential_area,car,0.9959839357429718,1.0,1.0,500,496
residential_area_09_09000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_09_09000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_09_09000,residential_area,wind_blowing,0.0,0.0,0.42857142857142855,500,0
residential_area_12_00000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_12_00000,residential_area,car,0.18181818181818182,0.0,0.17542857142857146,50,500
residential_area_12_00000,residential_area,footsteps,0.33333333333333337,1.0,0.4877142857142857,100,500
residential_area_12_00000,residential_area,large_vehicle,0.0,0.0,0.42857142857142855,0,249
residential_area_12_00000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_00500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_12_00500,residential_area,car,0.0,0.0,0.42857142857142855,0,500
residential_area_12_00500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_12_00500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_01000,residential_area,birds_singing,0.6666666666666666,1.0,0.5734285714285713,250,500
residential_area_12_01000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_12_01000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_12_01000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_01500,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,497
residential_area_12_01500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_12_01500,residential_area,footsteps,0.18181818181818182,1.0,0.45914285714285713,50,500
residential_area_12_01500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_02000,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_12_02000,residential_area,car,1.0,1.0,1.0,500,500
residential_area_12_02000,residential_area,footsteps,1.0,1.0,1.0,500,500
residential_area_12_02000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_02500,residential_area,birds_singing,0.8235294117647058,1.0,0.6305714285714286,350,500
residential_area_12_02500,residential_area,car,0.4615384615384615,1.0,0.5162857142857142,150,500
residential_area_12_02500,residential_area,footsteps,0.18181818181818182,1.0,0.45914285714285713,50,500
residential_area_12_02500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_03000,residential_area,birds_singing,0.8876529477196886,1.0,0.659032350415116,400,499
residential_area_12_03000,residential_area,car,0.4615384615384615,1.0,0.5162857142857142,150,500
residential_area_12_03000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_12_03000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_03500,residential_area,birds_singing,0.0,0.0,0.42857142857142855,0,500
residential_area_12_03500,residential_area,car,1.0,1.0,1.0,500,500
residential_area_12_03500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_12_03500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_04000,residential_area,birds_singing,0.8898776418242492,0.6666666666666666,0.4493272258803321,400,499
residential_area_12_04000,residential_area,car,0.9473684210526316,1.0,0.6877142857142857,450,500
residential_area_12_04000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_12_04000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_04500,residential_area,birds_singing,0.8235294117647058,0.6666666666666666,0.4917142857142857,350,500
residential_area_12_04500,residential_area,car,0.0,0.0,0.42857142857142855,0,500
residential_area_12_04500,residential_area,footsteps,0.9473684210526316,0.6666666666666666,0.5468571428571428,450,500
residential_area_12_04500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_05000,residential_area,birds_singing,0.8235294117647058,1.0,0.6305714285714286,350,500
residential_area_12_05000,residential_area,car,0.9473684210526316,1.0,0.6877142857142857,450,500
residential_area_12_05000,residential_area,footsteps,1.0,1.0,1.0,500,500
residential_area_12_05000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_05500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_12_05500,residential_area,car,0.9473684210526316,1.0,0.6877142857142857,450,500
residential_area_12_05500,residential_area,footsteps,0.9473684210526316,1.0,0.6877142857142857,450,500
residential_area_12_05500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_06000,residential_area,birds_singing,0.9795918367346939,1.0,0.71,500,480
residential_area_12_06000,residential_area,car,0.0,0.0,0.42857142857142855,0,500
residential_area_12_06000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_12_06000,residential_area,metro leaving,0.0,0.0,0.42857142857142855,0,493
residential_area_12_06000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_06000,residential_area,wind_blowing,0.0,0.0,0.2857142857142857,100,0
residential_area_12_06500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_12_06500,residential_area,car,0.0,0.0,0.42857142857142855,0,500
residential_area_12_06500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_12_06500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_07000,residential_area,birds_singing,0.9979959919839679,1.0,1.0,500,498
residential_area_12_07000,residential_area,car,0.5714285714285715,1.0,0.5448571428571428,200,500
residential_area_12_07000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,497
residential_area_12_07000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_07500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_12_07500,residential_area,car,0.9473684210526316,1.0,0.6877142857142857,450,500
residential_area_12_07500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_12_07500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_08000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_12_08000,residential_area,car,0.0,0.0,0.42857142857142855,0,500
residential_area_12_08000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_12_08000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_08500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_12_08500,residential_area,car,0.0,0.0,0.42857142857142855,0,500
residential_area_12_08500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_12_08500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_09000,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_12_09000,residential_area,car,0.0,0.0,0.42857142857142855,0,500
residential_area_12_09000,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_12_09000,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500
residential_area_12_09500,residential_area,birds_singing,1.0,1.0,1.0,500,500
residential_area_12_09500,residential_area,car,0.0,0.0,0.42857142857142855,0,500
residential_area_12_09500,residential_area,footsteps,0.0,0.0,0.42857142857142855,0,500
residential_area_12_09500,residential_area,people talking,0.0,0.0,0.42857142857142855,0,500


==> results/maestro_real_class_details.csv <==
item,scene,detector,class_frame_f1,class_boundary_f1,class_mean_logic
cafe_restaurant_07_00000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.48571428571428565
cafe_restaurant_07_00500,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.4761904761904761
cafe_restaurant_07_01000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5142857142857142
cafe_restaurant_07_01500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_07_02000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_07_02500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_07_03000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_07_03500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5142857142857142
cafe_restaurant_07_04000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_07_04500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_07_05000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5
cafe_restaurant_07_05500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_07_06000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_07_06500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_07_07000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_07_07500,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.5102040816326531
cafe_restaurant_07_08000,cafe_restaurant,contract_tcn_real,0.15789473684210528,0.16666666666666666,0.44795238095238094
cafe_restaurant_07_08500,cafe_restaurant,contract_tcn_real,0.126984126984127,0.14285714285714285,0.4206938775510204
cafe_restaurant_07_09000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_07_09500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_07_10000,cafe_restaurant,contract_tcn_real,0.3333333333333333,0.3333333333333333,0.6190476190476191
cafe_restaurant_07_10500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_07_11000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5142857142857142
cafe_restaurant_07_11500,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5
cafe_restaurant_07_12000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_07_12500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_07_13000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_07_13500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_07_14000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_07_14500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5142857142857142
cafe_restaurant_08_00000,cafe_restaurant,contract_tcn_real,0.15789473684210528,0.16666666666666666,0.44795238095238094
cafe_restaurant_08_00500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_08_01000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_08_01500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_08_02000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_08_02500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_08_03000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5
cafe_restaurant_08_03500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_08_04000,cafe_restaurant,contract_tcn_real,0.20879120879120877,0.2857142857142857,0.522734693877551
cafe_restaurant_08_04500,cafe_restaurant,contract_tcn_real,0.31428571428571433,0.3333333333333333,0.5097714285714285
cafe_restaurant_08_05000,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.5102040816326531
cafe_restaurant_08_05500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_08_06000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_08_06500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_08_07000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_08_07500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_08_08000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_08_08500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_08_09000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_08_09500,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.4897959183673469
cafe_restaurant_08_10000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_08_10500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_08_11000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_08_11500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_13_00000,cafe_restaurant,contract_tcn_real,0.045454545454545456,0.25,0.43621428571428567
cafe_restaurant_13_00500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_13_01000,cafe_restaurant,contract_tcn_real,0.18947368421052632,0.13333333333333333,0.4522285714285714
cafe_restaurant_13_01500,cafe_restaurant,contract_tcn_real,0.1111111111111111,0.16666666666666666,0.4289047619047619
cafe_restaurant_13_02000,cafe_restaurant,contract_tcn_real,0.0,0.0,0.4047619047619047
cafe_restaurant_13_02500,cafe_restaurant,contract_tcn_real,0.12499999999999999,0.1111111111111111,0.434
cafe_restaurant_13_03000,cafe_restaurant,contract_tcn_real,0.1142857142857143,0.0,0.3665142857142857
cafe_restaurant_13_03500,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5
cafe_restaurant_13_04000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_13_04500,cafe_restaurant,contract_tcn_real,0.045454545454545456,0.25,0.43621428571428567
cafe_restaurant_13_05000,cafe_restaurant,contract_tcn_real,0.18947368421052632,0.2,0.45182857142857136
cafe_restaurant_13_05500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_13_06000,cafe_restaurant,contract_tcn_real,0.06666666666666668,0.2,0.41182857142857143
cafe_restaurant_13_06500,cafe_restaurant,contract_tcn_real,0.11538461538461538,0.16666666666666666,0.3979285714285714
cafe_restaurant_13_07000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_13_07500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5142857142857142
cafe_restaurant_13_08000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_13_08500,cafe_restaurant,contract_tcn_real,0.3333333333333333,0.3333333333333333,0.6190476190476191
cafe_restaurant_13_09000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5357142857142857
cafe_restaurant_13_09500,cafe_restaurant,contract_tcn_real,0.17777777777777778,0.13333333333333333,0.41794285714285717
cafe_restaurant_13_10000,cafe_restaurant,contract_tcn_real,0.2368421052631579,0.25,0.4933571428571428
cafe_restaurant_14_00000,cafe_restaurant,contract_tcn_real,0.3333333333333333,0.3333333333333333,0.6190476190476191
cafe_restaurant_14_00500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_14_01000,cafe_restaurant,contract_tcn_real,0.3333333333333333,0.3333333333333333,0.6190476190476191
cafe_restaurant_14_01500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_14_02000,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.4897959183673469
cafe_restaurant_14_02500,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.5102040816326531
cafe_restaurant_14_03000,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.4897959183673469
cafe_restaurant_14_03500,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_14_04000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_14_04500,cafe_restaurant,contract_tcn_real,0.3333333333333333,0.3333333333333333,0.6190476190476191
cafe_restaurant_14_05000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_14_05500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_14_06000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_14_06500,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_14_07000,cafe_restaurant,contract_tcn_real,0.3333333333333333,0.3333333333333333,0.6190476190476191
cafe_restaurant_14_07500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.5428571428571429
cafe_restaurant_14_08000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.5714285714285714
cafe_restaurant_14_08500,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_14_09000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5
cafe_restaurant_14_09500,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.5102040816326531
cafe_restaurant_14_10000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095238
city_center_06_00000,city_center,contract_tcn_real,0.5146928716841929,0.7333333333333333,0.5704691669052391
city_center_06_00500,city_center,contract_tcn_real,0.6,0.6,0.7714285714285714
city_center_06_01000,city_center,contract_tcn_real,0.3673469387755102,0.42857142857142855,0.6084489795918367
city_center_06_01500,city_center,contract_tcn_real,0.3853383458646617,0.42857142857142855,0.5515918367346938
city_center_06_02000,city_center,contract_tcn_real,0.42779465140464334,0.6666666666666666,0.5299913159652637
city_center_06_02500,city_center,contract_tcn_real,0.24777183600713013,0.3333333333333333,0.48628667049148966
city_center_06_03000,city_center,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095237
city_center_06_03500,city_center,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095237
city_center_06_04000,city_center,contract_tcn_real,0.3636363636363636,0.5,0.6241428571428571
city_center_06_04500,city_center,contract_tcn_real,0.6,0.6,0.7714285714285715
city_center_06_05000,city_center,contract_tcn_real,0.5333333333333333,0.6,0.6861142857142857
city_center_06_05500,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_06_06000,city_center,contract_tcn_real,0.196969696969697,0.3333333333333333,0.5289047619047619
city_center_06_06500,city_center,contract_tcn_real,0.48148148148148145,0.5,0.6574761904761904
city_center_06_07000,city_center,contract_tcn_real,0.5541795665634675,0.5333333333333333,0.6069142857142857
city_center_06_07500,city_center,contract_tcn_real,0.36470588235294116,0.3333333333333333,0.5554857142857142
city_center_06_08000,city_center,contract_tcn_real,0.3846153846153846,0.6,0.5779428571428571
city_center_06_08500,city_center,contract_tcn_real,0.4817813765182186,0.6,0.6122285714285713
city_center_06_09000,city_center,contract_tcn_real,0.3516483516483517,0.35714285714285715,0.5782993197278911
city_center_06_09500,city_center,contract_tcn_real,0.5037593984962406,0.6,0.6179428571428571
city_center_06_10000,city_center,contract_tcn_real,0.33333333333333337,0.42857142857142855,0.6002857142857143
city_center_06_10500,city_center,contract_tcn_real,0.33333333333333337,0.42857142857142855,0.6002857142857143
city_center_06_11000,city_center,contract_tcn_real,0.407633994247195,0.38888888888888884,0.4591066895696154
city_center_06_11500,city_center,contract_tcn_real,0.19499548070976644,0.2857142857142857,0.47844568795260034
city_center_07_00000,city_center,contract_tcn_real,0.25,0.25,0.5714285714285714
city_center_07_00500,city_center,contract_tcn_real,0.25,0.25,0.5714285714285714
city_center_07_01000,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_07_01500,city_center,contract_tcn_real,0.29230769230769227,0.3333333333333333,0.5183428571428571
city_center_07_02000,city_center,contract_tcn_real,0.4,0.4,0.657142857142857
city_center_07_02500,city_center,contract_tcn_real,0.3333333333333333,0.4,0.5718285714285714
city_center_07_03000,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_07_03500,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_07_04000,city_center,contract_tcn_real,0.2666666666666667,0.4,0.5546857142857142
city_center_07_04500,city_center,contract_tcn_real,0.29230769230769227,0.3333333333333333,0.5326285714285713
city_center_07_05000,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_07_05500,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_07_06000,city_center,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095237
city_center_07_06500,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_07_07000,city_center,contract_tcn_real,0.3928571428571429,0.25,0.5305714285714286
city_center_07_07500,city_center,contract_tcn_real,0.25,0.25,0.5714285714285714
city_center_07_08000,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_07_08500,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_07_09000,city_center,contract_tcn_real,0.12499999999999999,0.1111111111111111,0.43399999999999994
city_center_07_09500,city_center,contract_tcn_real,0.15789473684210528,0.16666666666666666,0.47176190476190477
city_center_07_10000,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_07_10500,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_07_11000,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_07_11500,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_12_00000,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_12_00500,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_12_01000,city_center,contract_tcn_real,0.29545454545454547,0.5,0.5433571428571428
city_center_12_01500,city_center,contract_tcn_real,0.26998252026060704,0.2857142857142857,0.5228007034477117
city_center_12_02000,city_center,contract_tcn_real,0.45588235294117646,0.41666666666666663,0.5872142857142857
city_center_12_02500,city_center,contract_tcn_real,0.25,0.25,0.5714285714285714
city_center_12_03000,city_center,contract_tcn_real,0.4375,0.5,0.6147857142857143
city_center_12_03500,city_center,contract_tcn_real,0.2,0.2,0.5142857142857142
city_center_12_04000,city_center,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.49999999999999994
city_center_12_04500,city_center,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.4761904761904761
city_center_12_05000,city_center,contract_tcn_real,0.2,0.2,0.5142857142857142
city_center_12_05500,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_12_06000,city_center,contract_tcn_real,0.2731629392971246,0.16666666666666666,0.5001117818019226
city_center_12_06500,city_center,contract_tcn_real,0.6296296296296297,0.6666666666666666,0.6959047619047619
city_center_12_07000,city_center,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.49999999999999994
city_center_12_07500,city_center,contract_tcn_real,0.25,0.25,0.5714285714285714
city_center_12_08000,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_12_08500,city_center,contract_tcn_real,0.2,0.2,0.5428571428571428
city_center_12_09000,city_center,contract_tcn_real,0.25,0.25,0.5714285714285714
city_center_12_09500,city_center,contract_tcn_real,0.36538461538461536,0.5,0.5933571428571428
city_center_12_10000,city_center,contract_tcn_real,0.4063761333723311,0.4,0.52866801517067
city_center_12_10500,city_center,contract_tcn_real,0.3306397306397306,0.3333333333333333,0.5427857142857142
city_center_12_11000,city_center,contract_tcn_real,0.666332999666333,0.6666666666666666,0.8095238095238094
city_center_12_11500,city_center,contract_tcn_real,0.48147505576603045,0.6,0.6152070838252656
city_center_14_00000,city_center,contract_tcn_real,0.4464872588711598,0.4333333333333333,0.4447047619047619
city_center_14_00500,city_center,contract_tcn_real,0.6,0.6,0.7714285714285715
city_center_14_01000,city_center,contract_tcn_real,0.5060418508694371,0.6666666666666666,0.6304024577572965
city_center_14_01500,city_center,contract_tcn_real,0.30121042830540035,0.3125,0.4928003663003663
city_center_14_02000,city_center,contract_tcn_real,0.6021087680355162,0.75,0.6729999999999999
city_center_14_02500,city_center,contract_tcn_real,0.48071422332852964,0.5333333333333333,0.5220364358533033
city_center_14_03000,city_center,contract_tcn_real,0.7365648050579557,0.75,0.7790581162324649
city_center_14_03500,city_center,contract_tcn_real,0.7058823529411764,0.6666666666666666,0.7295714285714285
city_center_14_04000,city_center,contract_tcn_real,0.6433823529411764,0.75,0.6652857142857143
city_center_14_04500,city_center,contract_tcn_real,0.5712669683257918,0.75,0.6438571428571429
city_center_14_05000,city_center,contract_tcn_real,0.7090643274853802,0.6666666666666666,0.6586428571428571
city_center_14_05500,city_center,contract_tcn_real,0.5299435028248587,0.6,0.6284952380952381
city_center_14_06000,city_center,contract_tcn_real,0.6910780816913006,0.7333333333333333,0.5842880230880232
city_center_14_06500,city_center,contract_tcn_real,0.6153846153846154,0.75,0.7362142857142857
city_center_14_07000,city_center,contract_tcn_real,0.6875,0.6666666666666666,0.7050714285714286
city_center_14_07500,city_center,contract_tcn_real,0.47371310333178496,0.5714285714285714,0.6484489795918368
city_center_14_08000,city_center,contract_tcn_real,0.3316326530612245,0.42857142857142855,0.5515918367346938
city_center_14_08500,city_center,contract_tcn_real,0.5404324922914371,0.6666666666666666,0.5063391779246911
grocery_store_03_00000,grocery_store,contract_tcn_real,0.2368421052631579,0.25,0.4933571428571428
grocery_store_03_00500,grocery_store,contract_tcn_real,0.2,0.2,0.5428571428571429
grocery_store_03_01000,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_03_01500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_03_02000,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_03_02500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_03_03000,grocery_store,contract_tcn_real,0.2,0.2,0.5428571428571429
grocery_store_03_03500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_03_04000,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_03_04500,grocery_store,contract_tcn_real,0.25,0.5,0.47957142857142854
grocery_store_03_05000,grocery_store,contract_tcn_real,0.2258373205741627,0.4,0.4865142857142857
grocery_store_03_05500,grocery_store,contract_tcn_real,0.2,0.2,0.5428571428571429
grocery_store_03_06000,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_03_06500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_03_07000,grocery_store,contract_tcn_real,0.11538461538461538,0.125,0.40488095238095234
grocery_store_03_07500,grocery_store,contract_tcn_real,0.13333333333333333,0.2,0.4575428571428571
grocery_store_03_08000,grocery_store,contract_tcn_real,0.2,0.2,0.5428571428571429
grocery_store_03_08500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_04_00000,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_04_00500,grocery_store,contract_tcn_real,0.18749999999999997,0.16666666666666666,0.4367142857142857
grocery_store_04_01000,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_04_01500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_04_02000,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_04_02500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_04_03000,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_04_03500,grocery_store,contract_tcn_real,0.29545454545454547,0.25,0.5081428571428571
grocery_store_04_04000,grocery_store,contract_tcn_real,0.29545454545454547,0.5,0.5790714285714286
grocery_store_04_04500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_04_05000,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_04_05500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_04_06000,grocery_store,contract_tcn_real,0.2822966507177034,0.25,0.43007142857142855
grocery_store_04_06500,grocery_store,contract_tcn_real,0.33333333333333337,0.41666666666666663,0.5336428571428571
grocery_store_04_07000,grocery_store,contract_tcn_real,0.41666666666666663,0.5,0.6076428571428572
grocery_store_04_07500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_04_08000,grocery_store,contract_tcn_real,0.2955373406193078,0.25,0.5081591754938448
grocery_store_04_08500,grocery_store,contract_tcn_real,0.2,0.2,0.5428571428571429
grocery_store_12_00000,grocery_store,contract_tcn_real,0.11538461538461538,0.25,0.45049999999999996
grocery_store_12_00500,grocery_store,contract_tcn_real,0.30288461538461536,0.16666666666666666,0.37035714285714283
grocery_store_12_01000,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_12_01500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_12_02000,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_12_02500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_12_03000,grocery_store,contract_tcn_real,0.22222222222222224,0.16666666666666666,0.45099999999999996
grocery_store_12_03500,grocery_store,contract_tcn_real,0.16666666666666666,0.125,0.4072619047619047
grocery_store_12_04000,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_12_04500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_12_05000,grocery_store,contract_tcn_real,0.18749999999999997,0.25,0.4719285714285714
grocery_store_12_05500,grocery_store,contract_tcn_real,0.11538461538461538,0.25,0.45049999999999996
grocery_store_12_06000,grocery_store,contract_tcn_real,0.22222222222222224,0.25,0.4862142857142857
grocery_store_12_07000,grocery_store,contract_tcn_real,0.2,0.2,0.5428571428571429
grocery_store_12_07500,grocery_store,contract_tcn_real,0.25,0.25,0.5714285714285714
grocery_store_12_08000,grocery_store,contract_tcn_real,0.17777777777777778,0.13333333333333333,0.4326285714285715
grocery_store_12_08500,grocery_store,contract_tcn_real,0.14285714285714288,0.25,0.45764285714285713
metro_station_04_00000,metro_station,contract_tcn_real,0.45588235294117646,0.5,0.6219285714285714
metro_station_04_00500,metro_station,contract_tcn_real,0.2,0.2,0.5428571428571429
metro_station_04_01000,metro_station,contract_tcn_real,0.2,0.2,0.5428571428571429
metro_station_04_01500,metro_station,contract_tcn_real,0.4868421052631579,0.41666666666666663,0.601
metro_station_04_02000,metro_station,contract_tcn_real,0.4868421052631579,0.5,0.6362142857142857
metro_station_04_02500,metro_station,contract_tcn_real,0.2,0.2,0.5428571428571429
metro_station_04_03000,metro_station,contract_tcn_real,0.22222222222222224,0.16666666666666666,0.4515
metro_station_04_03500,metro_station,contract_tcn_real,0.14285714285714288,0.25,0.45764285714285713
metro_station_04_04000,metro_station,contract_tcn_real,0.3487394957983193,0.16666666666666666,0.402
metro_station_04_04500,metro_station,contract_tcn_real,0.25,0.25,0.5714285714285714
metro_station_04_05000,metro_station,contract_tcn_real,0.4375,0.5,0.6147857142857143
metro_station_04_05500,metro_station,contract_tcn_real,0.41666666666666663,0.5,0.6076428571428572
metro_station_04_06000,metro_station,contract_tcn_real,0.29545454545454547,0.25,0.5081428571428571
metro_station_04_06500,metro_station,contract_tcn_real,0.18636363636363634,0.1,0.37573333333333336
metro_station_04_07000,metro_station,contract_tcn_real,0.171025650250027,0.375,0.4728928571428571
metro_station_04_07500,metro_station,contract_tcn_real,0.16633266533066132,0.16666666666666666,0.5238095238095237
metro_station_04_08000,metro_station,contract_tcn_real,0.09523809523809525,0.1111111111111111,0.3890952380952381
metro_station_04_08500,metro_station,contract_tcn_real,0.16666666666666669,0.41666666666666663,0.4234285714285714
metro_station_04_09000,metro_station,contract_tcn_real,0.015151515151515152,0.09523809523809523,0.3995102040816326
metro_station_04_09500,metro_station,contract_tcn_real,0.19894961723339863,0.16666666666666666,0.4225274311207572
metro_station_04_10000,metro_station,contract_tcn_real,0.27899159663865547,0.4,0.4636571428571429
metro_station_04_10500,metro_station,contract_tcn_real,0.29545454545454547,0.5,0.5790714285714286
metro_station_04_11000,metro_station,contract_tcn_real,0.10303030303030303,0.4,0.41794285714285706
metro_station_04_11500,metro_station,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095237
metro_station_04_12000,metro_station,contract_tcn_real,0.06593406593406594,0.14285714285714285,0.4411020408163265
metro_station_04_12500,metro_station,contract_tcn_real,0.28571428571428575,0.375,0.4291904761904762
metro_station_04_13000,metro_station,contract_tcn_real,0.44272445820433437,0.41666666666666663,0.5086428571428571
metro_station_04_13500,metro_station,contract_tcn_real,0.33333333333333337,0.25,0.5152857142857143
metro_station_04_14000,metro_station,contract_tcn_real,0.29545454545454547,0.5,0.5790714285714286
metro_station_04_14500,metro_station,contract_tcn_real,0.2531328320802005,0.27777777777777773,0.4438571428571428
metro_station_05_00000,metro_station,contract_tcn_real,0.14397683590434826,0.1111111111111111,0.3870952380952381
metro_station_05_00500,metro_station,contract_tcn_real,0.13333333333333336,0.2,0.36691428571428575
metro_station_05_01000,metro_station,contract_tcn_real,0.06593406593406594,0.14285714285714285,0.4206938775510204
metro_station_05_01500,metro_station,contract_tcn_real,0.0,0.0,0.42857142857142855
metro_station_05_02000,metro_station,contract_tcn_real,0.0,0.0,0.42857142857142855
metro_station_05_02500,metro_station,contract_tcn_real,0.0,0.0,0.42857142857142855
metro_station_05_03000,metro_station,contract_tcn_real,0.0,0.0,0.38775510204081626
metro_station_05_03500,metro_station,contract_tcn_real,0.1111111111111111,0.16666666666666666,0.42890476190476184
metro_station_05_04000,metro_station,contract_tcn_real,0.20588235294117646,0.16666666666666666,0.44435714285714284
metro_station_05_04500,metro_station,contract_tcn_real,0.045454545454545456,0.25,0.4362142857142857
metro_station_05_05000,metro_station,contract_tcn_real,0.2368421052631579,0.16666666666666666,0.45814285714285713
metro_station_05_05500,metro_station,contract_tcn_real,0.2368421052631579,0.16666666666666666,0.45814285714285713
metro_station_05_06000,metro_station,contract_tcn_real,0.2368421052631579,0.16666666666666666,0.45814285714285713
metro_station_05_06500,metro_station,contract_tcn_real,0.25,0.25,0.5714285714285714
metro_station_05_07000,metro_station,contract_tcn_real,0.25,0.25,0.5714285714285714
metro_station_05_07500,metro_station,contract_tcn_real,0.25,0.25,0.5714285714285714
metro_station_05_08000,metro_station,contract_tcn_real,0.25,0.25,0.5714285714285714
metro_station_05_08500,metro_station,contract_tcn_real,0.4375,0.41666666666666663,0.5622142857142858
metro_station_05_09000,metro_station,contract_tcn_real,0.29545454545454547,0.5,0.5790714285714286
metro_station_05_09500,metro_station,contract_tcn_real,0.25,0.5,0.47957142857142854
metro_station_05_10000,metro_station,contract_tcn_real,0.2,0.2,0.5428571428571429
metro_station_05_10500,metro_station,contract_tcn_real,0.0800405268490375,0.2857142857142857,0.39902040816326523
metro_station_05_11000,metro_station,contract_tcn_real,0.3549542216208883,0.5333333333333333,0.47197870908534717
metro_station_05_11500,metro_station,contract_tcn_real,0.0816326530612245,0.09523809523809523,0.4049387755102041
metro_station_12_00000,metro_station,contract_tcn_real,0.3894736842105263,0.4,0.5661142857142857
metro_station_12_00500,metro_station,contract_tcn_real,0.4722222222222222,0.41666666666666663,0.5938571428571429
metro_station_12_01000,metro_station,contract_tcn_real,0.28289473684210525,0.27777777777777773,0.47719047619047616
metro_station_12_01500,metro_station,contract_tcn_real,0.3201754385964912,0.41666666666666663,0.4729285714285714
metro_station_12_02000,metro_station,contract_tcn_real,0.4868421052631579,0.41666666666666663,0.601
metro_station_12_02500,metro_station,contract_tcn_real,0.2951496388028896,0.3333333333333333,0.5054285714285714
metro_station_12_03000,metro_station,contract_tcn_real,0.22248431739725694,0.5,0.4850753532182103
metro_station_12_03500,metro_station,contract_tcn_real,0.08986035215543413,0.3333333333333333,0.3964118713617712
metro_station_12_04000,metro_station,contract_tcn_real,0.15789473684210528,0.16666666666666666,0.44795238095238094
metro_station_12_04500,metro_station,contract_tcn_real,0.25,0.25,0.5714285714285714
metro_station_12_05000,metro_station,contract_tcn_real,0.15789473684210528,0.1111111111111111,0.44828571428571423
metro_station_12_05500,metro_station,contract_tcn_real,0.2921442667002561,0.16666666666666666,0.45966666666666667
metro_station_12_06000,metro_station,contract_tcn_real,0.2032399678476473,0.2222222222222222,0.4185923275121672
metro_station_12_06500,metro_station,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095237
metro_station_12_07000,metro_station,contract_tcn_real,0.13679245283018868,0.16666666666666666,0.46218206157965186
metro_station_12_07500,metro_station,contract_tcn_real,0.0895096614457183,0.0,0.34976673866090713
metro_station_12_08000,metro_station,contract_tcn_real,0.09025506867233486,0.16666666666666666,0.3972213868003342
metro_station_12_08500,metro_station,contract_tcn_real,0.05564830272676683,0.0,0.3918312816108407
metro_station_12_09000,metro_station,contract_tcn_real,0.42434210526315785,0.5,0.5367142857142857
metro_station_12_09500,metro_station,contract_tcn_real,0.373429648241206,0.3333333333333333,0.4446347926267281
metro_station_12_10000,metro_station,contract_tcn_real,0.36470588235294116,0.4,0.5546857142857142
residential_area_04_00000,residential_area,contract_tcn_real,0.27083666613341867,0.2857142857142857,0.5436105476673426
residential_area_04_00500,residential_area,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.510204081632653
residential_area_04_01000,residential_area,contract_tcn_real,0.3150203477617462,0.3333333333333333,0.5669523809523809
residential_area_04_01500,residential_area,contract_tcn_real,0.5,0.5,0.7142857142857142
residential_area_04_02000,residential_area,contract_tcn_real,0.5,0.5,0.7142857142857142
residential_area_04_02500,residential_area,contract_tcn_real,0.5,0.5,0.7142857142857142
residential_area_04_03000,residential_area,contract_tcn_real,0.5,0.5,0.7142857142857142
residential_area_04_03500,residential_area,contract_tcn_real,0.4666666666666667,0.6,0.6689714285714284
residential_area_04_04000,residential_area,contract_tcn_real,0.7461928934010152,0.75,0.785
residential_area_04_04500,residential_area,contract_tcn_real,0.4664664664664665,0.6,0.6689714285714284
residential_area_04_05000,residential_area,contract_tcn_real,0.49949899799599196,0.5,0.7142857142857142
residential_area_04_05500,residential_area,contract_tcn_real,0.31705085986095866,0.3333333333333333,0.5674285714285713
residential_area_04_06000,residential_area,contract_tcn_real,0.5,0.5,0.7142857142857142
residential_area_04_06500,residential_area,contract_tcn_real,0.5,0.5,0.7142857142857142
residential_area_04_07000,residential_area,contract_tcn_real,0.4868421052631579,0.41666666666666663,0.601
residential_area_04_07500,residential_area,contract_tcn_real,0.4868421052631579,0.41666666666666663,0.601
residential_area_04_08000,residential_area,contract_tcn_real,0.4,0.4,0.657142857142857
residential_area_04_08500,residential_area,contract_tcn_real,0.2114633087277464,0.2857142857142857,0.5372653061224489
residential_area_04_09000,residential_area,contract_tcn_real,0.4868421052631579,0.41666666666666663,0.601
residential_area_04_09500,residential_area,contract_tcn_real,0.35,0.3333333333333333,0.5069142857142857
residential_area_04_10000,residential_area,contract_tcn_real,0.5,0.5,0.7142857142857142
residential_area_04_10500,residential_area,contract_tcn_real,0.29545454545454547,0.5,0.5790714285714286
residential_area_05_00000,residential_area,contract_tcn_real,0.378173719376392,0.4,0.589156626506024
residential_area_05_00500,residential_area,contract_tcn_real,0.35609756097560974,0.3333333333333333,0.5139939939939939
residential_area_05_01000,residential_area,contract_tcn_real,0.2,0.2,0.45714285714285713
residential_area_05_01500,residential_area,contract_tcn_real,0.2,0.2,0.5428571428571428
residential_area_05_02000,residential_area,contract_tcn_real,0.2666666666666667,0.4,0.5261142857142856
residential_area_05_02500,residential_area,contract_tcn_real,0.45588235294117646,0.5,0.6219285714285714
residential_area_05_03000,residential_area,contract_tcn_real,0.36538461538461536,0.25,0.5224285714285715
residential_area_05_03500,residential_area,contract_tcn_real,0.2,0.2,0.5142857142857142
residential_area_05_04000,residential_area,contract_tcn_real,0.45588235294117646,0.5,0.6219285714285714
residential_area_05_04500,residential_area,contract_tcn_real,0.5,0.5,0.7142857142857142
residential_area_05_05000,residential_area,contract_tcn_real,0.3333333333333333,0.4,0.5718285714285714
residential_area_05_05500,residential_area,contract_tcn_real,0.36538461538461536,0.5,0.5933571428571428
residential_area_05_06000,residential_area,contract_tcn_real,0.4537914691943128,0.5,0.6320714285714285
residential_area_05_06500,residential_area,contract_tcn_real,0.4,0.4,0.657142857142857
residential_area_05_07000,residential_area,contract_tcn_real,0.29545454545454547,0.5,0.5790714285714286
residential_area_05_07500,residential_area,contract_tcn_real,0.4868421052631579,0.5,0.6362142857142856
residential_area_05_08000,residential_area,contract_tcn_real,0.4722222222222222,0.5,0.6290714285714285
residential_area_05_08500,residential_area,contract_tcn_real,0.4375,0.25,0.5458571428571428
residential_area_05_09000,residential_area,contract_tcn_real,0.5833333333333334,0.75,0.7290714285714285
residential_area_05_09500,residential_area,contract_tcn_real,0.4997497497497497,0.5,0.7142857142857142
residential_area_05_10000,residential_area,contract_tcn_real,0.5,0.5,0.7142857142857142
residential_area_09_00000,residential_area,contract_tcn_real,0.29545454545454547,0.5,0.5790714285714286
residential_area_09_00500,residential_area,contract_tcn_real,0.25,0.25,0.5714285714285714
residential_area_09_01000,residential_area,contract_tcn_real,0.25,0.25,0.5714285714285714
residential_area_09_01500,residential_area,contract_tcn_real,0.6302244582043344,0.75,0.5872142857142857
residential_area_09_02000,residential_area,contract_tcn_real,0.35064935064935066,0.6,0.5722285714285713
residential_area_09_02500,residential_area,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.5238095238095237
residential_area_09_03000,residential_area,contract_tcn_real,0.2,0.2,0.5428571428571428
residential_area_09_03500,residential_area,contract_tcn_real,0.2,0.2,0.5142857142857142
residential_area_09_04000,residential_area,contract_tcn_real,0.2,0.2,0.5142857142857142
residential_area_09_04500,residential_area,contract_tcn_real,0.24761904761904763,0.4,0.4522285714285714
residential_area_09_05000,residential_area,contract_tcn_real,0.17777777777777778,0.2,0.47468571428571427
residential_area_09_05500,residential_area,contract_tcn_real,0.18947368421052632,0.2,0.45182857142857147
residential_area_09_06000,residential_area,contract_tcn_real,0.11842105263157895,0.125,0.4609642857142857
residential_area_09_06500,residential_area,contract_tcn_real,0.0,0.0,0.4
residential_area_09_07000,residential_area,contract_tcn_real,0.1778907242693774,0.13333333333333333,0.4042824452435436
residential_area_09_07500,residential_area,contract_tcn_real,0.2,0.2,0.5142857142857142
residential_area_09_08000,residential_area,contract_tcn_real,0.25,0.25,0.5714285714285714
residential_area_09_08500,residential_area,contract_tcn_real,0.2,0.2,0.5428571428571428
residential_area_09_09000,residential_area,contract_tcn_real,0.19919678714859437,0.2,0.5428571428571428
residential_area_12_00000,residential_area,contract_tcn_real,0.30303030303030304,0.4,0.5040571428571428
residential_area_12_00500,residential_area,contract_tcn_real,0.25,0.25,0.5714285714285714
residential_area_12_01000,residential_area,contract_tcn_real,0.41666666666666663,0.5,0.607642857142857
residential_area_12_01500,residential_area,contract_tcn_real,0.29545454545454547,0.5,0.5790714285714286
residential_area_12_02000,residential_area,contract_tcn_real,0.5,0.5,0.7142857142857143
residential_area_12_02500,residential_area,contract_tcn_real,0.3667215137803373,0.75,0.5086428571428571
residential_area_12_03000,residential_area,contract_tcn_real,0.3372978523145375,0.5,0.5081152304609219
residential_area_12_03500,residential_area,contract_tcn_real,0.25,0.25,0.5714285714285714
residential_area_12_04000,residential_area,contract_tcn_real,0.45931151571922024,0.41666666666666663,0.49854609218436874
residential_area_12_04500,residential_area,contract_tcn_real,0.44272445820433437,0.3333333333333333,0.4739285714285714
residential_area_12_05000,residential_area,contract_tcn_real,0.6927244582043344,0.75,0.6867142857142857
residential_area_12_05500,residential_area,contract_tcn_real,0.7236842105263158,0.75,0.701
residential_area_12_06000,residential_area,contract_tcn_real,0.16326530612244897,0.16666666666666666,0.45166666666666666
residential_area_12_06500,residential_area,contract_tcn_real,0.25,0.25,0.5714285714285714
residential_area_12_07000,residential_area,contract_tcn_real,0.39235614085313486,0.5,0.6005
residential_area_12_07500,residential_area,contract_tcn_real,0.4868421052631579,0.5,0.6362142857142856
residential_area_12_08000,residential_area,contract_tcn_real,0.25,0.25,0.5714285714285714
residential_area_12_08500,residential_area,contract_tcn_real,0.25,0.25,0.5714285714285714
residential_area_12_09000,residential_area,contract_tcn_real,0.25,0.25,0.5714285714285714
residential_area_12_09500,residential_area,contract_tcn_real,0.25,0.25,0.5714285714285714


==> results/maestro_real_class_standard_details.csv <==
item,scene,detector,class_segment_f1_1s,class_event_f1_200ms,class_boundary_f1,class_mean_logic
cafe_restaurant_07_00000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.48571428571428565
cafe_restaurant_07_00500,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.4761904761904761
cafe_restaurant_07_01000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5142857142857142
cafe_restaurant_07_01500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_07_02000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_07_02500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_07_03000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_07_03500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5142857142857142
cafe_restaurant_07_04000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_07_04500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_07_05000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5
cafe_restaurant_07_05500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_07_06000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_07_06500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_07_07000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_07_07500,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.5102040816326531
cafe_restaurant_07_08000,cafe_restaurant,contract_tcn_real,0.15789473684210528,0.16666666666666666,0.16666666666666666,0.44795238095238094
cafe_restaurant_07_08500,cafe_restaurant,contract_tcn_real,0.126984126984127,0.0,0.14285714285714285,0.4206938775510204
cafe_restaurant_07_09000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_07_09500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_07_10000,cafe_restaurant,contract_tcn_real,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
cafe_restaurant_07_10500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_07_11000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5142857142857142
cafe_restaurant_07_11500,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5
cafe_restaurant_07_12000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_07_12500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_07_13000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_07_13500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_07_14000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_07_14500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5142857142857142
cafe_restaurant_08_00000,cafe_restaurant,contract_tcn_real,0.15789473684210528,0.0,0.16666666666666666,0.44795238095238094
cafe_restaurant_08_00500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_08_01000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_08_01500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_08_02000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_08_02500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_08_03000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5
cafe_restaurant_08_03500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_08_04000,cafe_restaurant,contract_tcn_real,0.20879120879120877,0.14285714285714285,0.2857142857142857,0.522734693877551
cafe_restaurant_08_04500,cafe_restaurant,contract_tcn_real,0.31428571428571433,0.2,0.3333333333333333,0.5097714285714285
cafe_restaurant_08_05000,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.5102040816326531
cafe_restaurant_08_05500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_08_06000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_08_06500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_08_07000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_08_07500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_08_08000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_08_08500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_08_09000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_08_09500,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.4897959183673469
cafe_restaurant_08_10000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_08_10500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_08_11000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_08_11500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_13_00000,cafe_restaurant,contract_tcn_real,0.045454545454545456,0.0,0.25,0.43621428571428567
cafe_restaurant_13_00500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_13_01000,cafe_restaurant,contract_tcn_real,0.18947368421052632,0.0,0.13333333333333333,0.4522285714285714
cafe_restaurant_13_01500,cafe_restaurant,contract_tcn_real,0.1111111111111111,0.0,0.16666666666666666,0.4289047619047619
cafe_restaurant_13_02000,cafe_restaurant,contract_tcn_real,0.0,0.0,0.0,0.4047619047619047
cafe_restaurant_13_02500,cafe_restaurant,contract_tcn_real,0.12499999999999999,0.0,0.1111111111111111,0.434
cafe_restaurant_13_03000,cafe_restaurant,contract_tcn_real,0.1142857142857143,0.0,0.0,0.3665142857142857
cafe_restaurant_13_03500,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5
cafe_restaurant_13_04000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_13_04500,cafe_restaurant,contract_tcn_real,0.045454545454545456,0.0,0.25,0.43621428571428567
cafe_restaurant_13_05000,cafe_restaurant,contract_tcn_real,0.18947368421052632,0.0,0.2,0.45182857142857136
cafe_restaurant_13_05500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_13_06000,cafe_restaurant,contract_tcn_real,0.06666666666666668,0.0,0.2,0.41182857142857143
cafe_restaurant_13_06500,cafe_restaurant,contract_tcn_real,0.11538461538461538,0.0,0.16666666666666666,0.3979285714285714
cafe_restaurant_13_07000,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_13_07500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5142857142857142
cafe_restaurant_13_08000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_13_08500,cafe_restaurant,contract_tcn_real,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
cafe_restaurant_13_09000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5357142857142857
cafe_restaurant_13_09500,cafe_restaurant,contract_tcn_real,0.17777777777777778,0.0,0.13333333333333333,0.41794285714285717
cafe_restaurant_13_10000,cafe_restaurant,contract_tcn_real,0.2368421052631579,0.25,0.25,0.4933571428571428
cafe_restaurant_14_00000,cafe_restaurant,contract_tcn_real,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
cafe_restaurant_14_00500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_14_01000,cafe_restaurant,contract_tcn_real,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
cafe_restaurant_14_01500,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_14_02000,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.4897959183673469
cafe_restaurant_14_02500,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.5102040816326531
cafe_restaurant_14_03000,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.4897959183673469
cafe_restaurant_14_03500,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_14_04000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_14_04500,cafe_restaurant,contract_tcn_real,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
cafe_restaurant_14_05000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_14_05500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_14_06000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_14_06500,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_14_07000,cafe_restaurant,contract_tcn_real,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.6190476190476191
cafe_restaurant_14_07500,cafe_restaurant,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
cafe_restaurant_14_08000,cafe_restaurant,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
cafe_restaurant_14_08500,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095238
cafe_restaurant_14_09000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5
cafe_restaurant_14_09500,cafe_restaurant,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.5102040816326531
cafe_restaurant_14_10000,cafe_restaurant,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095238
city_center_06_00000,city_center,contract_tcn_real,0.5153552330022919,0.2,0.7333333333333333,0.5704691669052391
city_center_06_00500,city_center,contract_tcn_real,0.6,0.6,0.6,0.7714285714285714
city_center_06_01000,city_center,contract_tcn_real,0.3673469387755102,0.2857142857142857,0.42857142857142855,0.6084489795918367
city_center_06_01500,city_center,contract_tcn_real,0.3853383458646617,0.14285714285714285,0.42857142857142855,0.5515918367346938
city_center_06_02000,city_center,contract_tcn_real,0.42762827128152203,0.0,0.6666666666666666,0.5299913159652637
city_center_06_02500,city_center,contract_tcn_real,0.24836601307189543,0.0,0.3333333333333333,0.48628667049148966
city_center_06_03000,city_center,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095237
city_center_06_03500,city_center,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095237
city_center_06_04000,city_center,contract_tcn_real,0.3636363636363636,0.3333333333333333,0.5,0.6241428571428571
city_center_06_04500,city_center,contract_tcn_real,0.6,0.6,0.6,0.7714285714285715
city_center_06_05000,city_center,contract_tcn_real,0.5333333333333333,0.4,0.6,0.6861142857142857
city_center_06_05500,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_06_06000,city_center,contract_tcn_real,0.196969696969697,0.16666666666666666,0.3333333333333333,0.5289047619047619
city_center_06_06500,city_center,contract_tcn_real,0.48148148148148145,0.3333333333333333,0.5,0.6574761904761904
city_center_06_07000,city_center,contract_tcn_real,0.5541795665634675,0.2,0.5333333333333333,0.6069142857142857
city_center_06_07500,city_center,contract_tcn_real,0.36470588235294116,0.2,0.3333333333333333,0.5554857142857142
city_center_06_08000,city_center,contract_tcn_real,0.3846153846153846,0.2,0.6,0.5779428571428571
city_center_06_08500,city_center,contract_tcn_real,0.4817813765182186,0.4,0.6,0.6122285714285713
city_center_06_09000,city_center,contract_tcn_real,0.3516483516483517,0.2857142857142857,0.35714285714285715,0.5782993197278911
city_center_06_09500,city_center,contract_tcn_real,0.5037593984962406,0.2,0.6,0.6179428571428571
city_center_06_10000,city_center,contract_tcn_real,0.33333333333333337,0.2857142857142857,0.42857142857142855,0.6002857142857143
city_center_06_10500,city_center,contract_tcn_real,0.33333333333333337,0.2857142857142857,0.42857142857142855,0.6002857142857143
city_center_06_11000,city_center,contract_tcn_real,0.40789473684210525,0.0,0.38888888888888884,0.4591066895696154
city_center_06_11500,city_center,contract_tcn_real,0.19480519480519481,0.14285714285714285,0.2857142857142857,0.47844568795260034
city_center_07_00000,city_center,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
city_center_07_00500,city_center,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
city_center_07_01000,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_07_01500,city_center,contract_tcn_real,0.29230769230769227,0.2,0.3333333333333333,0.5183428571428571
city_center_07_02000,city_center,contract_tcn_real,0.4,0.4,0.4,0.657142857142857
city_center_07_02500,city_center,contract_tcn_real,0.3333333333333333,0.2,0.4,0.5718285714285714
city_center_07_03000,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_07_03500,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_07_04000,city_center,contract_tcn_real,0.2666666666666667,0.2,0.4,0.5546857142857142
city_center_07_04500,city_center,contract_tcn_real,0.29230769230769227,0.2,0.3333333333333333,0.5326285714285713
city_center_07_05000,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_07_05500,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_07_06000,city_center,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095237
city_center_07_06500,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_07_07000,city_center,contract_tcn_real,0.3928571428571429,0.25,0.25,0.5305714285714286
city_center_07_07500,city_center,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
city_center_07_08000,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_07_08500,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_07_09000,city_center,contract_tcn_real,0.12499999999999999,0.0,0.1111111111111111,0.43399999999999994
city_center_07_09500,city_center,contract_tcn_real,0.15789473684210528,0.0,0.16666666666666666,0.47176190476190477
city_center_07_10000,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_07_10500,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_07_11000,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_07_11500,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_12_00000,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_12_00500,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_12_01000,city_center,contract_tcn_real,0.29545454545454547,0.25,0.5,0.5433571428571428
city_center_12_01500,city_center,contract_tcn_real,0.2698412698412698,0.14285714285714285,0.2857142857142857,0.5228007034477117
city_center_12_02000,city_center,contract_tcn_real,0.45588235294117646,0.25,0.41666666666666663,0.5872142857142857
city_center_12_02500,city_center,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
city_center_12_03000,city_center,contract_tcn_real,0.4375,0.25,0.5,0.6147857142857143
city_center_12_03500,city_center,contract_tcn_real,0.2,0.2,0.2,0.5142857142857142
city_center_12_04000,city_center,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.49999999999999994
city_center_12_04500,city_center,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.4761904761904761
city_center_12_05000,city_center,contract_tcn_real,0.2,0.2,0.2,0.5142857142857142
city_center_12_05500,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_12_06000,city_center,contract_tcn_real,0.2692307692307692,0.16666666666666666,0.16666666666666666,0.5001117818019226
city_center_12_06500,city_center,contract_tcn_real,0.6296296296296297,0.3333333333333333,0.6666666666666666,0.6959047619047619
city_center_12_07000,city_center,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.49999999999999994
city_center_12_07500,city_center,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
city_center_12_08000,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_12_08500,city_center,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
city_center_12_09000,city_center,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
city_center_12_09500,city_center,contract_tcn_real,0.36538461538461536,0.25,0.5,0.5933571428571428
city_center_12_10000,city_center,contract_tcn_real,0.40139860139860134,0.2,0.4,0.52866801517067
city_center_12_10500,city_center,contract_tcn_real,0.3333333333333333,0.2,0.3333333333333333,0.5427857142857142
city_center_12_11000,city_center,contract_tcn_real,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.8095238095238094
city_center_12_11500,city_center,contract_tcn_real,0.48,0.2,0.6,0.6152070838252656
city_center_14_00000,city_center,contract_tcn_real,0.4464872588711598,0.0,0.4333333333333333,0.4447047619047619
city_center_14_00500,city_center,contract_tcn_real,0.6,0.6,0.6,0.7714285714285715
city_center_14_01000,city_center,contract_tcn_real,0.4935897435897436,0.3333333333333333,0.6666666666666666,0.6304024577572965
city_center_14_01500,city_center,contract_tcn_real,0.30833333333333335,0.125,0.3125,0.4928003663003663
city_center_14_02000,city_center,contract_tcn_real,0.6225490196078431,0.25,0.75,0.6729999999999999
city_center_14_02500,city_center,contract_tcn_real,0.4808080808080808,0.2,0.5333333333333333,0.5220364358533033
city_center_14_03000,city_center,contract_tcn_real,0.736842105263158,0.75,0.75,0.7790581162324649
city_center_14_03500,city_center,contract_tcn_real,0.7058823529411764,0.5,0.6666666666666666,0.7295714285714285
city_center_14_04000,city_center,contract_tcn_real,0.6433823529411764,0.25,0.75,0.6652857142857143
city_center_14_04500,city_center,contract_tcn_real,0.5712669683257918,0.25,0.75,0.6438571428571429
city_center_14_05000,city_center,contract_tcn_real,0.7090643274853802,0.25,0.6666666666666666,0.6586428571428571
city_center_14_05500,city_center,contract_tcn_real,0.5333333333333333,0.2,0.6,0.6284952380952381
city_center_14_06000,city_center,contract_tcn_real,0.7188854489164086,0.0,0.7333333333333333,0.5842880230880232
city_center_14_06500,city_center,contract_tcn_real,0.6153846153846154,0.5,0.75,0.7362142857142857
city_center_14_07000,city_center,contract_tcn_real,0.6875,0.5,0.6666666666666666,0.7050714285714286
city_center_14_07500,city_center,contract_tcn_real,0.47478991596638653,0.2857142857142857,0.5714285714285714,0.6484489795918368
city_center_14_08000,city_center,contract_tcn_real,0.3316326530612245,0.14285714285714285,0.42857142857142855,0.5515918367346938
city_center_14_08500,city_center,contract_tcn_real,0.5397267206477733,0.25,0.6666666666666666,0.5063391779246911
grocery_store_03_00000,grocery_store,contract_tcn_real,0.2368421052631579,0.0,0.25,0.4933571428571428
grocery_store_03_00500,grocery_store,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
grocery_store_03_01000,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_03_01500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_03_02000,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_03_02500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_03_03000,grocery_store,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
grocery_store_03_03500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_03_04000,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_03_04500,grocery_store,contract_tcn_real,0.25,0.0,0.5,0.47957142857142854
grocery_store_03_05000,grocery_store,contract_tcn_real,0.2258373205741627,0.0,0.4,0.4865142857142857
grocery_store_03_05500,grocery_store,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
grocery_store_03_06000,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_03_06500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_03_07000,grocery_store,contract_tcn_real,0.11538461538461538,0.0,0.125,0.40488095238095234
grocery_store_03_07500,grocery_store,contract_tcn_real,0.13333333333333333,0.0,0.2,0.4575428571428571
grocery_store_03_08000,grocery_store,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
grocery_store_03_08500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_04_00000,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_04_00500,grocery_store,contract_tcn_real,0.18749999999999997,0.0,0.16666666666666666,0.4367142857142857
grocery_store_04_01000,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_04_01500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_04_02000,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_04_02500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_04_03000,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_04_03500,grocery_store,contract_tcn_real,0.29545454545454547,0.25,0.25,0.5081428571428571
grocery_store_04_04000,grocery_store,contract_tcn_real,0.29545454545454547,0.25,0.5,0.5790714285714286
grocery_store_04_04500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_04_05000,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_04_05500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_04_06000,grocery_store,contract_tcn_real,0.2822966507177034,0.0,0.25,0.43007142857142855
grocery_store_04_06500,grocery_store,contract_tcn_real,0.33333333333333337,0.25,0.41666666666666663,0.5336428571428571
grocery_store_04_07000,grocery_store,contract_tcn_real,0.41666666666666663,0.25,0.5,0.6076428571428572
grocery_store_04_07500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_04_08000,grocery_store,contract_tcn_real,0.29545454545454547,0.25,0.25,0.5081591754938448
grocery_store_04_08500,grocery_store,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
grocery_store_12_00000,grocery_store,contract_tcn_real,0.11538461538461538,0.0,0.25,0.45049999999999996
grocery_store_12_00500,grocery_store,contract_tcn_real,0.30288461538461536,0.0,0.16666666666666666,0.37035714285714283
grocery_store_12_01000,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_12_01500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_12_02000,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_12_02500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_12_03000,grocery_store,contract_tcn_real,0.22222222222222224,0.0,0.16666666666666666,0.45099999999999996
grocery_store_12_03500,grocery_store,contract_tcn_real,0.16666666666666666,0.0,0.125,0.4072619047619047
grocery_store_12_04000,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_12_04500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_12_05000,grocery_store,contract_tcn_real,0.18749999999999997,0.0,0.25,0.4719285714285714
grocery_store_12_05500,grocery_store,contract_tcn_real,0.11538461538461538,0.0,0.25,0.45049999999999996
grocery_store_12_06000,grocery_store,contract_tcn_real,0.22222222222222224,0.0,0.25,0.4862142857142857
grocery_store_12_07000,grocery_store,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
grocery_store_12_07500,grocery_store,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
grocery_store_12_08000,grocery_store,contract_tcn_real,0.17777777777777778,0.0,0.13333333333333333,0.4326285714285715
grocery_store_12_08500,grocery_store,contract_tcn_real,0.14285714285714288,0.0,0.25,0.45764285714285713
metro_station_04_00000,metro_station,contract_tcn_real,0.45588235294117646,0.25,0.5,0.6219285714285714
metro_station_04_00500,metro_station,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
metro_station_04_01000,metro_station,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
metro_station_04_01500,metro_station,contract_tcn_real,0.4868421052631579,0.25,0.41666666666666663,0.601
metro_station_04_02000,metro_station,contract_tcn_real,0.4868421052631579,0.5,0.5,0.6362142857142857
metro_station_04_02500,metro_station,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
metro_station_04_03000,metro_station,contract_tcn_real,0.22222222222222224,0.0,0.16666666666666666,0.4515
metro_station_04_03500,metro_station,contract_tcn_real,0.14285714285714288,0.0,0.25,0.45764285714285713
metro_station_04_04000,metro_station,contract_tcn_real,0.3487394957983193,0.0,0.16666666666666666,0.402
metro_station_04_04500,metro_station,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
metro_station_04_05000,metro_station,contract_tcn_real,0.4375,0.25,0.5,0.6147857142857143
metro_station_04_05500,metro_station,contract_tcn_real,0.41666666666666663,0.25,0.5,0.6076428571428572
metro_station_04_06000,metro_station,contract_tcn_real,0.29545454545454547,0.25,0.25,0.5081428571428571
metro_station_04_06500,metro_station,contract_tcn_real,0.18636363636363634,0.0,0.1,0.37573333333333336
metro_station_04_07000,metro_station,contract_tcn_real,0.1774891774891775,0.0,0.375,0.4728928571428571
metro_station_04_07500,metro_station,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095237
metro_station_04_08000,metro_station,contract_tcn_real,0.09523809523809525,0.0,0.1111111111111111,0.3890952380952381
metro_station_04_08500,metro_station,contract_tcn_real,0.16666666666666669,0.0,0.41666666666666663,0.4234285714285714
metro_station_04_09000,metro_station,contract_tcn_real,0.04761904761904762,0.0,0.09523809523809523,0.3995102040816326
metro_station_04_09500,metro_station,contract_tcn_real,0.1904761904761905,0.0,0.16666666666666666,0.4225274311207572
metro_station_04_10000,metro_station,contract_tcn_real,0.27899159663865547,0.0,0.4,0.4636571428571429
metro_station_04_10500,metro_station,contract_tcn_real,0.29545454545454547,0.25,0.5,0.5790714285714286
metro_station_04_11000,metro_station,contract_tcn_real,0.10303030303030303,0.0,0.4,0.41794285714285706
metro_station_04_11500,metro_station,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095237
metro_station_04_12000,metro_station,contract_tcn_real,0.06593406593406594,0.0,0.14285714285714285,0.4411020408163265
metro_station_04_12500,metro_station,contract_tcn_real,0.28571428571428575,0.0,0.375,0.4291904761904762
metro_station_04_13000,metro_station,contract_tcn_real,0.44272445820433437,0.0,0.41666666666666663,0.5086428571428571
metro_station_04_13500,metro_station,contract_tcn_real,0.33333333333333337,0.25,0.25,0.5152857142857143
metro_station_04_14000,metro_station,contract_tcn_real,0.29545454545454547,0.25,0.5,0.5790714285714286
metro_station_04_14500,metro_station,contract_tcn_real,0.2531328320802005,0.0,0.27777777777777773,0.4438571428571428
metro_station_05_00000,metro_station,contract_tcn_real,0.1585081585081585,0.0,0.1111111111111111,0.3870952380952381
metro_station_05_00500,metro_station,contract_tcn_real,0.13333333333333336,0.0,0.2,0.36691428571428575
metro_station_05_01000,metro_station,contract_tcn_real,0.06593406593406594,0.0,0.14285714285714285,0.4206938775510204
metro_station_05_01500,metro_station,contract_tcn_real,0.0,0.0,0.0,0.42857142857142855
metro_station_05_02000,metro_station,contract_tcn_real,0.0,0.0,0.0,0.42857142857142855
metro_station_05_02500,metro_station,contract_tcn_real,0.0,0.0,0.0,0.42857142857142855
metro_station_05_03000,metro_station,contract_tcn_real,0.0,0.0,0.0,0.38775510204081626
metro_station_05_03500,metro_station,contract_tcn_real,0.1111111111111111,0.0,0.16666666666666666,0.42890476190476184
metro_station_05_04000,metro_station,contract_tcn_real,0.20588235294117646,0.0,0.16666666666666666,0.44435714285714284
metro_station_05_04500,metro_station,contract_tcn_real,0.045454545454545456,0.0,0.25,0.4362142857142857
metro_station_05_05000,metro_station,contract_tcn_real,0.2368421052631579,0.0,0.16666666666666666,0.45814285714285713
metro_station_05_05500,metro_station,contract_tcn_real,0.2368421052631579,0.0,0.16666666666666666,0.45814285714285713
metro_station_05_06000,metro_station,contract_tcn_real,0.2368421052631579,0.0,0.16666666666666666,0.45814285714285713
metro_station_05_06500,metro_station,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
metro_station_05_07000,metro_station,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
metro_station_05_07500,metro_station,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
metro_station_05_08000,metro_station,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
metro_station_05_08500,metro_station,contract_tcn_real,0.4375,0.25,0.41666666666666663,0.5622142857142858
metro_station_05_09000,metro_station,contract_tcn_real,0.29545454545454547,0.25,0.5,0.5790714285714286
metro_station_05_09500,metro_station,contract_tcn_real,0.25,0.0,0.5,0.47957142857142854
metro_station_05_10000,metro_station,contract_tcn_real,0.2,0.2,0.2,0.5428571428571429
metro_station_05_10500,metro_station,contract_tcn_real,0.09523809523809525,0.0,0.2857142857142857,0.39902040816326523
metro_station_05_11000,metro_station,contract_tcn_real,0.358974358974359,0.0,0.5333333333333333,0.47197870908534717
metro_station_05_11500,metro_station,contract_tcn_real,0.0816326530612245,0.0,0.09523809523809523,0.4049387755102041
metro_station_12_00000,metro_station,contract_tcn_real,0.3894736842105263,0.2,0.4,0.5661142857142857
metro_station_12_00500,metro_station,contract_tcn_real,0.4722222222222222,0.25,0.41666666666666663,0.5938571428571429
metro_station_12_01000,metro_station,contract_tcn_real,0.28289473684210525,0.0,0.27777777777777773,0.47719047619047616
metro_station_12_01500,metro_station,contract_tcn_real,0.3201754385964912,0.0,0.41666666666666663,0.4729285714285714
metro_station_12_02000,metro_station,contract_tcn_real,0.4868421052631579,0.25,0.41666666666666663,0.601
metro_station_12_02500,metro_station,contract_tcn_real,0.2951496388028896,0.16666666666666666,0.3333333333333333,0.5054285714285714
metro_station_12_03000,metro_station,contract_tcn_real,0.2272727272727273,0.0,0.5,0.4850753532182103
metro_station_12_03500,metro_station,contract_tcn_real,0.0909090909090909,0.0,0.3333333333333333,0.3964118713617712
metro_station_12_04000,metro_station,contract_tcn_real,0.15789473684210528,0.0,0.16666666666666666,0.44795238095238094
metro_station_12_04500,metro_station,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
metro_station_12_05000,metro_station,contract_tcn_real,0.15789473684210528,0.0,0.1111111111111111,0.44828571428571423
metro_station_12_05500,metro_station,contract_tcn_real,0.2951496388028896,0.0,0.16666666666666666,0.45966666666666667
metro_station_12_06000,metro_station,contract_tcn_real,0.20370370370370372,0.0,0.2222222222222222,0.4185923275121672
metro_station_12_06500,metro_station,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095237
metro_station_12_07000,metro_station,contract_tcn_real,0.1372549019607843,0.0,0.16666666666666666,0.46218206157965186
metro_station_12_07500,metro_station,contract_tcn_real,0.08585858585858586,0.0,0.0,0.34976673866090713
metro_station_12_08000,metro_station,contract_tcn_real,0.08585858585858586,0.0,0.16666666666666666,0.3972213868003342
metro_station_12_08500,metro_station,contract_tcn_real,0.05555555555555556,0.0,0.0,0.3918312816108407
metro_station_12_09000,metro_station,contract_tcn_real,0.42434210526315785,0.0,0.5,0.5367142857142857
metro_station_12_09500,metro_station,contract_tcn_real,0.37499999999999994,0.0,0.3333333333333333,0.4446347926267281
metro_station_12_10000,metro_station,contract_tcn_real,0.36470588235294116,0.2,0.4,0.5546857142857142
residential_area_04_00000,residential_area,contract_tcn_real,0.2698412698412698,0.14285714285714285,0.2857142857142857,0.5436105476673426
residential_area_04_00500,residential_area,contract_tcn_real,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.510204081632653
residential_area_04_01000,residential_area,contract_tcn_real,0.32456140350877194,0.16666666666666666,0.3333333333333333,0.5669523809523809
residential_area_04_01500,residential_area,contract_tcn_real,0.5,0.5,0.5,0.7142857142857142
residential_area_04_02000,residential_area,contract_tcn_real,0.5,0.5,0.5,0.7142857142857142
residential_area_04_02500,residential_area,contract_tcn_real,0.5,0.5,0.5,0.7142857142857142
residential_area_04_03000,residential_area,contract_tcn_real,0.5,0.5,0.5,0.7142857142857142
residential_area_04_03500,residential_area,contract_tcn_real,0.4666666666666667,0.4,0.6,0.6689714285714284
residential_area_04_04000,residential_area,contract_tcn_real,0.75,0.5,0.75,0.785
residential_area_04_04500,residential_area,contract_tcn_real,0.4666666666666667,0.4,0.6,0.6689714285714284
residential_area_04_05000,residential_area,contract_tcn_real,0.5,0.5,0.5,0.7142857142857142
residential_area_04_05500,residential_area,contract_tcn_real,0.32456140350877194,0.16666666666666666,0.3333333333333333,0.5674285714285713
residential_area_04_06000,residential_area,contract_tcn_real,0.5,0.5,0.5,0.7142857142857142
residential_area_04_06500,residential_area,contract_tcn_real,0.5,0.5,0.5,0.7142857142857142
residential_area_04_07000,residential_area,contract_tcn_real,0.4868421052631579,0.25,0.41666666666666663,0.601
residential_area_04_07500,residential_area,contract_tcn_real,0.4868421052631579,0.25,0.41666666666666663,0.601
residential_area_04_08000,residential_area,contract_tcn_real,0.4,0.4,0.4,0.657142857142857
residential_area_04_08500,residential_area,contract_tcn_real,0.22448979591836737,0.14285714285714285,0.2857142857142857,0.5372653061224489
residential_area_04_09000,residential_area,contract_tcn_real,0.4868421052631579,0.25,0.41666666666666663,0.601
residential_area_04_09500,residential_area,contract_tcn_real,0.35,0.2,0.3333333333333333,0.5069142857142857
residential_area_04_10000,residential_area,contract_tcn_real,0.5,0.5,0.5,0.7142857142857142
residential_area_04_10500,residential_area,contract_tcn_real,0.29545454545454547,0.25,0.5,0.5790714285714286
residential_area_05_00000,residential_area,contract_tcn_real,0.37777777777777777,0.2,0.4,0.589156626506024
residential_area_05_00500,residential_area,contract_tcn_real,0.3647058823529412,0.2,0.3333333333333333,0.5139939939939939
residential_area_05_01000,residential_area,contract_tcn_real,0.2,0.2,0.2,0.45714285714285713
residential_area_05_01500,residential_area,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
residential_area_05_02000,residential_area,contract_tcn_real,0.2666666666666667,0.2,0.4,0.5261142857142856
residential_area_05_02500,residential_area,contract_tcn_real,0.45588235294117646,0.25,0.5,0.6219285714285714
residential_area_05_03000,residential_area,contract_tcn_real,0.36538461538461536,0.25,0.25,0.5224285714285715
residential_area_05_03500,residential_area,contract_tcn_real,0.2,0.2,0.2,0.5142857142857142
residential_area_05_04000,residential_area,contract_tcn_real,0.45588235294117646,0.25,0.5,0.6219285714285714
residential_area_05_04500,residential_area,contract_tcn_real,0.5,0.5,0.5,0.7142857142857142
residential_area_05_05000,residential_area,contract_tcn_real,0.3333333333333333,0.2,0.4,0.5718285714285714
residential_area_05_05500,residential_area,contract_tcn_real,0.36538461538461536,0.25,0.5,0.5933571428571428
residential_area_05_06000,residential_area,contract_tcn_real,0.45588235294117646,0.25,0.5,0.6320714285714285
residential_area_05_06500,residential_area,contract_tcn_real,0.4,0.4,0.4,0.657142857142857
residential_area_05_07000,residential_area,contract_tcn_real,0.29545454545454547,0.25,0.5,0.5790714285714286
residential_area_05_07500,residential_area,contract_tcn_real,0.4868421052631579,0.25,0.5,0.6362142857142856
residential_area_05_08000,residential_area,contract_tcn_real,0.4722222222222222,0.25,0.5,0.6290714285714285
residential_area_05_08500,residential_area,contract_tcn_real,0.4375,0.25,0.25,0.5458571428571428
residential_area_05_09000,residential_area,contract_tcn_real,0.5833333333333334,0.5,0.75,0.7290714285714285
residential_area_05_09500,residential_area,contract_tcn_real,0.5,0.5,0.5,0.7142857142857142
residential_area_05_10000,residential_area,contract_tcn_real,0.5,0.5,0.5,0.7142857142857142
residential_area_09_00000,residential_area,contract_tcn_real,0.29545454545454547,0.25,0.5,0.5790714285714286
residential_area_09_00500,residential_area,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
residential_area_09_01000,residential_area,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
residential_area_09_01500,residential_area,contract_tcn_real,0.6302244582043344,0.25,0.75,0.5872142857142857
residential_area_09_02000,residential_area,contract_tcn_real,0.35064935064935066,0.2,0.6,0.5722285714285713
residential_area_09_02500,residential_area,contract_tcn_real,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.5238095238095237
residential_area_09_03000,residential_area,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
residential_area_09_03500,residential_area,contract_tcn_real,0.2,0.2,0.2,0.5142857142857142
residential_area_09_04000,residential_area,contract_tcn_real,0.2,0.2,0.2,0.5142857142857142
residential_area_09_04500,residential_area,contract_tcn_real,0.24761904761904763,0.0,0.4,0.4522285714285714
residential_area_09_05000,residential_area,contract_tcn_real,0.17777777777777778,0.0,0.2,0.47468571428571427
residential_area_09_05500,residential_area,contract_tcn_real,0.18947368421052632,0.0,0.2,0.45182857142857147
residential_area_09_06000,residential_area,contract_tcn_real,0.11842105263157895,0.125,0.125,0.4609642857142857
residential_area_09_06500,residential_area,contract_tcn_real,0.0,0.0,0.0,0.4
residential_area_09_07000,residential_area,contract_tcn_real,0.17500000000000002,0.0,0.13333333333333333,0.4042824452435436
residential_area_09_07500,residential_area,contract_tcn_real,0.2,0.2,0.2,0.5142857142857142
residential_area_09_08000,residential_area,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
residential_area_09_08500,residential_area,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
residential_area_09_09000,residential_area,contract_tcn_real,0.2,0.2,0.2,0.5428571428571428
residential_area_12_00000,residential_area,contract_tcn_real,0.30303030303030304,0.2,0.4,0.5040571428571428
residential_area_12_00500,residential_area,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
residential_area_12_01000,residential_area,contract_tcn_real,0.41666666666666663,0.25,0.5,0.607642857142857
residential_area_12_01500,residential_area,contract_tcn_real,0.29545454545454547,0.25,0.5,0.5790714285714286
residential_area_12_02000,residential_area,contract_tcn_real,0.5,0.5,0.5,0.7142857142857143
residential_area_12_02500,residential_area,contract_tcn_real,0.3667215137803373,0.0,0.75,0.5086428571428571
residential_area_12_03000,residential_area,contract_tcn_real,0.33760683760683763,0.0,0.5,0.5081152304609219
residential_area_12_03500,residential_area,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
residential_area_12_04000,residential_area,contract_tcn_real,0.4590643274853802,0.25,0.41666666666666663,0.49854609218436874
residential_area_12_04500,residential_area,contract_tcn_real,0.44272445820433437,0.0,0.3333333333333333,0.4739285714285714
residential_area_12_05000,residential_area,contract_tcn_real,0.6927244582043344,0.25,0.75,0.6867142857142857
residential_area_12_05500,residential_area,contract_tcn_real,0.7236842105263158,0.75,0.75,0.701
residential_area_12_06000,residential_area,contract_tcn_real,0.16666666666666666,0.0,0.16666666666666666,0.45166666666666666
residential_area_12_06500,residential_area,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
residential_area_12_07000,residential_area,contract_tcn_real,0.3928571428571429,0.25,0.5,0.6005
residential_area_12_07500,residential_area,contract_tcn_real,0.4868421052631579,0.5,0.5,0.6362142857142856
residential_area_12_08000,residential_area,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
residential_area_12_08500,residential_area,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
residential_area_12_09000,residential_area,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714
residential_area_12_09500,residential_area,contract_tcn_real,0.25,0.25,0.25,0.5714285714285714


==> results/maestro_real_class_standard_summary.csv <==
detector,class_segment_f1_1s,class_event_f1_200ms,class_boundary_f1,class_mean_logic
contract_tcn_real,0.27848258310266716,0.19306758056758058,0.30376432980599644,0.5423929081691001


==> results/maestro_real_class_summary.csv <==
detector,class_frame_f1,class_boundary_f1,class_mean_logic
contract_tcn_real,0.278092709106249,0.30376432980599644,0.5423929081691001


==> results/maestro_real_confusion_details.csv <==
item,scene,overlap_frames,confused_overlap_frames,class_confusion_rate
cafe_restaurant_07_00000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_00500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_01000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_01500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_02000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_02500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_03000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_03500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_04000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_04500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_05000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_05500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_06000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_06500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_07000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_07500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_08000,cafe_restaurant,450,0,0.0
cafe_restaurant_07_08500,cafe_restaurant,400,0,0.0
cafe_restaurant_07_09000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_09500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_10000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_10500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_11000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_11500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_12000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_12500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_13000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_13500,cafe_restaurant,500,0,0.0
cafe_restaurant_07_14000,cafe_restaurant,500,0,0.0
cafe_restaurant_07_14500,cafe_restaurant,500,0,0.0
cafe_restaurant_08_00000,cafe_restaurant,500,50,0.1
cafe_restaurant_08_00500,cafe_restaurant,500,0,0.0
cafe_restaurant_08_01000,cafe_restaurant,500,0,0.0
cafe_restaurant_08_01500,cafe_restaurant,500,0,0.0
cafe_restaurant_08_02000,cafe_restaurant,500,0,0.0
cafe_restaurant_08_02500,cafe_restaurant,500,0,0.0
cafe_restaurant_08_03000,cafe_restaurant,500,0,0.0
cafe_restaurant_08_03500,cafe_restaurant,500,0,0.0
cafe_restaurant_08_04000,cafe_restaurant,500,0,0.0
cafe_restaurant_08_04500,cafe_restaurant,500,0,0.0
cafe_restaurant_08_05000,cafe_restaurant,500,0,0.0
cafe_restaurant_08_05500,cafe_restaurant,500,0,0.0
cafe_restaurant_08_06000,cafe_restaurant,500,0,0.0
cafe_restaurant_08_06500,cafe_restaurant,500,0,0.0
cafe_restaurant_08_07000,cafe_restaurant,500,0,0.0
cafe_restaurant_08_07500,cafe_restaurant,500,0,0.0
cafe_restaurant_08_08000,cafe_restaurant,500,0,0.0
cafe_restaurant_08_08500,cafe_restaurant,500,0,0.0
cafe_restaurant_08_09000,cafe_restaurant,500,0,0.0
cafe_restaurant_08_09500,cafe_restaurant,500,0,0.0
cafe_restaurant_08_10000,cafe_restaurant,500,0,0.0
cafe_restaurant_08_10500,cafe_restaurant,500,0,0.0
cafe_restaurant_08_11000,cafe_restaurant,500,0,0.0
cafe_restaurant_08_11500,cafe_restaurant,500,0,0.0
cafe_restaurant_13_00000,cafe_restaurant,50,0,0.0
cafe_restaurant_13_00500,cafe_restaurant,500,0,0.0
cafe_restaurant_13_01000,cafe_restaurant,450,0,0.0
cafe_restaurant_13_01500,cafe_restaurant,450,200,0.4444444444444444
cafe_restaurant_13_02000,cafe_restaurant,300,300,1.0
cafe_restaurant_13_02500,cafe_restaurant,300,0,0.0
cafe_restaurant_13_03000,cafe_restaurant,300,100,0.3333333333333333
cafe_restaurant_13_03500,cafe_restaurant,500,0,0.0
cafe_restaurant_13_04000,cafe_restaurant,500,0,0.0
cafe_restaurant_13_04500,cafe_restaurant,50,0,0.0
cafe_restaurant_13_05000,cafe_restaurant,450,0,0.0
cafe_restaurant_13_05500,cafe_restaurant,500,0,0.0
cafe_restaurant_13_06000,cafe_restaurant,350,250,0.7142857142857143
cafe_restaurant_13_06500,cafe_restaurant,150,0,0.0
cafe_restaurant_13_07000,cafe_restaurant,500,0,0.0
cafe_restaurant_13_07500,cafe_restaurant,500,0,0.0
cafe_restaurant_13_08000,cafe_restaurant,500,0,0.0
cafe_restaurant_13_08500,cafe_restaurant,500,0,0.0
cafe_restaurant_13_09000,cafe_restaurant,500,0,0.0
cafe_restaurant_13_09500,cafe_restaurant,400,0,0.0
cafe_restaurant_13_10000,cafe_restaurant,450,0,0.0
cafe_restaurant_14_00000,cafe_restaurant,500,0,0.0
cafe_restaurant_14_00500,cafe_restaurant,500,0,0.0
cafe_restaurant_14_01000,cafe_restaurant,500,0,0.0
cafe_restaurant_14_01500,cafe_restaurant,500,0,0.0
cafe_restaurant_14_02000,cafe_restaurant,500,0,0.0
cafe_restaurant_14_02500,cafe_restaurant,500,0,0.0
cafe_restaurant_14_03000,cafe_restaurant,500,0,0.0
cafe_restaurant_14_03500,cafe_restaurant,500,0,0.0
cafe_restaurant_14_04000,cafe_restaurant,500,0,0.0
cafe_restaurant_14_04500,cafe_restaurant,500,0,0.0
cafe_restaurant_14_05000,cafe_restaurant,500,0,0.0
cafe_restaurant_14_05500,cafe_restaurant,500,0,0.0
cafe_restaurant_14_06000,cafe_restaurant,500,0,0.0
cafe_restaurant_14_06500,cafe_restaurant,500,0,0.0
cafe_restaurant_14_07000,cafe_restaurant,500,0,0.0
cafe_restaurant_14_07500,cafe_restaurant,500,0,0.0
cafe_restaurant_14_08000,cafe_restaurant,500,0,0.0
cafe_restaurant_14_08500,cafe_restaurant,500,0,0.0
cafe_restaurant_14_09000,cafe_restaurant,500,0,0.0
cafe_restaurant_14_09500,cafe_restaurant,500,0,0.0
cafe_restaurant_14_10000,cafe_restaurant,500,0,0.0
city_center_06_00000,city_center,500,0,0.0
city_center_06_00500,city_center,500,0,0.0
city_center_06_01000,city_center,500,0,0.0
city_center_06_01500,city_center,500,0,0.0
city_center_06_02000,city_center,500,0,0.0
city_center_06_02500,city_center,500,2,0.004
city_center_06_03000,city_center,500,0,0.0
city_center_06_03500,city_center,500,0,0.0
city_center_06_04000,city_center,500,0,0.0
city_center_06_04500,city_center,500,0,0.0
city_center_06_05000,city_center,500,0,0.0
city_center_06_05500,city_center,500,0,0.0
city_center_06_06000,city_center,500,0,0.0
city_center_06_06500,city_center,500,0,0.0
city_center_06_07000,city_center,500,0,0.0
city_center_06_07500,city_center,500,0,0.0
city_center_06_08000,city_center,500,0,0.0
city_center_06_08500,city_center,500,0,0.0
city_center_06_09000,city_center,500,0,0.0
city_center_06_09500,city_center,500,0,0.0
city_center_06_10000,city_center,500,0,0.0
city_center_06_10500,city_center,500,0,0.0
city_center_06_11000,city_center,500,0,0.0
city_center_06_11500,city_center,500,0,0.0
city_center_07_00000,city_center,500,0,0.0
city_center_07_00500,city_center,500,0,0.0
city_center_07_01000,city_center,500,0,0.0
city_center_07_01500,city_center,500,0,0.0
city_center_07_02000,city_center,500,0,0.0
city_center_07_02500,city_center,500,0,0.0
city_center_07_03000,city_center,500,0,0.0
city_center_07_03500,city_center,500,0,0.0
city_center_07_04000,city_center,500,0,0.0
city_center_07_04500,city_center,500,0,0.0
city_center_07_05000,city_center,500,0,0.0
city_center_07_05500,city_center,500,0,0.0
city_center_07_06000,city_center,500,0,0.0
city_center_07_06500,city_center,500,0,0.0
city_center_07_07000,city_center,500,0,0.0
city_center_07_07500,city_center,500,0,0.0
city_center_07_08000,city_center,500,0,0.0
city_center_07_08500,city_center,500,0,0.0
city_center_07_09000,city_center,300,0,0.0
city_center_07_09500,city_center,450,0,0.0
city_center_07_10000,city_center,500,0,0.0
city_center_07_10500,city_center,500,0,0.0
city_center_07_11000,city_center,500,0,0.0
city_center_07_11500,city_center,500,0,0.0
city_center_12_00000,city_center,500,0,0.0
city_center_12_00500,city_center,500,0,0.0
city_center_12_01000,city_center,500,0,0.0
city_center_12_01500,city_center,500,0,0.0
city_center_12_02000,city_center,500,0,0.0
city_center_12_02500,city_center,500,0,0.0
city_center_12_03000,city_center,500,0,0.0
city_center_12_03500,city_center,500,0,0.0
city_center_12_04000,city_center,500,0,0.0
city_center_12_04500,city_center,500,0,0.0
city_center_12_05000,city_center,500,0,0.0
city_center_12_05500,city_center,500,0,0.0
city_center_12_06000,city_center,500,0,0.0
city_center_12_06500,city_center,500,0,0.0
city_center_12_07000,city_center,500,0,0.0
city_center_12_07500,city_center,500,0,0.0
city_center_12_08000,city_center,500,0,0.0
city_center_12_08500,city_center,500,0,0.0
city_center_12_09000,city_center,500,0,0.0
city_center_12_09500,city_center,500,0,0.0
city_center_12_10000,city_center,500,0,0.0
city_center_12_10500,city_center,500,0,0.0
city_center_12_11000,city_center,500,0,0.0
city_center_12_11500,city_center,500,0,0.0
city_center_14_00000,city_center,450,0,0.0
city_center_14_00500,city_center,500,0,0.0
city_center_14_01000,city_center,500,0,0.0
city_center_14_01500,city_center,500,0,0.0
city_center_14_02000,city_center,500,0,0.0
city_center_14_02500,city_center,500,0,0.0
city_center_14_03000,city_center,500,0,0.0
city_center_14_03500,city_center,500,0,0.0
city_center_14_04000,city_center,500,0,0.0
city_center_14_04500,city_center,500,0,0.0
city_center_14_05000,city_center,500,0,0.0
city_center_14_05500,city_center,500,0,0.0
city_center_14_06000,city_center,500,0,0.0
city_center_14_06500,city_center,500,0,0.0
city_center_14_07000,city_center,500,0,0.0
city_center_14_07500,city_center,500,0,0.0
city_center_14_08000,city_center,500,0,0.0
city_center_14_08500,city_center,500,0,0.0
grocery_store_03_00000,grocery_store,450,0,0.0
grocery_store_03_00500,grocery_store,500,0,0.0
grocery_store_03_01000,grocery_store,500,0,0.0
grocery_store_03_01500,grocery_store,500,0,0.0
grocery_store_03_02000,grocery_store,500,0,0.0
grocery_store_03_02500,grocery_store,500,0,0.0
grocery_store_03_03000,grocery_store,500,0,0.0
grocery_store_03_03500,grocery_store,500,0,0.0
grocery_store_03_04000,grocery_store,500,0,0.0
grocery_store_03_04500,grocery_store,350,0,0.0
grocery_store_03_05000,grocery_store,500,0,0.0
grocery_store_03_05500,grocery_store,500,0,0.0
grocery_store_03_06000,grocery_store,500,0,0.0
grocery_store_03_06500,grocery_store,500,0,0.0
grocery_store_03_07000,grocery_store,150,0,0.0
grocery_store_03_07500,grocery_store,250,0,0.0
grocery_store_03_08000,grocery_store,500,0,0.0
grocery_store_03_08500,grocery_store,500,0,0.0
grocery_store_04_00000,grocery_store,500,0,0.0
grocery_store_04_00500,grocery_store,300,0,0.0
grocery_store_04_01000,grocery_store,500,0,0.0
grocery_store_04_01500,grocery_store,500,0,0.0
grocery_store_04_02000,grocery_store,500,0,0.0
grocery_store_04_02500,grocery_store,500,0,0.0
grocery_store_04_03000,grocery_store,500,0,0.0
grocery_store_04_03500,grocery_store,500,0,0.0
grocery_store_04_04000,grocery_store,500,0,0.0
grocery_store_04_04500,grocery_store,500,0,0.0
grocery_store_04_05000,grocery_store,500,0,0.0
grocery_store_04_05500,grocery_store,500,0,0.0
grocery_store_04_06000,grocery_store,450,0,0.0
grocery_store_04_06500,grocery_store,500,0,0.0
grocery_store_04_07000,grocery_store,500,0,0.0
grocery_store_04_07500,grocery_store,500,0,0.0
grocery_store_04_08000,grocery_store,500,0,0.0
grocery_store_04_08500,grocery_store,500,0,0.0
grocery_store_12_00000,grocery_store,150,0,0.0
grocery_store_12_00500,grocery_store,300,0,0.0
grocery_store_12_01000,grocery_store,500,0,0.0
grocery_store_12_01500,grocery_store,500,0,0.0
grocery_store_12_02000,grocery_store,500,0,0.0
grocery_store_12_02500,grocery_store,500,0,0.0
grocery_store_12_03000,grocery_store,400,0,0.0
grocery_store_12_03500,grocery_store,250,0,0.0
grocery_store_12_04000,grocery_store,500,0,0.0
grocery_store_12_04500,grocery_store,500,0,0.0
grocery_store_12_05000,grocery_store,300,0,0.0
grocery_store_12_05500,grocery_store,150,0,0.0
grocery_store_12_06000,grocery_store,400,0,0.0
grocery_store_12_07000,grocery_store,500,0,0.0
grocery_store_12_07500,grocery_store,500,0,0.0
grocery_store_12_08000,grocery_store,400,0,0.0
grocery_store_12_08500,grocery_store,200,0,0.0
metro_station_04_00000,metro_station,500,0,0.0
metro_station_04_00500,metro_station,500,0,0.0
metro_station_04_01000,metro_station,500,0,0.0
metro_station_04_01500,metro_station,500,0,0.0
metro_station_04_02000,metro_station,500,0,0.0
metro_station_04_02500,metro_station,500,0,0.0
metro_station_04_03000,metro_station,400,0,0.0
metro_station_04_03500,metro_station,200,0,0.0
metro_station_04_04000,metro_station,350,0,0.0
metro_station_04_04500,metro_station,500,0,0.0
metro_station_04_05000,metro_station,500,0,0.0
metro_station_04_05500,metro_station,500,0,0.0
metro_station_04_06000,metro_station,500,0,0.0
metro_station_04_06500,metro_station,350,50,0.14285714285714285
metro_station_04_07000,metro_station,500,78,0.156
metro_station_04_07500,metro_station,500,2,0.004
metro_station_04_08000,metro_station,450,250,0.5555555555555556
metro_station_04_08500,metro_station,200,0,0.0
metro_station_04_09000,metro_station,400,386,0.965
metro_station_04_09500,metro_station,350,0,0.0
metro_station_04_10000,metro_station,450,100,0.2222222222222222
metro_station_04_10500,metro_station,500,0,0.0
metro_station_04_11000,metro_station,250,100,0.4
metro_station_04_11500,metro_station,500,0,0.0
metro_station_04_12000,metro_station,500,350,0.7
metro_station_04_12500,metro_station,300,0,0.0
metro_station_04_13000,metro_station,500,0,0.0
metro_station_04_13500,metro_station,500,0,0.0
metro_station_04_14000,metro_station,500,0,0.0
metro_station_04_14500,metro_station,500,0,0.0
metro_station_05_00000,metro_station,450,193,0.4288888888888889
metro_station_05_00500,metro_station,400,200,0.5
metro_station_05_01000,metro_station,400,250,0.625
metro_station_05_01500,metro_station,500,500,1.0
metro_station_05_02000,metro_station,500,500,1.0
metro_station_05_02500,metro_station,350,350,1.0
metro_station_05_03000,metro_station,350,350,1.0
metro_station_05_03500,metro_station,500,250,0.5
metro_station_05_04000,metro_station,350,0,0.0
metro_station_05_04500,metro_station,50,0,0.0
metro_station_05_05000,metro_station,450,0,0.0
metro_station_05_05500,metro_station,450,0,0.0
metro_station_05_06000,metro_station,450,0,0.0
metro_station_05_06500,metro_station,500,0,0.0
metro_station_05_07000,metro_station,500,0,0.0
metro_station_05_07500,metro_station,500,0,0.0
metro_station_05_08000,metro_station,500,0,0.0
metro_station_05_08500,metro_station,500,0,0.0
metro_station_05_09000,metro_station,500,0,0.0
metro_station_05_09500,metro_station,350,0,0.0
metro_station_05_10000,metro_station,500,0,0.0
metro_station_05_10500,metro_station,500,336,0.672
metro_station_05_11000,metro_station,500,38,0.076
metro_station_05_11500,metro_station,300,100,0.3333333333333333
metro_station_12_00000,metro_station,500,0,0.0
metro_station_12_00500,metro_station,500,0,0.0
metro_station_12_01000,metro_station,450,0,0.0
metro_station_12_01500,metro_station,450,0,0.0
metro_station_12_02000,metro_station,500,0,0.0
metro_station_12_02500,metro_station,500,50,0.1
metro_station_12_03000,metro_station,500,43,0.086
metro_station_12_03500,metro_station,100,1,0.01
metro_station_12_04000,metro_station,450,0,0.0
metro_station_12_04500,metro_station,500,0,0.0
metro_station_12_05000,metro_station,450,0,0.0
metro_station_12_05500,metro_station,500,50,0.1
metro_station_12_06000,metro_station,450,1,0.0022222222222222222
metro_station_12_06500,metro_station,500,0,0.0
metro_station_12_07000,metro_station,350,2,0.005714285714285714
metro_station_12_07500,metro_station,150,0,0.0
metro_station_12_08000,metro_station,150,0,0.0
metro_station_12_08500,metro_station,100,0,0.0
metro_station_12_09000,metro_station,450,0,0.0
metro_station_12_09500,metro_station,300,0,0.0
metro_station_12_10000,metro_station,500,0,0.0
residential_area_04_00000,residential_area,500,0,0.0
residential_area_04_00500,residential_area,500,0,0.0
residential_area_04_01000,residential_area,500,0,0.0
residential_area_04_01500,residential_area,500,0,0.0
residential_area_04_02000,residential_area,500,0,0.0
residential_area_04_02500,residential_area,500,0,0.0
residential_area_04_03000,residential_area,500,0,0.0
residential_area_04_03500,residential_area,500,0,0.0
residential_area_04_04000,residential_area,500,0,0.0
residential_area_04_04500,residential_area,500,0,0.0
residential_area_04_05000,residential_area,500,0,0.0
residential_area_04_05500,residential_area,500,0,0.0
residential_area_04_06000,residential_area,500,0,0.0
residential_area_04_06500,residential_area,500,0,0.0
residential_area_04_07000,residential_area,500,0,0.0
residential_area_04_07500,residential_area,500,0,0.0
residential_area_04_08000,residential_area,500,0,0.0
residential_area_04_08500,residential_area,500,0,0.0
residential_area_04_09000,residential_area,500,0,0.0
residential_area_04_09500,residential_area,500,0,0.0
residential_area_04_10000,residential_area,500,0,0.0
residential_area_04_10500,residential_area,500,0,0.0
residential_area_05_00000,residential_area,500,0,0.0
residential_area_05_00500,residential_area,500,0,0.0
residential_area_05_01000,residential_area,500,0,0.0
residential_area_05_01500,residential_area,500,0,0.0
residential_area_05_02000,residential_area,500,0,0.0
residential_area_05_02500,residential_area,500,0,0.0
residential_area_05_03000,residential_area,500,0,0.0
residential_area_05_03500,residential_area,500,0,0.0
residential_area_05_04000,residential_area,500,0,0.0
residential_area_05_04500,residential_area,500,0,0.0
residential_area_05_05000,residential_area,500,0,0.0
residential_area_05_05500,residential_area,500,0,0.0
residential_area_05_06000,residential_area,500,0,0.0
residential_area_05_06500,residential_area,500,0,0.0
residential_area_05_07000,residential_area,500,0,0.0
residential_area_05_07500,residential_area,500,0,0.0
residential_area_05_08000,residential_area,500,0,0.0
residential_area_05_08500,residential_area,500,0,0.0
residential_area_05_09000,residential_area,500,0,0.0
residential_area_05_09500,residential_area,500,0,0.0
residential_area_05_10000,residential_area,500,0,0.0
residential_area_09_00000,residential_area,500,0,0.0
residential_area_09_00500,residential_area,500,0,0.0
residential_area_09_01000,residential_area,500,0,0.0
residential_area_09_01500,residential_area,500,0,0.0
residential_area_09_02000,residential_area,500,0,0.0
residential_area_09_02500,residential_area,500,0,0.0
residential_area_09_03000,residential_area,500,0,0.0
residential_area_09_03500,residential_area,500,0,0.0
residential_area_09_04000,residential_area,500,0,0.0
residential_area_09_04500,residential_area,450,0,0.0
residential_area_09_05000,residential_area,500,100,0.2
residential_area_09_05500,residential_area,500,50,0.1
residential_area_09_06000,residential_area,500,50,0.1
residential_area_09_06500,residential_area,350,350,1.0
residential_area_09_07000,residential_area,400,50,0.125
residential_area_09_07500,residential_area,500,0,0.0
residential_area_09_08000,residential_area,500,0,0.0
residential_area_09_08500,residential_area,500,0,0.0
residential_area_09_09000,residential_area,500,4,0.008
residential_area_12_00000,residential_area,500,0,0.0
residential_area_12_00500,residential_area,500,0,0.0
residential_area_12_01000,residential_area,500,0,0.0
residential_area_12_01500,residential_area,500,0,0.0
residential_area_12_02000,residential_area,500,0,0.0
residential_area_12_02500,residential_area,500,0,0.0
residential_area_12_03000,residential_area,500,1,0.002
residential_area_12_03500,residential_area,500,0,0.0
residential_area_12_04000,residential_area,500,0,0.0
residential_area_12_04500,residential_area,500,0,0.0
residential_area_12_05000,residential_area,500,0,0.0
residential_area_12_05500,residential_area,500,0,0.0
residential_area_12_06000,residential_area,500,20,0.04
residential_area_12_06500,residential_area,500,0,0.0
residential_area_12_07000,residential_area,500,2,0.004
residential_area_12_07500,residential_area,500,0,0.0
residential_area_12_08000,residential_area,500,0,0.0
residential_area_12_08500,residential_area,500,0,0.0
residential_area_12_09000,residential_area,500,0,0.0
residential_area_12_09500,residential_area,500,0,0.0


==> results/maestro_real_confusion_summary.csv <==
mean_class_confusion_rate,total_overlap_frames,total_confused_overlap_frames
0.037272366522366526,186350,6059


==> results/maestro_real_details.csv <==
item,scene,detector,frame_f1,transition_f1,boundary_f1,onset_mae_ms,mean_logic,soft_boundary
cafe_restaurant_07_00000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_00000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_00000,cafe_restaurant,logistic_features,0.9429175475687104,1.0,0.2222222222222222,3380.0,0.7117142857142857,1.0
cafe_restaurant_07_00000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_00000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_00000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_00500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_00500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_00500,cafe_restaurant,logistic_features,0.8649262202043133,1.0,0.1111111111111111,0.0,0.7071428571428572,1.0
cafe_restaurant_07_00500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_00500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_00500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_01000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_01000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_01000,cafe_restaurant,logistic_features,0.6876640419947507,0.9565217391304348,0.06666666666666667,0.0,0.700857142857143,1.0
cafe_restaurant_07_01000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_01000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_01000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_01500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_01500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_01500,cafe_restaurant,logistic_features,0.7669543773119606,1.0,0.08333333333333333,6960.0,0.702,1.0
cafe_restaurant_07_01500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_01500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_01500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_02000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_02000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_02000,cafe_restaurant,logistic_features,0.8304093567251462,0.6666666666666666,0.07692307692307693,0.0,0.7125714285714285,0.7246644820586107
cafe_restaurant_07_02000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_02000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_02000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_02500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_02500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_02500,cafe_restaurant,logistic_features,0.5714285714285715,0.6666666666666666,0.06666666666666667,0.0,0.6862857142857143,0.7032848298702998
cafe_restaurant_07_02500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_02500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_02500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_03000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_03000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_03000,cafe_restaurant,logistic_features,0.569384835479256,0.0,0.0625,180.0,0.5448571428571428,0.21997146485046265
cafe_restaurant_07_03000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_03000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_03000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_03500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_03500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_03500,cafe_restaurant,logistic_features,0.4662576687116564,0.5882352941176471,0.08333333333333333,240.0,0.663142857142857,0.6009482589973276
cafe_restaurant_07_03500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_03500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_03500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_04000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_04000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_04000,cafe_restaurant,logistic_features,0.5185185185185185,0.2857142857142857,0.08333333333333333,80.0,0.6762857142857143,0.34194430252392016
cafe_restaurant_07_04000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_04000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_04000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_04500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_04500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_04500,cafe_restaurant,logistic_features,0.4615384615384615,0.4,0.09523809523809523,9300.0,0.5108571428571429,0.3719228877135459
cafe_restaurant_07_04500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_04500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_04500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_05000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_05000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_05000,cafe_restaurant,logistic_features,0.7096774193548387,0.7368421052631579,0.09523809523809523,8780.0,0.6854285714285714,0.7875787320357994
cafe_restaurant_07_05000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_05000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_05000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_05500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_05500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_05500,cafe_restaurant,logistic_features,0.5673352435530087,0.5,0.052631578947368425,220.0,0.6940000000000001,0.6505971059561009
cafe_restaurant_07_05500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_05500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_05500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_06000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_06000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_06000,cafe_restaurant,logistic_features,0.5855728429985856,0.6666666666666666,0.07692307692307693,9540.000000000002,0.5371428571428571,0.6664355418490397
cafe_restaurant_07_06000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_06000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_06000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_06500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_06500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_06500,cafe_restaurant,logistic_features,0.5955056179775281,0.4,0.08333333333333333,280.0,0.6822857142857143,0.5554015791811671
cafe_restaurant_07_06500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_06500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_06500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_07000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_07000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_07000,cafe_restaurant,logistic_features,0.6111111111111112,0.9565217391304348,0.0625,9480.0,0.6982857142857143,1.0
cafe_restaurant_07_07000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_07000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_07000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_07500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_07500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_07500,cafe_restaurant,logistic_features,0.7937273823884199,0.6666666666666666,0.0689655172413793,0.0,0.7094285714285714,0.7246644820586107
cafe_restaurant_07_07500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_07500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_07500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_08000,cafe_restaurant,adaptive_energy,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_07_08000,cafe_restaurant,spectral_flux,0.946259220231823,0.7586206896551724,1.0,20.0,0.6876610363584311,0.45578768251752255
cafe_restaurant_07_08000,cafe_restaurant,logistic_features,0.5256410256410255,0.0,0.08333333333333333,8620.000000000002,0.3721510673234811,0.19421452418500879
cafe_restaurant_07_08000,cafe_restaurant,temporal_cnn,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_07_08000,cafe_restaurant,dilated_cnn,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_07_08000,cafe_restaurant,contract_tcn_real,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_07_08500,cafe_restaurant,adaptive_energy,0.888888888888889,0.8,1.0,2000.0,0.6591428571428571,0.5000226999648812
cafe_restaurant_07_08500,cafe_restaurant,spectral_flux,0.8898776418242492,0.8,1.0,1980.0,0.6596049241339823,0.5000250873410281
cafe_restaurant_07_08500,cafe_restaurant,logistic_features,0.41487279843444225,0.15384615384615385,0.10526315789473684,100.00000000000009,0.6421299871299871,0.344307829168266
cafe_restaurant_07_08500,cafe_restaurant,temporal_cnn,0.888888888888889,0.8,1.0,2000.0,0.6591428571428571,0.5000226999648812
cafe_restaurant_07_08500,cafe_restaurant,dilated_cnn,0.888888888888889,0.8,1.0,2000.0,0.6591428571428571,0.5000226999648812
cafe_restaurant_07_08500,cafe_restaurant,contract_tcn_real,0.888888888888889,0.8,1.0,2000.0,0.6591428571428571,0.5000226999648812
cafe_restaurant_07_09000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_09000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_09000,cafe_restaurant,logistic_features,0.7760097919216646,0.15384615384615385,0.09523809523809523,8600.0,0.5571428571428572,0.6557035388882804
cafe_restaurant_07_09000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_09000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_09000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_09500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_09500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_09500,cafe_restaurant,logistic_features,0.7908101571946796,0.9565217391304348,0.1111111111111111,20.0,0.692,0.9524187090179799
cafe_restaurant_07_09500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_09500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_09500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_10000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_10000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_10000,cafe_restaurant,logistic_features,0.5795454545454546,0.8,0.08695652173913045,260.0,0.6805714285714286,0.9524187090179808
cafe_restaurant_07_10000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_10000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_10000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_10500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_10500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_10500,cafe_restaurant,logistic_features,0.6206896551724138,0.6666666666666666,0.07142857142857142,9660.0,0.688,0.8032653298563173
cafe_restaurant_07_10500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_10500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_10500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_11000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_11000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_11000,cafe_restaurant,logistic_features,0.6613119143239625,0.5,0.0689655172413793,9860.0,0.6971428571428572,0.8351600230178196
cafe_restaurant_07_11000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_11000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_11000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_11500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_11500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_11500,cafe_restaurant,logistic_features,0.544395924308588,0.2857142857142857,0.0625,9700.000000000002,0.682,0.7246644820586107
cafe_restaurant_07_11500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_11500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_11500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_12000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_12000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_12000,cafe_restaurant,logistic_features,0.5835694050991501,0.4,0.07999999999999999,200.0,0.5428571428571428,0.5933050971247138
cafe_restaurant_07_12000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_12000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_12000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_12500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_12500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_12500,cafe_restaurant,logistic_features,0.5994397759103641,0.4,0.08333333333333333,9880.0,0.5417142857142857,0.40081414165346696
cafe_restaurant_07_12500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_12500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_12500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_13000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_13000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_13000,cafe_restaurant,logistic_features,0.6719787516600265,0.9565217391304348,0.0689655172413793,20.0,0.6994285714285714,0.9524187090179799
cafe_restaurant_07_13000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_13000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_13000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_13500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_13500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_13500,cafe_restaurant,logistic_features,0.8095238095238095,0.9565217391304348,0.0909090909090909,20.0,0.7085714285714285,0.9524187090179799
cafe_restaurant_07_13500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_13500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_13500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_14000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_14000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_14000,cafe_restaurant,logistic_features,0.8358556461001164,1.0,0.07692307692307693,9340.0,0.7131428571428572,1.0
cafe_restaurant_07_14000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_14000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_14000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_14500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_14500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_07_14500,cafe_restaurant,logistic_features,0.7577639751552795,1.0,0.07407407407407407,0.0,0.706857142857143,1.0
cafe_restaurant_07_14500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_14500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_07_14500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_00000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_00000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_00000,cafe_restaurant,logistic_features,0.3079526226734349,0.0,0.07999999999999999,240.0,0.5065714285714286,0.19163960526805046
cafe_restaurant_08_00000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_00000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_00000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_00500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_00500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_00500,cafe_restaurant,logistic_features,0.4615384615384615,0.9090909090909091,0.07999999999999999,9560.0,0.6674285714285715,1.0
cafe_restaurant_08_00500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_00500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_00500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_01000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_01000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_01000,cafe_restaurant,logistic_features,0.3277591973244147,0.6666666666666666,0.09523809523809523,0.0,0.6457142857142857,0.7246644820586107
cafe_restaurant_08_01000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_01000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_01000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_01500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_01500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_01500,cafe_restaurant,logistic_features,0.3108108108108108,0.0,0.08333333333333333,9660.0,0.5037142857142857,0.12332620777051972
cafe_restaurant_08_01500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_01500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_01500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_02000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_02000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_02000,cafe_restaurant,logistic_features,0.577524893314367,0.5882352941176471,0.07999999999999999,9540.000000000002,0.5342857142857144,0.7032848298702996
cafe_restaurant_08_02000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_02000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_02000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_02500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_02500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_02500,cafe_restaurant,logistic_features,0.5549132947976879,0.5882352941176471,0.05882352941176471,9200.000000000002,0.6937142857142857,0.6362658965170065
cafe_restaurant_08_02500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_02500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_02500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_03000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_03000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_03000,cafe_restaurant,logistic_features,0.5380116959064328,0.9565217391304348,0.07407407407407407,9420.0,0.6748571428571429,0.9524187090179808
cafe_restaurant_08_03000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_03000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_03000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_03500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_03500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_03500,cafe_restaurant,logistic_features,0.5673352435530087,0.5882352941176471,0.05405405405405406,20.0,0.6917142857142858,0.6770831910765904
cafe_restaurant_08_03500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_03500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_03500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_04000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_04000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_04000,cafe_restaurant,logistic_features,0.5074626865671642,0.6666666666666666,0.06451612903225806,9500.0,0.6834285714285714,0.9048374180359606
cafe_restaurant_08_04000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_04000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_04000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_04500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_04500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_04500,cafe_restaurant,logistic_features,0.8465974625144175,0.9565217391304348,0.0909090909090909,300.0,0.7125714285714285,0.9524187090179808
cafe_restaurant_08_04500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_04500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_04500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_05000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_05000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_05000,cafe_restaurant,logistic_features,0.6522911051212937,0.6666666666666666,0.06060606060606061,0.0,0.6982857142857143,0.6115650800742155
cafe_restaurant_08_05000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_05000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_05000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_05500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_05500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_05500,cafe_restaurant,logistic_features,0.4591679506933744,0.0,0.07407407407407407,140.0,0.5248571428571428,0.4729571339543154
cafe_restaurant_08_05500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_05500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_05500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_06000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_06000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_06000,cafe_restaurant,logistic_features,0.4101748807631161,0.4,0.0689655172413793,300.0,0.6671428571428571,0.6362658965170065
cafe_restaurant_08_06000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_06000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_06000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_06500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_06500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_06500,cafe_restaurant,logistic_features,0.6013986013986015,0.5,0.06451612903225806,9580.0,0.6914285714285714,0.6232984819708036
cafe_restaurant_08_06500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_06500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_06500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_07000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_07000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_07000,cafe_restaurant,logistic_features,0.5141158989598811,0.8571428571428571,0.05882352941176471,9460.0,0.6834285714285714,0.9524187090179799
cafe_restaurant_08_07000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_07000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_07000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_07500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_07500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_07500,cafe_restaurant,logistic_features,0.5875706214689266,0.6666666666666666,0.0689655172413793,220.0,0.6845714285714285,0.5554015791811671
cafe_restaurant_08_07500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_07500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_07500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_08000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_08000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_08000,cafe_restaurant,logistic_features,0.6149584487534626,0.2857142857142857,0.05882352941176471,9800.0,0.6882857142857143,0.7875787320357994
cafe_restaurant_08_08000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_08000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_08000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_08500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_08500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_08500,cafe_restaurant,logistic_features,0.6431478968792401,0.4,0.05555555555555556,200.0,0.5577142857142857,0.5933050971247138
cafe_restaurant_08_08500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_08500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_08500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_09000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_09000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_09000,cafe_restaurant,logistic_features,0.39486356340288925,0.2857142857142857,0.06666666666666667,260.0,0.5274285714285715,0.6362658965170063
cafe_restaurant_08_09000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_09000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_09000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_09500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_09500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_09500,cafe_restaurant,logistic_features,0.6928104575163399,0.8571428571428571,0.06060606060606061,0.0,0.6980000000000001,1.0
cafe_restaurant_08_09500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_09500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_09500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_10000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_10000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_10000,cafe_restaurant,logistic_features,0.5380116959064328,0.6666666666666666,0.07142857142857142,180.0,0.6748571428571429,0.5554015791811671
cafe_restaurant_08_10000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_10000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_10000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_10500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_10500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_10500,cafe_restaurant,logistic_features,0.6376021798365124,0.6666666666666666,0.0689655172413793,220.0,0.690857142857143,0.748292651895704
cafe_restaurant_08_10500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_10500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_10500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_11000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_11000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_11000,cafe_restaurant,logistic_features,0.7484355444305382,0.7368421052631579,0.07999999999999999,0.0,0.6997142857142856,0.8032653298563173
cafe_restaurant_08_11000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_11000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_11000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_11500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_11500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_08_11500,cafe_restaurant,logistic_features,0.544395924308588,0.7368421052631579,0.06060606060606061,20.0,0.6802857142857144,0.9524187090179799
cafe_restaurant_08_11500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_11500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_08_11500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_00000,cafe_restaurant,adaptive_energy,0.1851851851851852,0.8,0.33333333333333337,6480.0,0.4597667638483965,0.5000000000000042
cafe_restaurant_13_00000,cafe_restaurant,spectral_flux,0.03669724770642202,0.0,0.19999999999999998,120.000000000001,0.32968523002421307,0.2819036064572507
cafe_restaurant_13_00000,cafe_restaurant,logistic_features,0.18181818181818182,0.8,1.0,9000.0,0.45914285714285713,0.5
cafe_restaurant_13_00000,cafe_restaurant,temporal_cnn,0.18181818181818182,0.8,1.0,9000.0,0.45914285714285713,0.5
cafe_restaurant_13_00000,cafe_restaurant,dilated_cnn,0.18181818181818182,0.8,1.0,9000.0,0.45914285714285713,0.5
cafe_restaurant_13_00000,cafe_restaurant,contract_tcn_real,0.18181818181818182,0.8,1.0,9000.0,0.45914285714285713,0.5
cafe_restaurant_13_00500,cafe_restaurant,adaptive_energy,0.9949748743718593,0.9565217391304348,0.5,700.0000000000001,0.7142857142857143,0.9524187090179799
cafe_restaurant_13_00500,cafe_restaurant,spectral_flux,0.1751824817518248,0.0,0.0,0.0,0.4734285714285714,0.08291318920937056
cafe_restaurant_13_00500,cafe_restaurant,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_00500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_00500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_00500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_01000,cafe_restaurant,adaptive_energy,0.9429175475687104,0.8,0.8,870.0000000000001,0.5466589861751152,0.505102124314198
cafe_restaurant_13_01000,cafe_restaurant,spectral_flux,0.20512820512820512,0.0,0.13333333333333336,259.9999999999998,0.3120802005012531,0.18204158853594488
cafe_restaurant_13_01000,cafe_restaurant,logistic_features,0.9451476793248945,0.8,0.6666666666666666,0.0,0.5467584624211129,0.5000000000034954
cafe_restaurant_13_01000,cafe_restaurant,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000000034954
cafe_restaurant_13_01000,cafe_restaurant,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000000034954
cafe_restaurant_13_01000,cafe_restaurant,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000000034954
cafe_restaurant_13_01500,cafe_restaurant,adaptive_energy,0.9426751592356688,0.8,0.4,0.0,0.5455865272938444,0.5913417620263673
cafe_restaurant_13_01500,cafe_restaurant,spectral_flux,0.19999999999999998,0.2857142857142857,0.14285714285714288,8960.0,0.4768253968253968,0.5018489318582414
cafe_restaurant_13_01500,cafe_restaurant,logistic_features,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_01500,cafe_restaurant,temporal_cnn,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_01500,cafe_restaurant,dilated_cnn,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_01500,cafe_restaurant,contract_tcn_real,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_02000,cafe_restaurant,adaptive_energy,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
cafe_restaurant_13_02000,cafe_restaurant,spectral_flux,0.29850746268656714,0.0,0.15384615384615385,260.0,0.23092436974789918,0.3845585484127114
cafe_restaurant_13_02000,cafe_restaurant,logistic_features,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
cafe_restaurant_13_02000,cafe_restaurant,temporal_cnn,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
cafe_restaurant_13_02000,cafe_restaurant,dilated_cnn,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
cafe_restaurant_13_02000,cafe_restaurant,contract_tcn_real,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
cafe_restaurant_13_02500,cafe_restaurant,adaptive_energy,0.7468671679197995,0.8,0.6666666666666666,6000.0,0.4606999426276535,0.5000000000000233
cafe_restaurant_13_02500,cafe_restaurant,spectral_flux,0.31443298969072164,0.4,0.10526315789473684,3779.9999999999995,0.26138528138528144,0.41750870072222523
cafe_restaurant_13_02500,cafe_restaurant,logistic_features,0.7499999999999999,0.8,0.6666666666666666,6000.0,0.4611428571428572,0.5000000000000233
cafe_restaurant_13_02500,cafe_restaurant,temporal_cnn,0.7499999999999999,0.8,0.6666666666666666,6000.0,0.4611428571428572,0.5000000000000233
cafe_restaurant_13_02500,cafe_restaurant,dilated_cnn,0.7499999999999999,0.8,0.6666666666666666,6000.0,0.4611428571428572,0.5000000000000233
cafe_restaurant_13_02500,cafe_restaurant,contract_tcn_real,0.7499999999999999,0.8,0.6666666666666666,6000.0,0.4611428571428572,0.5000000000000233
cafe_restaurant_13_03000,cafe_restaurant,adaptive_energy,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
cafe_restaurant_13_03000,cafe_restaurant,spectral_flux,0.5377777777777777,0.9600000000000001,0.1111111111111111,0.0,0.6171428571428572,0.9524187090179788
cafe_restaurant_13_03000,cafe_restaurant,logistic_features,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
cafe_restaurant_13_03000,cafe_restaurant,temporal_cnn,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
cafe_restaurant_13_03000,cafe_restaurant,dilated_cnn,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
cafe_restaurant_13_03000,cafe_restaurant,contract_tcn_real,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
cafe_restaurant_13_03500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_03500,cafe_restaurant,spectral_flux,0.2078853046594982,0.4,0.1111111111111111,20.0,0.6262857142857143,0.48602146538785485
cafe_restaurant_13_03500,cafe_restaurant,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_03500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_03500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_03500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_04000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_04000,cafe_restaurant,spectral_flux,0.2935153583617747,0.0,0.0,0.0,0.5085714285714286,0.01673988419720396
cafe_restaurant_13_04000,cafe_restaurant,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_04000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_04000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_04000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_04500,cafe_restaurant,adaptive_energy,0.18181818181818182,0.8,1.0,0.0,0.45914285714285713,0.5
cafe_restaurant_13_04500,cafe_restaurant,spectral_flux,0.17307692307692307,0.0,0.14285714285714288,560.0,0.4124867724867725,0.4397704078515998
cafe_restaurant_13_04500,cafe_restaurant,logistic_features,0.18181818181818182,0.8,1.0,0.0,0.45914285714285713,0.5
cafe_restaurant_13_04500,cafe_restaurant,temporal_cnn,0.18181818181818182,0.8,1.0,0.0,0.45914285714285713,0.5
cafe_restaurant_13_04500,cafe_restaurant,dilated_cnn,0.18181818181818182,0.8,1.0,0.0,0.45914285714285713,0.5
cafe_restaurant_13_04500,cafe_restaurant,contract_tcn_real,0.18181818181818182,0.8,1.0,0.0,0.45914285714285713,0.5
cafe_restaurant_13_05000,cafe_restaurant,adaptive_energy,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_05000,cafe_restaurant,spectral_flux,0.443298969072165,0.0,0.08333333333333333,159.99999999999991,0.5150937950937952,0.29944879166992877
cafe_restaurant_13_05000,cafe_restaurant,logistic_features,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_05000,cafe_restaurant,temporal_cnn,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_05000,cafe_restaurant,dilated_cnn,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_05000,cafe_restaurant,contract_tcn_real,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_05500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_05500,cafe_restaurant,spectral_flux,0.32214765100671144,0.5,0.10526315789473684,9920.0,0.49942857142857144,0.6362658965170063
cafe_restaurant_13_05500,cafe_restaurant,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_05500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_05500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_05500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_06000,cafe_restaurant,adaptive_energy,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
cafe_restaurant_13_06000,cafe_restaurant,spectral_flux,0.44067796610169485,0.7826086956521738,0.08695652173913045,20.0,0.6189093342254933,0.8617840855569707
cafe_restaurant_13_06000,cafe_restaurant,logistic_features,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
cafe_restaurant_13_06000,cafe_restaurant,temporal_cnn,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
cafe_restaurant_13_06000,cafe_restaurant,dilated_cnn,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
cafe_restaurant_13_06000,cafe_restaurant,contract_tcn_real,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
cafe_restaurant_13_06500,cafe_restaurant,adaptive_energy,0.4615384615384615,0.7272727272727273,0.6666666666666666,8000.0,0.30600000000000005,0.2500000005187604
cafe_restaurant_13_06500,cafe_restaurant,spectral_flux,0.1625441696113074,0.5909090909090908,0.17391304347826084,1350.0,0.16930898675259579,0.6162211690230058
cafe_restaurant_13_06500,cafe_restaurant,logistic_features,0.4615384615384615,0.7272727272727273,0.6666666666666666,8000.0,0.30600000000000005,0.2500000005187604
cafe_restaurant_13_06500,cafe_restaurant,temporal_cnn,0.4615384615384615,0.7272727272727273,0.6666666666666666,8000.0,0.30600000000000005,0.2500000005187604
cafe_restaurant_13_06500,cafe_restaurant,dilated_cnn,0.4615384615384615,0.7272727272727273,0.6666666666666666,8000.0,0.30600000000000005,0.2500000005187604
cafe_restaurant_13_06500,cafe_restaurant,contract_tcn_real,0.4615384615384615,0.7272727272727273,0.6666666666666666,8000.0,0.30600000000000005,0.2500000005187604
cafe_restaurant_13_07000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_07000,cafe_restaurant,spectral_flux,0.4662576687116564,0.8,0.09523809523809523,20.0,0.6611428571428571,0.8228278193588379
cafe_restaurant_13_07000,cafe_restaurant,logistic_features,0.993963782696177,1.0,0.6666666666666666,3560.0,0.7142857142857143,1.0
cafe_restaurant_13_07000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_07000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_07000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_07500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_07500,cafe_restaurant,spectral_flux,0.5007496251874063,0.5882352941176471,0.07142857142857142,20.0,0.6762857142857143,0.6557035388882797
cafe_restaurant_13_07500,cafe_restaurant,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_07500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_07500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_07500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_08000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_08000,cafe_restaurant,spectral_flux,0.33333333333333337,0.2857142857142857,0.1,9380.0,0.5045714285714286,0.3463454089459024
cafe_restaurant_13_08000,cafe_restaurant,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_08000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_08000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_08000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_08500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_08500,cafe_restaurant,spectral_flux,0.3136593591905565,0.0,0.0,0.0,0.5122857142857142,0.01868777909596308
cafe_restaurant_13_08500,cafe_restaurant,logistic_features,0.998998998998999,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_08500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_08500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_08500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_09000,cafe_restaurant,adaptive_energy,0.9979959919839679,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
cafe_restaurant_13_09000,cafe_restaurant,spectral_flux,0.16513761467889906,0.0,0.0,0.0,0.47714285714285715,0.07358997736166067
cafe_restaurant_13_09000,cafe_restaurant,logistic_features,0.9979959919839679,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_09000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_09000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_09000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_13_09500,cafe_restaurant,adaptive_energy,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000000034721
cafe_restaurant_13_09500,cafe_restaurant,spectral_flux,0.48667850799289525,0.3333333333333333,0.18181818181818182,2480.0,0.3437751971954426,0.2306612909446183
cafe_restaurant_13_09500,cafe_restaurant,logistic_features,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000000034721
cafe_restaurant_13_09500,cafe_restaurant,temporal_cnn,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000000034721
cafe_restaurant_13_09500,cafe_restaurant,dilated_cnn,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000000034721
cafe_restaurant_13_09500,cafe_restaurant,contract_tcn_real,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000000034721
cafe_restaurant_13_10000,cafe_restaurant,adaptive_energy,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_10000,cafe_restaurant,spectral_flux,0.19291338582677164,0.5882352941176471,0.2857142857142857,8360.0,0.412807881773399,0.45241872289339696
cafe_restaurant_13_10000,cafe_restaurant,logistic_features,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_10000,cafe_restaurant,temporal_cnn,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_10000,cafe_restaurant,dilated_cnn,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_13_10000,cafe_restaurant,contract_tcn_real,0.9473684210526316,0.8,1.0,0.0,0.6877142857142857,0.5033689734995427
cafe_restaurant_14_00000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_00000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_14_00000,cafe_restaurant,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_00000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_00000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_00000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_00500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_00500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_14_00500,cafe_restaurant,logistic_features,0.9743589743589743,1.0,0.2857142857142857,0.0,0.7142857142857143,1.0
cafe_restaurant_14_00500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_00500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_00500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_01000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_01000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_01000,cafe_restaurant,logistic_features,0.9979959919839679,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_01000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_01000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_01000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_01500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_01500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_14_01500,cafe_restaurant,logistic_features,0.9979959919839679,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_01500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_01500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_01500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_02000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_02000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_14_02000,cafe_restaurant,logistic_features,0.9959839357429718,1.0,0.6666666666666666,4680.0,0.7142857142857143,1.0
cafe_restaurant_14_02000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_02000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_02000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_02500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_02500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_14_02500,cafe_restaurant,logistic_features,0.9979959919839679,1.0,0.6666666666666666,700.0000000000001,0.7142857142857143,1.0
cafe_restaurant_14_02500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_02500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_02500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_03000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_03000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_03000,cafe_restaurant,logistic_features,0.993963782696177,1.0,0.5,2420.0,0.7142857142857143,1.0
cafe_restaurant_14_03000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_03000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_03000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_03500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_03500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_03500,cafe_restaurant,logistic_features,0.9764585465711361,1.0,0.2857142857142857,7900.0,0.7142857142857143,1.0
cafe_restaurant_14_03500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_03500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_03500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_04000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_04000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_04000,cafe_restaurant,logistic_features,0.9949748743718593,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
cafe_restaurant_14_04000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_04000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_04000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_04500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_04500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_14_04500,cafe_restaurant,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_04500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_04500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_04500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_05000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_05000,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_14_05000,cafe_restaurant,logistic_features,0.993963782696177,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
cafe_restaurant_14_05000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_05000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_05000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_05500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_05500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_05500,cafe_restaurant,logistic_features,0.9979959919839679,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
cafe_restaurant_14_05500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_05500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_05500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_06000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_06000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_06000,cafe_restaurant,logistic_features,0.9959839357429718,0.9565217391304348,0.6666666666666666,0.0,0.7142857142857143,0.9524187090179808
cafe_restaurant_14_06000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_06000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_06000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_06500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_06500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_14_06500,cafe_restaurant,logistic_features,0.9969909729187563,0.9565217391304348,0.6666666666666666,20.0,0.7142857142857143,0.9524187090179799
cafe_restaurant_14_06500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_06500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_06500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_07000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_07000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_07000,cafe_restaurant,logistic_features,0.9979959919839679,1.0,0.6666666666666666,1580.0,0.7142857142857143,1.0
cafe_restaurant_14_07000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_07000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_07000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_07500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_07500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_07500,cafe_restaurant,logistic_features,0.98989898989899,1.0,0.5,3560.0,0.7142857142857143,1.0
cafe_restaurant_14_07500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_07500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_07500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_08000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_08000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_08000,cafe_restaurant,logistic_features,0.9909182643794148,1.0,0.4,7360.0,0.7142857142857143,1.0
cafe_restaurant_14_08000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_08000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_08000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_08500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_08500,cafe_restaurant,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
cafe_restaurant_14_08500,cafe_restaurant,logistic_features,0.983739837398374,1.0,0.33333333333333337,2920.0,0.7142857142857143,1.0
cafe_restaurant_14_08500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_08500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_08500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_09000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_09000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_09000,cafe_restaurant,logistic_features,0.9909182643794148,1.0,0.5,3340.0,0.7142857142857143,1.0
cafe_restaurant_14_09000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_09000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_09000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_09500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_09500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_09500,cafe_restaurant,logistic_features,0.9858012170385395,1.0,0.4,0.0,0.7142857142857143,1.0
cafe_restaurant_14_09500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_09500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_09500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_10000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_10000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_10000,cafe_restaurant,logistic_features,0.9949748743718593,1.0,0.6666666666666666,2720.0,0.7142857142857143,1.0
cafe_restaurant_14_10000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_10000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
cafe_restaurant_14_10000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_00000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_00000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_06_00000,city_center,logistic_features,0.9949748743718593,1.0,0.5,0.0,0.7142857142857143,1.0
city_center_06_00000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_00000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_00000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_00500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_00500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_06_00500,city_center,logistic_features,0.9528795811518325,0.6666666666666666,0.16666666666666669,0.0,0.7140000000000001,0.7744058180470144
city_center_06_00500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_00500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_00500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_01000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_01000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_06_01000,city_center,logistic_features,0.6859395532194481,1.0,0.047619047619047616,8200.0,0.7074285714285714,1.0
city_center_06_01000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_01000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_01000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_01500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_01500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_01500,city_center,logistic_features,0.8505747126436781,0.5882352941176471,0.08333333333333333,20.0,0.7117142857142857,0.7007113609136839
city_center_06_01500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_01500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_01500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_02000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_02000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_02000,city_center,logistic_features,0.973305954825462,0.8571428571428571,0.25,4140.0,0.7142857142857143,1.0
city_center_06_02000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_02000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_02000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_02500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_02500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_02500,city_center,logistic_features,0.787878787878788,0.8571428571428571,0.052631578947368425,0.0,0.7140000000000001,0.9524187090179808
city_center_06_02500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_02500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_02500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_03000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_03000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_06_03000,city_center,logistic_features,0.5315712187958883,0.5,0.07142857142857142,20.0,0.6742857142857143,0.7007113609136839
city_center_06_03000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_03000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_03000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_03500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_03500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_03500,city_center,logistic_features,0.7730061349693252,0.7368421052631579,0.05714285714285715,9820.0,0.7111428571428571,0.8032653298563167
city_center_06_03500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_03500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_03500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_04000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_04000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_06_04000,city_center,logistic_features,0.7864077669902912,0.5882352941176471,0.05714285714285715,9120.000000000002,0.5668571428571428,0.6664355418490397
city_center_06_04000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_04000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_04000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_04500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_04500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_04500,city_center,logistic_features,0.9212513484358144,0.8571428571428571,0.10526315789473684,120.0,0.7140000000000001,1.0
city_center_06_04500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_04500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_04500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_05000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_05000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_05000,city_center,logistic_features,0.5163204747774481,1.0,0.06666666666666667,8640.0,0.6788571428571428,1.0
city_center_06_05000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_05000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_05000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_05500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_05500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_06_05500,city_center,logistic_features,0.9604989604989606,0.9565217391304348,0.19999999999999998,5500.0,0.7142857142857143,1.0
city_center_06_05500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_05500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_05500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_06000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_06000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_06_06000,city_center,logistic_features,0.993963782696177,0.9565217391304348,0.5,5800.0,0.7142857142857143,0.9524187090179808
city_center_06_06000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_06000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_06000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_06500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_06500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_06_06500,city_center,logistic_features,0.9690721649484536,1.0,0.2222222222222222,8000.0,0.7142857142857143,1.0
city_center_06_06500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_06500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_06500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_07000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_07000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_06_07000,city_center,logistic_features,0.9847715736040609,0.9090909090909091,0.5,20.0,0.7142857142857143,0.9048374180359606
city_center_06_07000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_07000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_07000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_07500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_07500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_06_07500,city_center,logistic_features,0.6522911051212937,0.8,0.052631578947368425,20.0,0.7034285714285714,0.8617840855569725
city_center_06_07500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_07500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_07500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_08000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_08000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_08000,city_center,logistic_features,0.711340206185567,0.6666666666666666,0.05882352941176471,9700.000000000002,0.706857142857143,0.7875787320358004
city_center_06_08000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_08000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_08000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_08500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_08500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_08500,city_center,logistic_features,0.9959839357429718,1.0,1.0,0.0,1.0,1.0
city_center_06_08500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_08500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_08500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_09000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_09000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_06_09000,city_center,logistic_features,0.8597491448118586,0.8,0.09523809523809523,0.0,0.7111428571428571,0.870409110340858
city_center_06_09000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_09000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_09000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_09500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_09500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_09500,city_center,logistic_features,0.851894374282434,0.8,0.08695652173913045,7840.0,0.7094285714285714,1.0
city_center_06_09500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_09500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_09500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_10000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_10000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_10000,city_center,logistic_features,0.9473684210526316,0.9565217391304348,0.18181818181818182,0.0,0.7142857142857143,0.9524187090179808
city_center_06_10000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_10000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_10000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_10500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_10500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_10500,city_center,logistic_features,0.9517819706498952,0.8571428571428571,0.16666666666666669,9720.0,0.7142857142857143,0.9048374180359606
city_center_06_10500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_10500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_10500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_11000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_11000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_11000,city_center,logistic_features,0.9235737351991388,0.9565217391304348,0.09523809523809523,0.0,0.7142857142857143,0.9524187090179808
city_center_06_11000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_11000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_11000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_11500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_11500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_11500,city_center,logistic_features,0.7373737373737373,0.2857142857142857,0.046511627906976744,9340.0,0.5694285714285714,0.6448149283878712
city_center_06_11500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_11500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_06_11500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_00000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_00000,city_center,spectral_flux,0.9959839357429718,0.9565217391304348,0.6666666666666666,0.0,0.8571428571428571,1.0
city_center_07_00000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_00000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_00000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_00000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_00500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_00500,city_center,spectral_flux,0.9583333333333334,0.9090909090909091,0.15384615384615385,6880.0,0.7142857142857143,0.9093653765389909
city_center_07_00500,city_center,logistic_features,0.9816700610997963,1.0,0.33333333333333337,0.0,0.7142857142857143,1.0
city_center_07_00500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_00500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_00500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_01000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_01000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_07_01000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_01000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_01000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_01000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_01500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_01500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_01500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_01500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_01500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_01500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_02000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_02000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_02000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_02000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_02000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_02000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_02500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_02500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_02500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_02500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_02500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_02500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_03000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_03000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_03000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_03000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_03000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_03000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_03500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_03500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_03500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_03500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_03500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_03500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_04000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_04000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_04000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_04000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_04000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_04000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_04500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_04500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_04500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_04500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_04500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_04500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_05000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_05000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_05000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_05000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_05000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_05000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_05500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_05500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_05500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_05500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_05500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_05500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_06000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_06000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_07_06000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_06000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_06000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_06000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_06500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_06500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_06500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_06500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_06500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_06500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_07000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_07000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_07000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_07000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_07000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_07000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_07500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_07500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_07500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_07500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_07500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_07500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_08000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_08000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_07_08000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_08000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_08000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_08000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_08500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_08500,city_center,spectral_flux,0.9979959919839679,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
city_center_07_08500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_08500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_08500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_08500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_09000,city_center,adaptive_energy,0.7499999999999999,0.8,0.6666666666666666,0.0,0.4611428571428572,0.500000000003472
city_center_07_09000,city_center,spectral_flux,0.7512953367875648,0.7777777777777777,0.5,120.00000000000031,0.536319612590799,0.6689632555349985
city_center_07_09000,city_center,logistic_features,0.7296587926509187,0.8070175438596493,0.33333333333333337,440.0000000000004,0.5327767470624614,0.6839613777542529
city_center_07_09000,city_center,temporal_cnn,0.7499999999999999,0.8,0.6666666666666666,0.0,0.4611428571428572,0.500000000003472
city_center_07_09000,city_center,dilated_cnn,0.7499999999999999,0.8,0.6666666666666666,0.0,0.4611428571428572,0.500000000003472
city_center_07_09000,city_center,contract_tcn_real,0.7499999999999999,0.8,0.6666666666666666,0.0,0.4611428571428572,0.500000000003472
city_center_07_09500,city_center,adaptive_energy,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
city_center_07_09500,city_center,spectral_flux,0.9461457233368532,0.8,1.0,980.0,0.6881287726358148,0.5037232915354621
city_center_07_09500,city_center,logistic_features,0.7749667110519308,0.6666666666666666,0.15384615384615385,4460.0,0.527015767547329,0.6009482589973277
city_center_07_09500,city_center,temporal_cnn,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
city_center_07_09500,city_center,dilated_cnn,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
city_center_07_09500,city_center,contract_tcn_real,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
city_center_07_10000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_10000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_07_10000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_10000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_10000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_10000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_10500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_10500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_10500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_10500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_10500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_10500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_11000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_11000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_11000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_11000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_11000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_11000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_11500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_11500,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_11500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_11500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_11500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_07_11500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_00000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_00000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_00000,city_center,logistic_features,0.8636363636363636,0.6666666666666666,0.0689655172413793,7480.0,0.5705714285714285,0.7482926518957047
city_center_12_00000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_00000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_00000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_00500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_00500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_00500,city_center,logistic_features,0.8492520138089759,1.0,0.08695652173913045,7000.0,0.712,1.0
city_center_12_00500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_00500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_00500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_01000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_01000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_01000,city_center,logistic_features,0.9979959919839679,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
city_center_12_01000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_01000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_01000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_01500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_01500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_01500,city_center,logistic_features,0.993963782696177,1.0,0.5,6500.0,0.7142857142857143,1.0
city_center_12_01500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_01500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_01500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_02000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_02000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_02000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_02000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_02000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_02000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_02500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_02500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_02500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_02500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_02500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_02500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_03000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_03000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_03000,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_03000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_03000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_03000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_03500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_03500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_03500,city_center,logistic_features,0.9868287740628165,1.0,0.33333333333333337,5000.0,0.7142857142857143,1.0
city_center_12_03500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_03500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_03500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_04000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_04000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_04000,city_center,logistic_features,0.9722507708119219,0.8571428571428571,0.2222222222222222,0.0,0.7142857142857143,0.870409110340858
city_center_12_04000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_04000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_04000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_04500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_04500,city_center,spectral_flux,0.9969909729187563,0.9565217391304348,0.6666666666666666,20.0,0.7142857142857143,0.9524187090179799
city_center_12_04500,city_center,logistic_features,0.6072423398328691,0.8571428571428571,0.04878048780487806,0.0,0.7005714285714285,0.9524187090179808
city_center_12_04500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_04500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_04500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_05000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_05000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_05000,city_center,logistic_features,0.8505747126436781,1.0,0.08333333333333333,7480.0,0.7122857142857143,1.0
city_center_12_05000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_05000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_05000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_05500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_05500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_05500,city_center,logistic_features,0.9888776541961577,1.0,0.4,4240.0,0.7142857142857143,1.0
city_center_12_05500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_05500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_05500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_06000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_06000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_06000,city_center,logistic_features,0.9680082559339525,1.0,0.2222222222222222,3440.0,0.7142857142857143,1.0
city_center_12_06000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_06000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_06000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_06500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_06500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_06500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_06500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_06500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_06500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_07000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_07000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_07000,city_center,logistic_features,0.9722507708119219,1.0,0.19999999999999998,0.0,0.7142857142857143,1.0
city_center_12_07000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_07000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_07000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_07500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_07500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_07500,city_center,logistic_features,0.9979959919839679,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
city_center_12_07500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_07500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_07500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_08000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_08000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_08000,city_center,logistic_features,0.9979959919839679,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
city_center_12_08000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_08000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_08000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_08500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_08500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_08500,city_center,logistic_features,0.8998899889988998,0.8571428571428571,0.10526315789473684,0.0,0.7137142857142857,0.9093653765389926
city_center_12_08500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_08500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_08500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_09000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_09000,city_center,spectral_flux,0.9929506545820745,0.9090909090909091,0.6666666666666666,40.0,0.7142857142857143,0.9093653765389909
city_center_12_09000,city_center,logistic_features,0.8913525498891353,0.9090909090909091,0.1,7240.0,0.7140000000000001,1.0
city_center_12_09000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_09000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_09000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_09500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_09500,city_center,spectral_flux,0.9969909729187563,0.9565217391304348,0.6666666666666666,20.0,0.7142857142857143,0.9524187090179799
city_center_12_09500,city_center,logistic_features,0.946259220231823,0.8,0.15384615384615385,100.0,0.7142857142857143,0.9524187090179808
city_center_12_09500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_09500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_09500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_10000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_10000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_10000,city_center,logistic_features,0.9775051124744376,1.0,0.2857142857142857,0.0,0.7142857142857143,1.0
city_center_12_10000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_10000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_10000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_10500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_10500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_10500,city_center,logistic_features,0.9550679205851619,1.0,0.16666666666666669,4020.0000000000005,0.7142857142857143,1.0
city_center_12_10500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_10500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_10500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_11000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_11000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_11000,city_center,logistic_features,0.9979959919839679,1.0,1.0,0.0,1.0,1.0
city_center_12_11000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_11000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_11000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_11500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_11500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_12_11500,city_center,logistic_features,0.9929506545820745,0.9565217391304348,0.5,0.0,0.7142857142857143,0.9524187090179808
city_center_12_11500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_11500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_12_11500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_00000,city_center,adaptive_energy,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000005152886
city_center_14_00000,city_center,spectral_flux,0.9425531914893618,0.7586206896551724,0.6666666666666666,250.00000000000023,0.47667638483965014,0.5288040249709531
city_center_14_00000,city_center,logistic_features,0.8649262202043134,0.7368421052631579,0.21052631578947367,899.9999999999999,0.5426059735572497,0.5056489097950861
city_center_14_00000,city_center,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000005152886
city_center_14_00000,city_center,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000005152886
city_center_14_00000,city_center,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000005152886
city_center_14_00500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_00500,city_center,spectral_flux,0.9929506545820745,0.9565217391304348,0.4,3100.0,0.7142857142857143,0.9524187090179799
city_center_14_00500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_00500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_00500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_00500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_01000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_01000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_14_01000,city_center,logistic_features,0.9506820566631689,1.0,0.2857142857142857,0.0,0.7094285714285714,1.0
city_center_14_01000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_01000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_01000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_01500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_01500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_14_01500,city_center,logistic_features,0.9949748743718593,1.0,0.5,1840.0,0.7142857142857143,1.0
city_center_14_01500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_01500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_01500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_02000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_02000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_02000,city_center,logistic_features,0.9979959919839679,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
city_center_14_02000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_02000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_02000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_02500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_02500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_14_02500,city_center,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_02500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_02500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_02500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_03000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_03000,city_center,spectral_flux,0.973305954825462,0.9565217391304348,0.19999999999999998,20.0,0.7142857142857143,0.9524187090179799
city_center_14_03000,city_center,logistic_features,0.9929506545820745,1.0,0.6666666666666666,5000.0,0.7142857142857143,1.0
city_center_14_03000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_03000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_03000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_03500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_03500,city_center,spectral_flux,0.98989898989899,0.9565217391304348,0.4,20.0,0.7142857142857143,0.9524187090179799
city_center_14_03500,city_center,logistic_features,0.9690721649484536,0.9090909090909091,0.2857142857142857,0.0,0.7142857142857143,0.9524187090179808
city_center_14_03500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_03500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_03500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_04000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_04000,city_center,spectral_flux,0.9959839357429718,0.9565217391304348,0.6666666666666666,2760.0000000000005,0.7142857142857143,0.9524187090179799
city_center_14_04000,city_center,logistic_features,0.959417273673257,1.0,0.15384615384615385,9120.000000000002,0.7142857142857143,1.0
city_center_14_04000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_04000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_04000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_04500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_04500,city_center,spectral_flux,0.9669421487603307,0.9565217391304348,0.18181818181818182,20.0,0.7142857142857143,0.9524187090179799
city_center_14_04500,city_center,logistic_features,0.8109393579072534,0.6666666666666666,0.07142857142857142,0.0,0.7105714285714286,0.6232984819708036
city_center_14_04500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_04500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_04500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_05000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_05000,city_center,spectral_flux,0.9711934156378601,0.9565217391304348,0.2222222222222222,7160.0,0.7142857142857143,0.9524187090179799
city_center_14_05000,city_center,logistic_features,0.6876640419947507,0.6666666666666666,0.05555555555555556,9380.0,0.7077142857142856,0.8351600230178197
city_center_14_05000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_05000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_05000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_05500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_05500,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_14_05500,city_center,logistic_features,0.9979959919839679,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_14_05500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_05500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_05500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_06000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_06000,city_center,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
city_center_14_06000,city_center,logistic_features,0.9969909729187563,1.0,1.0,0.0,1.0,1.0
city_center_14_06000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_06000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_06000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_06500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_06500,city_center,spectral_flux,0.9909182643794148,0.9565217391304348,0.5,4280.0,0.7142857142857143,0.9524187090179799
city_center_14_06500,city_center,logistic_features,0.5955056179775281,0.2857142857142857,0.044444444444444446,80.0,0.7031428571428572,0.6095658410648339
city_center_14_06500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_06500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_06500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_07000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_07000,city_center,spectral_flux,0.9949748743718593,0.8571428571428571,0.6666666666666666,1260.0,0.7142857142857143,0.9093653765389909
city_center_14_07000,city_center,logistic_features,0.8505747126436781,0.7368421052631579,0.0909090909090909,8320.0,0.7102857142857142,0.8032653298563167
city_center_14_07000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_07000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_07000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_07500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_07500,city_center,spectral_flux,0.9969909729187563,0.9565217391304348,0.6666666666666666,20.0,0.7142857142857143,0.9524187090179799
city_center_14_07500,city_center,logistic_features,0.9949748743718593,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
city_center_14_07500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_07500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_07500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_08000,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_08000,city_center,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_08000,city_center,logistic_features,0.9816700610997963,1.0,0.25,0.0,0.7142857142857143,1.0
city_center_14_08000,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_08000,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_08000,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_08500,city_center,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_08500,city_center,spectral_flux,0.98989898989899,0.9565217391304348,0.5,3680.0,0.7142857142857143,0.9524187090179799
city_center_14_08500,city_center,logistic_features,0.6595174262734584,0.7368421052631579,0.0689655172413793,0.0,0.6948571428571428,0.9524187090179808
city_center_14_08500,city_center,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_08500,city_center,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
city_center_14_08500,city_center,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_00000,grocery_store,adaptive_energy,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
grocery_store_03_00000,grocery_store,spectral_flux,0.873015873015873,0.7586206896551724,0.09523809523809523,8580.0,0.5426587301587301,0.5639837890921957
grocery_store_03_00000,grocery_store,logistic_features,0.7400768245838668,0.6666666666666665,0.06451612903225806,260.0,0.5248626096964466,0.774405818047013
grocery_store_03_00000,grocery_store,temporal_cnn,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
grocery_store_03_00000,grocery_store,dilated_cnn,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
grocery_store_03_00000,grocery_store,contract_tcn_real,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
grocery_store_03_00500,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_00500,grocery_store,spectral_flux,0.8938053097345133,0.7368421052631579,0.07407407407407407,160.0,0.7142857142857143,0.7797744868798516
grocery_store_03_00500,grocery_store,logistic_features,0.7546699875466999,0.8571428571428571,0.05405405405405406,0.0,0.712,1.0
grocery_store_03_00500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_00500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_00500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_01000,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_01000,grocery_store,spectral_flux,0.920086393088553,0.9565217391304348,0.09523809523809523,7760.0,0.7142857142857143,0.9524187090179799
grocery_store_03_01000,grocery_store,logistic_features,0.6666666666666666,0.4,0.06060606060606061,9700.000000000002,0.5531428571428572,0.6340298585976035
grocery_store_03_01000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_01000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_01000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_01500,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_01500,grocery_store,spectral_flux,0.9165763813651137,0.9565217391304348,0.08695652173913045,8300.0,0.7142857142857143,0.9524187090179799
grocery_store_03_01500,grocery_store,logistic_features,0.5272459499263622,0.9090909090909091,0.06451612903225806,20.0,0.6765714285714285,0.9524187090179799
grocery_store_03_01500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_01500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_01500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_02000,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_02000,grocery_store,spectral_flux,0.9517819706498952,0.9565217391304348,0.13333333333333333,20.0,0.7142857142857143,0.9524187090179799
grocery_store_03_02000,grocery_store,logistic_features,0.717948717948718,0.2857142857142857,0.07692307692307693,80.0,0.7011428571428571,0.4584585049886233
grocery_store_03_02000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_02000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_02000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_02500,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_02500,grocery_store,spectral_flux,0.9517819706498952,0.9090909090909091,0.15384615384615385,160.0,0.7142857142857143,0.9093653765389909
grocery_store_03_02500,grocery_store,logistic_features,0.38187702265372164,0.0,0.08333333333333333,140.0,0.5131428571428571,0.3988897578518056
grocery_store_03_02500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_02500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_02500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_03000,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_03000,grocery_store,spectral_flux,0.9775051124744376,0.9565217391304348,0.19999999999999998,6900.0,0.7142857142857143,0.9524187090179799
grocery_store_03_03000,grocery_store,logistic_features,0.5272459499263622,0.2857142857142857,0.07407407407407407,9700.000000000002,0.5274285714285715,0.4544620947372128
grocery_store_03_03000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_03000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_03000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_03500,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_03500,grocery_store,spectral_flux,0.9878542510121457,0.9565217391304348,0.4,4340.0,0.7142857142857143,0.9524187090179799
grocery_store_03_03500,grocery_store,logistic_features,0.5074626865671642,0.2857142857142857,0.05555555555555556,9800.0,0.5405714285714286,0.6839397205857212
grocery_store_03_03500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_03500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_03500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_04000,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_04000,grocery_store,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
grocery_store_03_04000,grocery_store,logistic_features,0.5337243401759532,0.15384615384615385,0.05405405405405406,100.0,0.690857142857143,0.3169271910799629
grocery_store_03_04000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_04000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_04000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_04500,grocery_store,adaptive_energy,0.8235294117647058,0.8,0.6666666666666666,0.0,0.4897142857142857,0.500000000003472
grocery_store_03_04500,grocery_store,spectral_flux,0.8221436984687868,0.7796610169491525,0.6666666666666666,20.0,0.48955052963068996,0.47620935451246194
grocery_store_03_04500,grocery_store,logistic_features,0.28997867803837957,0.5555555555555556,0.14285714285714288,3369.9999999999995,0.45625450180072036,0.6820202032800203
grocery_store_03_04500,grocery_store,temporal_cnn,0.8235294117647058,0.8,0.6666666666666666,0.0,0.4897142857142857,0.500000000003472
grocery_store_03_04500,grocery_store,dilated_cnn,0.8235294117647058,0.8,0.6666666666666666,0.0,0.4897142857142857,0.500000000003472
grocery_store_03_04500,grocery_store,contract_tcn_real,0.8235294117647058,0.8,0.6666666666666666,0.0,0.4897142857142857,0.500000000003472
grocery_store_03_05000,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_05000,grocery_store,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
grocery_store_03_05000,grocery_store,logistic_features,0.432601880877743,0.6666666666666666,0.07999999999999999,8440.0,0.6634285714285715,0.7875787320358004
grocery_store_03_05000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_05000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_05000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_05500,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_05500,grocery_store,spectral_flux,0.9969909729187563,0.9565217391304348,0.6666666666666666,2360.0,0.7142857142857143,0.9524187090179799
grocery_store_03_05500,grocery_store,logistic_features,0.819362455726092,0.5882352941176471,0.1,20.0,0.702,0.5025481308793819
grocery_store_03_05500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_05500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_05500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_06000,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_06000,grocery_store,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_06000,grocery_store,logistic_features,0.3870967741935484,0.2857142857142857,0.06060606060606061,9520.0,0.5202857142857142,0.5209304566132076
grocery_store_03_06000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_06000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_06000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_06500,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_06500,grocery_store,spectral_flux,0.9969909729187563,0.9565217391304348,0.6666666666666666,20.0,0.7142857142857143,0.9524187090179799
grocery_store_03_06500,grocery_store,logistic_features,0.624484181568088,0.5,0.05555555555555556,60.0,0.7000000000000001,0.6736744401971761
grocery_store_03_06500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_06500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_06500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_07000,grocery_store,adaptive_energy,0.4615384615384615,0.7058823529411764,0.5,0.0,0.3338095238095238,0.16667423366746745
grocery_store_03_07000,grocery_store,spectral_flux,0.45916795069337446,0.693069306930693,0.5,20.0,0.33342876228647766,0.15081459913241976
grocery_store_03_07000,grocery_store,logistic_features,0.17567567567567566,0.1276595744680851,0.15789473684210528,520.0,0.30161774298760596,0.5271125502736743
grocery_store_03_07000,grocery_store,temporal_cnn,0.4615384615384615,0.7058823529411764,0.5,0.0,0.3338095238095238,0.16667423366746745
grocery_store_03_07000,grocery_store,dilated_cnn,0.4615384615384615,0.7058823529411764,0.5,0.0,0.3338095238095238,0.16667423366746745
grocery_store_03_07000,grocery_store,contract_tcn_real,0.4615384615384615,0.7058823529411764,0.5,0.0,0.3338095238095238,0.16667423366746745
grocery_store_03_07500,grocery_store,adaptive_energy,0.6666666666666666,0.8,1.0,5000.0,0.5734285714285713,0.500000000006944
grocery_store_03_07500,grocery_store,spectral_flux,0.6675567423230975,0.8,1.0,4980.0,0.5737188663040367,0.5000000000076743
grocery_store_03_07500,grocery_store,logistic_features,0.45018450184501846,0.0,0.06060606060606061,4520.0,0.39594520547945206,0.36093037857561705
grocery_store_03_07500,grocery_store,temporal_cnn,0.6666666666666666,0.8,1.0,5000.0,0.5734285714285713,0.500000000006944
grocery_store_03_07500,grocery_store,dilated_cnn,0.6666666666666666,0.8,1.0,5000.0,0.5734285714285713,0.500000000006944
grocery_store_03_07500,grocery_store,contract_tcn_real,0.6666666666666666,0.8,1.0,5000.0,0.5734285714285713,0.500000000006944
grocery_store_03_08000,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_08000,grocery_store,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
grocery_store_03_08000,grocery_store,logistic_features,0.49624060150375937,0.8571428571428571,0.05882352941176471,9580.0,0.6814285714285714,0.8704091103408589
grocery_store_03_08000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_08000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_08000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_08500,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_08500,grocery_store,spectral_flux,0.9909182643794148,0.9565217391304348,0.5,20.0,0.7142857142857143,0.9524187090179799
grocery_store_03_08500,grocery_store,logistic_features,0.7669543773119606,0.9090909090909091,0.07407407407407407,8720.0,0.7014285714285714,0.9093653765389926
grocery_store_03_08500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_08500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_03_08500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_00000,grocery_store,adaptive_energy,0.9969909729187563,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
grocery_store_04_00000,grocery_store,spectral_flux,0.8385598141695703,0.9090909090909091,0.06451612903225806,9540.000000000002,0.7140000000000001,0.9048374180359606
grocery_store_04_00000,grocery_store,logistic_features,0.7421383647798743,0.6666666666666666,0.0689655172413793,0.0,0.6997142857142856,0.6664355418490393
grocery_store_04_00000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_00000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_00000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_00500,grocery_store,adaptive_energy,0.7452948557089084,0.8,1.0,2840.0,0.46047714860592126,0.5000460264485327
grocery_store_04_00500,grocery_store,spectral_flux,0.6942857142857144,0.8076923076923077,0.14814814814814814,2360.0,0.7478571428571429,0.8638326186973997
grocery_store_04_00500,grocery_store,logistic_features,0.36568848758465017,0.3870967741935483,0.13793103448275862,339.99999999999983,0.4062171162171162,0.6816479615122921
grocery_store_04_00500,grocery_store,temporal_cnn,0.7499999999999999,0.8,0.6666666666666666,0.0,0.4611428571428572,0.500000000003472
grocery_store_04_00500,grocery_store,dilated_cnn,0.7499999999999999,0.8,0.6666666666666666,0.0,0.4611428571428572,0.500000000003472
grocery_store_04_00500,grocery_store,contract_tcn_real,0.7499999999999999,0.8,0.6666666666666666,0.0,0.4611428571428572,0.500000000003472
grocery_store_04_01000,grocery_store,adaptive_energy,0.998998998998999,1.0,1.0,0.0,1.0,1.0
grocery_store_04_01000,grocery_store,spectral_flux,0.8235294117647058,0.8571428571428571,0.05714285714285715,9220.0,0.7114285714285715,0.9524187090179799
grocery_store_04_01000,grocery_store,logistic_features,0.5096870342771982,0.5,0.06451612903225806,9360.0,0.6751428571428572,0.7126307063953095
grocery_store_04_01000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_01000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_01000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_01500,grocery_store,adaptive_energy,0.983739837398374,1.0,0.4,0.0,0.7142857142857143,1.0
grocery_store_04_01500,grocery_store,spectral_flux,0.8649262202043133,0.8,0.0625,280.0,0.7142857142857143,0.8617840855569716
grocery_store_04_01500,grocery_store,logistic_features,0.19819819819819817,0.0,0.10526315789473684,140.0,0.48914285714285716,0.2550769314018052
grocery_store_04_01500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_01500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_01500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_02000,grocery_store,adaptive_energy,0.9118607181719259,0.9565217391304348,0.07999999999999999,0.0,0.7142857142857143,0.9524187090179808
grocery_store_04_02000,grocery_store,spectral_flux,0.8584474885844748,0.8571428571428571,0.052631578947368425,9100.0,0.7142857142857143,0.8704091103408589
grocery_store_04_02000,grocery_store,logistic_features,0.050682261208576995,0.0,0.4,9700.000000000002,0.44371428571428567,0.16643577002535764
grocery_store_04_02000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_02000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_02000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_02500,grocery_store,adaptive_energy,0.8764044943820225,0.8,0.05882352941176471,9740.0,0.7142857142857143,0.9524187090179799
grocery_store_04_02500,grocery_store,spectral_flux,0.8839285714285714,0.8,0.0689655172413793,260.0,0.7142857142857143,0.9048374180359606
grocery_store_04_02500,grocery_store,logistic_features,0.0988593155893536,0.0,0.0,0.0,0.45428571428571424,0.07889918313582757
grocery_store_04_02500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_02500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_02500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_03000,grocery_store,adaptive_energy,0.9071038251366119,0.9565217391304348,0.08333333333333333,0.0,0.7142857142857143,0.9524187090179808
grocery_store_04_03000,grocery_store,spectral_flux,0.8623435722411832,0.8,0.0625,20.0,0.7142857142857143,0.9524187090179799
grocery_store_04_03000,grocery_store,logistic_features,0.15498154981549817,0.0,0.16666666666666669,9680.0,0.47285714285714286,0.2859342739810931
grocery_store_04_03000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_03000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_03000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_03500,grocery_store,adaptive_energy,0.819362455726092,0.8571428571428571,0.06666666666666667,8740.0,0.7122857142857143,0.870409110340858
grocery_store_04_03500,grocery_store,spectral_flux,0.7966305655836342,0.5882352941176471,0.04878048780487806,9760.0,0.7142857142857143,0.8228278193588379
grocery_store_04_03500,grocery_store,logistic_features,0.3136593591905565,0.4,0.1,9540.000000000002,0.5,0.466080570241627
grocery_store_04_03500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_03500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_03500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_04000,grocery_store,adaptive_energy,0.9235737351991388,0.8571428571428571,0.1111111111111111,8720.0,0.7142857142857143,0.9524187090179799
grocery_store_04_04000,grocery_store,spectral_flux,0.8151658767772512,0.8,0.052631578947368425,240.0,0.7142857142857143,0.9048374180359606
grocery_store_04_04000,grocery_store,logistic_features,0.3136593591905565,0.15384615384615385,0.0909090909090909,140.0,0.6402857142857143,0.6770831910765904
grocery_store_04_04000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_04000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_04000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_04500,grocery_store,adaptive_energy,0.9909182643794148,1.0,0.33333333333333337,5880.0,0.7142857142857143,1.0
grocery_store_04_04500,grocery_store,spectral_flux,0.8221436984687868,0.8,0.05128205128205127,8680.0,0.7142857142857143,0.9524187090179799
grocery_store_04_04500,grocery_store,logistic_features,0.5096870342771982,0.5,0.07407407407407407,9620.000000000002,0.6711428571428572,0.8228278193588396
grocery_store_04_04500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_04500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_04500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_05000,grocery_store,adaptive_energy,0.9816700610997963,1.0,0.33333333333333337,8560.0,0.7142857142857143,1.0
grocery_store_04_05000,grocery_store,spectral_flux,0.851894374282434,0.6666666666666666,0.06060606060606061,300.0,0.7142857142857143,0.9093653765389909
grocery_store_04_05000,grocery_store,logistic_features,0.1378026070763501,0.0,0.15384615384615385,240.0,0.4714285714285714,0.30119421191220197
grocery_store_04_05000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_05000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_05000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_05500,grocery_store,adaptive_energy,0.9010989010989011,0.8571428571428571,0.07407407407407407,260.0,0.7142857142857143,0.9524187090179808
grocery_store_04_05500,grocery_store,spectral_flux,0.9106753812636166,0.9090909090909091,0.09523809523809523,20.0,0.7142857142857143,0.9048374180359606
grocery_store_04_05500,grocery_store,logistic_features,0.023715415019762848,0.0,0.0,0.0,0.4388571428571429,0.10094825907387235
grocery_store_04_05500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_05500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_05500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_06000,grocery_store,adaptive_energy,0.7649301143583227,0.5714285714285715,0.05,40.000000000000036,0.684507559700438,0.6340298585976015
grocery_store_04_06000,grocery_store,spectral_flux,0.8436018957345972,0.7692307692307692,0.06451612903225806,280.0,0.6885424220449601,0.6232984819708032
grocery_store_04_06000,grocery_store,logistic_features,0.0603448275862069,0.0,0.0,0.0,0.4488888888888889,0.06766764415311616
grocery_store_04_06000,grocery_store,temporal_cnn,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
grocery_store_04_06000,grocery_store,dilated_cnn,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
grocery_store_04_06000,grocery_store,contract_tcn_real,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
grocery_store_04_06500,grocery_store,adaptive_energy,0.787878787878788,0.9565217391304348,0.05128205128205127,9040.000000000002,0.7142857142857143,0.9524187090179808
grocery_store_04_06500,grocery_store,spectral_flux,0.8235294117647058,0.8,0.05714285714285715,9420.0,0.7128571428571429,0.9048374180359606
grocery_store_04_06500,grocery_store,logistic_features,0.1343283582089552,0.0,0.15384615384615385,180.0,0.46885714285714286,0.2336898611829085
grocery_store_04_06500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_06500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_06500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_07000,grocery_store,adaptive_energy,0.9293361884368309,0.9090909090909091,0.1111111111111111,9060.0,0.7142857142857143,1.0
grocery_store_04_07000,grocery_store,spectral_flux,0.8851727982162765,0.8,0.0909090909090909,8640.0,0.7142857142857143,0.8228278193588396
grocery_store_04_07000,grocery_store,logistic_features,0.15157116451016636,0.5882352941176471,0.19999999999999998,60.0,0.608,0.7408182206817169
grocery_store_04_07000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_07000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_07000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_07500,grocery_store,adaptive_energy,0.9909182643794148,1.0,0.5,1500.0,0.7142857142857143,1.0
grocery_store_04_07500,grocery_store,spectral_flux,0.854524627720504,0.6666666666666666,0.05555555555555556,120.0,0.7142857142857143,0.8617840855569725
grocery_store_04_07500,grocery_store,logistic_features,0.330550918196995,0.2857142857142857,0.125,9720.0,0.48085714285714287,0.500000000000382
grocery_store_04_07500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_07500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_07500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_08000,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_08000,grocery_store,spectral_flux,0.7995198079231693,0.5882352941176471,0.05128205128205127,8880.0,0.7137142857142857,0.7007113609136839
grocery_store_04_08000,grocery_store,logistic_features,0.5315712187958883,0.7368421052631579,0.0625,9520.0,0.6845714285714285,0.8351600230178197
grocery_store_04_08000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_08000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_08000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_08500,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_08500,grocery_store,spectral_flux,0.8038277511961722,0.2857142857142857,0.05882352941176471,9560.0,0.7091428571428572,0.6837711945860052
grocery_store_04_08500,grocery_store,logistic_features,0.6486486486486487,0.15384615384615385,0.09523809523809523,9480.0,0.5385714285714286,0.48720505044203843
grocery_store_04_08500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_08500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_04_08500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_00000,grocery_store,adaptive_energy,0.4615384615384615,0.8,1.0,0.0,0.5162857142857142,0.5000000000000003
grocery_store_12_00000,grocery_store,spectral_flux,0.45916795069337446,0.7586206896551724,1.0,20.0,0.51588892069854,0.45241870901798015
grocery_store_12_00000,grocery_store,logistic_features,0.25,0.4,0.06666666666666667,300.0,0.47223057644110283,1.0
grocery_store_12_00000,grocery_store,temporal_cnn,0.4615384615384615,0.8,1.0,0.0,0.5162857142857142,0.5000000000000003
grocery_store_12_00000,grocery_store,dilated_cnn,0.4615384615384615,0.8,1.0,0.0,0.5162857142857142,0.5000000000000003
grocery_store_12_00000,grocery_store,contract_tcn_real,0.4615384615384615,0.8,1.0,0.0,0.5162857142857142,0.5000000000000003
grocery_store_12_00500,grocery_store,adaptive_energy,0.7499999999999999,0.7272727272727273,0.6666666666666666,5000.0,0.39171428571428574,0.25000007647907546
grocery_store_12_00500,grocery_store,spectral_flux,0.7509386733416771,0.7272727272727273,0.6666666666666666,4980.0,0.3920698539937017,0.2500000845224476
grocery_store_12_00500,grocery_store,logistic_features,0.3434343434343434,0.1875,0.13793103448275862,2460.0,0.5310119047619047,0.5638687254546313
grocery_store_12_00500,grocery_store,temporal_cnn,0.7499999999999999,0.7272727272727273,0.6666666666666666,5000.0,0.39171428571428574,0.25000007647907546
grocery_store_12_00500,grocery_store,dilated_cnn,0.7499999999999999,0.7272727272727273,0.6666666666666666,5000.0,0.39171428571428574,0.25000007647907546
grocery_store_12_00500,grocery_store,contract_tcn_real,0.7499999999999999,0.7272727272727273,0.6666666666666666,5000.0,0.39171428571428574,0.25000007647907546
grocery_store_12_01000,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_01000,grocery_store,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
grocery_store_12_01000,grocery_store,logistic_features,0.2758620689655173,0.0,0.07692307692307693,9760.0,0.5114285714285715,0.24908498595983253
grocery_store_12_01000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_01000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_01000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_01500,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_01500,grocery_store,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
grocery_store_12_01500,grocery_store,logistic_features,0.46860643185298617,0.5,0.04878048780487806,9520.0,0.688,0.7055691333586777
grocery_store_12_01500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_01500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_01500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_02000,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_02000,grocery_store,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
grocery_store_12_02000,grocery_store,logistic_features,0.5228951255539143,0.4,0.06060606060606061,9280.0,0.5442857142857143,0.4937075923116612
grocery_store_12_02000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_02000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_02000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_02500,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_02500,grocery_store,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
grocery_store_12_02500,grocery_store,logistic_features,0.5611510791366906,0.0,0.06666666666666667,220.0,0.5439999999999999,0.1776209277771226
grocery_store_12_02500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_02500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_02500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_03000,grocery_store,adaptive_energy,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000000034721
grocery_store_12_03000,grocery_store,spectral_flux,0.8876529477196886,0.7796610169491525,0.6666666666666666,20.0,0.5181792155740051,0.47620935451246205
grocery_store_12_03000,grocery_store,logistic_features,0.38888888888888895,0.6,0.1142857142857143,0.0,0.4588265306122449,0.6303272075654374
grocery_store_12_03000,grocery_store,temporal_cnn,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000000034721
grocery_store_12_03000,grocery_store,dilated_cnn,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000000034721
grocery_store_12_03000,grocery_store,contract_tcn_real,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000000034721
grocery_store_12_03500,grocery_store,adaptive_energy,0.6666666666666666,0.7058823529411764,0.5,9000.0,0.3433333333333334,0.16778965852023225
grocery_store_12_03500,grocery_store,spectral_flux,0.6675567423230975,0.7058823529411764,0.5,8980.0,0.34363966027292686,0.16790776456833428
grocery_store_12_03500,grocery_store,logistic_features,0.3753086419753086,0.6376811594202899,0.1875,113.33333333333366,0.4946482334869432,0.6807111775373365
grocery_store_12_03500,grocery_store,temporal_cnn,0.6666666666666666,0.7058823529411764,0.5,9000.0,0.3433333333333334,0.16778965852023225
grocery_store_12_03500,grocery_store,dilated_cnn,0.6666666666666666,0.7058823529411764,0.5,9000.0,0.3433333333333334,0.16778965852023225
grocery_store_12_03500,grocery_store,contract_tcn_real,0.6666666666666666,0.7058823529411764,0.5,9000.0,0.3433333333333334,0.16778965852023225
grocery_store_12_04000,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_04000,grocery_store,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
grocery_store_12_04000,grocery_store,logistic_features,0.4567901234567901,0.2857142857142857,0.05714285714285715,9760.0,0.5377142857142857,0.47086029271860075
grocery_store_12_04000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_04000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_04000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_04500,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_04500,grocery_store,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
grocery_store_12_04500,grocery_store,logistic_features,0.3388704318936877,0.0,0.07407407407407407,9620.000000000002,0.5157142857142857,0.4729571339543154
grocery_store_12_04500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_04500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_04500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_05000,grocery_store,adaptive_energy,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
grocery_store_12_05000,grocery_store,spectral_flux,0.7484355444305383,0.7586206896551724,1.0,20.0,0.6017749785284856,0.4524187100485566
grocery_store_12_05000,grocery_store,logistic_features,0.3717647058823529,0.375,0.05882352941176471,60.0,0.5809523809523809,0.7797744868798497
grocery_store_12_05000,grocery_store,temporal_cnn,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
grocery_store_12_05000,grocery_store,dilated_cnn,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
grocery_store_12_05000,grocery_store,contract_tcn_real,0.7499999999999999,0.8,1.0,0.0,0.6020000000000001,0.5000000010305768
grocery_store_12_05500,grocery_store,adaptive_energy,0.4615384615384615,0.8,1.0,7000.0,0.5162857142857142,0.5000000000000003
grocery_store_12_05500,grocery_store,spectral_flux,0.4622496147919877,0.8,1.0,6980.0,0.5164614944174063,0.5000000000000003
grocery_store_12_05500,grocery_store,logistic_features,0.20350877192982458,0.0,0.06060606060606061,2599.9999999999995,0.4437037037037036,0.6340298585976015
grocery_store_12_05500,grocery_store,temporal_cnn,0.4615384615384615,0.8,1.0,7000.0,0.5162857142857142,0.5000000000000003
grocery_store_12_05500,grocery_store,dilated_cnn,0.4615384615384615,0.8,1.0,7000.0,0.5162857142857142,0.5000000000000003
grocery_store_12_05500,grocery_store,contract_tcn_real,0.4615384615384615,0.8,1.0,7000.0,0.5162857142857142,0.5000000000000003
grocery_store_12_06000,grocery_store,adaptive_energy,0.888888888888889,0.8,1.0,0.0,0.6591428571428571,0.5000226999648812
grocery_store_12_06000,grocery_store,spectral_flux,0.8876529477196886,0.7586206896551724,1.0,20.0,0.659032350415116,0.45244140898286106
grocery_store_12_06000,grocery_store,logistic_features,0.33999999999999997,0.14285714285714285,0.0689655172413793,7720.0,0.4753571428571428,0.4860214653878556
grocery_store_12_06000,grocery_store,temporal_cnn,0.888888888888889,0.8,1.0,0.0,0.6591428571428571,0.5000226999648812
grocery_store_12_06000,grocery_store,dilated_cnn,0.888888888888889,0.8,1.0,0.0,0.6591428571428571,0.5000226999648812
grocery_store_12_06000,grocery_store,contract_tcn_real,0.888888888888889,0.8,1.0,0.0,0.6591428571428571,0.5000226999648812
grocery_store_12_07000,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_07000,grocery_store,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
grocery_store_12_07000,grocery_store,logistic_features,0.4825493171471927,0.5,0.06666666666666667,220.0,0.5334285714285715,0.5758009183880325
grocery_store_12_07000,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_07000,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_07000,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_07500,grocery_store,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_07500,grocery_store,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
grocery_store_12_07500,grocery_store,logistic_features,0.28178694158075607,0.4,0.07142857142857142,240.0,0.5165714285714286,0.6505971059561011
grocery_store_12_07500,grocery_store,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_07500,grocery_store,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_07500,grocery_store,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
grocery_store_12_08000,grocery_store,adaptive_energy,0.888888888888889,0.7272727272727273,0.6666666666666666,4000.0,0.4488571428571429,0.25168448726505993
grocery_store_12_08000,grocery_store,spectral_flux,0.8898776418242492,0.7272727272727273,0.6666666666666666,3980.0,0.4493272258803321,0.25186164633721303
grocery_store_12_08000,grocery_store,logistic_features,0.3737574552683897,0.3333333333333333,0.14285714285714288,1029.9999999999998,0.5815291262135922,0.6147914046376867
grocery_store_12_08000,grocery_store,temporal_cnn,0.888888888888889,0.7272727272727273,0.6666666666666666,4000.0,0.4488571428571429,0.25168448726505993
grocery_store_12_08000,grocery_store,dilated_cnn,0.888888888888889,0.7272727272727273,0.6666666666666666,4000.0,0.4488571428571429,0.25168448726505993
grocery_store_12_08000,grocery_store,contract_tcn_real,0.888888888888889,0.7272727272727273,0.6666666666666666,4000.0,0.4488571428571429,0.25168448726505993
grocery_store_12_08500,grocery_store,adaptive_energy,0.5714285714285715,0.8,1.0,0.0,0.5448571428571428,0.5000000000000467
grocery_store_12_08500,grocery_store,spectral_flux,0.5693848354792561,0.7586206896551724,1.0,20.0,0.5445176066418551,0.4524187090180266
grocery_store_12_08500,grocery_store,logistic_features,0.20761245674740486,0.15384615384615385,0.06666666666666667,300.0,0.32630818619582663,0.3644935439828077
grocery_store_12_08500,grocery_store,temporal_cnn,0.5714285714285715,0.8,1.0,0.0,0.5448571428571428,0.5000000000000467
grocery_store_12_08500,grocery_store,dilated_cnn,0.5714285714285715,0.8,1.0,0.0,0.5448571428571428,0.5000000000000467
grocery_store_12_08500,grocery_store,contract_tcn_real,0.5714285714285715,0.8,1.0,0.0,0.5448571428571428,0.5000000000000467
metro_station_04_00000,metro_station,adaptive_energy,0.9959839357429718,1.0,1.0,0.0,1.0,1.0
metro_station_04_00000,metro_station,spectral_flux,0.9795918367346939,0.9565217391304348,0.33333333333333337,8860.0,0.7142857142857143,0.9524187090179799
metro_station_04_00000,metro_station,logistic_features,0.23633156966490304,0.4,0.1111111111111111,9620.000000000002,0.488,0.37082166280249096
metro_station_04_00000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_00000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_00000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_00500,metro_station,adaptive_energy,0.9969909729187563,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
metro_station_04_00500,metro_station,spectral_flux,0.9847715736040609,0.9565217391304348,0.2857142857142857,8300.0,0.7142857142857143,0.9524187090179799
metro_station_04_00500,metro_station,logistic_features,0.2014388489208633,0.0,0.13333333333333333,220.0,0.4794285714285714,0.167674917937373
metro_station_04_00500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_00500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_00500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_01000,metro_station,adaptive_energy,0.9888776541961577,0.9090909090909091,0.33333333333333337,0.0,0.7142857142857143,1.0
metro_station_04_01000,metro_station,spectral_flux,0.9888776541961577,0.9565217391304348,0.5,20.0,0.7142857142857143,0.9524187090179799
metro_station_04_01000,metro_station,logistic_features,0.14814814814814814,0.0,0.19999999999999998,9560.0,0.466,0.414728193744744
metro_station_04_01000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_01000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_01000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_01500,metro_station,adaptive_energy,0.9979959919839679,1.0,0.6666666666666666,160.0,0.8571428571428571,1.0
metro_station_04_01500,metro_station,spectral_flux,0.9604989604989606,0.9090909090909091,0.14285714285714288,9340.0,0.7142857142857143,0.9048374180359606
metro_station_04_01500,metro_station,logistic_features,0.3579638752052545,0.5882352941176471,0.0909090909090909,220.0,0.5122857142857142,0.6188542508670205
metro_station_04_01500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_01500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_01500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_02000,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_02000,metro_station,spectral_flux,0.9701338825952626,0.9090909090909091,0.16666666666666669,6820.0,0.7142857142857143,0.9093653765389909
metro_station_04_02000,metro_station,logistic_features,0.2638888888888889,0.0,0.0909090909090909,9660.0,0.5014285714285714,0.3859708981212287
metro_station_04_02000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_02000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_02000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_02500,metro_station,adaptive_energy,0.9959839357429718,1.0,0.6666666666666666,340.0,0.7142857142857143,1.0
metro_station_04_02500,metro_station,spectral_flux,0.9806320081549439,0.9565217391304348,0.2222222222222222,20.0,0.7142857142857143,0.9524187090179799
metro_station_04_02500,metro_station,logistic_features,0.28767123287671237,0.0,0.1111111111111111,9640.0,0.496,0.2738955879269041
metro_station_04_02500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_02500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_02500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_03000,metro_station,adaptive_energy,0.8898776418242492,0.7272727272727273,0.6666666666666666,0.0,0.5207557973089035,0.2516845632253515
metro_station_04_03000,metro_station,spectral_flux,0.858447488584475,0.6451612903225806,0.22222222222222224,40.0,0.44627851140456176,0.2755379197573423
metro_station_04_03000,metro_station,logistic_features,0.28270042194092826,0.4,0.18181818181818182,400.00000000000034,0.5447586872586873,0.583407923939531
metro_station_04_03000,metro_station,temporal_cnn,0.888888888888889,0.7272727272727273,0.6666666666666666,0.0,0.5202857142857144,0.2516845632253515
metro_station_04_03000,metro_station,dilated_cnn,0.888888888888889,0.7272727272727273,0.6666666666666666,0.0,0.5202857142857144,0.2516845632253515
metro_station_04_03000,metro_station,contract_tcn_real,0.888888888888889,0.7272727272727273,0.6666666666666666,0.0,0.5202857142857144,0.2516845632253515
metro_station_04_03500,metro_station,adaptive_energy,0.5714285714285715,0.8,1.0,6000.0,0.5448571428571428,0.5000000000000467
metro_station_04_03500,metro_station,spectral_flux,0.5618320610687023,0.7857142857142857,0.125,3620.000000000001,0.5456828885400313,0.9524187090179788
metro_station_04_03500,metro_station,logistic_features,0.1473684210526316,0.2,0.10526315789473684,299.99999999999983,0.2802100840336134,0.20390028582163658
metro_station_04_03500,metro_station,temporal_cnn,0.5714285714285715,0.8,1.0,6000.0,0.5448571428571428,0.5000000000000467
metro_station_04_03500,metro_station,dilated_cnn,0.5714285714285715,0.8,1.0,6000.0,0.5448571428571428,0.5000000000000467
metro_station_04_03500,metro_station,contract_tcn_real,0.5714285714285715,0.8,1.0,6000.0,0.5448571428571428,0.5000000000000467
metro_station_04_04000,metro_station,adaptive_energy,0.8224076281287247,0.8,0.6666666666666666,120.00000000000011,0.49138182880514175,0.6672684132709109
metro_station_04_04000,metro_station,spectral_flux,0.8019441069258808,0.7857142857142857,0.33333333333333337,2669.9999999999995,0.6315312594382362,0.7716976175682971
metro_station_04_04000,metro_station,logistic_features,0.027855153203342618,0.0,0.0,0.0,0.1689342403628118,0.002074394517777049
metro_station_04_04000,metro_station,temporal_cnn,0.8235294117647058,0.8,0.6666666666666666,0.0,0.4897142857142857,0.5000000005152885
metro_station_04_04000,metro_station,dilated_cnn,0.8235294117647058,0.8,0.6666666666666666,0.0,0.4897142857142857,0.5000000005152885
metro_station_04_04000,metro_station,contract_tcn_real,0.8235294117647058,0.8,0.6666666666666666,0.0,0.4897142857142857,0.5000000005152885
metro_station_04_04500,metro_station,adaptive_energy,0.9919354838709677,1.0,0.5,1820.0,0.7142857142857143,1.0
metro_station_04_04500,metro_station,spectral_flux,0.9754098360655737,0.9565217391304348,0.4,20.0,0.7142857142857143,0.9524187090179799
metro_station_04_04500,metro_station,logistic_features,0.07692307692307693,0.0,0.0,0.0,0.4557142857142857,0.01668663778156128
metro_station_04_04500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_04500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_04500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_05000,metro_station,adaptive_energy,0.9949748743718593,0.9565217391304348,0.5,4420.0,0.7142857142857143,0.9524187090179808
metro_station_04_05000,metro_station,spectral_flux,0.9806320081549439,0.8571428571428571,0.6666666666666666,4500.0,0.7142857142857143,0.9524187090179799
metro_station_04_05000,metro_station,logistic_features,0.12734082397003746,0.0,0.25,160.0,0.456,0.292332123676917
metro_station_04_05000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_05000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_05000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_05500,metro_station,adaptive_energy,0.9868287740628165,0.9565217391304348,0.2857142857142857,7580.0,0.7142857142857143,0.9524187090179799
metro_station_04_05500,metro_station,spectral_flux,0.9711934156378601,0.9090909090909091,0.2222222222222222,20.0,0.7142857142857143,0.9048374180359606
metro_station_04_05500,metro_station,logistic_features,0.12382739212007504,0.5,0.25,9920.0,0.45428571428571424,0.5022582904713063
metro_station_04_05500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_05500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_05500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_06000,metro_station,adaptive_energy,0.993963782696177,1.0,0.5,6560.000000000001,0.7142857142857143,1.0
metro_station_04_06000,metro_station,spectral_flux,0.9743589743589743,0.9090909090909091,0.2222222222222222,7600.000000000001,0.7142857142857143,0.9524187090179799
metro_station_04_06000,metro_station,logistic_features,0.03536345776031434,0.2857142857142857,0.33333333333333337,0.0,0.586857142857143,0.5067842795061005
metro_station_04_06000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_06000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_06000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_06500,metro_station,adaptive_energy,0.8240850059031877,0.7796610169491525,1.0,100.00000000000009,0.7046565104915204,0.5919701142007282
metro_station_04_06500,metro_station,spectral_flux,0.8038277511961722,0.7586206896551724,0.5714285714285715,2200.0,0.41593180482069375,0.5075803502585794
metro_station_04_06500,metro_station,logistic_features,0.17994858611825196,0.2222222222222222,0.1818181818181818,4700.000000000001,0.2964102564102564,0.32777043076865997
metro_station_04_06500,metro_station,temporal_cnn,0.8235294117647058,0.8,0.6666666666666666,5000.0,0.4897142857142857,0.500000000003472
metro_station_04_06500,metro_station,dilated_cnn,0.8235294117647058,0.8,0.6666666666666666,5000.0,0.4897142857142857,0.500000000003472
metro_station_04_06500,metro_station,contract_tcn_real,0.8235294117647058,0.8,0.6666666666666666,5000.0,0.4897142857142857,0.500000000003472
metro_station_04_07000,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_07000,metro_station,spectral_flux,0.9909182643794148,0.9565217391304348,0.5,1400.0000000000002,0.7142857142857143,0.9524187090179799
metro_station_04_07000,metro_station,logistic_features,0.9858012170385395,0.8,0.5,660.0,0.7142857142857143,0.8704091103408589
metro_station_04_07000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_07000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_07000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_07500,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_07500,metro_station,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_07500,metro_station,logistic_features,0.9847715736040609,0.8,0.33333333333333337,0.0,0.7142857142857143,0.9093653765389926
metro_station_04_07500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_07500,metro_station,dilated_cnn,0.2547993019197208,0.6666666666666666,0.15384615384615385,300.0,0.622,0.5001677313139512
metro_station_04_07500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_08000,metro_station,adaptive_energy,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000764755801
metro_station_04_08000,metro_station,spectral_flux,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000764755801
metro_station_04_08000,metro_station,logistic_features,0.4074702886247878,0.29411764705882354,0.12903225806451613,120.00000000000009,0.4989334246888203,0.3955164661301507
metro_station_04_08000,metro_station,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000764755801
metro_station_04_08000,metro_station,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000764755801
metro_station_04_08000,metro_station,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000764755801
metro_station_04_08500,metro_station,adaptive_energy,0.5714285714285715,0.7499999999999999,0.5,8000.0,0.3603809523809524,0.33334089998829386
metro_station_04_08500,metro_station,spectral_flux,0.5693848354792561,0.736842105263158,0.5,7980.0,0.36005344021376084,0.3174812654530027
metro_station_04_08500,metro_station,logistic_features,0.4,0.3773584905660377,0.13333333333333333,100.00000000000009,0.43048872180451125,0.5692250476785868
metro_station_04_08500,metro_station,temporal_cnn,0.5714285714285715,0.7499999999999999,0.5,8000.0,0.3603809523809524,0.33334089998829386
metro_station_04_08500,metro_station,dilated_cnn,0.5714285714285715,0.7499999999999999,0.5,8000.0,0.3603809523809524,0.33334089998829386
metro_station_04_08500,metro_station,contract_tcn_real,0.5714285714285715,0.7499999999999999,0.5,8000.0,0.3603809523809524,0.33334089998829386
metro_station_04_09000,metro_station,adaptive_energy,0.888888888888889,0.7499999999999999,0.5,7000.0,0.4746666666666667,0.33333338466057916
metro_station_04_09000,metro_station,spectral_flux,0.8876529477196886,0.736842105263158,0.5,6980.0,0.47456818398702166,0.3174729596952437
metro_station_04_09000,metro_station,logistic_features,0.8574712643678161,0.7659574468085107,0.4,989.9999999999998,0.5441742654508612,0.3811549460502517
metro_station_04_09000,metro_station,temporal_cnn,0.888888888888889,0.7499999999999999,0.5,7000.0,0.4746666666666667,0.33333338466057916
metro_station_04_09000,metro_station,dilated_cnn,0.888888888888889,0.7499999999999999,0.5,7000.0,0.4746666666666667,0.33333338466057916
metro_station_04_09000,metro_station,contract_tcn_real,0.888888888888889,0.7499999999999999,0.5,7000.0,0.4746666666666667,0.33333338466057916
metro_station_04_09500,metro_station,adaptive_energy,0.8235294117647058,0.8,1.0,3000.0,0.6305714285714286,0.5000001529511603
metro_station_04_09500,metro_station,spectral_flux,0.8235294117647058,0.8,1.0,3000.0,0.6305714285714286,0.5000001529511603
metro_station_04_09500,metro_station,logistic_features,0.8123515439429929,0.7142857142857143,0.4,6820.0,0.48635307781649245,0.452418861969141
metro_station_04_09500,metro_station,temporal_cnn,0.8235294117647058,0.8,1.0,3000.0,0.6305714285714286,0.5000001529511603
metro_station_04_09500,metro_station,dilated_cnn,0.8235294117647058,0.8,1.0,3000.0,0.6305714285714286,0.5000001529511603
metro_station_04_09500,metro_station,contract_tcn_real,0.8235294117647058,0.8,1.0,3000.0,0.6305714285714286,0.5000001529511603
metro_station_04_10000,metro_station,adaptive_energy,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_04_10000,metro_station,spectral_flux,0.9429175475687104,0.7796610169491525,1.0,1720.0,0.5466589861751152,0.47620943910464797
metro_station_04_10000,metro_station,logistic_features,0.33211678832116787,0.611111111111111,0.23529411764705882,100.00000000000009,0.5380045351473923,0.5682550995863703
metro_station_04_10000,metro_station,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_04_10000,metro_station,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_04_10000,metro_station,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_04_10500,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_10500,metro_station,spectral_flux,0.993963782696177,0.9565217391304348,0.5,20.0,0.7142857142857143,0.9524187090179799
metro_station_04_10500,metro_station,logistic_features,0.15157116451016636,0.2857142857142857,0.14285714285714288,9940.0,0.4722857142857143,0.45546708230073857
metro_station_04_10500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_10500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_10500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_11000,metro_station,adaptive_energy,0.6666666666666666,0.8,0.6666666666666666,0.0,0.43257142857142855,0.5000000000000002
metro_station_04_11000,metro_station,spectral_flux,0.6595174262734583,0.7796610169491525,1.0,820.0000000000005,0.4314516129032258,0.4762852392935111
metro_station_04_11000,metro_station,logistic_features,0.17125382262996944,0.38888888888888895,0.16,1460.0000000000002,0.3846011131725418,0.5355617716803592
metro_station_04_11000,metro_station,temporal_cnn,0.6666666666666666,0.8,0.6666666666666666,0.0,0.43257142857142855,0.5000000000000002
metro_station_04_11000,metro_station,dilated_cnn,0.6666666666666666,0.8,0.6666666666666666,0.0,0.43257142857142855,0.5000000000000002
metro_station_04_11000,metro_station,contract_tcn_real,0.6666666666666666,0.8,0.6666666666666666,0.0,0.43257142857142855,0.5000000000000002
metro_station_04_11500,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_11500,metro_station,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
metro_station_04_11500,metro_station,logistic_features,0.44236760124610586,0.5,0.05882352941176471,60.0,0.6859999999999999,0.6736744401971761
metro_station_04_11500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_11500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_11500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_12000,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_12000,metro_station,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
metro_station_04_12000,metro_station,logistic_features,0.7080103359173127,0.2857142857142857,0.04878048780487806,280.0,0.708,0.41780946712861317
metro_station_04_12000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_12000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_12000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_12500,metro_station,adaptive_energy,0.7405541561712845,0.7076923076923077,0.4,4520.0,0.3189705031810295,0.25128680530044234
metro_station_04_12500,metro_station,spectral_flux,0.7157894736842105,0.7540983606557377,0.14285714285714285,4460.000000000001,0.38819875776397517,0.4524821197807475
metro_station_04_12500,metro_station,logistic_features,0.15615615615615616,0.0,0.0,0.0,0.2708225108225108,0.12314930370877378
metro_station_04_12500,metro_station,temporal_cnn,0.7499999999999999,0.7272727272727273,0.6666666666666666,5000.0,0.39171428571428574,0.2500113499859128
metro_station_04_12500,metro_station,dilated_cnn,0.7499999999999999,0.7272727272727273,0.6666666666666666,5000.0,0.39171428571428574,0.2500113499859128
metro_station_04_12500,metro_station,contract_tcn_real,0.7499999999999999,0.7272727272727273,0.6666666666666666,5000.0,0.39171428571428574,0.2500113499859128
metro_station_04_13000,metro_station,adaptive_energy,0.9858012170385395,0.9090909090909091,0.5,0.0,0.7142857142857143,0.9524187090179808
metro_station_04_13000,metro_station,spectral_flux,0.9258861439312567,0.8571428571428571,0.10526315789473684,9520.0,0.7142857142857143,0.8704091103408589
metro_station_04_13000,metro_station,logistic_features,0.1167608286252354,0.2857142857142857,0.16666666666666669,60.0,0.6082857142857143,0.4451934199521768
metro_station_04_13000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_13000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_13000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_13500,metro_station,adaptive_energy,0.9888776541961577,1.0,0.4,0.0,0.7142857142857143,1.0
metro_station_04_13500,metro_station,spectral_flux,0.9764585465711361,0.8571428571428571,0.25,60.0,0.7142857142857143,0.8704091103408589
metro_station_04_13500,metro_station,logistic_features,0.046875,0.0,0.0,0.0,0.44200000000000006,2.275873171306028e-06
metro_station_04_13500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_13500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_13500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_14000,metro_station,adaptive_energy,0.983739837398374,0.9090909090909091,0.25,20.0,0.7142857142857143,0.9048374180359606
metro_station_04_14000,metro_station,spectral_flux,0.9561586638830899,0.9565217391304348,0.13333333333333333,7420.0,0.7142857142857143,0.9524187090179799
metro_station_04_14000,metro_station,logistic_features,0.08061420345489444,0.0,0.0,0.0,0.45057142857142857,0.0005568875739318495
metro_station_04_14000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_14000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_14000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_14500,metro_station,adaptive_energy,0.9949748743718593,0.9565217391304348,0.5,7660.0,0.7142857142857143,0.9524187090179808
metro_station_04_14500,metro_station,spectral_flux,0.9658738366080661,0.8571428571428571,0.18181818181818182,8240.0,0.7142857142857143,0.9524187090179799
metro_station_04_14500,metro_station,logistic_features,0.14471243042671614,0.0,0.0,0.0,0.4531428571428571,0.0010148682693081187
metro_station_04_14500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_14500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_04_14500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_00000,metro_station,adaptive_energy,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_05_00000,metro_station,spectral_flux,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_05_00000,metro_station,logistic_features,0.8839285714285715,0.6153846153846153,0.25,30.00000000000003,0.6153106982703395,0.6044690534291106
metro_station_05_00000,metro_station,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_05_00000,metro_station,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_05_00000,metro_station,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_05_00500,metro_station,adaptive_energy,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000005152885
metro_station_05_00500,metro_station,spectral_flux,0.8709677419354838,0.7719298245614035,0.2857142857142857,460.00000000000017,0.5207570207570208,0.7056937888812889
metro_station_05_00500,metro_station,logistic_features,0.3466135458167331,0.3684210526315789,0.16666666666666669,80.00000000000007,0.4841596638655462,0.623522650457324
metro_station_05_00500,metro_station,temporal_cnn,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000005152885
metro_station_05_00500,metro_station,dilated_cnn,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000005152885
metro_station_05_00500,metro_station,contract_tcn_real,0.888888888888889,0.8,0.6666666666666666,0.0,0.5182857142857143,0.5000000005152885
metro_station_05_01000,metro_station,adaptive_energy,0.888888888888889,0.8,0.6666666666666666,5000.0,0.5182857142857143,0.5000000000034721
metro_station_05_01000,metro_station,spectral_flux,0.8848758465011287,0.7931034482758621,0.5714285714285715,749.9999999999999,0.6631393298059965,0.7294844343722983
metro_station_05_01000,metro_station,logistic_features,0.7125171939477303,0.6086956521739131,0.25,2380.0,0.4819375273044998,0.519130616141894
metro_station_05_01000,metro_station,temporal_cnn,0.888888888888889,0.8,0.6666666666666666,5000.0,0.5182857142857143,0.5000000000034721
metro_station_05_01000,metro_station,dilated_cnn,0.888888888888889,0.8,0.6666666666666666,5000.0,0.5182857142857143,0.5000000000034721
metro_station_05_01000,metro_station,contract_tcn_real,0.888888888888889,0.8,0.6666666666666666,5000.0,0.5182857142857143,0.5000000000034721
metro_station_05_01500,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_01500,metro_station,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_01500,metro_station,logistic_features,0.7669543773119606,0.7368421052631579,0.07692307692307693,0.0,0.7002857142857143,0.8351600230178196
metro_station_05_01500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_01500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_01500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_02000,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_02000,metro_station,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
metro_station_05_02000,metro_station,logistic_features,0.12030075187969924,0.0,0.14285714285714288,9700.000000000002,0.46885714285714286,0.21464024399717097
metro_station_05_02000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_02000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_02000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_02500,metro_station,adaptive_energy,0.8235294117647058,0.8,1.0,3000.0,0.6305714285714286,0.5000001529511603
metro_station_05_02500,metro_station,spectral_flux,0.8244994110718492,0.8,1.0,2980.0,0.6309762381906671,0.5000001690371741
metro_station_05_02500,metro_station,logistic_features,0.37872340425531914,0.0,0.0689655172413793,6640.000000000001,0.45714285714285713,0.4990703001056249
metro_station_05_02500,metro_station,temporal_cnn,0.8235294117647058,0.8,1.0,3000.0,0.6305714285714286,0.5000001529511603
metro_station_05_02500,metro_station,dilated_cnn,0.8235294117647058,0.8,1.0,3000.0,0.6305714285714286,0.5000001529511603
metro_station_05_02500,metro_station,contract_tcn_real,0.8235294117647058,0.8,1.0,3000.0,0.6305714285714286,0.5000001529511603
metro_station_05_03000,metro_station,adaptive_energy,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
metro_station_05_03000,metro_station,spectral_flux,0.8221436984687868,0.7586206896551724,1.0,20.0,0.6304036644718007,0.45241886196914005
metro_station_05_03000,metro_station,logistic_features,0.7684729064039408,0.8,0.19999999999999998,0.0,0.4808286951144094,0.5000001529511603
metro_station_05_03000,metro_station,temporal_cnn,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
metro_station_05_03000,metro_station,dilated_cnn,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
metro_station_05_03000,metro_station,contract_tcn_real,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
metro_station_05_03500,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_03500,metro_station,spectral_flux,0.9785495403472931,1.0,0.25,0.0,0.7142857142857143,1.0
metro_station_05_03500,metro_station,logistic_features,0.8814317673378076,0.6666666666666666,0.4,0.0,0.6911428571428572,0.5050259178723168
metro_station_05_03500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_03500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_03500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_04000,metro_station,adaptive_energy,0.8208778173190985,0.7384615384615384,0.4,0.0,0.4920312952767314,0.2991202021224333
metro_station_05_04000,metro_station,spectral_flux,0.7875776397515528,0.7076923076923077,0.16666666666666669,20.0,0.4199372056514914,0.2944748034180187
metro_station_05_04000,metro_station,logistic_features,0.07671232876712329,0.0,0.5,439.99999999999983,0.36421768707482993,0.1561465849123023
metro_station_05_04000,metro_station,temporal_cnn,0.8235294117647058,0.7272727272727273,0.6666666666666666,0.0,0.4917142857142857,0.2500113504977292
metro_station_05_04000,metro_station,dilated_cnn,0.8235294117647058,0.7272727272727273,0.6666666666666666,0.0,0.4917142857142857,0.2500113504977292
metro_station_05_04000,metro_station,contract_tcn_real,0.8235294117647058,0.7272727272727273,0.6666666666666666,0.0,0.4917142857142857,0.2500113504977292
metro_station_05_04500,metro_station,adaptive_energy,0.17883211678832117,0.8,1.0,9000.0,0.45869191049913943,0.5
metro_station_05_04500,metro_station,spectral_flux,0.19083969465648853,0.8,0.19999999999999998,1339.9999999999998,0.46081977094635324,0.5006154559513367
metro_station_05_04500,metro_station,logistic_features,0.06666666666666667,0.0,0.0,0.0,0.23428571428571426,0.1300066637748345
metro_station_05_04500,metro_station,temporal_cnn,0.18181818181818182,0.8,1.0,9000.0,0.45914285714285713,0.5
metro_station_05_04500,metro_station,dilated_cnn,0.18181818181818182,0.8,1.0,9000.0,0.45914285714285713,0.5
metro_station_05_04500,metro_station,contract_tcn_real,0.18181818181818182,0.8,1.0,9000.0,0.45914285714285713,0.5
metro_station_05_05000,metro_station,adaptive_energy,0.946259220231823,0.8,0.6666666666666666,2000.0,0.5468079015173204,0.5000113499824406
metro_station_05_05000,metro_station,spectral_flux,0.9293361884368307,0.7796610169491525,0.6666666666666666,2550.0,0.5460448642266824,0.4813114788231879
metro_station_05_05000,metro_station,logistic_features,0.0392156862745098,0.0,0.28571428571428575,120.0,0.3742857142857143,0.14097248435999157
metro_station_05_05000,metro_station,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,2000.0,0.5468571428571428,0.5000113499824406
metro_station_05_05000,metro_station,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,2000.0,0.5468571428571428,0.5000113499824406
metro_station_05_05000,metro_station,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,2000.0,0.5468571428571428,0.5000113499824406
metro_station_05_05500,metro_station,adaptive_energy,0.9406779661016951,0.8,0.6666666666666666,2030.0000000000002,0.5465587044534413,0.5000076707336614
metro_station_05_05500,metro_station,spectral_flux,0.9254054054054054,0.7368421052631579,0.4,2700.0,0.47593984962406016,0.5253918561258188
metro_station_05_05500,metro_station,logistic_features,0.10395010395010394,0.3333333333333333,0.3333333333333333,2640.0,0.35314900153609835,0.14123070966588655
metro_station_05_05500,metro_station,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,4000.0,0.5468571428571428,0.5000000005152886
metro_station_05_05500,metro_station,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,4000.0,0.5468571428571428,0.5000000005152886
metro_station_05_05500,metro_station,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,4000.0,0.5468571428571428,0.5000000005152886
metro_station_05_06000,metro_station,adaptive_energy,0.9440337909186907,0.8,1.0,1230.0,0.5467088243748204,0.5001394090286527
metro_station_05_06000,metro_station,spectral_flux,0.9114754098360656,0.7586206896551724,0.33333333333333337,290.00000000000045,0.4748079877112135,0.5634539267472938
metro_station_05_06000,metro_station,logistic_features,0.07249466950959488,0.0,0.0,0.0,0.27055973266499583,0.038933729678232436
metro_station_05_06000,metro_station,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000113499824406
metro_station_05_06000,metro_station,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000113499824406
metro_station_05_06000,metro_station,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000113499824406
metro_station_05_06500,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_06500,metro_station,spectral_flux,0.9785495403472931,0.9565217391304348,0.2857142857142857,20.0,0.7142857142857143,0.9524187090179799
metro_station_05_06500,metro_station,logistic_features,0.08061420345489444,0.5,0.33333333333333337,9680.0,0.4482857142857143,0.41614965604509313
metro_station_05_06500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_06500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_06500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_07000,metro_station,adaptive_energy,0.993963782696177,1.0,0.5,0.0,0.7142857142857143,1.0
metro_station_05_07000,metro_station,spectral_flux,0.982706002034588,0.9565217391304348,0.33333333333333337,6860.0,0.7142857142857143,0.9524187090179799
metro_station_05_07000,metro_station,logistic_features,0.1343283582089552,0.15384615384615385,0.13333333333333333,160.0,0.6194285714285714,0.42650178504418707
metro_station_05_07000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_07000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_07000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_07500,metro_station,adaptive_energy,0.9959839357429718,1.0,1.0,0.0,1.0,1.0
metro_station_05_07500,metro_station,spectral_flux,0.9528795811518325,0.9565217391304348,0.15384615384615385,20.0,0.7142857142857143,0.9524187090179799
metro_station_05_07500,metro_station,logistic_features,0.16176470588235292,0.2857142857142857,0.11764705882352941,180.0,0.6231428571428571,0.4110383592677265
metro_station_05_07500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_07500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_07500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_08000,metro_station,adaptive_energy,0.98989898989899,0.8571428571428571,0.6666666666666666,4660.0,0.7142857142857143,0.9048374180359606
metro_station_05_08000,metro_station,spectral_flux,0.9658738366080661,0.9565217391304348,0.18181818181818182,20.0,0.7142857142857143,0.9524187090179799
metro_station_05_08000,metro_station,logistic_features,0.09523809523809523,0.0,0.0,0.0,0.4494285714285714,0.0009694400355553554
metro_station_05_08000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_08000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_08000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_08500,metro_station,adaptive_energy,0.946259220231823,1.0,0.13333333333333333,0.0,0.7142857142857143,1.0
metro_station_05_08500,metro_station,spectral_flux,0.9583333333333334,0.9565217391304348,0.15384615384615385,8060.000000000001,0.7142857142857143,0.9524187090179799
metro_station_05_08500,metro_station,logistic_features,0.12030075187969924,0.0,0.0,0.0,0.4748571428571428,0.038506511516551205
metro_station_05_08500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_08500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_08500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_09000,metro_station,adaptive_energy,0.9648033126293997,0.9565217391304348,0.19999999999999998,8820.0,0.7142857142857143,0.9524187090179799
metro_station_05_09000,metro_station,spectral_flux,0.9648033126293997,0.8571428571428571,0.18181818181818182,8320.0,0.7142857142857143,0.8617840855569716
metro_station_05_09000,metro_station,logistic_features,0.10606060606060606,0.4,0.15384615384615385,20.0,0.6108571428571429,0.5136469231444708
metro_station_05_09000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_09000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_09000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_09500,metro_station,adaptive_energy,0.8137603795966786,0.8,0.6666666666666666,2170.0,0.48855404230657784,0.5007568889691403
metro_station_05_09500,metro_station,spectral_flux,0.7730673316708228,0.7142857142857143,0.3076923076923077,2349.9999999999995,0.41466498103666244,0.4594360819999329
metro_station_05_09500,metro_station,logistic_features,0.21428571428571425,0.0,0.2666666666666667,2500.0,0.34653061224489795,0.2319765066129241
metro_station_05_09500,metro_station,temporal_cnn,0.8235294117647058,0.8,0.6666666666666666,5000.0,0.4897142857142857,0.500000000003472
metro_station_05_09500,metro_station,dilated_cnn,0.8235294117647058,0.8,0.6666666666666666,5000.0,0.4897142857142857,0.500000000003472
metro_station_05_09500,metro_station,contract_tcn_real,0.8235294117647058,0.8,0.6666666666666666,5000.0,0.4897142857142857,0.500000000003472
metro_station_05_10000,metro_station,adaptive_energy,0.9909182643794148,1.0,0.5,1840.0,0.7142857142857143,1.0
metro_station_05_10000,metro_station,spectral_flux,0.9680082559339525,0.9090909090909091,0.18181818181818182,8720.0,0.7142857142857143,0.9048374180359606
metro_station_05_10000,metro_station,logistic_features,0.13084112149532712,0.15384615384615385,0.16666666666666669,100.0,0.6077142857142857,0.35866690903748377
metro_station_05_10000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_10000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_10000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_10500,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_10500,metro_station,spectral_flux,0.9847715736040609,0.9565217391304348,0.25,3280.0000000000005,0.7142857142857143,0.9524187090179799
metro_station_05_10500,metro_station,logistic_features,0.8095238095238095,0.6666666666666666,0.33333333333333337,3440.0,0.5308571428571429,0.5000002064624708
metro_station_05_10500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_10500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_10500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_11000,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_11000,metro_station,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_11000,metro_station,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_11000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_11000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_11000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_05_11500,metro_station,adaptive_energy,0.7499999999999999,0.8,0.6666666666666666,0.0,0.4611428571428572,0.500000000003472
metro_station_05_11500,metro_station,spectral_flux,0.7499999999999999,0.8,0.6666666666666666,0.0,0.4611428571428572,0.500000000003472
metro_station_05_11500,metro_station,logistic_features,0.7230769230769231,0.5652173913043478,0.17391304347826084,70.00000000000028,0.4729251700680272,0.4834265944169872
metro_station_05_11500,metro_station,temporal_cnn,0.7499999999999999,0.8,0.6666666666666666,0.0,0.4611428571428572,0.500000000003472
metro_station_05_11500,metro_station,dilated_cnn,0.7499999999999999,0.8,0.6666666666666666,0.0,0.4611428571428572,0.500000000003472
metro_station_05_11500,metro_station,contract_tcn_real,0.7499999999999999,0.8,0.6666666666666666,0.0,0.4611428571428572,0.500000000003472
metro_station_12_00000,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_00000,metro_station,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
metro_station_12_00000,metro_station,logistic_features,0.6595174262734584,0.8,0.0689655172413793,9400.0,0.6902857142857143,0.9093653765389909
metro_station_12_00000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_00000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_00000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_00500,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_00500,metro_station,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
metro_station_12_00500,metro_station,logistic_features,0.46860643185298617,0.5882352941176471,0.08695652173913045,9040.000000000002,0.524,0.6363584296037019
metro_station_12_00500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_00500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_00500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_01000,metro_station,adaptive_energy,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000113499824406
metro_station_12_01000,metro_station,spectral_flux,0.946259220231823,0.7796610169491525,0.6666666666666666,20.0,0.5468079015173204,0.4762207044914305
metro_station_12_01000,metro_station,logistic_features,0.5641025641025641,0.625,0.12121212121212122,449.99999999999994,0.51881511289962,0.6281619421539848
metro_station_12_01000,metro_station,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000113499824406
metro_station_12_01000,metro_station,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000113499824406
metro_station_12_01000,metro_station,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000113499824406
metro_station_12_01500,metro_station,adaptive_energy,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_12_01500,metro_station,spectral_flux,0.946259220231823,0.7796610169491525,0.6666666666666666,2980.0,0.5468079015173204,0.476209439027577
metro_station_12_01500,metro_station,logistic_features,0.5597579425113465,0.5294117647058825,0.1142857142857143,4250.0,0.6486872790190326,0.8289939211883286
metro_station_12_01500,metro_station,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_12_01500,metro_station,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_12_01500,metro_station,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,3000.0,0.5468571428571428,0.5000000764755801
metro_station_12_02000,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_02000,metro_station,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
metro_station_12_02000,metro_station,logistic_features,0.6187845303867404,0.2857142857142857,0.07692307692307693,9540.000000000002,0.6851428571428572,0.7744058180470144
metro_station_12_02000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_02000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_02000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_02500,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_02500,metro_station,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
metro_station_12_02500,metro_station,logistic_features,0.8317757009345794,0.7368421052631579,0.0909090909090909,220.0,0.7074285714285714,0.8032653298563167
metro_station_12_02500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_02500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_02500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_03000,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_03000,metro_station,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
metro_station_12_03000,metro_station,logistic_features,0.9919354838709677,1.0,0.5,740.0,0.7142857142857143,1.0
metro_station_12_03000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_03000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_03000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_03500,metro_station,adaptive_energy,0.33333333333333337,0.8,1.0,0.0,0.4877142857142857,0.5
metro_station_12_03500,metro_station,spectral_flux,0.33333333333333337,0.8,1.0,0.0,0.4877142857142857,0.5
metro_station_12_03500,metro_station,logistic_features,0.5066666666666667,0.8,0.0689655172413793,0.0,0.38805194805194804,0.683939720585721
metro_station_12_03500,metro_station,temporal_cnn,0.33333333333333337,0.8,1.0,0.0,0.4877142857142857,0.5
metro_station_12_03500,metro_station,dilated_cnn,0.33333333333333337,0.8,1.0,0.0,0.4877142857142857,0.5
metro_station_12_03500,metro_station,contract_tcn_real,0.33333333333333337,0.8,1.0,0.0,0.4877142857142857,0.5
metro_station_12_04000,metro_station,adaptive_energy,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
metro_station_12_04000,metro_station,spectral_flux,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
metro_station_12_04000,metro_station,logistic_features,0.7027027027027027,0.6,0.0625,140.0000000000001,0.675062944718117,0.7482926518957046
metro_station_12_04000,metro_station,temporal_cnn,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
metro_station_12_04000,metro_station,dilated_cnn,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
metro_station_12_04000,metro_station,contract_tcn_real,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
metro_station_12_04500,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_04500,metro_station,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
metro_station_12_04500,metro_station,logistic_features,0.48942598187311176,0.7368421052631579,0.07692307692307693,0.0,0.666,0.8032653298563173
metro_station_12_04500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_04500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_04500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_05000,metro_station,adaptive_energy,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000005152886
metro_station_12_05000,metro_station,spectral_flux,0.946259220231823,0.7796610169491525,0.6666666666666666,20.0,0.5468079015173204,0.4762093550242785
metro_station_12_05000,metro_station,logistic_features,0.679399727148704,0.4761904761904762,0.12903225806451613,3890.0000000000005,0.5972011890739806,0.7965682855624983
metro_station_12_05000,metro_station,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000005152886
metro_station_12_05000,metro_station,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000005152886
metro_station_12_05000,metro_station,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000005152886
metro_station_12_05500,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_05500,metro_station,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_05500,metro_station,logistic_features,0.7730061349693252,0.9565217391304348,0.11764705882352941,6620.0,0.6911428571428572,0.9524187090179799
metro_station_12_05500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_05500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_05500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_06000,metro_station,adaptive_energy,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000000034954
metro_station_12_06000,metro_station,spectral_flux,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000000034954
metro_station_12_06000,metro_station,logistic_features,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000000034954
metro_station_12_06000,metro_station,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000000034954
metro_station_12_06000,metro_station,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000000034954
metro_station_12_06000,metro_station,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,0.0,0.5468571428571428,0.5000000000034954
metro_station_12_06500,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_06500,metro_station,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_06500,metro_station,logistic_features,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_06500,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_06500,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_06500,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_07000,metro_station,adaptive_energy,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
metro_station_12_07000,metro_station,spectral_flux,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
metro_station_12_07000,metro_station,logistic_features,0.8123515439429929,0.8,0.6666666666666666,0.0,0.48635307781649245,0.5000001529511603
metro_station_12_07000,metro_station,temporal_cnn,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
metro_station_12_07000,metro_station,dilated_cnn,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
metro_station_12_07000,metro_station,contract_tcn_real,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
metro_station_12_07500,metro_station,adaptive_energy,0.4615384615384615,0.6666666666666666,0.0,0.0,0.2325714285714286,0.0033689734995895216
metro_station_12_07500,metro_station,spectral_flux,0.4615384615384615,0.6666666666666666,0.0,0.0,0.2325714285714286,0.0033689734995895216
metro_station_12_07500,metro_station,logistic_features,0.46439628482972134,0.6666666666666666,0.0,0.0,0.23329493087557604,0.0033689734995944426
metro_station_12_07500,metro_station,temporal_cnn,0.4615384615384615,0.6666666666666666,0.0,0.0,0.2325714285714286,0.0033689734995895216
metro_station_12_07500,metro_station,dilated_cnn,0.4615384615384615,0.6666666666666666,0.0,0.0,0.2325714285714286,0.0033689734995895216
metro_station_12_07500,metro_station,contract_tcn_real,0.4615384615384615,0.6666666666666666,0.0,0.0,0.2325714285714286,0.0033689734995895216
metro_station_12_08000,metro_station,adaptive_energy,0.4615384615384615,0.7272727272727273,0.6666666666666666,0.0,0.3774285714285714,0.250011349982464
metro_station_12_08000,metro_station,spectral_flux,0.4615384615384615,0.7272727272727273,0.6666666666666666,0.0,0.3774285714285714,0.250011349982464
metro_station_12_08000,metro_station,logistic_features,0.463452566096423,0.7272727272727273,0.3333333333333333,0.0,0.37815126050420167,0.3124836091805617
metro_station_12_08000,metro_station,temporal_cnn,0.4615384615384615,0.7272727272727273,0.6666666666666666,0.0,0.3774285714285714,0.250011349982464
metro_station_12_08000,metro_station,dilated_cnn,0.4615384615384615,0.7272727272727273,0.6666666666666666,0.0,0.3774285714285714,0.250011349982464
metro_station_12_08000,metro_station,contract_tcn_real,0.4615384615384615,0.7272727272727273,0.6666666666666666,0.0,0.3774285714285714,0.250011349982464
metro_station_12_08500,metro_station,adaptive_energy,0.33333333333333337,0.6666666666666666,0.0,0.0,0.208,0.0016845632253748874
metro_station_12_08500,metro_station,spectral_flux,0.33333333333333337,0.6666666666666666,0.0,0.0,0.208,0.0016845632253748874
metro_station_12_08500,metro_station,logistic_features,0.3344594594594595,0.6571428571428571,0.3333333333333333,3000.0,0.35075493612078973,0.2294305715706542
metro_station_12_08500,metro_station,temporal_cnn,0.33333333333333337,0.6666666666666666,0.0,0.0,0.208,0.0016845632253748874
metro_station_12_08500,metro_station,dilated_cnn,0.33333333333333337,0.6666666666666666,0.0,0.0,0.208,0.0016845632253748874
metro_station_12_08500,metro_station,contract_tcn_real,0.33333333333333337,0.6666666666666666,0.0,0.0,0.208,0.0016845632253748874
metro_station_12_09000,metro_station,adaptive_energy,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
metro_station_12_09000,metro_station,spectral_flux,0.9483667017913593,0.8,1.0,980.0,0.6882336100772974,0.5037232915354621
metro_station_12_09000,metro_station,logistic_features,0.8205128205128205,0.8,0.07407407407407407,7720.000000000001,0.5447773906310492,0.6664355418490397
metro_station_12_09000,metro_station,temporal_cnn,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
metro_station_12_09000,metro_station,dilated_cnn,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
metro_station_12_09000,metro_station,contract_tcn_real,0.9473684210526316,0.8,1.0,1000.0,0.6877142857142857,0.5033689734995427
metro_station_12_09500,metro_station,adaptive_energy,0.7499999999999999,0.8,0.6666666666666666,6000.0,0.4611428571428572,0.5000000000000233
metro_station_12_09500,metro_station,spectral_flux,0.7484355444305383,0.7796610169491525,0.6666666666666666,5980.0,0.4609218436873747,0.4762093545090158
metro_station_12_09500,metro_station,logistic_features,0.7386215864759428,0.8275862068965517,0.2857142857142857,470.00000000000017,0.5338105391410296,0.7069565075449193
metro_station_12_09500,metro_station,temporal_cnn,0.7499999999999999,0.8,0.6666666666666666,6000.0,0.4611428571428572,0.5000000000000233
metro_station_12_09500,metro_station,dilated_cnn,0.7499999999999999,0.8,0.6666666666666666,6000.0,0.4611428571428572,0.5000000000000233
metro_station_12_09500,metro_station,contract_tcn_real,0.7499999999999999,0.8,0.6666666666666666,6000.0,0.4611428571428572,0.5000000000000233
metro_station_12_10000,metro_station,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_10000,metro_station,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
metro_station_12_10000,metro_station,logistic_features,0.5422740524781342,0.6666666666666666,0.06060606060606061,0.0,0.6794285714285715,0.522524601196779
metro_station_12_10000,metro_station,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_10000,metro_station,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
metro_station_12_10000,metro_station,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_00000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_00000,residential_area,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_04_00000,residential_area,logistic_features,0.778998778998779,1.0,0.13333333333333333,7620.0,0.6837142857142856,1.0
residential_area_04_00000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_00000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_00000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_00500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_00500,residential_area,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_00500,residential_area,logistic_features,0.7195902688860436,0.6666666666666666,0.18181818181818182,0.0,0.6708571428571428,0.500124258413554
residential_area_04_00500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_00500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_00500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_01000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_01000,residential_area,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_01000,residential_area,logistic_features,0.278829604130809,0.0,0.0,0.0,0.48999999999999994,0.04740236236393819
residential_area_04_01000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_01000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_01000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_01500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_01500,residential_area,spectral_flux,0.9949748743718593,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_04_01500,residential_area,logistic_features,0.1785063752276867,0.2857142857142857,0.08695652173913045,9860.0,0.4882857142857143,0.39638823714431054
residential_area_04_01500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_01500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_01500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_02000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_02000,residential_area,spectral_flux,0.9969909729187563,0.9565217391304348,0.6666666666666666,4780.0,0.7142857142857143,0.9524187090179799
residential_area_04_02000,residential_area,logistic_features,0.15157116451016636,0.5,0.09523809523809523,9860.0,0.6308571428571429,0.6703200460356392
residential_area_04_02000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_02000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_02000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_02500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_02500,residential_area,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_04_02500,residential_area,logistic_features,0.050682261208576995,0.0,0.33333333333333337,120.0,0.44657142857142856,0.27440581805082415
residential_area_04_02500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_02500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_02500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_03000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_03000,residential_area,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_04_03000,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855,0.0
residential_area_04_03000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_03000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_03000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_03500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_03500,residential_area,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_04_03500,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855,0.0
residential_area_04_03500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_03500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_03500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_04000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_04000,residential_area,spectral_flux,0.9979959919839679,0.9090909090909091,1.0,20.0,1.0,0.9048374180359606
residential_area_04_04000,residential_area,logistic_features,0.043052837573385516,0.0,0.4,9800.0,0.44200000000000006,0.2744058180470143
residential_area_04_04000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_04000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_04000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_04500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_04500,residential_area,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_04_04500,residential_area,logistic_features,0.9082969432314411,0.6666666666666666,0.13333333333333333,8100.0,0.5691428571428572,0.6664355418490397
residential_area_04_04500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_04500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_04500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_05000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_05000,residential_area,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_04_05000,residential_area,logistic_features,0.37925445705024313,0.7368421052631579,0.1111111111111111,0.0,0.6411428571428571,0.8351600230178196
residential_area_04_05000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_05000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_05000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_05500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_05500,residential_area,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_05500,residential_area,logistic_features,0.21109123434704832,0.2857142857142857,0.18181818181818182,220.0,0.6074285714285714,0.5000055977424213
residential_area_04_05500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_05500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_05500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_06000,residential_area,adaptive_energy,0.98989898989899,1.0,0.4,0.0,0.7142857142857143,1.0
residential_area_04_06000,residential_area,spectral_flux,0.9626556016597512,0.9565217391304348,0.16666666666666669,20.0,0.7142857142857143,0.9524187090179799
residential_area_04_06000,residential_area,logistic_features,0.16513761467889906,0.0,0.125,9700.000000000002,0.4785714285714286,0.1369460805357804
residential_area_04_06000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_06000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_06000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_06500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_06500,residential_area,spectral_flux,0.9919354838709677,0.9565217391304348,0.5,4980.0,0.7142857142857143,0.9524187090179799
residential_area_04_06500,residential_area,logistic_features,0.4,0.4,0.0909090909090909,9660.0,0.6428571428571429,0.9524187090179808
residential_area_04_06500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_06500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_06500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_07000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_07000,residential_area,spectral_flux,0.993963782696177,0.9565217391304348,0.5,20.0,0.7142857142857143,0.9524187090179799
residential_area_04_07000,residential_area,logistic_features,0.1751824817518248,0.4,0.14285714285714288,20.0,0.6111428571428572,0.45241870901813513
residential_area_04_07000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_07000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_07000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_07500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_07500,residential_area,spectral_flux,0.9909182643794148,0.9565217391304348,0.4,6780.0,0.7142857142857143,0.9524187090179799
residential_area_04_07500,residential_area,logistic_features,0.16176470588235292,0.0,0.1111111111111111,9720.0,0.4828571428571428,0.18393972063214847
residential_area_04_07500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_07500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_07500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_08000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_08000,residential_area,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_04_08000,residential_area,logistic_features,0.06201550387596899,0.0,0.0,0.0,0.45257142857142857,0.10094825899755946
residential_area_04_08000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_08000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_08000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_08500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_08500,residential_area,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_04_08500,residential_area,logistic_features,0.12382739212007504,0.0,0.0,0.0,0.4585714285714286,0.0006154936686284903
residential_area_04_08500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_08500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_08500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_09000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_09000,residential_area,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_04_09000,residential_area,logistic_features,0.2046678635547576,0.0,0.0,0.0,0.48200000000000004,0.05013193708920543
residential_area_04_09000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_09000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_09000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_09500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_09500,residential_area,spectral_flux,0.9969909729187563,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_04_09500,residential_area,logistic_features,0.06201550387596899,0.2857142857142857,0.25,9880.0,0.4534285714285714,0.33538643660926293
residential_area_04_09500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_09500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_09500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_10000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_10000,residential_area,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_04_10000,residential_area,logistic_features,0.054474708171206226,0.0,0.0,0.0,0.456,0.09471073552591007
residential_area_04_10000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_10000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_10000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_10500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_10500,residential_area,spectral_flux,0.993963782696177,0.9565217391304348,0.5,20.0,0.7142857142857143,0.9524187090179799
residential_area_04_10500,residential_area,logistic_features,0.12030075187969924,0.4,0.14285714285714288,9860.0,0.4717142857142857,0.6126502064092922
residential_area_04_10500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_10500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_04_10500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_00000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_00000,residential_area,spectral_flux,0.9764585465711361,0.8571428571428571,0.2857142857142857,20.0,0.7142857142857143,0.9524187090179799
residential_area_05_00000,residential_area,logistic_features,0.9293361884368309,0.6666666666666666,0.19999999999999998,0.0,0.7105714285714286,0.6009482589973276
residential_area_05_00000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_00000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_00000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_00500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_00500,residential_area,spectral_flux,0.9440337909186906,0.5,0.125,80.0,0.7142857142857143,0.6703200460356392
residential_area_05_00500,residential_area,logistic_features,0.003992015968063872,0.0,0.0,0.0,0.4317142857142858,4.1469095803915356e-06
residential_area_05_00500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_00500,residential_area,dilated_cnn,0.9473684210526316,1.0,0.14285714285714288,0.0,0.7142857142857143,1.0
residential_area_05_00500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_01000,residential_area,adaptive_energy,0.9979959919839679,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
residential_area_05_01000,residential_area,spectral_flux,0.959417273673257,0.9090909090909091,0.125,9620.000000000002,0.7142857142857143,0.9524187090179799
residential_area_05_01000,residential_area,logistic_features,0.0392156862745098,0.0,0.0,0.0,0.4428571428571429,0.00015375779887712905
residential_area_05_01000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_01000,residential_area,dilated_cnn,0.9722507708119219,1.0,0.4,6840.0,0.7134285714285714,1.0
residential_area_05_01000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_01500,residential_area,adaptive_energy,0.9979959919839679,1.0,1.0,0.0,1.0,1.0
residential_area_05_01500,residential_area,spectral_flux,0.9701338825952626,0.8571428571428571,0.18181818181818182,20.0,0.7142857142857143,0.9524187090179799
residential_area_05_01500,residential_area,logistic_features,0.2935153583617747,0.0,0.0,0.0,0.47714285714285715,0.056127357566653935
residential_area_05_01500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_01500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_01500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_02000,residential_area,adaptive_energy,0.9969909729187563,1.0,0.6666666666666666,2680.0,0.7142857142857143,1.0
residential_area_05_02000,residential_area,spectral_flux,0.9626556016597512,0.9565217391304348,0.19999999999999998,9120.000000000002,0.7142857142857143,0.9524187090179799
residential_area_05_02000,residential_area,logistic_features,0.050682261208576995,0.0,0.0,0.0,0.45257142857142857,0.003369019567546906
residential_area_05_02000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_02000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_02000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_02500,residential_area,adaptive_energy,0.998998998998999,0.9565217391304348,1.0,0.0,1.0,0.9524187090179808
residential_area_05_02500,residential_area,spectral_flux,0.9775051124744376,0.9565217391304348,0.2222222222222222,20.0,0.7142857142857143,0.9524187090179799
residential_area_05_02500,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855,0.0
residential_area_05_02500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_02500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_02500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_03000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_03000,residential_area,spectral_flux,0.9722507708119219,0.9090909090909091,0.19999999999999998,40.0,0.7142857142857143,0.9093653765389909
residential_area_05_03000,residential_area,logistic_features,0.08795411089866156,0.0,0.0,0.0,0.4557142857142857,0.005163244657302864
residential_area_05_03000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_03000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_03000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_03500,residential_area,adaptive_energy,0.9959839357429718,1.0,0.6666666666666666,3700.0,0.7142857142857143,1.0
residential_area_05_03500,residential_area,spectral_flux,0.9806320081549439,0.7368421052631579,0.33333333333333337,7040.0,0.7142857142857143,0.9093653765389909
residential_area_05_03500,residential_area,logistic_features,0.09523809523809523,0.2857142857142857,0.19999999999999998,220.0,0.6031428571428571,0.37153054420060183
residential_area_05_03500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_03500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_03500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_04000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_04000,residential_area,spectral_flux,0.9909182643794148,0.9565217391304348,0.4,6340.0,0.7142857142857143,0.9524187090179799
residential_area_05_04000,residential_area,logistic_features,0.019801980198019802,0.0,0.0,0.0,0.43571428571428567,0.0410424993119494
residential_area_05_04000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_04000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_04000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_04500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_04500,residential_area,spectral_flux,0.9858012170385395,0.9565217391304348,0.33333333333333337,20.0,0.7142857142857143,0.9524187090179799
residential_area_05_04500,residential_area,logistic_features,0.023715415019762848,0.0,0.4,160.0,0.44,0.22466448205861098
residential_area_05_04500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_04500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_04500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_05000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_05000,residential_area,spectral_flux,0.9722507708119219,0.9565217391304348,0.19999999999999998,20.0,0.7142857142857143,0.9524187090179799
residential_area_05_05000,residential_area,logistic_features,0.023715415019762848,0.0,0.0,0.0,0.436,3.752279270358839e-06
residential_area_05_05000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_05000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_05000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_05500,residential_area,adaptive_energy,0.9979959919839679,1.0,1.0,0.0,1.0,1.0
residential_area_05_05500,residential_area,spectral_flux,0.9764585465711361,0.9565217391304348,0.25,20.0,0.7142857142857143,0.9524187090179799
residential_area_05_05500,residential_area,logistic_features,0.027613412228796843,0.0,0.0,0.0,0.43628571428571433,0.005554498269122879
residential_area_05_05500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_05500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_05500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_06000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_06000,residential_area,spectral_flux,0.9258861439312567,0.9565217391304348,0.09523809523809523,9620.000000000002,0.7142857142857143,0.9524187090179799
residential_area_05_06000,residential_area,logistic_features,0.4615384615384615,0.6666666666666666,0.18181818181818182,7480.0,0.48942857142857144,0.5000000068903278
residential_area_05_06000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_06000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_06000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_06500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_06500,residential_area,spectral_flux,0.98989898989899,0.8,0.6666666666666666,20.0,0.7142857142857143,0.8228278193588379
residential_area_05_06500,residential_area,logistic_features,0.7608426270136308,0.8,0.125,0.0,0.6848571428571429,0.9524187090179808
residential_area_05_06500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_06500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_06500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_07000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_07000,residential_area,spectral_flux,0.9806320081549439,0.9565217391304348,0.25,9040.000000000002,0.7142857142857143,0.9524187090179799
residential_area_05_07000,residential_area,logistic_features,0.019801980198019802,0.0,0.0,0.0,0.4385714285714286,0.0018489318582426296
residential_area_05_07000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_07000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_07000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_07500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_07500,residential_area,spectral_flux,0.9868287740628165,0.9090909090909091,0.4,5560.000000000001,0.7142857142857143,0.9048374180359606
residential_area_05_07500,residential_area,logistic_features,0.12382739212007504,0.0,0.0,0.0,0.4562857142857143,0.0011214384784677327
residential_area_05_07500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_07500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_07500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_08000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_08000,residential_area,spectral_flux,0.9847715736040609,0.9565217391304348,0.33333333333333337,20.0,0.7142857142857143,0.9524187090179799
residential_area_05_08000,residential_area,logistic_features,0.0392156862745098,0.0,0.0,0.0,0.4382857142857143,0.015098691711174879
residential_area_05_08000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_08000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_08000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_08500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_08500,residential_area,spectral_flux,0.9929506545820745,0.9565217391304348,0.6666666666666666,920.0,0.7142857142857143,0.9524187090179799
residential_area_05_08500,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855,0.0
residential_area_05_08500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_08500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_08500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_09000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_09000,residential_area,spectral_flux,0.9969909729187563,0.9565217391304348,0.6666666666666666,4940.0,0.7142857142857143,0.9524187090179799
residential_area_05_09000,residential_area,logistic_features,0.011928429423459244,0.0,0.0,0.0,0.4322857142857143,2.8014214530588577e-09
residential_area_05_09000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_09000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_09000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_09500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_09500,residential_area,spectral_flux,0.9969909729187563,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_05_09500,residential_area,logistic_features,0.031496062992125984,0.0,0.0,0.0,0.43942857142857145,6.875978011420548e-08
residential_area_05_09500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_09500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_09500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_10000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_10000,residential_area,spectral_flux,0.9969909729187563,0.9565217391304348,0.6666666666666666,4760.0,0.7142857142857143,0.9524187090179799
residential_area_05_10000,residential_area,logistic_features,0.00796812749003984,0.0,0.0,0.0,0.432,2.7725799716090743e-05
residential_area_05_10000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_10000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_05_10000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_00000,residential_area,adaptive_energy,0.9979959919839679,1.0,1.0,0.0,1.0,1.0
residential_area_09_00000,residential_area,spectral_flux,0.9764585465711361,0.9090909090909091,0.2222222222222222,160.0,0.7142857142857143,0.9048374180359606
residential_area_09_00000,residential_area,logistic_features,0.0916030534351145,0.0,0.13333333333333333,9840.0,0.46799999999999997,0.27441958627168916
residential_area_09_00000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_00000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_00000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_00500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_00500,residential_area,spectral_flux,0.9473684210526316,0.5882352941176471,0.13333333333333333,20.0,0.7140000000000001,0.7268245270649941
residential_area_09_00500,residential_area,logistic_features,0.5714285714285715,0.6666666666666666,0.11764705882352941,9240.0,0.6562857142857143,0.8228278193588396
residential_area_09_00500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_00500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_00500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_01000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_01000,residential_area,spectral_flux,0.8610478359908884,0.8,0.07142857142857142,20.0,0.7142857142857143,0.9524187090179799
residential_area_09_01000,residential_area,logistic_features,0.9868287740628165,0.9090909090909091,0.33333333333333337,2220.0,0.7142857142857143,0.9524187090179799
residential_area_09_01000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_01000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_01000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_01500,residential_area,adaptive_energy,0.998998998998999,0.9565217391304348,1.0,0.0,1.0,0.9524187090179808
residential_area_09_01500,residential_area,spectral_flux,0.9795918367346939,0.9565217391304348,0.2857142857142857,4740.0,0.7142857142857143,0.9524187090179799
residential_area_09_01500,residential_area,logistic_features,0.4639016897081413,0.6666666666666666,0.10526315789473684,0.0,0.6505714285714286,0.537136789107167
residential_area_09_01500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_01500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_01500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_02000,residential_area,adaptive_energy,0.998998998998999,1.0,1.0,0.0,1.0,1.0
residential_area_09_02000,residential_area,spectral_flux,0.983739837398374,0.9565217391304348,0.25,6860.0,0.7142857142857143,0.9524187090179799
residential_area_09_02000,residential_area,logistic_features,0.6091794158553547,0.4,0.07999999999999999,9820.0,0.5254285714285715,0.6009482589973277
residential_area_09_02000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_02000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_02000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_02500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_02500,residential_area,spectral_flux,0.9929506545820745,0.9565217391304348,0.5,20.0,0.7142857142857143,0.9524187090179799
residential_area_09_02500,residential_area,logistic_features,0.07321772639691715,0.0,0.0,0.0,0.4654285714285714,0.038054941495681394
residential_area_09_02500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_02500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_02500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_03000,residential_area,adaptive_energy,0.9561586638830899,1.0,0.13333333333333333,0.0,0.7142857142857143,1.0
residential_area_09_03000,residential_area,spectral_flux,0.9189189189189189,0.9565217391304348,0.08695652173913045,20.0,0.7142857142857143,0.9524187090179799
residential_area_09_03000,residential_area,logistic_features,0.15157116451016636,0.0,0.11764705882352941,120.0,0.4785714285714286,0.3048108493596221
residential_area_09_03000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_03000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_03000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_03500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_03500,residential_area,spectral_flux,0.9969909729187563,0.9565217391304348,0.6666666666666666,1040.0,0.7142857142857143,0.9524187090179799
residential_area_09_03500,residential_area,logistic_features,0.14471243042671614,0.0,0.0,0.0,0.4662857142857143,0.009157819446259593
residential_area_09_03500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_03500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_03500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_04000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_04000,residential_area,spectral_flux,0.993963782696177,0.9565217391304348,0.5,20.0,0.7142857142857143,0.9524187090179799
residential_area_09_04000,residential_area,logistic_features,0.003992015968063872,0.0,1.0,9680.0,0.5745714285714286,0.1115650800742155
residential_area_09_04000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_04000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_04000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_04500,residential_area,adaptive_energy,0.946259220231823,0.8,0.6666666666666666,5000.0,0.5468079015173204,0.5000000000034954
residential_area_09_04500,residential_area,spectral_flux,0.932475884244373,0.7796610169491525,0.5714285714285715,79.99999999999983,0.4757468204673173,0.6044988493072828
residential_area_09_04500,residential_area,logistic_features,0.008849557522123894,0.0,0.0,0.0,0.28952380952380946,0.00013941530615061868
residential_area_09_04500,residential_area,temporal_cnn,0.9473684210526316,0.8,0.6666666666666666,5000.0,0.5468571428571428,0.5000000000034954
residential_area_09_04500,residential_area,dilated_cnn,0.9473684210526316,0.8,0.6666666666666666,5000.0,0.5468571428571428,0.5000000000034954
residential_area_09_04500,residential_area,contract_tcn_real,0.9473684210526316,0.8,0.6666666666666666,5000.0,0.5468571428571428,0.5000000000034954
residential_area_09_05000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_05000,residential_area,spectral_flux,0.9979959919839679,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_09_05000,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855,0.0
residential_area_09_05000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_05000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_05000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_05500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_05500,residential_area,spectral_flux,0.983739837398374,0.9565217391304348,0.25,4460.0,0.7142857142857143,0.9524187090179799
residential_area_09_05500,residential_area,logistic_features,0.1343283582089552,0.4,0.2222222222222222,9880.0,0.45057142857142857,0.370409110340858
residential_area_09_05500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_05500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_05500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_06000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_06000,residential_area,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_06000,residential_area,logistic_features,0.3050847457627119,0.15384615384615385,0.13333333333333333,300.0,0.6234285714285714,0.30326532985645727
residential_area_09_06000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_06000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_06000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_06500,residential_area,adaptive_energy,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
residential_area_09_06500,residential_area,spectral_flux,0.8335329341317366,0.7586206896551724,0.4,20.0,0.6356406480117821,0.45249407555552756
residential_area_09_06500,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.2857142857142857,0.0
residential_area_09_06500,residential_area,temporal_cnn,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
residential_area_09_06500,residential_area,dilated_cnn,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
residential_area_09_06500,residential_area,contract_tcn_real,0.8235294117647058,0.8,1.0,0.0,0.6305714285714286,0.5000001529511603
residential_area_09_07000,residential_area,adaptive_energy,0.8775510204081632,0.8,0.25,4380.0,0.5171902786010669,0.524893534183932
residential_area_09_07000,residential_area,spectral_flux,0.8734321550741164,0.7586206896551724,0.2857142857142857,5900.0,0.6600778676250375,0.5225246011967789
residential_area_09_07000,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855,0.0
residential_area_09_07000,residential_area,temporal_cnn,0.888888888888889,0.8,1.0,2000.0,0.6591428571428571,0.5000226999648812
residential_area_09_07000,residential_area,dilated_cnn,0.8664343786295005,0.8571428571428571,0.16666666666666669,4940.0,0.6597458940192128,1.0
residential_area_09_07000,residential_area,contract_tcn_real,0.888888888888889,0.8,1.0,2000.0,0.6591428571428571,0.5000226999648812
residential_area_09_07500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_07500,residential_area,spectral_flux,0.9795918367346939,0.9565217391304348,0.2857142857142857,20.0,0.7142857142857143,0.9524187090179799
residential_area_09_07500,residential_area,logistic_features,0.046875,0.0,0.4,9700.000000000002,0.4428571428571429,0.15059710595610087
residential_area_09_07500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_07500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_07500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_08000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_08000,residential_area,spectral_flux,0.9858012170385395,0.9090909090909091,0.4,7340.0,0.7142857142857143,0.9093653765389909
residential_area_09_08000,residential_area,logistic_features,0.2905982905982906,0.0,0.0,0.0,0.4731428571428572,1.203995783425686e-06
residential_area_09_08000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_08000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_08000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_08500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_08500,residential_area,spectral_flux,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_08500,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855,0.0
residential_area_09_08500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_08500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_08500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_09000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_09000,residential_area,spectral_flux,0.9949748743718593,0.9565217391304348,0.6666666666666666,20.0,0.7142857142857143,0.9524187090179799
residential_area_09_09000,residential_area,logistic_features,0.046875,0.0,0.0,0.0,0.4468571428571429,1.4393259942767987e-05
residential_area_09_09000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_09000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_09_09000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_00000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_00000,residential_area,spectral_flux,0.993963782696177,0.9090909090909091,1.0,20.0,1.0,0.9048374180359606
residential_area_12_00000,residential_area,logistic_features,0.35526315789473684,0.15384615384615385,0.08695652173913045,9420.0,0.5054285714285714,0.3055236203276236
residential_area_12_00000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_00000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_00000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_00500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_00500,residential_area,spectral_flux,0.9775051124744376,0.9565217391304348,0.19999999999999998,20.0,0.7142857142857143,0.9524187090179799
residential_area_12_00500,residential_area,logistic_features,0.319327731092437,0.4,0.07142857142857142,0.0,0.6539999999999999,0.6232984819708036
residential_area_12_00500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_00500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_00500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_01000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_01000,residential_area,spectral_flux,0.9615784008307372,0.9565217391304348,0.19999999999999998,8080.0,0.7142857142857143,0.9524187090179799
residential_area_12_01000,residential_area,logistic_features,0.8109393579072534,0.4,0.1,7360.0,0.5531428571428572,0.5037232915354621
residential_area_12_01000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_01000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_01000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_01500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_01500,residential_area,spectral_flux,0.9680082559339525,0.9565217391304348,0.14285714285714288,7380.0,0.7142857142857143,0.9524187090179799
residential_area_12_01500,residential_area,logistic_features,0.7163029525032093,0.5,0.05405405405405406,20.0,0.7057142857142856,0.5136469231444708
residential_area_12_01500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_01500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_01500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_02000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_02000,residential_area,spectral_flux,0.9806320081549439,0.9565217391304348,0.25,20.0,0.7142857142857143,0.9524187090179799
residential_area_12_02000,residential_area,logistic_features,0.08429118773946359,0.0,0.0,0.0,0.4534285714285714,0.0022582904714005527
residential_area_12_02000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_02000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_02000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_02500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_02500,residential_area,spectral_flux,0.998998998998999,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_12_02500,residential_area,logistic_features,0.003992015968063872,0.0,0.0,0.0,0.4317142857142858,0.00012425841355397636
residential_area_12_02500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_02500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_02500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_03000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_03000,residential_area,spectral_flux,0.9969909729187563,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_12_03000,residential_area,logistic_features,0.03536345776031434,0.0,0.0,0.0,0.44257142857142856,0.01118538686058727
residential_area_12_03000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_03000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_03000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_03500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_03500,residential_area,spectral_flux,0.9969909729187563,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_12_03500,residential_area,logistic_features,0.6013986013986015,0.2857142857142857,0.125,9740.0,0.5168571428571428,0.5101209557229022
residential_area_12_03500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_03500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_03500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_04000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_04000,residential_area,spectral_flux,0.9929506545820745,0.9565217391304348,0.6666666666666666,20.0,0.7142857142857143,0.9524187090179799
residential_area_12_04000,residential_area,logistic_features,0.32214765100671144,0.6666666666666666,0.0689655172413793,280.0,0.6479999999999999,0.5002264135914434
residential_area_12_04000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_04000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_04000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_04500,residential_area,adaptive_energy,0.9979959919839679,1.0,0.6666666666666666,920.0,0.7142857142857143,1.0
residential_area_12_04500,residential_area,spectral_flux,0.9764585465711361,0.9090909090909091,0.25,40.0,0.7142857142857143,0.9093653765389909
residential_area_12_04500,residential_area,logistic_features,0.054474708171206226,0.2857142857142857,0.25,9860.0,0.4511428571428571,0.376202522329769
residential_area_12_04500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_04500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_04500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_05000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_05000,residential_area,spectral_flux,0.9316239316239316,0.9565217391304348,0.09523809523809523,8040.000000000001,0.7142857142857143,0.9524187090179799
residential_area_12_05000,residential_area,logistic_features,0.5835694050991501,0.2857142857142857,0.04545454545454545,9920.0,0.5457142857142857,0.4205507624670755
residential_area_12_05000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_05000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_05000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_05500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_05500,residential_area,spectral_flux,0.9959839357429718,0.9565217391304348,1.0,20.0,1.0,0.9524187090179799
residential_area_12_05500,residential_area,logistic_features,0.4984984984984985,0.6666666666666666,0.07142857142857142,0.0,0.6642857142857144,0.5000025152278036
residential_area_12_05500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_05500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_05500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_06000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_06000,residential_area,spectral_flux,0.9764585465711361,1.0,0.2222222222222222,0.0,0.7142857142857143,1.0
residential_area_12_06000,residential_area,logistic_features,0.08795411089866156,0.0,0.0,0.0,0.4554285714285714,0.0027582856320158967
residential_area_12_06000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_06000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_06000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_06500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_06500,residential_area,spectral_flux,0.993963782696177,0.9565217391304348,0.6666666666666666,20.0,0.7142857142857143,0.9524187090179799
residential_area_12_06500,residential_area,logistic_features,0.058252427184466014,0.0,0.0,0.0,0.4422857142857143,0.00018537177022968576
residential_area_12_06500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_06500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_06500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_07000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_07000,residential_area,spectral_flux,0.9868287740628165,0.9090909090909091,0.33333333333333337,3180.0,0.7142857142857143,0.9093653765389909
residential_area_12_07000,residential_area,logistic_features,0.23008849557522126,0.6666666666666666,0.125,0.0,0.6208571428571429,0.5000000509130185
residential_area_12_07000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_07000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_07000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_07500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_07500,residential_area,spectral_flux,0.9969909729187563,1.0,0.6666666666666666,0.0,0.7142857142857143,1.0
residential_area_12_07500,residential_area,logistic_features,0.2425307557117751,0.0,0.0,0.0,0.48600000000000004,0.0037233602608485582
residential_area_12_07500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_07500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_07500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_08000,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_08000,residential_area,spectral_flux,0.982706002034588,0.9565217391304348,0.25,6880.0,0.7142857142857143,0.9524187090179799
residential_area_12_08000,residential_area,logistic_features,0.12382739212007504,0.0,0.0,0.0,0.4585714285714286,0.0001246741779135277
residential_area_12_08000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_08000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_08000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_08500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_08500,residential_area,spectral_flux,0.9888776541961577,0.9090909090909091,0.4,20.0,0.7142857142857143,0.9524187090179799
residential_area_12_08500,residential_area,logistic_features,0.08795411089866156,0.2857142857142857,0.25,9760.0,0.45257142857142857,0.5000000000062832
residential_area_12_08500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_08500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_08500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_09000,residential_area,adaptive_energy,0.9929506545820745,1.0,0.4,8220.0,0.7142857142857143,1.0
residential_area_12_09000,residential_area,spectral_flux,0.959417273673257,0.9565217391304348,0.16666666666666669,20.0,0.7142857142857143,0.9524187090179799
residential_area_12_09000,residential_area,logistic_features,0.2608695652173913,0.5882352941176471,0.09523809523809523,20.0,0.6305714285714286,0.45991649742821866
residential_area_12_09000,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_09000,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_09000,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_09500,residential_area,adaptive_energy,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_09500,residential_area,spectral_flux,0.9754098360655737,0.9565217391304348,0.2857142857142857,20.0,0.7142857142857143,0.9524187090179799
residential_area_12_09500,residential_area,logistic_features,0.13084112149532712,0.0,0.0,0.0,0.4637142857142857,0.022524602129283453
residential_area_12_09500,residential_area,temporal_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_09500,residential_area,dilated_cnn,1.0,1.0,1.0,0.0,1.0,1.0
residential_area_12_09500,residential_area,contract_tcn_real,1.0,1.0,1.0,0.0,1.0,1.0


==> results/maestro_real_manifest.json <==
{
  "dataset": "MAESTRO Real development",
  "source": "https://zenodo.org/records/7244360",
  "classes": [
    "announcement",
    "birds_singing",
    "brakes_squeaking",
    "car",
    "cash register beeping",
    "children voices",
    "coffee machine",
    "cutlery and dishes",
    "door opens/closes",
    "footsteps",
    "furniture dragging",
    "large_vehicle",
    "metro approaching",
    "metro leaving",
    "people talking",
    "shopping cart",
    "wind_blowing"
  ],
  "train_clips": 727,
  "test_clips": 396,
  "train_files": [
    "cafe_restaurant_00",
    "cafe_restaurant_04",
    "cafe_restaurant_06",
    "cafe_restaurant_10",
    "cafe_restaurant_11",
    "cafe_restaurant_12",
    "city_center_02",
    "city_center_04",
    "city_center_05",
    "city_center_09",
    "city_center_10",
    "city_center_11",
    "grocery_store_00",
    "grocery_store_01",
    "grocery_store_02",
    "grocery_store_08",
    "grocery_store_09",
    "grocery_store_11",
    "metro_station_00",
    "metro_station_01",
    "metro_station_02",
    "metro_station_07",
    "metro_station_10",
    "metro_station_11",
    "residential_area_00",
    "residential_area_01",
    "residential_area_03",
    "residential_area_06",
    "residential_area_07",
    "residential_area_08",
    "residential_area_14"
  ],
  "test_files": [
    "cafe_restaurant_07",
    "cafe_restaurant_08",
    "cafe_restaurant_13",
    "cafe_restaurant_14",
    "city_center_06",
    "city_center_07",
    "city_center_12",
    "city_center_14",
    "grocery_store_03",
    "grocery_store_04",
    "grocery_store_12",
    "metro_station_04",
    "metro_station_05",
    "metro_station_12",
    "residential_area_04",
    "residential_area_05",
    "residential_area_09",
    "residential_area_12"
  ],
  "missing_audio_files": [],
  "require_all_audio": true,
  "clip_duration_s": 10.0,
  "sample_rate": 16000,
  "soft_threshold": 0.5,
  "audio_cache": "data/external/maestro_real/development_audio",
  "annotation_cache": "data/external/maestro_real/development_annotation"
}


==> results/maestro_real_pair_confusion.csv <==
reference_class,predicted_class,frames,share_of_reference_pair_mass,diagonal
people talking,car,95841,0.23897519012591947,False
people talking,footsteps,82250,0.20508664755018077,False
car,people talking,71050,0.22758357810713245,False
people talking,birds_singing,67813,0.16908864231392595,False
car,footsteps,57139,0.18302460337035104,False
car,birds_singing,48529,0.15544550966869852,False
people talking,large_vehicle,40983,0.1021892532103229,False
car,large_vehicle,34919,0.11185068211010497,False
footsteps,people talking,31850,0.2314646589439107,False
footsteps,car,31797,0.23107949012369006,False
birds_singing,people talking,29850,0.23750228750109403,False
birds_singing,footsteps,29609,0.23558476484488752,False
birds_singing,car,29251,0.23273632869998329,False
footsteps,birds_singing,27482,0.1997209342887458,False
car,metro leaving,15358,0.049193928114980155,False
car,metro approaching,14116,0.045215619824915995,False
people talking,metro leaving,9536,0.023777583842413665,False
footsteps,large_vehicle,9287,0.06749175157337829,False
large_vehicle,car,7650,0.22603711145254698,False
large_vehicle,people talking,7650,0.22603711145254698,False
metro approaching,car,7400,0.1974702460372525,False
metro approaching,people talking,7400,0.1974702460372525,False
people talking,metro approaching,7115,0.017740930058596185,False
metro approaching,footsteps,6751,0.18015157175641777,False
cutlery and dishes,car,5700,0.2445722131639921,False
cutlery and dishes,people talking,5700,0.2445722131639921,False
wind_blowing,footsteps,5550,0.2360095254294948,False
wind_blowing,people talking,5550,0.2360095254294948,False
metro approaching,large_vehicle,5545,0.14796925868602231,False
wind_blowing,car,5539,0.23554175880251743,False
wind_blowing,birds_singing,5533,0.23528661336962067,False
cutlery and dishes,large_vehicle,4455,0.19115249292027803,False
large_vehicle,footsteps,4354,0.12864909585155418,False
metro leaving,car,4200,0.20484807101399796,False
metro leaving,people talking,4200,0.20484807101399796,False
metro leaving,footsteps,4099,0.1999219626396137,False
birds_singing,large_vehicle,3431,0.027298839142923068,False
metro approaching,metro leaving,3392,0.0905160911565352,False
metro approaching,birds_singing,3247,0.08664674174094039,False
brakes_squeaking,car,3200,0.25260498894853173,False
brakes_squeaking,people talking,3200,0.25260498894853173,False
cutlery and dishes,footsteps,3047,0.13073886552819017,False
cutlery and dishes,birds_singing,2976,0.12769243971509484,False
birds_singing,metro leaving,2875,0.022875010940222623,False
footsteps,metro leaving,2712,0.019709015857327657,False
brakes_squeaking,footsteps,2700,0.21313545942532364,False
large_vehicle,birds_singing,2694,0.07960052003309301,False
metro leaving,large_vehicle,2643,0.12890796468809443,False
metro leaving,birds_singing,2606,0.1271033507291616,False
large_vehicle,metro leaving,2483,0.07336603238387897,False
brakes_squeaking,birds_singing,2433,0.19205873065993054,False
large_vehicle,metro approaching,2247,0.06639286136390497,False
birds_singing,metro approaching,1889,0.015029876753419318,False
footsteps,metro approaching,1733,0.01259429368759175,False
children voices,car,1400,0.1936108422071636,False
children voices,people talking,1400,0.1936108422071636,False
children voices,footsteps,1399,0.1934725487484442,False
people talking,children voices,1362,0.003396085276150106,False
brakes_squeaking,large_vehicle,1135,0.08959583201768236,False
metro leaving,metro approaching,1133,0.05526020582353802,False
footsteps,children voices,1111,0.008074010552172207,False
children voices,large_vehicle,1099,0.15198451113262343,False
children voices,metro leaving,852,0.117826026828931,False
cutlery and dishes,metro leaving,844,0.03621385051059813,False
coffee machine,car,750,0.3199658703071672,False
coffee machine,people talking,750,0.3199658703071672,False
children voices,birds_singing,733,0.10136910524132209,False
coffee machine,large_vehicle,730,0.31143344709897613,False
cutlery and dishes,metro approaching,584,0.02505792499785463,False
wind_blowing,metro leaving,526,0.02236774961728185,False
car,children voices,522,0.0016720426146646465,False
metro approaching,children voices,438,0.011688103751934674,False
wind_blowing,large_vehicle,435,0.01849804388501446,False
wind_blowing,metro approaching,383,0.016286783466575947,False
children voices,metro approaching,348,0.0481261236343521,False
metro leaving,children voices,269,0.013120031214944155,False
coffee machine,footsteps,114,0.04863481228668942,False
door opens/closes,birds_singing,50,0.2,False
door opens/closes,car,50,0.2,False
door opens/closes,footsteps,50,0.2,False
door opens/closes,large_vehicle,50,0.2,False
door opens/closes,people talking,50,0.2,False
furniture dragging,birds_singing,50,0.24509803921568626,False
furniture dragging,car,50,0.24509803921568626,False
furniture dragging,footsteps,50,0.24509803921568626,False
furniture dragging,people talking,50,0.24509803921568626,False
furniture dragging,large_vehicle,4,0.0196078431372549,False
people talking,people talking,96150,0.23974566762249097,True
car,car,70560,0.22601403618915222,True
footsteps,footsteps,31630,0.22986584497318352,True
birds_singing,birds_singing,28778,0.22897289211747016,True
large_vehicle,large_vehicle,6766,0.19991726746247487,True
metro approaching,metro approaching,3301,0.08808774083364466,True
metro leaving,metro leaving,1353,0.0659903428766522,True


==> results/maestro_real_runtime.txt <==
real 112.43
user 115.26
sys 83.47


==> results/maestro_real_standard_details.csv <==
item,scene,detector,frame_f1,segment_f1_1s,event_f1_200ms,boundary_f1_40ms,mean_logic
cafe_restaurant_07_00000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_00000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_00000,cafe_restaurant,logistic_features,0.9429175475687104,1.0,0.0,0.2222222222222222,0.7117142857142857
cafe_restaurant_07_00000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_00000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_00000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_00500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_00500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_00500,cafe_restaurant,logistic_features,0.8649262202043133,1.0,0.0,0.1111111111111111,0.7071428571428572
cafe_restaurant_07_00500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_00500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_00500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_01000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_01000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_01000,cafe_restaurant,logistic_features,0.6876640419947507,1.0,0.0,0.06666666666666667,0.700857142857143
cafe_restaurant_07_01000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_01000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_01000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_01500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_01500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_01500,cafe_restaurant,logistic_features,0.7669543773119606,1.0,0.0,0.08333333333333333,0.702
cafe_restaurant_07_01500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_01500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_01500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_02000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_02000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_02000,cafe_restaurant,logistic_features,0.8304093567251462,1.0,0.0,0.07692307692307693,0.7125714285714285
cafe_restaurant_07_02000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_02000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_02000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_02500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_02500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_02500,cafe_restaurant,logistic_features,0.5714285714285715,0.9473684210526316,0.0,0.06666666666666667,0.6862857142857143
cafe_restaurant_07_02500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_02500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_02500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_03000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_03000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_03000,cafe_restaurant,logistic_features,0.569384835479256,1.0,0.0,0.0625,0.5448571428571428
cafe_restaurant_07_03000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_03000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_03000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_03500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_03500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_03500,cafe_restaurant,logistic_features,0.4662576687116564,0.9473684210526316,0.0,0.08333333333333333,0.663142857142857
cafe_restaurant_07_03500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_03500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_03500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_04000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_04000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_04000,cafe_restaurant,logistic_features,0.5185185185185185,1.0,0.0,0.08333333333333333,0.6762857142857143
cafe_restaurant_07_04000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_04000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_04000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_04500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_04500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_04500,cafe_restaurant,logistic_features,0.4615384615384615,0.9473684210526316,0.0,0.09523809523809523,0.5108571428571429
cafe_restaurant_07_04500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_04500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_04500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_05000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_05000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_05000,cafe_restaurant,logistic_features,0.7096774193548387,1.0,0.0,0.09523809523809523,0.6854285714285714
cafe_restaurant_07_05000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_05000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_05000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_05500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_05500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_05500,cafe_restaurant,logistic_features,0.5673352435530087,1.0,0.0,0.052631578947368425,0.6940000000000001
cafe_restaurant_07_05500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_05500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_05500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_06000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_06000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_06000,cafe_restaurant,logistic_features,0.5855728429985856,1.0,0.0,0.07692307692307693,0.5371428571428571
cafe_restaurant_07_06000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_06000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_06000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_06500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_06500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_06500,cafe_restaurant,logistic_features,0.5955056179775281,1.0,0.0,0.08333333333333333,0.6822857142857143
cafe_restaurant_07_06500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_06500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_06500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_07000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_07000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_07000,cafe_restaurant,logistic_features,0.6111111111111112,1.0,0.0,0.0625,0.6982857142857143
cafe_restaurant_07_07000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_07000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_07000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_07500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_07500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_07500,cafe_restaurant,logistic_features,0.7937273823884199,1.0,0.0,0.0689655172413793,0.7094285714285714
cafe_restaurant_07_07500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_07500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_07500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_08000,cafe_restaurant,adaptive_energy,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_07_08000,cafe_restaurant,spectral_flux,0.946259220231823,0.9473684210526316,1.0,1.0,0.6876610363584311
cafe_restaurant_07_08000,cafe_restaurant,logistic_features,0.5256410256410255,0.9473684210526316,0.0,0.08333333333333333,0.3721510673234811
cafe_restaurant_07_08000,cafe_restaurant,temporal_cnn,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_07_08000,cafe_restaurant,dilated_cnn,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_07_08000,cafe_restaurant,contract_tcn_real,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_07_08500,cafe_restaurant,adaptive_energy,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571
cafe_restaurant_07_08500,cafe_restaurant,spectral_flux,0.8898776418242492,0.888888888888889,0.0,1.0,0.6596049241339823
cafe_restaurant_07_08500,cafe_restaurant,logistic_features,0.41487279843444225,0.9411764705882353,0.0,0.10526315789473684,0.6421299871299871
cafe_restaurant_07_08500,cafe_restaurant,temporal_cnn,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571
cafe_restaurant_07_08500,cafe_restaurant,dilated_cnn,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571
cafe_restaurant_07_08500,cafe_restaurant,contract_tcn_real,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571
cafe_restaurant_07_09000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_09000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_09000,cafe_restaurant,logistic_features,0.7760097919216646,1.0,0.0,0.09523809523809523,0.5571428571428572
cafe_restaurant_07_09000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_09000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_09000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_09500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_09500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_09500,cafe_restaurant,logistic_features,0.7908101571946796,1.0,0.0,0.1111111111111111,0.692
cafe_restaurant_07_09500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_09500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_09500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_10000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_10000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_10000,cafe_restaurant,logistic_features,0.5795454545454546,1.0,0.0,0.08695652173913045,0.6805714285714286
cafe_restaurant_07_10000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_10000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_10000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_10500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_10500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_10500,cafe_restaurant,logistic_features,0.6206896551724138,1.0,0.0,0.07142857142857142,0.688
cafe_restaurant_07_10500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_10500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_10500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_11000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_11000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_11000,cafe_restaurant,logistic_features,0.6613119143239625,1.0,0.0,0.0689655172413793,0.6971428571428572
cafe_restaurant_07_11000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_11000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_11000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_11500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_11500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_11500,cafe_restaurant,logistic_features,0.544395924308588,1.0,0.0,0.0625,0.682
cafe_restaurant_07_11500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_11500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_11500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_12000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_12000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_12000,cafe_restaurant,logistic_features,0.5835694050991501,1.0,0.0,0.07999999999999999,0.5428571428571428
cafe_restaurant_07_12000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_12000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_12000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_12500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_12500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_12500,cafe_restaurant,logistic_features,0.5994397759103641,1.0,0.0,0.08333333333333333,0.5417142857142857
cafe_restaurant_07_12500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_12500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_12500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_13000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_13000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_13000,cafe_restaurant,logistic_features,0.6719787516600265,1.0,0.0,0.0689655172413793,0.6994285714285714
cafe_restaurant_07_13000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_13000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_13000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_13500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_13500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_13500,cafe_restaurant,logistic_features,0.8095238095238095,1.0,0.0,0.0909090909090909,0.7085714285714285
cafe_restaurant_07_13500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_13500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_13500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_14000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_14000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_14000,cafe_restaurant,logistic_features,0.8358556461001164,1.0,0.0,0.07692307692307693,0.7131428571428572
cafe_restaurant_07_14000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_14000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_14000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_14500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_14500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_07_14500,cafe_restaurant,logistic_features,0.7577639751552795,1.0,0.0,0.07407407407407407,0.706857142857143
cafe_restaurant_07_14500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_14500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_07_14500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_00000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_00000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_00000,cafe_restaurant,logistic_features,0.3079526226734349,1.0,0.0,0.07999999999999999,0.5065714285714286
cafe_restaurant_08_00000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_00000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_00000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_00500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_00500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_00500,cafe_restaurant,logistic_features,0.4615384615384615,0.9473684210526316,0.0,0.07999999999999999,0.6674285714285715
cafe_restaurant_08_00500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_00500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_00500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_01000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_01000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_01000,cafe_restaurant,logistic_features,0.3277591973244147,0.9473684210526316,0.0,0.09523809523809523,0.6457142857142857
cafe_restaurant_08_01000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_01000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_01000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_01500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_01500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_01500,cafe_restaurant,logistic_features,0.3108108108108108,0.9473684210526316,0.0,0.08333333333333333,0.5037142857142857
cafe_restaurant_08_01500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_01500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_01500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_02000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_02000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_02000,cafe_restaurant,logistic_features,0.577524893314367,1.0,0.0,0.07999999999999999,0.5342857142857144
cafe_restaurant_08_02000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_02000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_02000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_02500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_02500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_02500,cafe_restaurant,logistic_features,0.5549132947976879,1.0,0.0,0.05882352941176471,0.6937142857142857
cafe_restaurant_08_02500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_02500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_02500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_03000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_03000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_03000,cafe_restaurant,logistic_features,0.5380116959064328,1.0,0.0,0.07407407407407407,0.6748571428571429
cafe_restaurant_08_03000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_03000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_03000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_03500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_03500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_03500,cafe_restaurant,logistic_features,0.5673352435530087,1.0,0.0,0.05405405405405406,0.6917142857142858
cafe_restaurant_08_03500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_03500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_03500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_04000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_04000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_04000,cafe_restaurant,logistic_features,0.5074626865671642,1.0,0.0,0.06451612903225806,0.6834285714285714
cafe_restaurant_08_04000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_04000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_04000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_04500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_04500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_04500,cafe_restaurant,logistic_features,0.8465974625144175,1.0,0.0,0.0909090909090909,0.7125714285714285
cafe_restaurant_08_04500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_04500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_04500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_05000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_05000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_05000,cafe_restaurant,logistic_features,0.6522911051212937,1.0,0.0,0.06060606060606061,0.6982857142857143
cafe_restaurant_08_05000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_05000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_05000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_05500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_05500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_05500,cafe_restaurant,logistic_features,0.4591679506933744,1.0,0.0,0.07407407407407407,0.5248571428571428
cafe_restaurant_08_05500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_05500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_05500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_06000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_06000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_06000,cafe_restaurant,logistic_features,0.4101748807631161,1.0,0.0,0.0689655172413793,0.6671428571428571
cafe_restaurant_08_06000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_06000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_06000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_06500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_06500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_06500,cafe_restaurant,logistic_features,0.6013986013986015,1.0,0.0,0.06451612903225806,0.6914285714285714
cafe_restaurant_08_06500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_06500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_06500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_07000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_07000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_07000,cafe_restaurant,logistic_features,0.5141158989598811,1.0,0.0,0.05882352941176471,0.6834285714285714
cafe_restaurant_08_07000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_07000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_07000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_07500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_07500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_07500,cafe_restaurant,logistic_features,0.5875706214689266,1.0,0.0,0.0689655172413793,0.6845714285714285
cafe_restaurant_08_07500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_07500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_07500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_08000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_08000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_08000,cafe_restaurant,logistic_features,0.6149584487534626,1.0,0.0,0.05882352941176471,0.6882857142857143
cafe_restaurant_08_08000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_08000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_08000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_08500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_08500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_08500,cafe_restaurant,logistic_features,0.6431478968792401,1.0,0.0,0.05555555555555556,0.5577142857142857
cafe_restaurant_08_08500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_08500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_08500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_09000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_09000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_09000,cafe_restaurant,logistic_features,0.39486356340288925,1.0,0.0,0.06666666666666667,0.5274285714285715
cafe_restaurant_08_09000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_09000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_09000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_09500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_09500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_09500,cafe_restaurant,logistic_features,0.6928104575163399,1.0,0.0,0.06060606060606061,0.6980000000000001
cafe_restaurant_08_09500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_09500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_09500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_10000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_10000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_10000,cafe_restaurant,logistic_features,0.5380116959064328,1.0,0.0,0.07142857142857142,0.6748571428571429
cafe_restaurant_08_10000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_10000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_10000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_10500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_10500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_10500,cafe_restaurant,logistic_features,0.6376021798365124,1.0,0.0,0.0689655172413793,0.690857142857143
cafe_restaurant_08_10500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_10500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_10500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_11000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_11000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_11000,cafe_restaurant,logistic_features,0.7484355444305382,1.0,0.0,0.07999999999999999,0.6997142857142856
cafe_restaurant_08_11000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_11000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_11000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_11500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_11500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_08_11500,cafe_restaurant,logistic_features,0.544395924308588,1.0,0.0,0.06060606060606061,0.6802857142857144
cafe_restaurant_08_11500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_11500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_08_11500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_00000,cafe_restaurant,adaptive_energy,0.1851851851851852,0.18181818181818182,0.0,0.33333333333333337,0.4597667638483965
cafe_restaurant_13_00000,cafe_restaurant,spectral_flux,0.03669724770642202,0.2857142857142857,0.0,0.19999999999999998,0.32968523002421307
cafe_restaurant_13_00000,cafe_restaurant,logistic_features,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
cafe_restaurant_13_00000,cafe_restaurant,temporal_cnn,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
cafe_restaurant_13_00000,cafe_restaurant,dilated_cnn,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
cafe_restaurant_13_00000,cafe_restaurant,contract_tcn_real,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
cafe_restaurant_13_00500,cafe_restaurant,adaptive_energy,0.9949748743718593,1.0,0.0,0.5,0.7142857142857143
cafe_restaurant_13_00500,cafe_restaurant,spectral_flux,0.1751824817518248,0.888888888888889,0.0,0.0,0.4734285714285714
cafe_restaurant_13_00500,cafe_restaurant,logistic_features,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_00500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_00500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_00500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_01000,cafe_restaurant,adaptive_energy,0.9429175475687104,0.9473684210526316,0.0,0.8,0.5466589861751152
cafe_restaurant_13_01000,cafe_restaurant,spectral_flux,0.20512820512820512,0.8888888888888888,0.0,0.13333333333333336,0.3120802005012531
cafe_restaurant_13_01000,cafe_restaurant,logistic_features,0.9451476793248945,0.9473684210526316,0.0,0.6666666666666666,0.5467584624211129
cafe_restaurant_13_01000,cafe_restaurant,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
cafe_restaurant_13_01000,cafe_restaurant,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
cafe_restaurant_13_01000,cafe_restaurant,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
cafe_restaurant_13_01500,cafe_restaurant,adaptive_energy,0.9426751592356688,0.9473684210526316,0.0,0.4,0.5455865272938444
cafe_restaurant_13_01500,cafe_restaurant,spectral_flux,0.19999999999999998,0.8750000000000001,0.0,0.14285714285714288,0.4768253968253968
cafe_restaurant_13_01500,cafe_restaurant,logistic_features,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_13_01500,cafe_restaurant,temporal_cnn,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_13_01500,cafe_restaurant,dilated_cnn,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_13_01500,cafe_restaurant,contract_tcn_real,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_13_02000,cafe_restaurant,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
cafe_restaurant_13_02000,cafe_restaurant,spectral_flux,0.29850746268656714,0.6666666666666667,0.0,0.15384615384615385,0.23092436974789918
cafe_restaurant_13_02000,cafe_restaurant,logistic_features,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
cafe_restaurant_13_02000,cafe_restaurant,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
cafe_restaurant_13_02000,cafe_restaurant,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
cafe_restaurant_13_02000,cafe_restaurant,contract_tcn_real,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
cafe_restaurant_13_02500,cafe_restaurant,adaptive_energy,0.7468671679197995,0.7499999999999999,0.0,0.6666666666666666,0.4606999426276535
cafe_restaurant_13_02500,cafe_restaurant,spectral_flux,0.31443298969072164,0.7499999999999999,0.0,0.10526315789473684,0.26138528138528144
cafe_restaurant_13_02500,cafe_restaurant,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
cafe_restaurant_13_02500,cafe_restaurant,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
cafe_restaurant_13_02500,cafe_restaurant,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
cafe_restaurant_13_02500,cafe_restaurant,contract_tcn_real,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
cafe_restaurant_13_03000,cafe_restaurant,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
cafe_restaurant_13_03000,cafe_restaurant,spectral_flux,0.5377777777777777,0.8,0.0,0.1111111111111111,0.6171428571428572
cafe_restaurant_13_03000,cafe_restaurant,logistic_features,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
cafe_restaurant_13_03000,cafe_restaurant,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
cafe_restaurant_13_03000,cafe_restaurant,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
cafe_restaurant_13_03000,cafe_restaurant,contract_tcn_real,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
cafe_restaurant_13_03500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_03500,cafe_restaurant,spectral_flux,0.2078853046594982,0.8235294117647058,0.0,0.1111111111111111,0.6262857142857143
cafe_restaurant_13_03500,cafe_restaurant,logistic_features,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_03500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_03500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_03500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_04000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_04000,cafe_restaurant,spectral_flux,0.2935153583617747,1.0,0.0,0.0,0.5085714285714286
cafe_restaurant_13_04000,cafe_restaurant,logistic_features,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_04000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_04000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_04000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_04500,cafe_restaurant,adaptive_energy,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
cafe_restaurant_13_04500,cafe_restaurant,spectral_flux,0.17307692307692307,0.2222222222222222,0.0,0.14285714285714288,0.4124867724867725
cafe_restaurant_13_04500,cafe_restaurant,logistic_features,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
cafe_restaurant_13_04500,cafe_restaurant,temporal_cnn,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
cafe_restaurant_13_04500,cafe_restaurant,dilated_cnn,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
cafe_restaurant_13_04500,cafe_restaurant,contract_tcn_real,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
cafe_restaurant_13_05000,cafe_restaurant,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
cafe_restaurant_13_05000,cafe_restaurant,spectral_flux,0.443298969072165,0.9473684210526316,0.0,0.08333333333333333,0.5150937950937952
cafe_restaurant_13_05000,cafe_restaurant,logistic_features,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
cafe_restaurant_13_05000,cafe_restaurant,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
cafe_restaurant_13_05000,cafe_restaurant,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
cafe_restaurant_13_05000,cafe_restaurant,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
cafe_restaurant_13_05500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_05500,cafe_restaurant,spectral_flux,0.32214765100671144,1.0,0.0,0.10526315789473684,0.49942857142857144
cafe_restaurant_13_05500,cafe_restaurant,logistic_features,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_05500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_05500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_05500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_06000,cafe_restaurant,adaptive_energy,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
cafe_restaurant_13_06000,cafe_restaurant,spectral_flux,0.44067796610169485,0.8235294117647058,0.0,0.08695652173913045,0.6189093342254933
cafe_restaurant_13_06000,cafe_restaurant,logistic_features,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
cafe_restaurant_13_06000,cafe_restaurant,temporal_cnn,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
cafe_restaurant_13_06000,cafe_restaurant,dilated_cnn,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
cafe_restaurant_13_06000,cafe_restaurant,contract_tcn_real,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
cafe_restaurant_13_06500,cafe_restaurant,adaptive_energy,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.30600000000000005
cafe_restaurant_13_06500,cafe_restaurant,spectral_flux,0.1625441696113074,0.4615384615384615,0.0,0.17391304347826084,0.16930898675259579
cafe_restaurant_13_06500,cafe_restaurant,logistic_features,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.30600000000000005
cafe_restaurant_13_06500,cafe_restaurant,temporal_cnn,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.30600000000000005
cafe_restaurant_13_06500,cafe_restaurant,dilated_cnn,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.30600000000000005
cafe_restaurant_13_06500,cafe_restaurant,contract_tcn_real,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.30600000000000005
cafe_restaurant_13_07000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_07000,cafe_restaurant,spectral_flux,0.4662576687116564,1.0,0.0,0.09523809523809523,0.6611428571428571
cafe_restaurant_13_07000,cafe_restaurant,logistic_features,0.993963782696177,1.0,0.0,0.6666666666666666,0.7142857142857143
cafe_restaurant_13_07000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_07000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_07000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_07500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_07500,cafe_restaurant,spectral_flux,0.5007496251874063,1.0,0.0,0.07142857142857142,0.6762857142857143
cafe_restaurant_13_07500,cafe_restaurant,logistic_features,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_07500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_07500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_07500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_08000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_08000,cafe_restaurant,spectral_flux,0.33333333333333337,1.0,0.0,0.1,0.5045714285714286
cafe_restaurant_13_08000,cafe_restaurant,logistic_features,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_08000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_08000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_08000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_08500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_08500,cafe_restaurant,spectral_flux,0.3136593591905565,0.9473684210526316,0.0,0.0,0.5122857142857142
cafe_restaurant_13_08500,cafe_restaurant,logistic_features,0.998998998998999,1.0,0.0,1.0,1.0
cafe_restaurant_13_08500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_08500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_08500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_09000,cafe_restaurant,adaptive_energy,0.9979959919839679,1.0,0.0,0.6666666666666666,0.7142857142857143
cafe_restaurant_13_09000,cafe_restaurant,spectral_flux,0.16513761467889906,0.888888888888889,0.0,0.0,0.47714285714285715
cafe_restaurant_13_09000,cafe_restaurant,logistic_features,0.9979959919839679,1.0,0.6666666666666666,1.0,1.0
cafe_restaurant_13_09000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_09000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_09000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_13_09500,cafe_restaurant,adaptive_energy,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
cafe_restaurant_13_09500,cafe_restaurant,spectral_flux,0.48667850799289525,0.888888888888889,0.0,0.18181818181818182,0.3437751971954426
cafe_restaurant_13_09500,cafe_restaurant,logistic_features,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
cafe_restaurant_13_09500,cafe_restaurant,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
cafe_restaurant_13_09500,cafe_restaurant,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
cafe_restaurant_13_09500,cafe_restaurant,contract_tcn_real,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
cafe_restaurant_13_10000,cafe_restaurant,adaptive_energy,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_13_10000,cafe_restaurant,spectral_flux,0.19291338582677164,0.5714285714285714,0.0,0.2857142857142857,0.412807881773399
cafe_restaurant_13_10000,cafe_restaurant,logistic_features,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_13_10000,cafe_restaurant,temporal_cnn,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_13_10000,cafe_restaurant,dilated_cnn,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_13_10000,cafe_restaurant,contract_tcn_real,0.9473684210526316,0.9473684210526316,1.0,1.0,0.6877142857142857
cafe_restaurant_14_00000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_00000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_14_00000,cafe_restaurant,logistic_features,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_00000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_00000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_00000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_00500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_00500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_14_00500,cafe_restaurant,logistic_features,0.9743589743589743,1.0,0.0,0.2857142857142857,0.7142857142857143
cafe_restaurant_14_00500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_00500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_00500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_01000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_01000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_01000,cafe_restaurant,logistic_features,0.9979959919839679,1.0,0.0,1.0,1.0
cafe_restaurant_14_01000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_01000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_01000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_01500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_01500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_14_01500,cafe_restaurant,logistic_features,0.9979959919839679,1.0,0.0,1.0,1.0
cafe_restaurant_14_01500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_01500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_01500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_02000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_02000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_14_02000,cafe_restaurant,logistic_features,0.9959839357429718,1.0,0.0,0.6666666666666666,0.7142857142857143
cafe_restaurant_14_02000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_02000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_02000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_02500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_02500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_14_02500,cafe_restaurant,logistic_features,0.9979959919839679,1.0,0.0,0.6666666666666666,0.7142857142857143
cafe_restaurant_14_02500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_02500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_02500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_03000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_03000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_03000,cafe_restaurant,logistic_features,0.993963782696177,1.0,0.0,0.5,0.7142857142857143
cafe_restaurant_14_03000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_03000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_03000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_03500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_03500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_03500,cafe_restaurant,logistic_features,0.9764585465711361,1.0,0.0,0.2857142857142857,0.7142857142857143
cafe_restaurant_14_03500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_03500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_03500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_04000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_04000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_04000,cafe_restaurant,logistic_features,0.9949748743718593,1.0,0.0,0.6666666666666666,0.7142857142857143
cafe_restaurant_14_04000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_04000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_04000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_04500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_04500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_14_04500,cafe_restaurant,logistic_features,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_04500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_04500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_04500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_05000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_05000,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_14_05000,cafe_restaurant,logistic_features,0.993963782696177,1.0,0.6666666666666666,0.6666666666666666,0.7142857142857143
cafe_restaurant_14_05000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_05000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_05000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_05500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_05500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_05500,cafe_restaurant,logistic_features,0.9979959919839679,1.0,0.0,0.6666666666666666,0.7142857142857143
cafe_restaurant_14_05500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_05500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_05500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_06000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_06000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_06000,cafe_restaurant,logistic_features,0.9959839357429718,1.0,0.0,0.6666666666666666,0.7142857142857143
cafe_restaurant_14_06000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_06000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_06000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_06500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_06500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_14_06500,cafe_restaurant,logistic_features,0.9969909729187563,1.0,0.6666666666666666,0.6666666666666666,0.7142857142857143
cafe_restaurant_14_06500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_06500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_06500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_07000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_07000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_07000,cafe_restaurant,logistic_features,0.9979959919839679,1.0,0.0,0.6666666666666666,0.7142857142857143
cafe_restaurant_14_07000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_07000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_07000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_07500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_07500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_07500,cafe_restaurant,logistic_features,0.98989898989899,1.0,0.0,0.5,0.7142857142857143
cafe_restaurant_14_07500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_07500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_07500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_08000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_08000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_08000,cafe_restaurant,logistic_features,0.9909182643794148,1.0,0.0,0.4,0.7142857142857143
cafe_restaurant_14_08000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_08000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_08000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_08500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_08500,cafe_restaurant,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
cafe_restaurant_14_08500,cafe_restaurant,logistic_features,0.983739837398374,1.0,0.0,0.33333333333333337,0.7142857142857143
cafe_restaurant_14_08500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_08500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_08500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_09000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_09000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_09000,cafe_restaurant,logistic_features,0.9909182643794148,1.0,0.0,0.5,0.7142857142857143
cafe_restaurant_14_09000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_09000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_09000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_09500,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_09500,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_09500,cafe_restaurant,logistic_features,0.9858012170385395,1.0,0.0,0.4,0.7142857142857143
cafe_restaurant_14_09500,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_09500,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_09500,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_10000,cafe_restaurant,adaptive_energy,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_10000,cafe_restaurant,spectral_flux,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_10000,cafe_restaurant,logistic_features,0.9949748743718593,1.0,0.0,0.6666666666666666,0.7142857142857143
cafe_restaurant_14_10000,cafe_restaurant,temporal_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_10000,cafe_restaurant,dilated_cnn,1.0,1.0,1.0,1.0,1.0
cafe_restaurant_14_10000,cafe_restaurant,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_00000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_00000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_06_00000,city_center,logistic_features,0.9949748743718593,1.0,0.0,0.5,0.7142857142857143
city_center_06_00000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_00000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_00000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_00500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_00500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_06_00500,city_center,logistic_features,0.9528795811518325,1.0,0.0,0.16666666666666669,0.7140000000000001
city_center_06_00500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_00500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_00500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_01000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_01000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_06_01000,city_center,logistic_features,0.6859395532194481,1.0,0.0,0.047619047619047616,0.7074285714285714
city_center_06_01000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_01000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_01000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_01500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_01500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_01500,city_center,logistic_features,0.8505747126436781,1.0,0.0,0.08333333333333333,0.7117142857142857
city_center_06_01500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_01500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_01500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_02000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_02000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_02000,city_center,logistic_features,0.973305954825462,1.0,0.0,0.25,0.7142857142857143
city_center_06_02000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_02000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_02000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_02500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_02500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_02500,city_center,logistic_features,0.787878787878788,1.0,0.0,0.052631578947368425,0.7140000000000001
city_center_06_02500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_02500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_02500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_03000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_03000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_06_03000,city_center,logistic_features,0.5315712187958883,0.9473684210526316,0.0,0.07142857142857142,0.6742857142857143
city_center_06_03000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_03000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_03000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_03500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_03500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_03500,city_center,logistic_features,0.7730061349693252,1.0,0.0,0.05714285714285715,0.7111428571428571
city_center_06_03500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_03500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_03500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_04000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_04000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_06_04000,city_center,logistic_features,0.7864077669902912,1.0,0.0,0.05714285714285715,0.5668571428571428
city_center_06_04000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_04000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_04000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_04500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_04500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_04500,city_center,logistic_features,0.9212513484358144,1.0,0.0,0.10526315789473684,0.7140000000000001
city_center_06_04500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_04500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_04500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_05000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_05000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_05000,city_center,logistic_features,0.5163204747774481,1.0,0.0,0.06666666666666667,0.6788571428571428
city_center_06_05000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_05000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_05000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_05500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_05500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_06_05500,city_center,logistic_features,0.9604989604989606,1.0,0.0,0.19999999999999998,0.7142857142857143
city_center_06_05500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_05500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_05500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_06000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_06000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_06_06000,city_center,logistic_features,0.993963782696177,1.0,0.0,0.5,0.7142857142857143
city_center_06_06000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_06000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_06000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_06500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_06500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_06_06500,city_center,logistic_features,0.9690721649484536,1.0,0.0,0.2222222222222222,0.7142857142857143
city_center_06_06500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_06500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_06500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_07000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_07000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_06_07000,city_center,logistic_features,0.9847715736040609,1.0,0.0,0.5,0.7142857142857143
city_center_06_07000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_07000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_07000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_07500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_07500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_06_07500,city_center,logistic_features,0.6522911051212937,1.0,0.0,0.052631578947368425,0.7034285714285714
city_center_06_07500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_07500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_07500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_08000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_08000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_08000,city_center,logistic_features,0.711340206185567,1.0,0.0,0.05882352941176471,0.706857142857143
city_center_06_08000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_08000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_08000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_08500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_08500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_08500,city_center,logistic_features,0.9959839357429718,1.0,0.0,1.0,1.0
city_center_06_08500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_08500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_08500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_09000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_09000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_06_09000,city_center,logistic_features,0.8597491448118586,1.0,0.0,0.09523809523809523,0.7111428571428571
city_center_06_09000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_09000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_09000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_09500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_09500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_09500,city_center,logistic_features,0.851894374282434,1.0,0.0,0.08695652173913045,0.7094285714285714
city_center_06_09500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_09500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_09500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_10000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_10000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_10000,city_center,logistic_features,0.9473684210526316,1.0,0.0,0.18181818181818182,0.7142857142857143
city_center_06_10000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_10000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_10000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_10500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_10500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_10500,city_center,logistic_features,0.9517819706498952,1.0,0.0,0.16666666666666669,0.7142857142857143
city_center_06_10500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_10500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_10500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_11000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_11000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_11000,city_center,logistic_features,0.9235737351991388,1.0,0.0,0.09523809523809523,0.7142857142857143
city_center_06_11000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_11000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_11000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_06_11500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_06_11500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_06_11500,city_center,logistic_features,0.7373737373737373,1.0,0.0,0.046511627906976744,0.5694285714285714
city_center_06_11500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_11500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_06_11500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_00000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_00000,city_center,spectral_flux,0.9959839357429718,1.0,0.5,0.6666666666666666,0.8571428571428571
city_center_07_00000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_00000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_00000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_00000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_00500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_00500,city_center,spectral_flux,0.9583333333333334,1.0,0.0,0.15384615384615385,0.7142857142857143
city_center_07_00500,city_center,logistic_features,0.9816700610997963,1.0,0.0,0.33333333333333337,0.7142857142857143
city_center_07_00500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_00500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_00500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_01000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_01000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_07_01000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_01000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_01000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_01000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_01500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_01500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_01500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_01500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_01500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_01500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_02000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_02000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_02000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_02000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_02000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_02000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_02500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_02500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_02500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_02500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_02500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_02500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_03000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_03000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_03000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_03000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_03000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_03000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_03500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_03500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_03500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_03500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_03500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_03500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_04000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_04000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_04000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_04000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_04000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_04000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_04500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_04500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_04500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_04500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_04500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_04500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_05000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_05000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_05000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_05000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_05000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_05000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_05500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_05500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_05500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_05500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_05500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_05500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_06000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_06000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_07_06000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_06000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_06000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_06000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_06500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_06500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_06500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_06500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_06500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_06500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_07000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_07000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_07000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_07000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_07000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_07000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_07500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_07500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_07500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_07500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_07500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_07500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_08000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_08000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_07_08000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_08000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_08000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_08000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_08500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_08500,city_center,spectral_flux,0.9979959919839679,1.0,0.0,0.6666666666666666,0.7142857142857143
city_center_07_08500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_08500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_08500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_08500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_09000,city_center,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
city_center_07_09000,city_center,spectral_flux,0.7512953367875648,0.7499999999999999,0.0,0.5,0.536319612590799
city_center_07_09000,city_center,logistic_features,0.7296587926509187,0.7499999999999999,0.0,0.33333333333333337,0.5327767470624614
city_center_07_09000,city_center,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
city_center_07_09000,city_center,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
city_center_07_09000,city_center,contract_tcn_real,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
city_center_07_09500,city_center,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
city_center_07_09500,city_center,spectral_flux,0.9461457233368532,0.9473684210526316,0.0,1.0,0.6881287726358148
city_center_07_09500,city_center,logistic_features,0.7749667110519308,0.823529411764706,0.0,0.15384615384615385,0.527015767547329
city_center_07_09500,city_center,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
city_center_07_09500,city_center,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
city_center_07_09500,city_center,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
city_center_07_10000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_10000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_07_10000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_10000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_10000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_10000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_10500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_10500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_10500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_10500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_10500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_10500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_11000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_11000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_11000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_11000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_11000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_11000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_07_11500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_07_11500,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_07_11500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_07_11500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_11500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_07_11500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_00000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_00000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_00000,city_center,logistic_features,0.8636363636363636,1.0,0.0,0.0689655172413793,0.5705714285714285
city_center_12_00000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_00000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_00000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_00500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_00500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_00500,city_center,logistic_features,0.8492520138089759,1.0,0.0,0.08695652173913045,0.712
city_center_12_00500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_00500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_00500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_01000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_01000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_12_01000,city_center,logistic_features,0.9979959919839679,1.0,0.0,0.6666666666666666,0.7142857142857143
city_center_12_01000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_01000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_01000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_01500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_01500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_01500,city_center,logistic_features,0.993963782696177,1.0,0.0,0.5,0.7142857142857143
city_center_12_01500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_01500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_01500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_02000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_02000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_12_02000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_12_02000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_02000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_02000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_02500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_02500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_02500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_12_02500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_02500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_02500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_03000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_03000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_12_03000,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_12_03000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_03000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_03000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_03500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_03500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_03500,city_center,logistic_features,0.9868287740628165,1.0,0.0,0.33333333333333337,0.7142857142857143
city_center_12_03500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_03500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_03500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_04000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_04000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_04000,city_center,logistic_features,0.9722507708119219,1.0,0.0,0.2222222222222222,0.7142857142857143
city_center_12_04000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_04000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_04000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_04500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_04500,city_center,spectral_flux,0.9969909729187563,1.0,0.6666666666666666,0.6666666666666666,0.7142857142857143
city_center_12_04500,city_center,logistic_features,0.6072423398328691,1.0,0.0,0.04878048780487806,0.7005714285714285
city_center_12_04500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_04500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_04500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_05000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_05000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_05000,city_center,logistic_features,0.8505747126436781,1.0,0.0,0.08333333333333333,0.7122857142857143
city_center_12_05000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_05000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_05000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_05500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_05500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_05500,city_center,logistic_features,0.9888776541961577,1.0,0.0,0.4,0.7142857142857143
city_center_12_05500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_05500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_05500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_06000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_06000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_06000,city_center,logistic_features,0.9680082559339525,1.0,0.0,0.2222222222222222,0.7142857142857143
city_center_12_06000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_06000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_06000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_06500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_06500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_06500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_12_06500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_06500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_06500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_07000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_07000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_07000,city_center,logistic_features,0.9722507708119219,1.0,0.0,0.19999999999999998,0.7142857142857143
city_center_12_07000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_07000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_07000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_07500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_07500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_07500,city_center,logistic_features,0.9979959919839679,1.0,0.0,0.6666666666666666,0.7142857142857143
city_center_12_07500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_07500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_07500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_08000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_08000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_08000,city_center,logistic_features,0.9979959919839679,1.0,0.0,0.6666666666666666,0.7142857142857143
city_center_12_08000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_08000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_08000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_08500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_08500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_08500,city_center,logistic_features,0.8998899889988998,1.0,0.0,0.10526315789473684,0.7137142857142857
city_center_12_08500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_08500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_08500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_09000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_09000,city_center,spectral_flux,0.9929506545820745,1.0,0.0,0.6666666666666666,0.7142857142857143
city_center_12_09000,city_center,logistic_features,0.8913525498891353,1.0,0.0,0.1,0.7140000000000001
city_center_12_09000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_09000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_09000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_09500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_09500,city_center,spectral_flux,0.9969909729187563,1.0,0.0,0.6666666666666666,0.7142857142857143
city_center_12_09500,city_center,logistic_features,0.946259220231823,1.0,0.0,0.15384615384615385,0.7142857142857143
city_center_12_09500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_09500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_09500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_10000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_10000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_10000,city_center,logistic_features,0.9775051124744376,1.0,0.0,0.2857142857142857,0.7142857142857143
city_center_12_10000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_10000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_10000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_10500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_10500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_10500,city_center,logistic_features,0.9550679205851619,1.0,0.0,0.16666666666666669,0.7142857142857143
city_center_12_10500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_10500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_10500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_11000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_11000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_12_11000,city_center,logistic_features,0.9979959919839679,1.0,0.0,1.0,1.0
city_center_12_11000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_11000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_11000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_12_11500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_12_11500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_12_11500,city_center,logistic_features,0.9929506545820745,1.0,0.0,0.5,0.7142857142857143
city_center_12_11500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_11500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_12_11500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_00000,city_center,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
city_center_14_00000,city_center,spectral_flux,0.9425531914893618,0.9473684210526316,0.0,0.6666666666666666,0.47667638483965014
city_center_14_00000,city_center,logistic_features,0.8649262202043134,0.9473684210526316,0.0,0.21052631578947367,0.5426059735572497
city_center_14_00000,city_center,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
city_center_14_00000,city_center,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
city_center_14_00000,city_center,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
city_center_14_00500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_00500,city_center,spectral_flux,0.9929506545820745,1.0,0.0,0.4,0.7142857142857143
city_center_14_00500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_14_00500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_00500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_00500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_01000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_01000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_14_01000,city_center,logistic_features,0.9506820566631689,1.0,0.0,0.2857142857142857,0.7094285714285714
city_center_14_01000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_01000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_01000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_01500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_01500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_14_01500,city_center,logistic_features,0.9949748743718593,1.0,0.0,0.5,0.7142857142857143
city_center_14_01500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_01500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_01500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_02000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_02000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_14_02000,city_center,logistic_features,0.9979959919839679,1.0,0.6666666666666666,0.6666666666666666,0.7142857142857143
city_center_14_02000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_02000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_02000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_02500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_02500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_14_02500,city_center,logistic_features,1.0,1.0,1.0,1.0,1.0
city_center_14_02500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_02500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_02500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_03000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_03000,city_center,spectral_flux,0.973305954825462,1.0,0.0,0.19999999999999998,0.7142857142857143
city_center_14_03000,city_center,logistic_features,0.9929506545820745,1.0,0.0,0.6666666666666666,0.7142857142857143
city_center_14_03000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_03000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_03000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_03500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_03500,city_center,spectral_flux,0.98989898989899,1.0,0.0,0.4,0.7142857142857143
city_center_14_03500,city_center,logistic_features,0.9690721649484536,1.0,0.0,0.2857142857142857,0.7142857142857143
city_center_14_03500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_03500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_03500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_04000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_04000,city_center,spectral_flux,0.9959839357429718,1.0,0.0,0.6666666666666666,0.7142857142857143
city_center_14_04000,city_center,logistic_features,0.959417273673257,1.0,0.0,0.15384615384615385,0.7142857142857143
city_center_14_04000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_04000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_04000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_04500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_04500,city_center,spectral_flux,0.9669421487603307,1.0,0.0,0.18181818181818182,0.7142857142857143
city_center_14_04500,city_center,logistic_features,0.8109393579072534,1.0,0.0,0.07142857142857142,0.7105714285714286
city_center_14_04500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_04500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_04500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_05000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_05000,city_center,spectral_flux,0.9711934156378601,1.0,0.0,0.2222222222222222,0.7142857142857143
city_center_14_05000,city_center,logistic_features,0.6876640419947507,1.0,0.0,0.05555555555555556,0.7077142857142856
city_center_14_05000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_05000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_05000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_05500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_05500,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_14_05500,city_center,logistic_features,0.9979959919839679,1.0,0.0,1.0,1.0
city_center_14_05500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_05500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_05500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_06000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_06000,city_center,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
city_center_14_06000,city_center,logistic_features,0.9969909729187563,1.0,0.0,1.0,1.0
city_center_14_06000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_06000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_06000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_06500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_06500,city_center,spectral_flux,0.9909182643794148,1.0,0.0,0.5,0.7142857142857143
city_center_14_06500,city_center,logistic_features,0.5955056179775281,1.0,0.0,0.044444444444444446,0.7031428571428572
city_center_14_06500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_06500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_06500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_07000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_07000,city_center,spectral_flux,0.9949748743718593,1.0,0.0,0.6666666666666666,0.7142857142857143
city_center_14_07000,city_center,logistic_features,0.8505747126436781,1.0,0.0,0.0909090909090909,0.7102857142857142
city_center_14_07000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_07000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_07000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_07500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_07500,city_center,spectral_flux,0.9969909729187563,1.0,0.0,0.6666666666666666,0.7142857142857143
city_center_14_07500,city_center,logistic_features,0.9949748743718593,1.0,0.0,0.6666666666666666,0.7142857142857143
city_center_14_07500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_07500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_07500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_08000,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_08000,city_center,spectral_flux,1.0,1.0,1.0,1.0,1.0
city_center_14_08000,city_center,logistic_features,0.9816700610997963,1.0,0.0,0.25,0.7142857142857143
city_center_14_08000,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_08000,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_08000,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
city_center_14_08500,city_center,adaptive_energy,1.0,1.0,1.0,1.0,1.0
city_center_14_08500,city_center,spectral_flux,0.98989898989899,1.0,0.0,0.5,0.7142857142857143
city_center_14_08500,city_center,logistic_features,0.6595174262734584,1.0,0.0,0.0689655172413793,0.6948571428571428
city_center_14_08500,city_center,temporal_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_08500,city_center,dilated_cnn,1.0,1.0,1.0,1.0,1.0
city_center_14_08500,city_center,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_00000,grocery_store,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
grocery_store_03_00000,grocery_store,spectral_flux,0.873015873015873,0.9473684210526316,0.0,0.09523809523809523,0.5426587301587301
grocery_store_03_00000,grocery_store,logistic_features,0.7400768245838668,0.9473684210526316,0.0,0.06451612903225806,0.5248626096964466
grocery_store_03_00000,grocery_store,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
grocery_store_03_00000,grocery_store,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
grocery_store_03_00000,grocery_store,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
grocery_store_03_00500,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_00500,grocery_store,spectral_flux,0.8938053097345133,1.0,0.0,0.07407407407407407,0.7142857142857143
grocery_store_03_00500,grocery_store,logistic_features,0.7546699875466999,1.0,0.0,0.05405405405405406,0.712
grocery_store_03_00500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_00500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_00500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_01000,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_01000,grocery_store,spectral_flux,0.920086393088553,1.0,0.0,0.09523809523809523,0.7142857142857143
grocery_store_03_01000,grocery_store,logistic_features,0.6666666666666666,1.0,0.0,0.06060606060606061,0.5531428571428572
grocery_store_03_01000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_01000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_01000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_01500,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_01500,grocery_store,spectral_flux,0.9165763813651137,1.0,0.0,0.08695652173913045,0.7142857142857143
grocery_store_03_01500,grocery_store,logistic_features,0.5272459499263622,1.0,0.0,0.06451612903225806,0.6765714285714285
grocery_store_03_01500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_01500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_01500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_02000,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_02000,grocery_store,spectral_flux,0.9517819706498952,1.0,0.0,0.13333333333333333,0.7142857142857143
grocery_store_03_02000,grocery_store,logistic_features,0.717948717948718,1.0,0.0,0.07692307692307693,0.7011428571428571
grocery_store_03_02000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_02000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_02000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_02500,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_02500,grocery_store,spectral_flux,0.9517819706498952,1.0,0.0,0.15384615384615385,0.7142857142857143
grocery_store_03_02500,grocery_store,logistic_features,0.38187702265372164,0.9473684210526316,0.0,0.08333333333333333,0.5131428571428571
grocery_store_03_02500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_02500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_02500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_03000,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_03000,grocery_store,spectral_flux,0.9775051124744376,1.0,0.0,0.19999999999999998,0.7142857142857143
grocery_store_03_03000,grocery_store,logistic_features,0.5272459499263622,0.9473684210526316,0.0,0.07407407407407407,0.5274285714285715
grocery_store_03_03000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_03000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_03000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_03500,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_03500,grocery_store,spectral_flux,0.9878542510121457,1.0,0.0,0.4,0.7142857142857143
grocery_store_03_03500,grocery_store,logistic_features,0.5074626865671642,1.0,0.0,0.05555555555555556,0.5405714285714286
grocery_store_03_03500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_03500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_03500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_04000,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_04000,grocery_store,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
grocery_store_03_04000,grocery_store,logistic_features,0.5337243401759532,1.0,0.0,0.05405405405405406,0.690857142857143
grocery_store_03_04000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_04000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_04000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_04500,grocery_store,adaptive_energy,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
grocery_store_03_04500,grocery_store,spectral_flux,0.8221436984687868,0.8235294117647058,0.0,0.6666666666666666,0.48955052963068996
grocery_store_03_04500,grocery_store,logistic_features,0.28997867803837957,0.8235294117647058,0.0,0.14285714285714288,0.45625450180072036
grocery_store_03_04500,grocery_store,temporal_cnn,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
grocery_store_03_04500,grocery_store,dilated_cnn,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
grocery_store_03_04500,grocery_store,contract_tcn_real,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
grocery_store_03_05000,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_05000,grocery_store,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
grocery_store_03_05000,grocery_store,logistic_features,0.432601880877743,1.0,0.0,0.07999999999999999,0.6634285714285715
grocery_store_03_05000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_05000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_05000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_05500,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_05500,grocery_store,spectral_flux,0.9969909729187563,1.0,0.0,0.6666666666666666,0.7142857142857143
grocery_store_03_05500,grocery_store,logistic_features,0.819362455726092,1.0,0.0,0.1,0.702
grocery_store_03_05500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_05500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_05500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_06000,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_06000,grocery_store,spectral_flux,1.0,1.0,1.0,1.0,1.0
grocery_store_03_06000,grocery_store,logistic_features,0.3870967741935484,0.9473684210526316,0.0,0.06060606060606061,0.5202857142857142
grocery_store_03_06000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_06000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_06000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_06500,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_06500,grocery_store,spectral_flux,0.9969909729187563,1.0,0.0,0.6666666666666666,0.7142857142857143
grocery_store_03_06500,grocery_store,logistic_features,0.624484181568088,1.0,0.0,0.05555555555555556,0.7000000000000001
grocery_store_03_06500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_06500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_06500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_07000,grocery_store,adaptive_energy,0.4615384615384615,0.4615384615384615,0.0,0.5,0.3338095238095238
grocery_store_03_07000,grocery_store,spectral_flux,0.45916795069337446,0.4615384615384615,0.0,0.5,0.33342876228647766
grocery_store_03_07000,grocery_store,logistic_features,0.17567567567567566,0.4615384615384615,0.0,0.15789473684210528,0.30161774298760596
grocery_store_03_07000,grocery_store,temporal_cnn,0.4615384615384615,0.4615384615384615,0.0,0.5,0.3338095238095238
grocery_store_03_07000,grocery_store,dilated_cnn,0.4615384615384615,0.4615384615384615,0.0,0.5,0.3338095238095238
grocery_store_03_07000,grocery_store,contract_tcn_real,0.4615384615384615,0.4615384615384615,0.0,0.5,0.3338095238095238
grocery_store_03_07500,grocery_store,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,1.0,0.5734285714285713
grocery_store_03_07500,grocery_store,spectral_flux,0.6675567423230975,0.6666666666666666,0.0,1.0,0.5737188663040367
grocery_store_03_07500,grocery_store,logistic_features,0.45018450184501846,0.6666666666666666,0.0,0.06060606060606061,0.39594520547945206
grocery_store_03_07500,grocery_store,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,1.0,0.5734285714285713
grocery_store_03_07500,grocery_store,dilated_cnn,0.6666666666666666,0.6666666666666666,0.0,1.0,0.5734285714285713
grocery_store_03_07500,grocery_store,contract_tcn_real,0.6666666666666666,0.6666666666666666,0.0,1.0,0.5734285714285713
grocery_store_03_08000,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_08000,grocery_store,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
grocery_store_03_08000,grocery_store,logistic_features,0.49624060150375937,1.0,0.0,0.05882352941176471,0.6814285714285714
grocery_store_03_08000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_08000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_08000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_03_08500,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_03_08500,grocery_store,spectral_flux,0.9909182643794148,1.0,0.0,0.5,0.7142857142857143
grocery_store_03_08500,grocery_store,logistic_features,0.7669543773119606,1.0,0.0,0.07407407407407407,0.7014285714285714
grocery_store_03_08500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_08500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_03_08500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_00000,grocery_store,adaptive_energy,0.9969909729187563,1.0,0.0,0.6666666666666666,0.7142857142857143
grocery_store_04_00000,grocery_store,spectral_flux,0.8385598141695703,1.0,0.0,0.06451612903225806,0.7140000000000001
grocery_store_04_00000,grocery_store,logistic_features,0.7421383647798743,1.0,0.0,0.0689655172413793,0.6997142857142856
grocery_store_04_00000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_00000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_00000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_00500,grocery_store,adaptive_energy,0.7452948557089084,0.7499999999999999,0.4,1.0,0.46047714860592126
grocery_store_04_00500,grocery_store,spectral_flux,0.6942857142857144,0.7499999999999999,0.0,0.14814814814814814,0.7478571428571429
grocery_store_04_00500,grocery_store,logistic_features,0.36568848758465017,0.7499999999999999,0.0,0.13793103448275862,0.4062171162171162
grocery_store_04_00500,grocery_store,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
grocery_store_04_00500,grocery_store,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
grocery_store_04_00500,grocery_store,contract_tcn_real,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
grocery_store_04_01000,grocery_store,adaptive_energy,0.998998998998999,1.0,0.0,1.0,1.0
grocery_store_04_01000,grocery_store,spectral_flux,0.8235294117647058,1.0,0.0,0.05714285714285715,0.7114285714285715
grocery_store_04_01000,grocery_store,logistic_features,0.5096870342771982,1.0,0.0,0.06451612903225806,0.6751428571428572
grocery_store_04_01000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_01000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_01000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_01500,grocery_store,adaptive_energy,0.983739837398374,1.0,0.0,0.4,0.7142857142857143
grocery_store_04_01500,grocery_store,spectral_flux,0.8649262202043133,1.0,0.0,0.0625,0.7142857142857143
grocery_store_04_01500,grocery_store,logistic_features,0.19819819819819817,1.0,0.0,0.10526315789473684,0.48914285714285716
grocery_store_04_01500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_01500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_01500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_02000,grocery_store,adaptive_energy,0.9118607181719259,1.0,0.0,0.07999999999999999,0.7142857142857143
grocery_store_04_02000,grocery_store,spectral_flux,0.8584474885844748,1.0,0.0,0.052631578947368425,0.7142857142857143
grocery_store_04_02000,grocery_store,logistic_features,0.050682261208576995,0.5714285714285715,0.0,0.4,0.44371428571428567
grocery_store_04_02000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_02000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_02000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_02500,grocery_store,adaptive_energy,0.8764044943820225,1.0,0.0,0.05882352941176471,0.7142857142857143
grocery_store_04_02500,grocery_store,spectral_flux,0.8839285714285714,1.0,0.0,0.0689655172413793,0.7142857142857143
grocery_store_04_02500,grocery_store,logistic_features,0.0988593155893536,0.6666666666666666,0.0,0.0,0.45428571428571424
grocery_store_04_02500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_02500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_02500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_03000,grocery_store,adaptive_energy,0.9071038251366119,1.0,0.0,0.08333333333333333,0.7142857142857143
grocery_store_04_03000,grocery_store,spectral_flux,0.8623435722411832,1.0,0.0,0.0625,0.7142857142857143
grocery_store_04_03000,grocery_store,logistic_features,0.15498154981549817,0.888888888888889,0.0,0.16666666666666669,0.47285714285714286
grocery_store_04_03000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_03000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_03000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_03500,grocery_store,adaptive_energy,0.819362455726092,1.0,0.0,0.06666666666666667,0.7122857142857143
grocery_store_04_03500,grocery_store,spectral_flux,0.7966305655836342,1.0,0.0,0.04878048780487806,0.7142857142857143
grocery_store_04_03500,grocery_store,logistic_features,0.3136593591905565,0.888888888888889,0.0,0.1,0.5
grocery_store_04_03500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_03500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_03500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_04000,grocery_store,adaptive_energy,0.9235737351991388,1.0,0.0,0.1111111111111111,0.7142857142857143
grocery_store_04_04000,grocery_store,spectral_flux,0.8151658767772512,1.0,0.0,0.052631578947368425,0.7142857142857143
grocery_store_04_04000,grocery_store,logistic_features,0.3136593591905565,0.8235294117647058,0.0,0.0909090909090909,0.6402857142857143
grocery_store_04_04000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_04000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_04000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_04500,grocery_store,adaptive_energy,0.9909182643794148,1.0,0.0,0.33333333333333337,0.7142857142857143
grocery_store_04_04500,grocery_store,spectral_flux,0.8221436984687868,1.0,0.0,0.05128205128205127,0.7142857142857143
grocery_store_04_04500,grocery_store,logistic_features,0.5096870342771982,1.0,0.0,0.07407407407407407,0.6711428571428572
grocery_store_04_04500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_04500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_04500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_05000,grocery_store,adaptive_energy,0.9816700610997963,1.0,0.0,0.33333333333333337,0.7142857142857143
grocery_store_04_05000,grocery_store,spectral_flux,0.851894374282434,1.0,0.0,0.06060606060606061,0.7142857142857143
grocery_store_04_05000,grocery_store,logistic_features,0.1378026070763501,0.8235294117647058,0.0,0.15384615384615385,0.4714285714285714
grocery_store_04_05000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_05000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_05000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_05500,grocery_store,adaptive_energy,0.9010989010989011,1.0,0.0,0.07407407407407407,0.7142857142857143
grocery_store_04_05500,grocery_store,spectral_flux,0.9106753812636166,1.0,0.0,0.09523809523809523,0.7142857142857143
grocery_store_04_05500,grocery_store,logistic_features,0.023715415019762848,0.4615384615384615,0.0,0.0,0.4388571428571429
grocery_store_04_05500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_05500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_05500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_06000,grocery_store,adaptive_energy,0.7649301143583227,0.9473684210526316,0.0,0.05,0.684507559700438
grocery_store_04_06000,grocery_store,spectral_flux,0.8436018957345972,0.9473684210526316,0.0,0.06451612903225806,0.6885424220449601
grocery_store_04_06000,grocery_store,logistic_features,0.0603448275862069,0.6153846153846153,0.0,0.0,0.4488888888888889
grocery_store_04_06000,grocery_store,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
grocery_store_04_06000,grocery_store,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
grocery_store_04_06000,grocery_store,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
grocery_store_04_06500,grocery_store,adaptive_energy,0.787878787878788,1.0,0.0,0.05128205128205127,0.7142857142857143
grocery_store_04_06500,grocery_store,spectral_flux,0.8235294117647058,1.0,0.0,0.05714285714285715,0.7128571428571429
grocery_store_04_06500,grocery_store,logistic_features,0.1343283582089552,0.8235294117647058,0.0,0.15384615384615385,0.46885714285714286
grocery_store_04_06500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_06500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_06500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_07000,grocery_store,adaptive_energy,0.9293361884368309,1.0,0.0,0.1111111111111111,0.7142857142857143
grocery_store_04_07000,grocery_store,spectral_flux,0.8851727982162765,1.0,0.0,0.0909090909090909,0.7142857142857143
grocery_store_04_07000,grocery_store,logistic_features,0.15157116451016636,0.8235294117647058,0.0,0.19999999999999998,0.608
grocery_store_04_07000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_07000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_07000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_07500,grocery_store,adaptive_energy,0.9909182643794148,1.0,0.0,0.5,0.7142857142857143
grocery_store_04_07500,grocery_store,spectral_flux,0.854524627720504,1.0,0.0,0.05555555555555556,0.7142857142857143
grocery_store_04_07500,grocery_store,logistic_features,0.330550918196995,0.6666666666666666,0.0,0.125,0.48085714285714287
grocery_store_04_07500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_07500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_07500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_08000,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_04_08000,grocery_store,spectral_flux,0.7995198079231693,1.0,0.0,0.05128205128205127,0.7137142857142857
grocery_store_04_08000,grocery_store,logistic_features,0.5315712187958883,1.0,0.0,0.0625,0.6845714285714285
grocery_store_04_08000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_08000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_08000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_04_08500,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_04_08500,grocery_store,spectral_flux,0.8038277511961722,1.0,0.0,0.05882352941176471,0.7091428571428572
grocery_store_04_08500,grocery_store,logistic_features,0.6486486486486487,1.0,0.0,0.09523809523809523,0.5385714285714286
grocery_store_04_08500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_08500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_04_08500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_12_00000,grocery_store,adaptive_energy,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142
grocery_store_12_00000,grocery_store,spectral_flux,0.45916795069337446,0.4615384615384615,0.0,1.0,0.51588892069854
grocery_store_12_00000,grocery_store,logistic_features,0.25,0.4615384615384615,0.0,0.06666666666666667,0.47223057644110283
grocery_store_12_00000,grocery_store,temporal_cnn,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142
grocery_store_12_00000,grocery_store,dilated_cnn,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142
grocery_store_12_00000,grocery_store,contract_tcn_real,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142
grocery_store_12_00500,grocery_store,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.39171428571428574
grocery_store_12_00500,grocery_store,spectral_flux,0.7509386733416771,0.7499999999999999,0.0,0.6666666666666666,0.3920698539937017
grocery_store_12_00500,grocery_store,logistic_features,0.3434343434343434,0.7499999999999999,0.0,0.13793103448275862,0.5310119047619047
grocery_store_12_00500,grocery_store,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.39171428571428574
grocery_store_12_00500,grocery_store,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.39171428571428574
grocery_store_12_00500,grocery_store,contract_tcn_real,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.39171428571428574
grocery_store_12_01000,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_12_01000,grocery_store,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
grocery_store_12_01000,grocery_store,logistic_features,0.2758620689655173,0.9473684210526316,0.0,0.07692307692307693,0.5114285714285715
grocery_store_12_01000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_01000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_01000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_12_01500,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_12_01500,grocery_store,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
grocery_store_12_01500,grocery_store,logistic_features,0.46860643185298617,1.0,0.0,0.04878048780487806,0.688
grocery_store_12_01500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_01500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_01500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_12_02000,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_12_02000,grocery_store,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
grocery_store_12_02000,grocery_store,logistic_features,0.5228951255539143,1.0,0.0,0.06060606060606061,0.5442857142857143
grocery_store_12_02000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_02000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_02000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_12_02500,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_12_02500,grocery_store,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
grocery_store_12_02500,grocery_store,logistic_features,0.5611510791366906,1.0,0.0,0.06666666666666667,0.5439999999999999
grocery_store_12_02500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_02500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_02500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_12_03000,grocery_store,adaptive_energy,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
grocery_store_12_03000,grocery_store,spectral_flux,0.8876529477196886,0.888888888888889,0.0,0.6666666666666666,0.5181792155740051
grocery_store_12_03000,grocery_store,logistic_features,0.38888888888888895,0.888888888888889,0.0,0.1142857142857143,0.4588265306122449
grocery_store_12_03000,grocery_store,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
grocery_store_12_03000,grocery_store,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
grocery_store_12_03000,grocery_store,contract_tcn_real,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
grocery_store_12_03500,grocery_store,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.5,0.3433333333333334
grocery_store_12_03500,grocery_store,spectral_flux,0.6675567423230975,0.6666666666666666,0.0,0.5,0.34363966027292686
grocery_store_12_03500,grocery_store,logistic_features,0.3753086419753086,0.6666666666666666,0.0,0.1875,0.4946482334869432
grocery_store_12_03500,grocery_store,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.5,0.3433333333333334
grocery_store_12_03500,grocery_store,dilated_cnn,0.6666666666666666,0.6666666666666666,0.0,0.5,0.3433333333333334
grocery_store_12_03500,grocery_store,contract_tcn_real,0.6666666666666666,0.6666666666666666,0.0,0.5,0.3433333333333334
grocery_store_12_04000,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_12_04000,grocery_store,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
grocery_store_12_04000,grocery_store,logistic_features,0.4567901234567901,1.0,0.0,0.05714285714285715,0.5377142857142857
grocery_store_12_04000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_04000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_04000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_12_04500,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_12_04500,grocery_store,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
grocery_store_12_04500,grocery_store,logistic_features,0.3388704318936877,1.0,0.0,0.07407407407407407,0.5157142857142857
grocery_store_12_04500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_04500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_04500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_12_05000,grocery_store,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
grocery_store_12_05000,grocery_store,spectral_flux,0.7484355444305383,0.7499999999999999,0.0,1.0,0.6017749785284856
grocery_store_12_05000,grocery_store,logistic_features,0.3717647058823529,0.7499999999999999,0.0,0.05882352941176471,0.5809523809523809
grocery_store_12_05000,grocery_store,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
grocery_store_12_05000,grocery_store,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
grocery_store_12_05000,grocery_store,contract_tcn_real,0.7499999999999999,0.7499999999999999,0.0,1.0,0.6020000000000001
grocery_store_12_05500,grocery_store,adaptive_energy,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142
grocery_store_12_05500,grocery_store,spectral_flux,0.4622496147919877,0.4615384615384615,0.0,1.0,0.5164614944174063
grocery_store_12_05500,grocery_store,logistic_features,0.20350877192982458,0.4615384615384615,0.0,0.06060606060606061,0.4437037037037036
grocery_store_12_05500,grocery_store,temporal_cnn,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142
grocery_store_12_05500,grocery_store,dilated_cnn,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142
grocery_store_12_05500,grocery_store,contract_tcn_real,0.4615384615384615,0.4615384615384615,0.0,1.0,0.5162857142857142
grocery_store_12_06000,grocery_store,adaptive_energy,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571
grocery_store_12_06000,grocery_store,spectral_flux,0.8876529477196886,0.888888888888889,0.0,1.0,0.659032350415116
grocery_store_12_06000,grocery_store,logistic_features,0.33999999999999997,0.888888888888889,0.0,0.0689655172413793,0.4753571428571428
grocery_store_12_06000,grocery_store,temporal_cnn,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571
grocery_store_12_06000,grocery_store,dilated_cnn,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571
grocery_store_12_06000,grocery_store,contract_tcn_real,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571
grocery_store_12_07000,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_12_07000,grocery_store,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
grocery_store_12_07000,grocery_store,logistic_features,0.4825493171471927,0.9473684210526316,0.0,0.06666666666666667,0.5334285714285715
grocery_store_12_07000,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_07000,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_07000,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_12_07500,grocery_store,adaptive_energy,1.0,1.0,1.0,1.0,1.0
grocery_store_12_07500,grocery_store,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
grocery_store_12_07500,grocery_store,logistic_features,0.28178694158075607,1.0,0.0,0.07142857142857142,0.5165714285714286
grocery_store_12_07500,grocery_store,temporal_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_07500,grocery_store,dilated_cnn,1.0,1.0,1.0,1.0,1.0
grocery_store_12_07500,grocery_store,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
grocery_store_12_08000,grocery_store,adaptive_energy,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.4488571428571429
grocery_store_12_08000,grocery_store,spectral_flux,0.8898776418242492,0.888888888888889,0.0,0.6666666666666666,0.4493272258803321
grocery_store_12_08000,grocery_store,logistic_features,0.3737574552683897,0.823529411764706,0.0,0.14285714285714288,0.5815291262135922
grocery_store_12_08000,grocery_store,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.4488571428571429
grocery_store_12_08000,grocery_store,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.4488571428571429
grocery_store_12_08000,grocery_store,contract_tcn_real,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.4488571428571429
grocery_store_12_08500,grocery_store,adaptive_energy,0.5714285714285715,0.5714285714285715,0.0,1.0,0.5448571428571428
grocery_store_12_08500,grocery_store,spectral_flux,0.5693848354792561,0.5714285714285715,0.0,1.0,0.5445176066418551
grocery_store_12_08500,grocery_store,logistic_features,0.20761245674740486,0.5714285714285715,0.0,0.06666666666666667,0.32630818619582663
grocery_store_12_08500,grocery_store,temporal_cnn,0.5714285714285715,0.5714285714285715,0.0,1.0,0.5448571428571428
grocery_store_12_08500,grocery_store,dilated_cnn,0.5714285714285715,0.5714285714285715,0.0,1.0,0.5448571428571428
grocery_store_12_08500,grocery_store,contract_tcn_real,0.5714285714285715,0.5714285714285715,0.0,1.0,0.5448571428571428
metro_station_04_00000,metro_station,adaptive_energy,0.9959839357429718,1.0,0.0,1.0,1.0
metro_station_04_00000,metro_station,spectral_flux,0.9795918367346939,1.0,0.0,0.33333333333333337,0.7142857142857143
metro_station_04_00000,metro_station,logistic_features,0.23633156966490304,0.9473684210526316,0.0,0.1111111111111111,0.488
metro_station_04_00000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_00000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_00000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_00500,metro_station,adaptive_energy,0.9969909729187563,1.0,0.6666666666666666,0.6666666666666666,0.7142857142857143
metro_station_04_00500,metro_station,spectral_flux,0.9847715736040609,1.0,0.0,0.2857142857142857,0.7142857142857143
metro_station_04_00500,metro_station,logistic_features,0.2014388489208633,0.888888888888889,0.0,0.13333333333333333,0.4794285714285714
metro_station_04_00500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_00500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_00500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_01000,metro_station,adaptive_energy,0.9888776541961577,1.0,0.0,0.33333333333333337,0.7142857142857143
metro_station_04_01000,metro_station,spectral_flux,0.9888776541961577,1.0,0.0,0.5,0.7142857142857143
metro_station_04_01000,metro_station,logistic_features,0.14814814814814814,0.7499999999999999,0.0,0.19999999999999998,0.466
metro_station_04_01000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_01000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_01000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_01500,metro_station,adaptive_energy,0.9979959919839679,1.0,0.6666666666666666,0.6666666666666666,0.8571428571428571
metro_station_04_01500,metro_station,spectral_flux,0.9604989604989606,1.0,0.0,0.14285714285714288,0.7142857142857143
metro_station_04_01500,metro_station,logistic_features,0.3579638752052545,0.9473684210526316,0.0,0.0909090909090909,0.5122857142857142
metro_station_04_01500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_01500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_01500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_02000,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_04_02000,metro_station,spectral_flux,0.9701338825952626,1.0,0.0,0.16666666666666669,0.7142857142857143
metro_station_04_02000,metro_station,logistic_features,0.2638888888888889,1.0,0.0,0.0909090909090909,0.5014285714285714
metro_station_04_02000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_02000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_02000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_02500,metro_station,adaptive_energy,0.9959839357429718,1.0,0.0,0.6666666666666666,0.7142857142857143
metro_station_04_02500,metro_station,spectral_flux,0.9806320081549439,1.0,0.0,0.2222222222222222,0.7142857142857143
metro_station_04_02500,metro_station,logistic_features,0.28767123287671237,0.9473684210526316,0.0,0.1111111111111111,0.496
metro_station_04_02500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_02500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_02500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_03000,metro_station,adaptive_energy,0.8898776418242492,0.888888888888889,0.0,0.6666666666666666,0.5207557973089035
metro_station_04_03000,metro_station,spectral_flux,0.858447488584475,0.888888888888889,0.0,0.22222222222222224,0.44627851140456176
metro_station_04_03000,metro_station,logistic_features,0.28270042194092826,0.9411764705882353,0.0,0.18181818181818182,0.5447586872586873
metro_station_04_03000,metro_station,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5202857142857144
metro_station_04_03000,metro_station,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5202857142857144
metro_station_04_03000,metro_station,contract_tcn_real,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5202857142857144
metro_station_04_03500,metro_station,adaptive_energy,0.5714285714285715,0.5714285714285715,0.0,1.0,0.5448571428571428
metro_station_04_03500,metro_station,spectral_flux,0.5618320610687023,0.5714285714285715,0.0,0.125,0.5456828885400313
metro_station_04_03500,metro_station,logistic_features,0.1473684210526316,0.5,0.0,0.10526315789473684,0.2802100840336134
metro_station_04_03500,metro_station,temporal_cnn,0.5714285714285715,0.5714285714285715,0.0,1.0,0.5448571428571428
metro_station_04_03500,metro_station,dilated_cnn,0.5714285714285715,0.5714285714285715,0.0,1.0,0.5448571428571428
metro_station_04_03500,metro_station,contract_tcn_real,0.5714285714285715,0.5714285714285715,0.0,1.0,0.5448571428571428
metro_station_04_04000,metro_station,adaptive_energy,0.8224076281287247,0.8235294117647058,0.0,0.6666666666666666,0.49138182880514175
metro_station_04_04000,metro_station,spectral_flux,0.8019441069258808,0.8235294117647058,0.11764705882352941,0.33333333333333337,0.6315312594382362
metro_station_04_04000,metro_station,logistic_features,0.027855153203342618,0.4,0.0,0.0,0.1689342403628118
metro_station_04_04000,metro_station,temporal_cnn,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
metro_station_04_04000,metro_station,dilated_cnn,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
metro_station_04_04000,metro_station,contract_tcn_real,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
metro_station_04_04500,metro_station,adaptive_energy,0.9919354838709677,1.0,0.0,0.5,0.7142857142857143
metro_station_04_04500,metro_station,spectral_flux,0.9754098360655737,1.0,0.0,0.4,0.7142857142857143
metro_station_04_04500,metro_station,logistic_features,0.07692307692307693,0.7499999999999999,0.0,0.0,0.4557142857142857
metro_station_04_04500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_04500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_04500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_05000,metro_station,adaptive_energy,0.9949748743718593,1.0,0.0,0.5,0.7142857142857143
metro_station_04_05000,metro_station,spectral_flux,0.9806320081549439,1.0,0.0,0.6666666666666666,0.7142857142857143
metro_station_04_05000,metro_station,logistic_features,0.12734082397003746,0.7499999999999999,0.0,0.25,0.456
metro_station_04_05000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_05000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_05000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_05500,metro_station,adaptive_energy,0.9868287740628165,1.0,0.0,0.2857142857142857,0.7142857142857143
metro_station_04_05500,metro_station,spectral_flux,0.9711934156378601,1.0,0.0,0.2222222222222222,0.7142857142857143
metro_station_04_05500,metro_station,logistic_features,0.12382739212007504,0.6666666666666666,0.0,0.25,0.45428571428571424
metro_station_04_05500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_05500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_05500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_06000,metro_station,adaptive_energy,0.993963782696177,1.0,0.0,0.5,0.7142857142857143
metro_station_04_06000,metro_station,spectral_flux,0.9743589743589743,1.0,0.0,0.2222222222222222,0.7142857142857143
metro_station_04_06000,metro_station,logistic_features,0.03536345776031434,0.6666666666666666,0.0,0.33333333333333337,0.586857142857143
metro_station_04_06000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_06000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_06000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_06500,metro_station,adaptive_energy,0.8240850059031877,0.8235294117647058,0.4,1.0,0.7046565104915204
metro_station_04_06500,metro_station,spectral_flux,0.8038277511961722,0.8235294117647058,0.0,0.5714285714285715,0.41593180482069375
metro_station_04_06500,metro_station,logistic_features,0.17994858611825196,0.6153846153846153,0.0,0.1818181818181818,0.2964102564102564
metro_station_04_06500,metro_station,temporal_cnn,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
metro_station_04_06500,metro_station,dilated_cnn,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
metro_station_04_06500,metro_station,contract_tcn_real,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
metro_station_04_07000,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_04_07000,metro_station,spectral_flux,0.9909182643794148,1.0,0.0,0.5,0.7142857142857143
metro_station_04_07000,metro_station,logistic_features,0.9858012170385395,1.0,0.0,0.5,0.7142857142857143
metro_station_04_07000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_07000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_07000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_07500,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_04_07500,metro_station,spectral_flux,1.0,1.0,1.0,1.0,1.0
metro_station_04_07500,metro_station,logistic_features,0.9847715736040609,1.0,0.0,0.33333333333333337,0.7142857142857143
metro_station_04_07500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_07500,metro_station,dilated_cnn,0.2547993019197208,0.7499999999999999,0.0,0.15384615384615385,0.622
metro_station_04_07500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_08000,metro_station,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_04_08000,metro_station,spectral_flux,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_04_08000,metro_station,logistic_features,0.4074702886247878,0.9473684210526316,0.0,0.12903225806451613,0.4989334246888203
metro_station_04_08000,metro_station,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_04_08000,metro_station,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_04_08000,metro_station,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_04_08500,metro_station,adaptive_energy,0.5714285714285715,0.5714285714285715,0.0,0.5,0.3603809523809524
metro_station_04_08500,metro_station,spectral_flux,0.5693848354792561,0.5714285714285715,0.0,0.5,0.36005344021376084
metro_station_04_08500,metro_station,logistic_features,0.4,0.5714285714285715,0.0,0.13333333333333333,0.43048872180451125
metro_station_04_08500,metro_station,temporal_cnn,0.5714285714285715,0.5714285714285715,0.0,0.5,0.3603809523809524
metro_station_04_08500,metro_station,dilated_cnn,0.5714285714285715,0.5714285714285715,0.0,0.5,0.3603809523809524
metro_station_04_08500,metro_station,contract_tcn_real,0.5714285714285715,0.5714285714285715,0.0,0.5,0.3603809523809524
metro_station_04_09000,metro_station,adaptive_energy,0.888888888888889,0.888888888888889,0.0,0.5,0.4746666666666667
metro_station_04_09000,metro_station,spectral_flux,0.8876529477196886,0.888888888888889,0.0,0.5,0.47456818398702166
metro_station_04_09000,metro_station,logistic_features,0.8574712643678161,0.888888888888889,0.0,0.4,0.5441742654508612
metro_station_04_09000,metro_station,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.5,0.4746666666666667
metro_station_04_09000,metro_station,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.5,0.4746666666666667
metro_station_04_09000,metro_station,contract_tcn_real,0.888888888888889,0.888888888888889,0.0,0.5,0.4746666666666667
metro_station_04_09500,metro_station,adaptive_energy,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_04_09500,metro_station,spectral_flux,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_04_09500,metro_station,logistic_features,0.8123515439429929,0.8235294117647058,0.0,0.4,0.48635307781649245
metro_station_04_09500,metro_station,temporal_cnn,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_04_09500,metro_station,dilated_cnn,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_04_09500,metro_station,contract_tcn_real,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_04_10000,metro_station,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_04_10000,metro_station,spectral_flux,0.9429175475687104,0.9473684210526316,0.0,1.0,0.5466589861751152
metro_station_04_10000,metro_station,logistic_features,0.33211678832116787,0.75,0.0,0.23529411764705882,0.5380045351473923
metro_station_04_10000,metro_station,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_04_10000,metro_station,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_04_10000,metro_station,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_04_10500,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_04_10500,metro_station,spectral_flux,0.993963782696177,1.0,0.0,0.5,0.7142857142857143
metro_station_04_10500,metro_station,logistic_features,0.15157116451016636,0.8235294117647058,0.0,0.14285714285714288,0.4722857142857143
metro_station_04_10500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_10500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_10500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_11000,metro_station,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.6666666666666666,0.43257142857142855
metro_station_04_11000,metro_station,spectral_flux,0.6595174262734583,0.6666666666666666,0.0,1.0,0.4314516129032258
metro_station_04_11000,metro_station,logistic_features,0.17125382262996944,0.4615384615384615,0.0,0.16,0.3846011131725418
metro_station_04_11000,metro_station,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.6666666666666666,0.43257142857142855
metro_station_04_11000,metro_station,dilated_cnn,0.6666666666666666,0.6666666666666666,0.0,0.6666666666666666,0.43257142857142855
metro_station_04_11000,metro_station,contract_tcn_real,0.6666666666666666,0.6666666666666666,0.0,0.6666666666666666,0.43257142857142855
metro_station_04_11500,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_04_11500,metro_station,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
metro_station_04_11500,metro_station,logistic_features,0.44236760124610586,1.0,0.0,0.05882352941176471,0.6859999999999999
metro_station_04_11500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_11500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_11500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_12000,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_04_12000,metro_station,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
metro_station_04_12000,metro_station,logistic_features,0.7080103359173127,1.0,0.0,0.04878048780487806,0.708
metro_station_04_12000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_12000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_12000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_12500,metro_station,adaptive_energy,0.7405541561712845,0.7499999999999999,0.0,0.4,0.3189705031810295
metro_station_04_12500,metro_station,spectral_flux,0.7157894736842105,0.7499999999999999,0.0,0.14285714285714285,0.38819875776397517
metro_station_04_12500,metro_station,logistic_features,0.15615615615615616,0.7142857142857143,0.0,0.0,0.2708225108225108
metro_station_04_12500,metro_station,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.39171428571428574
metro_station_04_12500,metro_station,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.39171428571428574
metro_station_04_12500,metro_station,contract_tcn_real,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.39171428571428574
metro_station_04_13000,metro_station,adaptive_energy,0.9858012170385395,1.0,0.0,0.5,0.7142857142857143
metro_station_04_13000,metro_station,spectral_flux,0.9258861439312567,1.0,0.0,0.10526315789473684,0.7142857142857143
metro_station_04_13000,metro_station,logistic_features,0.1167608286252354,0.888888888888889,0.0,0.16666666666666669,0.6082857142857143
metro_station_04_13000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_13000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_13000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_13500,metro_station,adaptive_energy,0.9888776541961577,1.0,0.0,0.4,0.7142857142857143
metro_station_04_13500,metro_station,spectral_flux,0.9764585465711361,1.0,0.0,0.25,0.7142857142857143
metro_station_04_13500,metro_station,logistic_features,0.046875,0.33333333333333337,0.0,0.0,0.44200000000000006
metro_station_04_13500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_13500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_13500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_14000,metro_station,adaptive_energy,0.983739837398374,1.0,0.0,0.25,0.7142857142857143
metro_station_04_14000,metro_station,spectral_flux,0.9561586638830899,1.0,0.0,0.13333333333333333,0.7142857142857143
metro_station_04_14000,metro_station,logistic_features,0.08061420345489444,0.4615384615384615,0.0,0.0,0.45057142857142857
metro_station_04_14000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_14000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_14000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_04_14500,metro_station,adaptive_energy,0.9949748743718593,1.0,0.0,0.5,0.7142857142857143
metro_station_04_14500,metro_station,spectral_flux,0.9658738366080661,1.0,0.0,0.18181818181818182,0.7142857142857143
metro_station_04_14500,metro_station,logistic_features,0.14471243042671614,0.5714285714285715,0.0,0.0,0.4531428571428571
metro_station_04_14500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_14500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_04_14500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_00000,metro_station,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_00000,metro_station,spectral_flux,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_00000,metro_station,logistic_features,0.8839285714285715,0.9473684210526316,0.0,0.25,0.6153106982703395
metro_station_05_00000,metro_station,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_00000,metro_station,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_00000,metro_station,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_00500,metro_station,adaptive_energy,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
metro_station_05_00500,metro_station,spectral_flux,0.8709677419354838,0.888888888888889,0.0,0.2857142857142857,0.5207570207570208
metro_station_05_00500,metro_station,logistic_features,0.3466135458167331,0.888888888888889,0.0,0.16666666666666669,0.4841596638655462
metro_station_05_00500,metro_station,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
metro_station_05_00500,metro_station,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
metro_station_05_00500,metro_station,contract_tcn_real,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
metro_station_05_01000,metro_station,adaptive_energy,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
metro_station_05_01000,metro_station,spectral_flux,0.8848758465011287,0.888888888888889,0.1818181818181818,0.5714285714285715,0.6631393298059965
metro_station_05_01000,metro_station,logistic_features,0.7125171939477303,0.888888888888889,0.0,0.25,0.4819375273044998
metro_station_05_01000,metro_station,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
metro_station_05_01000,metro_station,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
metro_station_05_01000,metro_station,contract_tcn_real,0.888888888888889,0.888888888888889,0.0,0.6666666666666666,0.5182857142857143
metro_station_05_01500,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_05_01500,metro_station,spectral_flux,1.0,1.0,1.0,1.0,1.0
metro_station_05_01500,metro_station,logistic_features,0.7669543773119606,1.0,0.0,0.07692307692307693,0.7002857142857143
metro_station_05_01500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_01500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_01500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_02000,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_05_02000,metro_station,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
metro_station_05_02000,metro_station,logistic_features,0.12030075187969924,0.7499999999999999,0.0,0.14285714285714288,0.46885714285714286
metro_station_05_02000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_02000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_02000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_02500,metro_station,adaptive_energy,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_05_02500,metro_station,spectral_flux,0.8244994110718492,0.8235294117647058,0.0,1.0,0.6309762381906671
metro_station_05_02500,metro_station,logistic_features,0.37872340425531914,0.8235294117647058,0.0,0.0689655172413793,0.45714285714285713
metro_station_05_02500,metro_station,temporal_cnn,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_05_02500,metro_station,dilated_cnn,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_05_02500,metro_station,contract_tcn_real,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_05_03000,metro_station,adaptive_energy,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_05_03000,metro_station,spectral_flux,0.8221436984687868,0.8235294117647058,0.0,1.0,0.6304036644718007
metro_station_05_03000,metro_station,logistic_features,0.7684729064039408,0.8235294117647058,0.0,0.19999999999999998,0.4808286951144094
metro_station_05_03000,metro_station,temporal_cnn,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_05_03000,metro_station,dilated_cnn,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_05_03000,metro_station,contract_tcn_real,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_05_03500,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_05_03500,metro_station,spectral_flux,0.9785495403472931,1.0,0.0,0.25,0.7142857142857143
metro_station_05_03500,metro_station,logistic_features,0.8814317673378076,1.0,0.0,0.4,0.6911428571428572
metro_station_05_03500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_03500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_03500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_04000,metro_station,adaptive_energy,0.8208778173190985,0.8235294117647058,0.0,0.4,0.4920312952767314
metro_station_05_04000,metro_station,spectral_flux,0.7875776397515528,0.8235294117647058,0.0,0.16666666666666669,0.4199372056514914
metro_station_05_04000,metro_station,logistic_features,0.07671232876712329,0.6666666666666666,0.0,0.5,0.36421768707482993
metro_station_05_04000,metro_station,temporal_cnn,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4917142857142857
metro_station_05_04000,metro_station,dilated_cnn,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4917142857142857
metro_station_05_04000,metro_station,contract_tcn_real,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4917142857142857
metro_station_05_04500,metro_station,adaptive_energy,0.17883211678832117,0.18181818181818182,0.0,1.0,0.45869191049913943
metro_station_05_04500,metro_station,spectral_flux,0.19083969465648853,0.18181818181818182,0.0,0.19999999999999998,0.46081977094635324
metro_station_05_04500,metro_station,logistic_features,0.06666666666666667,0.33333333333333337,0.0,0.0,0.23428571428571426
metro_station_05_04500,metro_station,temporal_cnn,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
metro_station_05_04500,metro_station,dilated_cnn,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
metro_station_05_04500,metro_station,contract_tcn_real,0.18181818181818182,0.18181818181818182,0.0,1.0,0.45914285714285713
metro_station_05_05000,metro_station,adaptive_energy,0.946259220231823,0.9473684210526316,0.0,0.6666666666666666,0.5468079015173204
metro_station_05_05000,metro_station,spectral_flux,0.9293361884368307,0.9473684210526316,0.0,0.6666666666666666,0.5460448642266824
metro_station_05_05000,metro_station,logistic_features,0.0392156862745098,0.5,0.0,0.28571428571428575,0.3742857142857143
metro_station_05_05000,metro_station,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_05000,metro_station,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_05000,metro_station,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_05500,metro_station,adaptive_energy,0.9406779661016951,0.9473684210526316,0.0,0.6666666666666666,0.5465587044534413
metro_station_05_05500,metro_station,spectral_flux,0.9254054054054054,0.9473684210526316,0.0,0.4,0.47593984962406016
metro_station_05_05500,metro_station,logistic_features,0.10395010395010394,0.5714285714285714,0.0,0.3333333333333333,0.35314900153609835
metro_station_05_05500,metro_station,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_05500,metro_station,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_05500,metro_station,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_06000,metro_station,adaptive_energy,0.9440337909186907,0.9473684210526316,0.0,1.0,0.5467088243748204
metro_station_05_06000,metro_station,spectral_flux,0.9114754098360656,0.9473684210526316,0.0,0.33333333333333337,0.4748079877112135
metro_station_05_06000,metro_station,logistic_features,0.07249466950959488,0.3333333333333333,0.0,0.0,0.27055973266499583
metro_station_05_06000,metro_station,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_06000,metro_station,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_06000,metro_station,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_05_06500,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_05_06500,metro_station,spectral_flux,0.9785495403472931,1.0,0.0,0.2857142857142857,0.7142857142857143
metro_station_05_06500,metro_station,logistic_features,0.08061420345489444,0.6666666666666666,0.0,0.33333333333333337,0.4482857142857143
metro_station_05_06500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_06500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_06500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_07000,metro_station,adaptive_energy,0.993963782696177,1.0,0.0,0.5,0.7142857142857143
metro_station_05_07000,metro_station,spectral_flux,0.982706002034588,1.0,0.0,0.33333333333333337,0.7142857142857143
metro_station_05_07000,metro_station,logistic_features,0.1343283582089552,0.9473684210526316,0.0,0.13333333333333333,0.6194285714285714
metro_station_05_07000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_07000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_07000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_07500,metro_station,adaptive_energy,0.9959839357429718,1.0,0.0,1.0,1.0
metro_station_05_07500,metro_station,spectral_flux,0.9528795811518325,1.0,0.0,0.15384615384615385,0.7142857142857143
metro_station_05_07500,metro_station,logistic_features,0.16176470588235292,0.9473684210526316,0.0,0.11764705882352941,0.6231428571428571
metro_station_05_07500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_07500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_07500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_08000,metro_station,adaptive_energy,0.98989898989899,1.0,0.0,0.6666666666666666,0.7142857142857143
metro_station_05_08000,metro_station,spectral_flux,0.9658738366080661,1.0,0.0,0.18181818181818182,0.7142857142857143
metro_station_05_08000,metro_station,logistic_features,0.09523809523809523,0.5714285714285715,0.0,0.0,0.4494285714285714
metro_station_05_08000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_08000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_08000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_08500,metro_station,adaptive_energy,0.946259220231823,1.0,0.0,0.13333333333333333,0.7142857142857143
metro_station_05_08500,metro_station,spectral_flux,0.9583333333333334,1.0,0.0,0.15384615384615385,0.7142857142857143
metro_station_05_08500,metro_station,logistic_features,0.12030075187969924,0.8235294117647058,0.0,0.0,0.4748571428571428
metro_station_05_08500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_08500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_08500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_09000,metro_station,adaptive_energy,0.9648033126293997,1.0,0.0,0.19999999999999998,0.7142857142857143
metro_station_05_09000,metro_station,spectral_flux,0.9648033126293997,1.0,0.0,0.18181818181818182,0.7142857142857143
metro_station_05_09000,metro_station,logistic_features,0.10606060606060606,0.8235294117647058,0.0,0.15384615384615385,0.6108571428571429
metro_station_05_09000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_09000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_09000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_09500,metro_station,adaptive_energy,0.8137603795966786,0.8235294117647058,0.0,0.6666666666666666,0.48855404230657784
metro_station_05_09500,metro_station,spectral_flux,0.7730673316708228,0.8235294117647058,0.0,0.3076923076923077,0.41466498103666244
metro_station_05_09500,metro_station,logistic_features,0.21428571428571425,0.8333333333333333,0.0,0.2666666666666667,0.34653061224489795
metro_station_05_09500,metro_station,temporal_cnn,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
metro_station_05_09500,metro_station,dilated_cnn,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
metro_station_05_09500,metro_station,contract_tcn_real,0.8235294117647058,0.8235294117647058,0.0,0.6666666666666666,0.4897142857142857
metro_station_05_10000,metro_station,adaptive_energy,0.9909182643794148,1.0,0.0,0.5,0.7142857142857143
metro_station_05_10000,metro_station,spectral_flux,0.9680082559339525,1.0,0.0,0.18181818181818182,0.7142857142857143
metro_station_05_10000,metro_station,logistic_features,0.13084112149532712,0.7499999999999999,0.0,0.16666666666666669,0.6077142857142857
metro_station_05_10000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_10000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_10000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_10500,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_05_10500,metro_station,spectral_flux,0.9847715736040609,1.0,0.0,0.25,0.7142857142857143
metro_station_05_10500,metro_station,logistic_features,0.8095238095238095,0.888888888888889,0.0,0.33333333333333337,0.5308571428571429
metro_station_05_10500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_10500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_10500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_11000,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_05_11000,metro_station,spectral_flux,1.0,1.0,1.0,1.0,1.0
metro_station_05_11000,metro_station,logistic_features,1.0,1.0,1.0,1.0,1.0
metro_station_05_11000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_11000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_05_11000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_05_11500,metro_station,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
metro_station_05_11500,metro_station,spectral_flux,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
metro_station_05_11500,metro_station,logistic_features,0.7230769230769231,0.7499999999999999,0.0,0.17391304347826084,0.4729251700680272
metro_station_05_11500,metro_station,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
metro_station_05_11500,metro_station,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
metro_station_05_11500,metro_station,contract_tcn_real,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
metro_station_12_00000,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_12_00000,metro_station,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
metro_station_12_00000,metro_station,logistic_features,0.6595174262734584,1.0,0.0,0.0689655172413793,0.6902857142857143
metro_station_12_00000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_00000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_00000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_12_00500,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_12_00500,metro_station,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
metro_station_12_00500,metro_station,logistic_features,0.46860643185298617,1.0,0.0,0.08695652173913045,0.524
metro_station_12_00500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_00500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_00500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_12_01000,metro_station,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_01000,metro_station,spectral_flux,0.946259220231823,0.9473684210526316,0.0,0.6666666666666666,0.5468079015173204
metro_station_12_01000,metro_station,logistic_features,0.5641025641025641,0.9473684210526316,0.0,0.12121212121212122,0.51881511289962
metro_station_12_01000,metro_station,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_01000,metro_station,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_01000,metro_station,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_01500,metro_station,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_01500,metro_station,spectral_flux,0.946259220231823,0.9473684210526316,0.0,0.6666666666666666,0.5468079015173204
metro_station_12_01500,metro_station,logistic_features,0.5597579425113465,0.9473684210526316,0.0,0.1142857142857143,0.6486872790190326
metro_station_12_01500,metro_station,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_01500,metro_station,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_01500,metro_station,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_02000,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_12_02000,metro_station,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
metro_station_12_02000,metro_station,logistic_features,0.6187845303867404,1.0,0.0,0.07692307692307693,0.6851428571428572
metro_station_12_02000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_02000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_02000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_12_02500,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_12_02500,metro_station,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
metro_station_12_02500,metro_station,logistic_features,0.8317757009345794,1.0,0.0,0.0909090909090909,0.7074285714285714
metro_station_12_02500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_02500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_02500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_12_03000,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_12_03000,metro_station,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
metro_station_12_03000,metro_station,logistic_features,0.9919354838709677,1.0,0.0,0.5,0.7142857142857143
metro_station_12_03000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_03000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_03000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_12_03500,metro_station,adaptive_energy,0.33333333333333337,0.33333333333333337,0.0,1.0,0.4877142857142857
metro_station_12_03500,metro_station,spectral_flux,0.33333333333333337,0.33333333333333337,0.0,1.0,0.4877142857142857
metro_station_12_03500,metro_station,logistic_features,0.5066666666666667,0.33333333333333337,0.0,0.0689655172413793,0.38805194805194804
metro_station_12_03500,metro_station,temporal_cnn,0.33333333333333337,0.33333333333333337,0.0,1.0,0.4877142857142857
metro_station_12_03500,metro_station,dilated_cnn,0.33333333333333337,0.33333333333333337,0.0,1.0,0.4877142857142857
metro_station_12_03500,metro_station,contract_tcn_real,0.33333333333333337,0.33333333333333337,0.0,1.0,0.4877142857142857
metro_station_12_04000,metro_station,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
metro_station_12_04000,metro_station,spectral_flux,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
metro_station_12_04000,metro_station,logistic_features,0.7027027027027027,0.9473684210526316,0.0,0.0625,0.675062944718117
metro_station_12_04000,metro_station,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
metro_station_12_04000,metro_station,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
metro_station_12_04000,metro_station,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
metro_station_12_04500,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_12_04500,metro_station,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
metro_station_12_04500,metro_station,logistic_features,0.48942598187311176,1.0,0.0,0.07692307692307693,0.666
metro_station_12_04500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_04500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_04500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_12_05000,metro_station,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_05000,metro_station,spectral_flux,0.946259220231823,0.9473684210526316,0.0,0.6666666666666666,0.5468079015173204
metro_station_12_05000,metro_station,logistic_features,0.679399727148704,0.9473684210526316,0.0,0.12903225806451613,0.5972011890739806
metro_station_12_05000,metro_station,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_05000,metro_station,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_05000,metro_station,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_05500,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_12_05500,metro_station,spectral_flux,1.0,1.0,1.0,1.0,1.0
metro_station_12_05500,metro_station,logistic_features,0.7730061349693252,1.0,0.0,0.11764705882352941,0.6911428571428572
metro_station_12_05500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_05500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_05500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_12_06000,metro_station,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_06000,metro_station,spectral_flux,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_06000,metro_station,logistic_features,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_06000,metro_station,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_06000,metro_station,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_06000,metro_station,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
metro_station_12_06500,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_12_06500,metro_station,spectral_flux,1.0,1.0,1.0,1.0,1.0
metro_station_12_06500,metro_station,logistic_features,1.0,1.0,1.0,1.0,1.0
metro_station_12_06500,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_06500,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_06500,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
metro_station_12_07000,metro_station,adaptive_energy,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_12_07000,metro_station,spectral_flux,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_12_07000,metro_station,logistic_features,0.8123515439429929,0.8235294117647058,0.0,0.6666666666666666,0.48635307781649245
metro_station_12_07000,metro_station,temporal_cnn,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_12_07000,metro_station,dilated_cnn,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_12_07000,metro_station,contract_tcn_real,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
metro_station_12_07500,metro_station,adaptive_energy,0.4615384615384615,0.4615384615384615,0.0,0.0,0.2325714285714286
metro_station_12_07500,metro_station,spectral_flux,0.4615384615384615,0.4615384615384615,0.0,0.0,0.2325714285714286
metro_station_12_07500,metro_station,logistic_features,0.46439628482972134,0.4615384615384615,0.0,0.0,0.23329493087557604
metro_station_12_07500,metro_station,temporal_cnn,0.4615384615384615,0.4615384615384615,0.0,0.0,0.2325714285714286
metro_station_12_07500,metro_station,dilated_cnn,0.4615384615384615,0.4615384615384615,0.0,0.0,0.2325714285714286
metro_station_12_07500,metro_station,contract_tcn_real,0.4615384615384615,0.4615384615384615,0.0,0.0,0.2325714285714286
metro_station_12_08000,metro_station,adaptive_energy,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.3774285714285714
metro_station_12_08000,metro_station,spectral_flux,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.3774285714285714
metro_station_12_08000,metro_station,logistic_features,0.463452566096423,0.4615384615384615,0.0,0.3333333333333333,0.37815126050420167
metro_station_12_08000,metro_station,temporal_cnn,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.3774285714285714
metro_station_12_08000,metro_station,dilated_cnn,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.3774285714285714
metro_station_12_08000,metro_station,contract_tcn_real,0.4615384615384615,0.4615384615384615,0.0,0.6666666666666666,0.3774285714285714
metro_station_12_08500,metro_station,adaptive_energy,0.33333333333333337,0.33333333333333337,0.0,0.0,0.208
metro_station_12_08500,metro_station,spectral_flux,0.33333333333333337,0.33333333333333337,0.0,0.0,0.208
metro_station_12_08500,metro_station,logistic_features,0.3344594594594595,0.33333333333333337,0.0,0.3333333333333333,0.35075493612078973
metro_station_12_08500,metro_station,temporal_cnn,0.33333333333333337,0.33333333333333337,0.0,0.0,0.208
metro_station_12_08500,metro_station,dilated_cnn,0.33333333333333337,0.33333333333333337,0.0,0.0,0.208
metro_station_12_08500,metro_station,contract_tcn_real,0.33333333333333337,0.33333333333333337,0.0,0.0,0.208
metro_station_12_09000,metro_station,adaptive_energy,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
metro_station_12_09000,metro_station,spectral_flux,0.9483667017913593,0.9473684210526316,0.0,1.0,0.6882336100772974
metro_station_12_09000,metro_station,logistic_features,0.8205128205128205,0.9473684210526316,0.0,0.07407407407407407,0.5447773906310492
metro_station_12_09000,metro_station,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
metro_station_12_09000,metro_station,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
metro_station_12_09000,metro_station,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,1.0,0.6877142857142857
metro_station_12_09500,metro_station,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
metro_station_12_09500,metro_station,spectral_flux,0.7484355444305383,0.7499999999999999,0.0,0.6666666666666666,0.4609218436873747
metro_station_12_09500,metro_station,logistic_features,0.7386215864759428,0.7499999999999999,0.0,0.2857142857142857,0.5338105391410296
metro_station_12_09500,metro_station,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
metro_station_12_09500,metro_station,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
metro_station_12_09500,metro_station,contract_tcn_real,0.7499999999999999,0.7499999999999999,0.0,0.6666666666666666,0.4611428571428572
metro_station_12_10000,metro_station,adaptive_energy,1.0,1.0,1.0,1.0,1.0
metro_station_12_10000,metro_station,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
metro_station_12_10000,metro_station,logistic_features,0.5422740524781342,1.0,0.0,0.06060606060606061,0.6794285714285715
metro_station_12_10000,metro_station,temporal_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_10000,metro_station,dilated_cnn,1.0,1.0,1.0,1.0,1.0
metro_station_12_10000,metro_station,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_00000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_00000,residential_area,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_04_00000,residential_area,logistic_features,0.778998778998779,0.888888888888889,0.0,0.13333333333333333,0.6837142857142856
residential_area_04_00000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_00000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_00000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_00500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_00500,residential_area,spectral_flux,1.0,1.0,1.0,1.0,1.0
residential_area_04_00500,residential_area,logistic_features,0.7195902688860436,0.888888888888889,0.0,0.18181818181818182,0.6708571428571428
residential_area_04_00500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_00500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_00500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_01000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_01000,residential_area,spectral_flux,1.0,1.0,1.0,1.0,1.0
residential_area_04_01000,residential_area,logistic_features,0.278829604130809,0.7499999999999999,0.0,0.0,0.48999999999999994
residential_area_04_01000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_01000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_01000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_01500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_01500,residential_area,spectral_flux,0.9949748743718593,1.0,0.0,1.0,1.0
residential_area_04_01500,residential_area,logistic_features,0.1785063752276867,0.8235294117647058,0.0,0.08695652173913045,0.4882857142857143
residential_area_04_01500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_01500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_01500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_02000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_02000,residential_area,spectral_flux,0.9969909729187563,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_04_02000,residential_area,logistic_features,0.15157116451016636,0.888888888888889,0.0,0.09523809523809523,0.6308571428571429
residential_area_04_02000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_02000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_02000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_02500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_02500,residential_area,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_04_02500,residential_area,logistic_features,0.050682261208576995,0.4615384615384615,0.0,0.33333333333333337,0.44657142857142856
residential_area_04_02500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_02500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_02500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_03000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_03000,residential_area,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_04_03000,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855
residential_area_04_03000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_03000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_03000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_03500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_03500,residential_area,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_04_03500,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855
residential_area_04_03500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_03500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_03500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_04000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_04000,residential_area,spectral_flux,0.9979959919839679,1.0,1.0,1.0,1.0
residential_area_04_04000,residential_area,logistic_features,0.043052837573385516,0.4615384615384615,0.0,0.4,0.44200000000000006
residential_area_04_04000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_04000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_04000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_04500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_04500,residential_area,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_04_04500,residential_area,logistic_features,0.9082969432314411,1.0,0.0,0.13333333333333333,0.5691428571428572
residential_area_04_04500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_04500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_04500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_05000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_05000,residential_area,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_04_05000,residential_area,logistic_features,0.37925445705024313,0.888888888888889,0.0,0.1111111111111111,0.6411428571428571
residential_area_04_05000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_05000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_05000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_05500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_05500,residential_area,spectral_flux,1.0,1.0,1.0,1.0,1.0
residential_area_04_05500,residential_area,logistic_features,0.21109123434704832,0.5714285714285715,0.0,0.18181818181818182,0.6074285714285714
residential_area_04_05500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_05500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_05500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_06000,residential_area,adaptive_energy,0.98989898989899,1.0,0.0,0.4,0.7142857142857143
residential_area_04_06000,residential_area,spectral_flux,0.9626556016597512,1.0,0.0,0.16666666666666669,0.7142857142857143
residential_area_04_06000,residential_area,logistic_features,0.16513761467889906,0.8235294117647058,0.0,0.125,0.4785714285714286
residential_area_04_06000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_06000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_06000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_06500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_06500,residential_area,spectral_flux,0.9919354838709677,1.0,0.0,0.5,0.7142857142857143
residential_area_04_06500,residential_area,logistic_features,0.4,0.8235294117647058,0.0,0.0909090909090909,0.6428571428571429
residential_area_04_06500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_06500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_06500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_07000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_07000,residential_area,spectral_flux,0.993963782696177,1.0,0.0,0.5,0.7142857142857143
residential_area_04_07000,residential_area,logistic_features,0.1751824817518248,0.5714285714285715,0.0,0.14285714285714288,0.6111428571428572
residential_area_04_07000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_07000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_07000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_07500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_07500,residential_area,spectral_flux,0.9909182643794148,1.0,0.0,0.4,0.7142857142857143
residential_area_04_07500,residential_area,logistic_features,0.16176470588235292,0.7499999999999999,0.0,0.1111111111111111,0.4828571428571428
residential_area_04_07500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_07500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_07500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_08000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_08000,residential_area,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_04_08000,residential_area,logistic_features,0.06201550387596899,0.5714285714285715,0.0,0.0,0.45257142857142857
residential_area_04_08000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_08000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_08000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_08500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_08500,residential_area,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_04_08500,residential_area,logistic_features,0.12382739212007504,0.5714285714285715,0.0,0.0,0.4585714285714286
residential_area_04_08500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_08500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_08500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_09000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_09000,residential_area,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_04_09000,residential_area,logistic_features,0.2046678635547576,0.888888888888889,0.0,0.0,0.48200000000000004
residential_area_04_09000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_09000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_09000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_09500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_09500,residential_area,spectral_flux,0.9969909729187563,1.0,0.6666666666666666,1.0,1.0
residential_area_04_09500,residential_area,logistic_features,0.06201550387596899,0.7499999999999999,0.0,0.25,0.4534285714285714
residential_area_04_09500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_09500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_09500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_10000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_10000,residential_area,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_04_10000,residential_area,logistic_features,0.054474708171206226,0.8235294117647058,0.0,0.0,0.456
residential_area_04_10000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_10000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_10000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_04_10500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_04_10500,residential_area,spectral_flux,0.993963782696177,1.0,0.0,0.5,0.7142857142857143
residential_area_04_10500,residential_area,logistic_features,0.12030075187969924,0.888888888888889,0.0,0.14285714285714288,0.4717142857142857
residential_area_04_10500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_10500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_04_10500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_00000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_00000,residential_area,spectral_flux,0.9764585465711361,1.0,0.0,0.2857142857142857,0.7142857142857143
residential_area_05_00000,residential_area,logistic_features,0.9293361884368309,1.0,0.0,0.19999999999999998,0.7105714285714286
residential_area_05_00000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_00000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_00000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_00500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_00500,residential_area,spectral_flux,0.9440337909186906,1.0,0.0,0.125,0.7142857142857143
residential_area_05_00500,residential_area,logistic_features,0.003992015968063872,0.18181818181818182,0.0,0.0,0.4317142857142858
residential_area_05_00500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_00500,residential_area,dilated_cnn,0.9473684210526316,1.0,0.0,0.14285714285714288,0.7142857142857143
residential_area_05_00500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_01000,residential_area,adaptive_energy,0.9979959919839679,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_05_01000,residential_area,spectral_flux,0.959417273673257,1.0,0.0,0.125,0.7142857142857143
residential_area_05_01000,residential_area,logistic_features,0.0392156862745098,0.5714285714285715,0.0,0.0,0.4428571428571429
residential_area_05_01000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_01000,residential_area,dilated_cnn,0.9722507708119219,1.0,0.0,0.4,0.7134285714285714
residential_area_05_01000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_01500,residential_area,adaptive_energy,0.9979959919839679,1.0,0.0,1.0,1.0
residential_area_05_01500,residential_area,spectral_flux,0.9701338825952626,1.0,0.0,0.18181818181818182,0.7142857142857143
residential_area_05_01500,residential_area,logistic_features,0.2935153583617747,0.888888888888889,0.0,0.0,0.47714285714285715
residential_area_05_01500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_01500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_01500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_02000,residential_area,adaptive_energy,0.9969909729187563,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_05_02000,residential_area,spectral_flux,0.9626556016597512,1.0,0.0,0.19999999999999998,0.7142857142857143
residential_area_05_02000,residential_area,logistic_features,0.050682261208576995,0.6666666666666666,0.0,0.0,0.45257142857142857
residential_area_05_02000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_02000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_02000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_02500,residential_area,adaptive_energy,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_05_02500,residential_area,spectral_flux,0.9775051124744376,1.0,0.0,0.2222222222222222,0.7142857142857143
residential_area_05_02500,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855
residential_area_05_02500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_02500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_02500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_03000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_03000,residential_area,spectral_flux,0.9722507708119219,1.0,0.0,0.19999999999999998,0.7142857142857143
residential_area_05_03000,residential_area,logistic_features,0.08795411089866156,0.7499999999999999,0.0,0.0,0.4557142857142857
residential_area_05_03000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_03000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_03000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_03500,residential_area,adaptive_energy,0.9959839357429718,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_05_03500,residential_area,spectral_flux,0.9806320081549439,1.0,0.0,0.33333333333333337,0.7142857142857143
residential_area_05_03500,residential_area,logistic_features,0.09523809523809523,0.8235294117647058,0.0,0.19999999999999998,0.6031428571428571
residential_area_05_03500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_03500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_03500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_04000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_04000,residential_area,spectral_flux,0.9909182643794148,1.0,0.0,0.4,0.7142857142857143
residential_area_05_04000,residential_area,logistic_features,0.019801980198019802,0.33333333333333337,0.0,0.0,0.43571428571428567
residential_area_05_04000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_04000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_04000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_04500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_04500,residential_area,spectral_flux,0.9858012170385395,1.0,0.0,0.33333333333333337,0.7142857142857143
residential_area_05_04500,residential_area,logistic_features,0.023715415019762848,0.33333333333333337,0.0,0.4,0.44
residential_area_05_04500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_04500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_04500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_05000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_05000,residential_area,spectral_flux,0.9722507708119219,1.0,0.0,0.19999999999999998,0.7142857142857143
residential_area_05_05000,residential_area,logistic_features,0.023715415019762848,0.33333333333333337,0.0,0.0,0.436
residential_area_05_05000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_05000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_05000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_05500,residential_area,adaptive_energy,0.9979959919839679,1.0,0.6666666666666666,1.0,1.0
residential_area_05_05500,residential_area,spectral_flux,0.9764585465711361,1.0,0.0,0.25,0.7142857142857143
residential_area_05_05500,residential_area,logistic_features,0.027613412228796843,0.33333333333333337,0.0,0.0,0.43628571428571433
residential_area_05_05500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_05500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_05500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_06000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_06000,residential_area,spectral_flux,0.9258861439312567,1.0,0.0,0.09523809523809523,0.7142857142857143
residential_area_05_06000,residential_area,logistic_features,0.4615384615384615,0.7499999999999999,0.0,0.18181818181818182,0.48942857142857144
residential_area_05_06000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_06000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_06000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_06500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_06500,residential_area,spectral_flux,0.98989898989899,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_05_06500,residential_area,logistic_features,0.7608426270136308,0.9473684210526316,0.0,0.125,0.6848571428571429
residential_area_05_06500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_06500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_06500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_07000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_07000,residential_area,spectral_flux,0.9806320081549439,1.0,0.0,0.25,0.7142857142857143
residential_area_05_07000,residential_area,logistic_features,0.019801980198019802,0.33333333333333337,0.0,0.0,0.4385714285714286
residential_area_05_07000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_07000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_07000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_07500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_07500,residential_area,spectral_flux,0.9868287740628165,1.0,0.0,0.4,0.7142857142857143
residential_area_05_07500,residential_area,logistic_features,0.12382739212007504,0.5714285714285715,0.0,0.0,0.4562857142857143
residential_area_05_07500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_07500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_07500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_08000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_08000,residential_area,spectral_flux,0.9847715736040609,1.0,0.0,0.33333333333333337,0.7142857142857143
residential_area_05_08000,residential_area,logistic_features,0.0392156862745098,0.33333333333333337,0.0,0.0,0.4382857142857143
residential_area_05_08000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_08000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_08000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_08500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_08500,residential_area,spectral_flux,0.9929506545820745,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_05_08500,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855
residential_area_05_08500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_08500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_08500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_09000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_09000,residential_area,spectral_flux,0.9969909729187563,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_05_09000,residential_area,logistic_features,0.011928429423459244,0.18181818181818182,0.0,0.0,0.4322857142857143
residential_area_05_09000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_09000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_09000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_09500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_09500,residential_area,spectral_flux,0.9969909729187563,1.0,0.0,1.0,1.0
residential_area_05_09500,residential_area,logistic_features,0.031496062992125984,0.33333333333333337,0.0,0.0,0.43942857142857145
residential_area_05_09500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_09500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_09500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_05_10000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_05_10000,residential_area,spectral_flux,0.9969909729187563,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_05_10000,residential_area,logistic_features,0.00796812749003984,0.18181818181818182,0.0,0.0,0.432
residential_area_05_10000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_10000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_05_10000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_00000,residential_area,adaptive_energy,0.9979959919839679,1.0,0.0,1.0,1.0
residential_area_09_00000,residential_area,spectral_flux,0.9764585465711361,1.0,0.0,0.2222222222222222,0.7142857142857143
residential_area_09_00000,residential_area,logistic_features,0.0916030534351145,0.6666666666666666,0.0,0.13333333333333333,0.46799999999999997
residential_area_09_00000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_00000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_00000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_00500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_09_00500,residential_area,spectral_flux,0.9473684210526316,1.0,0.0,0.13333333333333333,0.7140000000000001
residential_area_09_00500,residential_area,logistic_features,0.5714285714285715,0.888888888888889,0.0,0.11764705882352941,0.6562857142857143
residential_area_09_00500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_00500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_00500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_01000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_09_01000,residential_area,spectral_flux,0.8610478359908884,1.0,0.0,0.07142857142857142,0.7142857142857143
residential_area_09_01000,residential_area,logistic_features,0.9868287740628165,1.0,0.0,0.33333333333333337,0.7142857142857143
residential_area_09_01000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_01000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_01000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_01500,residential_area,adaptive_energy,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_09_01500,residential_area,spectral_flux,0.9795918367346939,1.0,0.0,0.2857142857142857,0.7142857142857143
residential_area_09_01500,residential_area,logistic_features,0.4639016897081413,0.888888888888889,0.0,0.10526315789473684,0.6505714285714286
residential_area_09_01500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_01500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_01500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_02000,residential_area,adaptive_energy,0.998998998998999,1.0,0.0,1.0,1.0
residential_area_09_02000,residential_area,spectral_flux,0.983739837398374,1.0,0.0,0.25,0.7142857142857143
residential_area_09_02000,residential_area,logistic_features,0.6091794158553547,0.9473684210526316,0.0,0.07999999999999999,0.5254285714285715
residential_area_09_02000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_02000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_02000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_02500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_09_02500,residential_area,spectral_flux,0.9929506545820745,1.0,0.0,0.5,0.7142857142857143
residential_area_09_02500,residential_area,logistic_features,0.07321772639691715,0.8235294117647058,0.0,0.0,0.4654285714285714
residential_area_09_02500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_02500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_02500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_03000,residential_area,adaptive_energy,0.9561586638830899,1.0,0.0,0.13333333333333333,0.7142857142857143
residential_area_09_03000,residential_area,spectral_flux,0.9189189189189189,1.0,0.0,0.08695652173913045,0.7142857142857143
residential_area_09_03000,residential_area,logistic_features,0.15157116451016636,0.8235294117647058,0.0,0.11764705882352941,0.4785714285714286
residential_area_09_03000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_03000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_03000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_03500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_09_03500,residential_area,spectral_flux,0.9969909729187563,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_09_03500,residential_area,logistic_features,0.14471243042671614,0.6666666666666666,0.0,0.0,0.4662857142857143
residential_area_09_03500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_03500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_03500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_04000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_09_04000,residential_area,spectral_flux,0.993963782696177,1.0,0.5,0.5,0.7142857142857143
residential_area_09_04000,residential_area,logistic_features,0.003992015968063872,0.18181818181818182,0.0,1.0,0.5745714285714286
residential_area_09_04000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_04000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_04000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_04500,residential_area,adaptive_energy,0.946259220231823,0.9473684210526316,0.0,0.6666666666666666,0.5468079015173204
residential_area_09_04500,residential_area,spectral_flux,0.932475884244373,0.9473684210526316,0.0,0.5714285714285715,0.4757468204673173
residential_area_09_04500,residential_area,logistic_features,0.008849557522123894,0.19999999999999998,0.0,0.0,0.28952380952380946
residential_area_09_04500,residential_area,temporal_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
residential_area_09_04500,residential_area,dilated_cnn,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
residential_area_09_04500,residential_area,contract_tcn_real,0.9473684210526316,0.9473684210526316,0.0,0.6666666666666666,0.5468571428571428
residential_area_09_05000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_09_05000,residential_area,spectral_flux,0.9979959919839679,1.0,0.0,1.0,1.0
residential_area_09_05000,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855
residential_area_09_05000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_05000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_05000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_05500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_09_05500,residential_area,spectral_flux,0.983739837398374,1.0,0.0,0.25,0.7142857142857143
residential_area_09_05500,residential_area,logistic_features,0.1343283582089552,0.33333333333333337,0.0,0.2222222222222222,0.45057142857142857
residential_area_09_05500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_05500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_05500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_06000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_09_06000,residential_area,spectral_flux,1.0,1.0,1.0,1.0,1.0
residential_area_09_06000,residential_area,logistic_features,0.3050847457627119,0.6666666666666666,0.0,0.13333333333333333,0.6234285714285714
residential_area_09_06000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_06000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_06000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_06500,residential_area,adaptive_energy,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
residential_area_09_06500,residential_area,spectral_flux,0.8335329341317366,0.8235294117647058,0.0,0.4,0.6356406480117821
residential_area_09_06500,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.2857142857142857
residential_area_09_06500,residential_area,temporal_cnn,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
residential_area_09_06500,residential_area,dilated_cnn,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
residential_area_09_06500,residential_area,contract_tcn_real,0.8235294117647058,0.8235294117647058,0.0,1.0,0.6305714285714286
residential_area_09_07000,residential_area,adaptive_energy,0.8775510204081632,0.888888888888889,0.0,0.25,0.5171902786010669
residential_area_09_07000,residential_area,spectral_flux,0.8734321550741164,0.888888888888889,0.0,0.2857142857142857,0.6600778676250375
residential_area_09_07000,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855
residential_area_09_07000,residential_area,temporal_cnn,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571
residential_area_09_07000,residential_area,dilated_cnn,0.8664343786295005,0.888888888888889,0.0,0.16666666666666669,0.6597458940192128
residential_area_09_07000,residential_area,contract_tcn_real,0.888888888888889,0.888888888888889,0.0,1.0,0.6591428571428571
residential_area_09_07500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_09_07500,residential_area,spectral_flux,0.9795918367346939,1.0,0.0,0.2857142857142857,0.7142857142857143
residential_area_09_07500,residential_area,logistic_features,0.046875,0.33333333333333337,0.0,0.4,0.4428571428571429
residential_area_09_07500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_07500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_07500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_08000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_09_08000,residential_area,spectral_flux,0.9858012170385395,1.0,0.0,0.4,0.7142857142857143
residential_area_09_08000,residential_area,logistic_features,0.2905982905982906,0.7499999999999999,0.0,0.0,0.4731428571428572
residential_area_09_08000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_08000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_08000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_08500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_09_08500,residential_area,spectral_flux,1.0,1.0,1.0,1.0,1.0
residential_area_09_08500,residential_area,logistic_features,0.0,0.0,0.0,0.0,0.42857142857142855
residential_area_09_08500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_08500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_08500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_09_09000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_09_09000,residential_area,spectral_flux,0.9949748743718593,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_09_09000,residential_area,logistic_features,0.046875,0.4615384615384615,0.0,0.0,0.4468571428571429
residential_area_09_09000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_09000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_09_09000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_00000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_00000,residential_area,spectral_flux,0.993963782696177,1.0,0.5,1.0,1.0
residential_area_12_00000,residential_area,logistic_features,0.35526315789473684,0.9473684210526316,0.0,0.08695652173913045,0.5054285714285714
residential_area_12_00000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_00000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_00000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_00500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_00500,residential_area,spectral_flux,0.9775051124744376,1.0,0.0,0.19999999999999998,0.7142857142857143
residential_area_12_00500,residential_area,logistic_features,0.319327731092437,1.0,0.0,0.07142857142857142,0.6539999999999999
residential_area_12_00500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_00500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_00500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_01000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_01000,residential_area,spectral_flux,0.9615784008307372,1.0,0.0,0.19999999999999998,0.7142857142857143
residential_area_12_01000,residential_area,logistic_features,0.8109393579072534,1.0,0.0,0.1,0.5531428571428572
residential_area_12_01000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_01000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_01000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_01500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_01500,residential_area,spectral_flux,0.9680082559339525,1.0,0.0,0.14285714285714288,0.7142857142857143
residential_area_12_01500,residential_area,logistic_features,0.7163029525032093,1.0,0.0,0.05405405405405406,0.7057142857142856
residential_area_12_01500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_01500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_01500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_02000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_02000,residential_area,spectral_flux,0.9806320081549439,1.0,0.0,0.25,0.7142857142857143
residential_area_12_02000,residential_area,logistic_features,0.08429118773946359,0.5714285714285715,0.0,0.0,0.4534285714285714
residential_area_12_02000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_02000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_02000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_02500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_02500,residential_area,spectral_flux,0.998998998998999,1.0,1.0,1.0,1.0
residential_area_12_02500,residential_area,logistic_features,0.003992015968063872,0.18181818181818182,0.0,0.0,0.4317142857142858
residential_area_12_02500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_02500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_02500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_03000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_03000,residential_area,spectral_flux,0.9969909729187563,1.0,0.0,1.0,1.0
residential_area_12_03000,residential_area,logistic_features,0.03536345776031434,0.5714285714285715,0.0,0.0,0.44257142857142856
residential_area_12_03000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_03000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_03000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_03500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_03500,residential_area,spectral_flux,0.9969909729187563,1.0,0.0,1.0,1.0
residential_area_12_03500,residential_area,logistic_features,0.6013986013986015,0.888888888888889,0.0,0.125,0.5168571428571428
residential_area_12_03500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_03500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_03500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_04000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_04000,residential_area,spectral_flux,0.9929506545820745,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_12_04000,residential_area,logistic_features,0.32214765100671144,0.9473684210526316,0.0,0.0689655172413793,0.6479999999999999
residential_area_12_04000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_04000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_04000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_04500,residential_area,adaptive_energy,0.9979959919839679,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_12_04500,residential_area,spectral_flux,0.9764585465711361,1.0,0.0,0.25,0.7142857142857143
residential_area_12_04500,residential_area,logistic_features,0.054474708171206226,0.5714285714285715,0.0,0.25,0.4511428571428571
residential_area_12_04500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_04500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_04500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_05000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_05000,residential_area,spectral_flux,0.9316239316239316,1.0,0.0,0.09523809523809523,0.7142857142857143
residential_area_12_05000,residential_area,logistic_features,0.5835694050991501,1.0,0.0,0.04545454545454545,0.5457142857142857
residential_area_12_05000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_05000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_05000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_05500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_05500,residential_area,spectral_flux,0.9959839357429718,1.0,0.0,1.0,1.0
residential_area_12_05500,residential_area,logistic_features,0.4984984984984985,0.888888888888889,0.0,0.07142857142857142,0.6642857142857144
residential_area_12_05500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_05500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_05500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_06000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_06000,residential_area,spectral_flux,0.9764585465711361,1.0,0.0,0.2222222222222222,0.7142857142857143
residential_area_12_06000,residential_area,logistic_features,0.08795411089866156,0.5714285714285715,0.0,0.0,0.4554285714285714
residential_area_12_06000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_06000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_06000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_06500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_06500,residential_area,spectral_flux,0.993963782696177,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_12_06500,residential_area,logistic_features,0.058252427184466014,0.33333333333333337,0.0,0.0,0.4422857142857143
residential_area_12_06500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_06500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_06500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_07000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_07000,residential_area,spectral_flux,0.9868287740628165,1.0,0.0,0.33333333333333337,0.7142857142857143
residential_area_12_07000,residential_area,logistic_features,0.23008849557522126,0.6666666666666666,0.0,0.125,0.6208571428571429
residential_area_12_07000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_07000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_07000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_07500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_07500,residential_area,spectral_flux,0.9969909729187563,1.0,0.0,0.6666666666666666,0.7142857142857143
residential_area_12_07500,residential_area,logistic_features,0.2425307557117751,0.8235294117647058,0.0,0.0,0.48600000000000004
residential_area_12_07500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_07500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_07500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_08000,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_08000,residential_area,spectral_flux,0.982706002034588,1.0,0.0,0.25,0.7142857142857143
residential_area_12_08000,residential_area,logistic_features,0.12382739212007504,0.6666666666666666,0.0,0.0,0.4585714285714286
residential_area_12_08000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_08000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_08000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_08500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_08500,residential_area,spectral_flux,0.9888776541961577,1.0,0.0,0.4,0.7142857142857143
residential_area_12_08500,residential_area,logistic_features,0.08795411089866156,0.4615384615384615,0.0,0.25,0.45257142857142857
residential_area_12_08500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_08500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_08500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_09000,residential_area,adaptive_energy,0.9929506545820745,1.0,0.0,0.4,0.7142857142857143
residential_area_12_09000,residential_area,spectral_flux,0.959417273673257,1.0,0.0,0.16666666666666669,0.7142857142857143
residential_area_12_09000,residential_area,logistic_features,0.2608695652173913,0.9473684210526316,0.0,0.09523809523809523,0.6305714285714286
residential_area_12_09000,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_09000,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_09000,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0
residential_area_12_09500,residential_area,adaptive_energy,1.0,1.0,1.0,1.0,1.0
residential_area_12_09500,residential_area,spectral_flux,0.9754098360655737,1.0,0.0,0.2857142857142857,0.7142857142857143
residential_area_12_09500,residential_area,logistic_features,0.13084112149532712,0.5714285714285715,0.0,0.0,0.4637142857142857
residential_area_12_09500,residential_area,temporal_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_09500,residential_area,dilated_cnn,1.0,1.0,1.0,1.0,1.0
residential_area_12_09500,residential_area,contract_tcn_real,1.0,1.0,1.0,1.0,1.0


==> results/maestro_real_standard_summary.csv <==
detector,frame_f1,segment_f1_1s,event_f1_200ms,boundary_f1_40ms,mean_logic
adaptive_energy,0.9556361961478009,0.9595592307502432,0.7191919191919193,0.8957208320607012,0.8887110462912784
spectral_flux,0.9162592669332698,0.9574199747369134,0.48518383478276533,0.6846502925325151,0.8145470716156377
logistic_features,0.5686251968850393,0.8481829574368744,0.10521885521885523,0.27575335214593777,0.6258070353000619
temporal_cnn,0.9595592307502432,0.9595592307502432,0.8308080808080808,0.9612794612794612,0.9168612313612313
dilated_cnn,0.9574177256581342,0.95892791761893,0.8232323232323232,0.9533586783586784,0.9144630427819147
contract_tcn_real,0.9595592307502432,0.9595592307502432,0.8308080808080808,0.9612794612794612,0.9168612313612313


==> results/maestro_real_summary.csv <==
detector,train_clips,test_clips,frame_f1,transition_f1,boundary_f1,mean_logic,soft_boundary
adaptive_energy,727,396,0.9556361961478009,0.957345599915026,0.8957208320607012,0.8887110462912784,0.9011695278170875
spectral_flux,727,396,0.9162592669332698,0.885127144292369,0.6846502925325151,0.8145470716156377,0.8540399281706181
logistic_features,727,396,0.5686251968850393,0.553446599729085,0.27575335214593777,0.6258070353000619,0.6148911698417754
temporal_cnn,727,396,0.9595592307502432,0.9619596139649617,0.9612794612794612,0.9168612313612313,0.9022475228085354
dilated_cnn,727,396,0.9574177256581342,0.9612621632675108,0.9533586783586784,0.9144630427819147,0.9022478890493159
contract_tcn_real,727,396,0.9595592307502432,0.9619596139649617,0.9612794612794612,0.9168612313612313,0.9022475228085354


==> results/manifest.json <==
{
  "sample_rate": 8000,
  "duration_s": 12.0,
  "frame_s": 0.02,
  "train_items": 960,
  "augmented_train_items": 2880,
  "class_augmented_train_items": 2880,
  "test_items": 420,
  "seed": 20260514,
  "conditions": [
    "clean",
    "noise",
    "reverb",
    "clipping",
    "gain_drift",
    "jitter",
    "compound"
  ],
  "augmentation_conditions": [
    "noise",
    "reverb",
    "clipping",
    "gain_drift",
    "jitter",
    "compound"
  ],
  "classes": [
    "speech",
    "tone",
    "burst"
  ],
  "speech_source": "mini_librispeech",
  "librispeech_root": "data/external/LibriSpeech/dev-clean-2",
  "librispeech_required_for_reported_run": true,
  "test_severity": 1.25,
  "train_augmentation_severity": 0.65,
  "contract_decode_objective": "transition",
  "class_contract_decode_objective": "stable",
  "soft_scale_s": 0.08,
  "tolerance_sweep": [
    0.02,
    0.04,
    0.08,
    0.12,
    0.16
  ],
  "learning_fractions": [
    0.15,
    0.35,
    0.65,
    1.0
  ]
}


==> results/matched_regime_details.csv <==
regime,item,condition,frame_f1,transition_f1,boundary_f1,mean_logic
same_backbone_clean,test_0000,clean,0.9464285714285714,0.8799999999999999,0.8571428571428571,0.8545918367346939
same_backbone_clean,test_0001,noise,0.4835443037974683,0.676056338028169,0.0,0.23968518960171714
same_backbone_clean,test_0002,reverb,0.20426829268292684,0.5,0.0,0.1826418876513952
same_backbone_clean,test_0003,clipping,0.9490445859872613,0.8717948717948718,0.7499999999999999,0.8907391177329828
same_backbone_clean,test_0004,gain_drift,0.9473684210526315,0.8985507246376813,0.6666666666666666,0.8986939606827259
same_backbone_clean,test_0005,jitter,0.41952506596306066,0.6666666666666666,0.0,0.2229906987836871
same_backbone_clean,test_0006,compound,0.5976190476190476,0.6857142857142856,0.0,0.271889400921659
same_backbone_clean,test_0007,clean,0.9850746268656716,0.957983193277311,1.0,1.0
same_backbone_clean,test_0008,noise,0.5478787878787879,0.6857142857142856,0.0,0.25781063677557836
same_backbone_clean,test_0009,reverb,0.1926910299003322,0.48951048951048953,0.0,0.1051044878383008
same_backbone_clean,test_0010,clipping,0.8666666666666667,0.8490566037735848,0.8,0.8418367346938777
same_backbone_clean,test_0011,gain_drift,0.8254716981132075,0.6666666666666667,0.5714285714285714,0.6088805782382947
same_backbone_clean,test_0012,jitter,0.47715736040609136,0.6741573033707865,0.0,0.23952380952380953
same_backbone_clean,test_0013,compound,0.25835866261398177,0.6666666666666666,0.0,0.18972824731987034
same_backbone_clean,test_0014,clean,0.9358490566037736,0.8656716417910448,1.0,0.8924289140116478
same_backbone_clean,test_0015,noise,0.5173267326732673,0.7058823529411764,0.0,0.24922489864059147
same_backbone_clean,test_0016,reverb,0.2763975155279503,0.5217391304347827,0.16666666666666666,0.18514077572854173
same_backbone_clean,test_0017,clipping,0.9811320754716981,0.9473684210526316,1.0,0.9986772486772486
same_backbone_clean,test_0018,gain_drift,0.9424083769633509,0.8787878787878789,1.0,0.8947619047619048
same_backbone_clean,test_0019,jitter,0.39178082191780816,0.6666666666666666,0.0,0.21664634156403725
same_backbone_clean,test_0020,compound,0.301994301994302,0.6538461538461539,0.0,0.23499714709574349
same_backbone_clean,test_0021,clean,0.963680387409201,0.9473684210526315,0.888888888888889,0.9857819905213271
same_backbone_clean,test_0022,noise,0.5209876543209877,0.6666666666666666,0.0,0.2506558549964226
same_backbone_clean,test_0023,reverb,0.2245508982035928,0.5648854961832062,0.0,0.14089535356391722
same_backbone_clean,test_0024,clipping,0.9562289562289563,0.9600000000000001,0.7499999999999999,0.9806451612903225
same_backbone_clean,test_0025,gain_drift,0.6245059288537549,0.5714285714285715,0.8571428571428571,0.6521676715475165
same_backbone_clean,test_0026,jitter,0.37359550561797755,0.6666666666666666,0.0,0.21292869479397977
same_backbone_clean,test_0027,compound,0.4761904761904762,0.6666666666666666,0.4,0.34274447014173043
same_backbone_clean,test_0028,clean,0.9554655870445343,0.9111111111111111,1.0,0.9207589285714286
same_backbone_clean,test_0029,noise,0.3561643835616438,0.72,0.0,0.209047619047619
same_backbone_clean,test_0030,reverb,0.30428360413589367,0.5555555555555556,0.0,0.1597381891157342
same_backbone_clean,test_0031,clipping,0.9461077844311377,0.888888888888889,1.0,0.8950216450216449
same_backbone_clean,test_0032,gain_drift,0.8561872909698998,0.7346938775510204,0.888888888888889,0.7544378698224852
same_backbone_clean,test_0033,jitter,0.5595092024539877,0.6857142857142856,0.0,0.26113409588707714
same_backbone_clean,test_0034,compound,0.5710814094775212,0.6923076923076924,0.0,0.2635298394166827
same_backbone_clean,test_0035,clean,0.9508196721311475,0.9078014184397163,0.8571428571428571,0.9228462881445886
same_backbone_clean,test_0036,noise,0.41798941798941797,0.6666666666666666,0.0,0.22551361681796464
same_backbone_clean,test_0037,reverb,0.06818181818181818,0.27906976744186046,0.0,0.048201736254650684
same_backbone_clean,test_0038,clipping,0.9543147208121827,0.86,0.888888888888889,0.9185327986271455
same_backbone_clean,test_0039,gain_drift,0.8010335917312661,0.8214285714285715,0.9090909090909091,0.7509511077158136
same_backbone_clean,test_0040,jitter,0.5822485207100592,0.6666666666666666,0.0,0.2687813021702838
same_backbone_clean,test_0041,compound,0.29824561403508776,0.6346153846153846,0.0,0.1944751676894534
same_backbone_clean,test_0042,clean,0.9338235294117646,0.8958333333333334,0.888888888888889,0.944774273345702
same_backbone_clean,test_0043,noise,0.5579710144927537,0.6818181818181819,0.0,0.2605886575735822
same_backbone_clean,test_0044,reverb,0.45722713864306797,0.6511627906976745,0.0,0.22918349576693492
same_backbone_clean,test_0045,clipping,0.9152542372881356,0.8869565217391303,0.8333333333333333,0.9108739281153074
same_backbone_clean,test_0046,gain_drift,0.8794326241134751,0.7755102040816326,0.7272727272727272,0.7354430379746836
same_backbone_clean,test_0047,jitter,0.2692307692307693,0.6728971962616822,0.0,0.1916971916971917
same_backbone_clean,test_0048,compound,0.5,0.6467661691542289,0.28571428571428575,0.26505711347614574
same_backbone_clean,test_0049,clean,0.9857142857142858,0.9583333333333334,1.0,1.0
same_backbone_clean,test_0050,noise,0.33379694019471484,0.6666666666666666,0.0,0.2043882661578822
same_backbone_clean,test_0051,reverb,0.3768996960486322,0.5714285714285714,0.0,0.22548062703342203
same_backbone_clean,test_0052,clipping,0.9042904290429044,0.8674698795180723,0.7499999999999999,0.8166953528399311
same_backbone_clean,test_0053,gain_drift,0.8044077134986226,0.5714285714285715,0.5,0.6127276717138469
same_backbone_clean,test_0054,jitter,0.36185133239831696,0.7058823529411764,0.0,0.21037181996086107
same_backbone_clean,test_0055,compound,0.6431818181818182,0.6889952153110048,0.0,0.2869107441971764
same_backbone_clean,test_0056,clean,0.8931506849315068,0.896551724137931,1.0,0.919635188497464
same_backbone_clean,test_0057,noise,0.5006257822277848,0.7024390243902439,0.0,0.24683997138087288
same_backbone_clean,test_0058,reverb,0.38819875776397517,0.5485714285714285,0.2222222222222222,0.27865298166050045
same_backbone_clean,test_0059,clipping,0.8759124087591241,0.923076923076923,0.888888888888889,0.8766233766233766
same_backbone_clean,test_0060,gain_drift,0.8713318284424378,0.846153846153846,0.7272727272727272,0.8370905020376513
same_backbone_clean,test_0061,jitter,0.4175824175824176,0.6666666666666666,0.0,0.22420634920634924
same_backbone_clean,test_0062,compound,0.3493810178817056,0.6666666666666666,0.0,0.19696954541514125
same_backbone_clean,test_0063,clean,0.9752066115702479,0.888888888888889,1.0,0.8502304147465437
same_backbone_clean,test_0064,noise,0.48737373737373735,0.6779661016949152,0.0,0.2420701168614357
same_backbone_clean,test_0065,reverb,0.27368421052631575,0.4460431654676259,0.15384615384615385,0.16100233549988624
same_backbone_clean,test_0066,clipping,0.9543568464730291,0.888888888888889,0.6666666666666666,0.772108843537415
same_backbone_clean,test_0067,gain_drift,0.9142857142857144,0.9722222222222222,0.8571428571428571,0.9574175824175823
same_backbone_clean,test_0068,jitter,0.7012987012987013,0.6666666666666666,0.0,0.3057142857142857
same_backbone_clean,test_0069,compound,0.22015503875968995,0.6923076923076924,0.0,0.1760075144250123
same_backbone_clean,test_0070,clean,0.9770992366412214,0.968421052631579,0.7272727272727273,0.9913854989231874
same_backbone_clean,test_0071,noise,0.47908745247148293,0.6857142857142856,0.0,0.24000000000000002
same_backbone_clean,test_0072,reverb,0.10491803278688525,0.49411764705882355,0.0,0.06410577452797114
same_backbone_clean,test_0073,clipping,0.9797421731123388,0.9230769230769231,1.0,0.9502742979110463
same_backbone_clean,test_0074,gain_drift,0.8787878787878789,0.8484848484848485,0.7499999999999999,0.7499999999999999
same_backbone_clean,test_0075,jitter,0.4487678339818418,0.7111111111111111,0.0,0.2664835164835165
same_backbone_clean,test_0076,compound,0.5631313131313131,0.5894736842105264,0.0,0.25885294829394206
same_backbone_clean,test_0077,clean,0.9909909909909909,0.9655172413793104,1.0,1.0
same_backbone_clean,test_0078,noise,0.37362637362637363,0.6666666666666666,0.0,0.21428571428571427
same_backbone_clean,test_0079,reverb,0.1824,0.32558139534883723,0.3333333333333333,0.16913928244690055
same_backbone_clean,test_0080,clipping,0.9357798165137615,0.8484848484848485,0.888888888888889,0.8739571300218201
same_backbone_clean,test_0081,gain_drift,0.7073170731707317,0.7378640776699028,0.7272727272727272,0.6452488505283538
same_backbone_clean,test_0082,jitter,0.3897849462365592,0.6666666666666666,0.0,0.21774385881230623
same_backbone_clean,test_0083,compound,0.21943573667711602,0.6595744680851064,0.18181818181818182,0.1708695512342593
same_backbone_clean,test_0084,clean,0.9904761904761905,0.9565217391304348,1.0,1.0
same_backbone_clean,test_0085,noise,0.3717774762550882,0.6666666666666666,0.0,0.2138095238095238
same_backbone_clean,test_0086,reverb,0.21256038647342995,0.43165467625899284,0.15384615384615385,0.1407559256886611
same_backbone_clean,test_0087,clipping,0.9747572815533981,0.9333333333333333,0.8000000000000002,0.8112141039621955
same_backbone_clean,test_0088,gain_drift,0.8181818181818181,0.725,1.0,0.7482043096568235
same_backbone_clean,test_0089,jitter,0.2832618025751073,0.7058823529411764,0.0,0.1942857142857143
same_backbone_clean,test_0090,compound,0.3430321592649311,0.6666666666666666,0.0,0.20699708454810498
same_backbone_clean,test_0091,clean,0.9199999999999999,0.8478260869565218,0.888888888888889,0.9036441196100121
same_backbone_clean,test_0092,noise,0.31773049645390067,0.6666666666666666,0.0,0.20115634786798361
same_backbone_clean,test_0093,reverb,0.23,0.3884892086330935,0.0,0.10771666547461914
same_backbone_clean,test_0094,clipping,0.9580838323353293,0.9600000000000001,0.8571428571428571,0.9819376026272578
same_backbone_clean,test_0095,gain_drift,0.8656716417910448,0.7228915662650602,1.0,0.793382406091126
same_backbone_clean,test_0096,jitter,0.4924623115577889,0.6666666666666666,0.0,0.2419047619047619
same_backbone_clean,test_0097,compound,0.5533498759305211,0.7185628742514969,0.22222222222222224,0.3159029649595687
same_backbone_clean,test_0098,clean,0.9834710743801653,0.9459459459459458,1.0,0.9988290398126464
same_backbone_clean,test_0099,noise,0.3211009174311926,0.6666666666666666,0.0,0.20218579234972678
same_backbone_clean,test_0100,reverb,0.09326424870466322,0.125,0.14285714285714288,0.055869107215339116
same_backbone_clean,test_0101,clipping,0.9577464788732395,0.9295774647887323,1.0,0.9438304432570488
same_backbone_clean,test_0102,gain_drift,0.9238578680203046,0.7878787878787877,1.0,0.796609169983783
same_backbone_clean,test_0103,jitter,0.40654843110504774,0.6666666666666666,0.0,0.22162426614481406
same_backbone_clean,test_0104,compound,0.371191135734072,0.6466165413533834,0.28571428571428575,0.27563960557861106
same_backbone_clean,test_0105,clean,0.9781021897810218,0.9400000000000001,1.0,0.998972250770812
same_backbone_clean,test_0106,noise,0.6992399565689467,0.6666666666666666,0.0,0.30503219651800617
same_backbone_clean,test_0107,reverb,0.23127035830618897,0.46808510638297873,0.16666666666666666,0.17806586739852664
same_backbone_clean,test_0108,clipping,0.9142857142857143,0.9403973509933775,0.8571428571428571,0.9639953542392566
same_backbone_clean,test_0109,gain_drift,0.7230046948356808,0.7027027027027027,0.6666666666666666,0.5913865546218487
same_backbone_clean,test_0110,jitter,0.2978723404255319,0.6923076923076924,0.0,0.19714285714285715
same_backbone_clean,test_0111,compound,0.44531249999999994,0.6714285714285714,0.0,0.260624946822088
same_backbone_clean,test_0112,clean,0.9797101449275363,0.9448818897637796,1.0,0.9404220779220778
same_backbone_clean,test_0113,noise,0.489281210592686,0.6936416184971099,0.0,0.24254710231337942
same_backbone_clean,test_0114,reverb,0.32868217054263565,0.5633802816901409,0.0,0.1605986605986606
same_backbone_clean,test_0115,clipping,0.8838951310861423,0.918918918918919,0.6666666666666666,0.9504373177842566
same_backbone_clean,test_0116,gain_drift,0.8146341463414634,0.5714285714285715,0.7499999999999999,0.6350382128159906
same_backbone_clean,test_0117,jitter,0.46354166666666674,0.6666666666666666,0.0,0.237772397094431
same_backbone_clean,test_0118,compound,0.5473145780051152,0.611764705882353,0.16666666666666666,0.25271414936769265
same_backbone_clean,test_0119,clean,0.9664429530201343,0.9494949494949494,0.888888888888889,0.9266537966537965
same_backbone_clean,test_0120,noise,0.5390243902439025,0.6666666666666666,0.0,0.25542570951585974
same_backbone_clean,test_0121,reverb,0.17266187050359708,0.3893805309734513,0.16666666666666666,0.08636594193553934
same_backbone_clean,test_0122,clipping,0.9594356261022928,0.9261744966442952,0.8333333333333334,0.8863013698630137
same_backbone_clean,test_0123,gain_drift,0.9004329004329003,0.874074074074074,0.9090909090909091,0.9044690026954177
same_backbone_clean,test_0124,jitter,0.6552119129438717,0.7164179104477612,0.0,0.2915851272015656
same_backbone_clean,test_0125,compound,0.3460410557184751,0.6833333333333332,0.3333333333333333,0.33452443708110546
same_backbone_clean,test_0126,clean,0.962962962962963,0.9113924050632911,0.8,0.7813411078717201
same_backbone_clean,test_0127,noise,0.3407202216066482,0.6666666666666666,0.0,0.20581922251371335
same_backbone_clean,test_0128,reverb,0.13356164383561644,0.4094488188976378,0.12500000000000003,0.10431411297457434
same_backbone_clean,test_0129,clipping,0.7768595041322314,0.9113924050632911,0.7499999999999999,0.8587516087516088
same_backbone_clean,test_0130,gain_drift,0.8431372549019608,0.8,0.8,0.8184019370460048
same_backbone_clean,test_0131,jitter,0.2831858407079646,0.6666666666666666,0.0,0.19213935574229693
same_backbone_clean,test_0132,compound,0.4829545454545454,0.6387434554973821,0.0,0.2554574887289096
same_backbone_clean,test_0133,clean,0.9668874172185431,0.8958333333333334,1.0,0.9228949858088932
same_backbone_clean,test_0134,noise,0.5068664169787764,0.6990291262135923,0.0,0.24844720496894412
same_backbone_clean,test_0135,reverb,0.29606299212598425,0.5357142857142857,0.0,0.14420896563753707
same_backbone_clean,test_0136,clipping,0.9072164948453609,0.9038461538461539,0.8,0.8266882409021676
same_backbone_clean,test_0137,gain_drift,0.829971181556196,0.8076923076923077,0.8000000000000002,0.7831371618414806
same_backbone_clean,test_0138,jitter,0.5985401459854015,0.7164179104477612,0.0,0.27281746031746035
same_backbone_clean,test_0139,compound,0.2698412698412698,0.5510204081632653,0.0,0.16633502967123914
same_backbone_clean,test_0140,clean,0.9262672811059908,0.9218749999999999,0.9090909090909091,0.9126847290640393
same_backbone_clean,test_0141,noise,0.6044340723453908,0.6956521739130436,0.0,0.2749641662685141
same_backbone_clean,test_0142,reverb,0.23026315789473684,0.6046511627906976,0.26666666666666666,0.23187426241819545
same_backbone_clean,test_0143,clipping,0.9705882352941176,0.9,1.0,0.938655462184874
same_backbone_clean,test_0144,gain_drift,0.9404388714733543,0.8387096774193549,0.7272727272727273,0.8865617243044713
same_backbone_clean,test_0145,jitter,0.6176115802171291,0.7093596059113301,0.0,0.2794814260782847
same_backbone_clean,test_0146,compound,0.4217252396166134,0.6222222222222222,0.28571428571428575,0.3064867948588879
same_backbone_clean,test_0147,clean,0.9731800766283524,0.9263157894736843,1.0,0.9610057881050248
same_backbone_clean,test_0148,noise,0.4453125,0.7058823529411764,0.0,0.23043790380473797
same_backbone_clean,test_0149,reverb,0.05904059040590406,0.247787610619469,0.23529411764705885,0.10876889242431331
same_backbone_clean,test_0150,clipping,0.9842931937172775,0.9583333333333334,0.923076923076923,0.9970238095238095
same_backbone_clean,test_0151,gain_drift,0.7832167832167831,0.7654320987654321,0.75,0.8139534883720929
same_backbone_clean,test_0152,jitter,0.6514285714285714,0.6923076923076924,0.0,0.2895883777239709
same_backbone_clean,test_0153,compound,0.6093023255813953,0.660377358490566,0.2,0.2778611444577831
same_backbone_clean,test_0154,clean,0.9301204819277108,0.8518518518518519,0.7272727272727272,0.8916518874253566
same_backbone_clean,test_0155,noise,0.602803738317757,0.7024390243902439,0.0,0.27376970855231725
same_backbone_clean,test_0156,reverb,0.34055727554179566,0.5486725663716815,0.0,0.1636959370904325
same_backbone_clean,test_0157,clipping,0.9475806451612904,0.85,0.9090909090909091,0.8697669231627077
same_backbone_clean,test_0158,gain_drift,0.832618025751073,0.7603305785123966,0.8333333333333334,0.7896271115771805
same_backbone_clean,test_0159,jitter,0.35537190082644626,0.6666666666666666,0.0,0.2117731514716439
same_backbone_clean,test_0160,compound,0.29819277108433734,0.6666666666666666,0.0,0.19776309100152517
same_backbone_clean,test_0161,clean,0.9928057553956835,0.975609756097561,1.0,1.0
same_backbone_clean,test_0162,noise,0.5390243902439025,0.6666666666666666,0.0,0.25542570951585974
same_backbone_clean,test_0163,reverb,0.18086956521739128,0.3333333333333333,0.16666666666666666,0.09387120539099911
same_backbone_clean,test_0164,clipping,0.9209302325581395,0.8349514563106797,0.888888888888889,0.7940650406504065
same_backbone_clean,test_0165,gain_drift,0.726457399103139,0.7000000000000001,0.75,0.7151360544217688
same_backbone_clean,test_0166,jitter,0.50187265917603,0.6666666666666666,0.0,0.24571428571428575
same_backbone_clean,test_0167,compound,0.3913669064748202,0.6666666666666667,0.2,0.25420958351992834
same_backbone_clean,test_0168,clean,0.9876543209876543,0.9696969696969697,1.0,1.0
same_backbone_clean,test_0169,noise,0.4738853503184713,0.6703910614525139,0.0,0.2387312186978297
same_backbone_clean,test_0170,reverb,0.264026402640264,0.6,0.0,0.12843341684043144
same_backbone_clean,test_0171,clipping,0.8057553956834532,0.8695652173913043,0.6,0.7281721011229209
same_backbone_clean,test_0172,gain_drift,0.7999999999999999,0.7777777777777779,0.8333333333333334,0.7582665680594929
same_backbone_clean,test_0173,jitter,0.6394557823129251,0.6713286713286714,0.0,0.28285714285714286
same_backbone_clean,test_0174,compound,0.5369458128078818,0.6666666666666666,0.0,0.25511924837388583
same_backbone_clean,test_0175,clean,0.9622641509433962,0.9183673469387755,1.0,0.961590056583381
same_backbone_clean,test_0176,noise,0.343015214384509,0.6906474820143885,0.0,0.2077271643214882
same_backbone_clean,test_0177,reverb,0.3366336633663366,0.5660377358490566,0.3333333333333333,0.2729104530189521
same_backbone_clean,test_0178,clipping,0.9390018484288355,0.9379310344827586,0.923076923076923,0.9752650176678445
same_backbone_clean,test_0179,gain_drift,0.9098039215686274,0.8888888888888888,0.7499999999999999,0.8210317460317461
same_backbone_clean,test_0180,jitter,0.36734693877551017,0.6990291262135923,0.0,0.21142857142857144
same_backbone_clean,test_0181,compound,0.5796019900497513,0.6699029126213593,0.1818181818181818,0.2859063101966512
same_backbone_clean,test_0182,clean,0.9887640449438201,0.9589041095890412,1.0,1.0
same_backbone_clean,test_0183,noise,0.41798941798941797,0.6713286713286714,0.0,0.22408026755852845
same_backbone_clean,test_0184,reverb,0.16750418760469013,0.4047619047619048,0.16666666666666666,0.1658051976380038
same_backbone_clean,test_0185,clipping,0.9461077844311377,0.9019607843137256,0.75,0.7922824302134648
same_backbone_clean,test_0186,gain_drift,0.8617021276595744,0.7863247863247863,0.9090909090909091,0.7580759850020021
same_backbone_clean,test_0187,jitter,0.310099573257468,0.6666666666666666,0.0,0.1996151996151996
same_backbone_clean,test_0188,compound,0.23909531502423262,0.6122448979591837,0.0,0.146098013025606
same_backbone_clean,test_0189,clean,0.8888888888888888,0.8947368421052632,0.9090909090909091,0.8997327573890901
same_backbone_clean,test_0190,noise,0.5800240673886884,0.6666666666666666,0.0,0.26682808716707024
same_backbone_clean,test_0191,reverb,0.020161290322580645,0.1,0.0,0.026355112069397786
same_backbone_clean,test_0192,clipping,0.8638132295719844,0.910891089108911,0.75,0.7896825396825397
same_backbone_clean,test_0193,gain_drift,0.8640776699029128,0.7241379310344828,0.8,0.8275862068965517
same_backbone_clean,test_0194,jitter,0.5610640870616687,0.6666666666666666,0.0,0.26146458583433374
same_backbone_clean,test_0195,compound,0.5710659898477157,0.6781609195402298,0.20000000000000004,0.32125063548551097
same_backbone_clean,test_0196,clean,0.9775280898876404,0.9310344827586207,1.0,0.9706349206349206
same_backbone_clean,test_0197,noise,0.4672657252888318,0.7017543859649124,0.0,0.23713807130892559
same_backbone_clean,test_0198,reverb,0.2140468227424749,0.41304347826086957,0.13333333333333333,0.1839899279658316
same_backbone_clean,test_0199,clipping,0.9368932038834951,0.9375,0.7692307692307693,0.9154598825831702
same_backbone_clean,test_0200,gain_drift,0.8681818181818182,0.7479674796747967,0.9090909090909091,0.7962919594067134
same_backbone_clean,test_0201,jitter,0.4380704041720991,0.6741573033707865,0.0,0.23014548056284284
same_backbone_clean,test_0202,compound,0.40697674418604657,0.6666666666666666,0.0,0.21627190653212955
same_backbone_clean,test_0203,clean,0.9723991507430998,0.9411764705882353,0.923076923076923,0.9457405689548546
same_backbone_clean,test_0204,noise,0.4847715736040609,0.6808510638297872,0.0,0.24000957166786313
same_backbone_clean,test_0205,reverb,0.0931098696461825,0.4931506849315069,0.0,0.0559245360612759
same_backbone_clean,test_0206,clipping,0.9668246445497631,0.8703703703703703,0.6666666666666666,0.673963133640553
same_backbone_clean,test_0207,gain_drift,0.9069069069069069,0.6666666666666666,1.0,0.7458916900093371
same_backbone_clean,test_0208,jitter,0.5865724381625441,0.676056338028169,0.0,0.2708533077660594
same_backbone_clean,test_0209,compound,0.5246305418719212,0.651685393258427,0.0,0.2528957528957529
same_backbone_clean,test_0210,clean,0.9691211401425178,0.9473684210526315,0.888888888888889,0.9893190921228304
same_backbone_clean,test_0211,noise,0.41589403973509936,0.6666666666666666,0.0,0.22216913521261344
same_backbone_clean,test_0212,reverb,0.09420289855072464,0.2857142857142857,0.0,0.051805225410881346
same_backbone_clean,test_0213,clipping,0.8925081433224756,0.8799999999999999,0.8571428571428571,0.9085889445598598
same_backbone_clean,test_0214,gain_drift,0.9339407744874715,0.7809523809523808,0.9090909090909091,0.791738238877827
same_backbone_clean,test_0215,jitter,0.5600991325898389,0.6857142857142856,0.0,0.2613720186869929
same_backbone_clean,test_0216,compound,0.3978638184245661,0.6456692913385826,0.0,0.19311991532203474
same_backbone_clean,test_0217,clean,0.9877149877149877,0.9593495934959351,1.0,0.940766550522648
same_backbone_clean,test_0218,noise,0.3727891156462585,0.6666666666666666,0.0,0.2140468227424749
same_backbone_clean,test_0219,reverb,0.13471502590673576,0.4444444444444445,0.0,0.08950257014349969
same_backbone_clean,test_0220,clipping,0.9358288770053477,0.9896907216494846,0.888888888888889,0.9669777458722183
same_backbone_clean,test_0221,gain_drift,0.9202733485193622,0.8571428571428572,0.9090909090909091,0.9114040465971796
same_backbone_clean,test_0222,jitter,0.5209876543209877,0.6779661016949152,0.0,0.2506558549964226
same_backbone_clean,test_0223,compound,0.5385556915544675,0.6,0.2222222222222222,0.27339101887391154
same_backbone_clean,test_0224,clean,0.9245283018867925,0.8108108108108109,1.0,0.789308176100629
same_backbone_clean,test_0225,noise,0.5710872162485066,0.6824644549763034,0.0,0.2656473960821787
same_backbone_clean,test_0226,reverb,0.014109347442680775,0.1111111111111111,0.0,0.014765978004490038
same_backbone_clean,test_0227,clipping,0.8606356968215159,0.8205128205128205,0.7272727272727273,0.6572654812998161
same_backbone_clean,test_0228,gain_drift,0.4166666666666667,0.5,0.4,0.5122677278851878
same_backbone_clean,test_0229,jitter,0.6111111111111112,0.6818181818181819,0.0,0.27571428571428575
same_backbone_clean,test_0230,compound,0.31481481481481477,0.6666666666666666,0.0,0.1977644149522075
same_backbone_clean,test_0231,clean,0.9803921568627452,0.9263157894736843,1.0,0.926975259377494
same_backbone_clean,test_0232,noise,0.263768115942029,0.6792452830188679,0.0,0.19055568805151443
same_backbone_clean,test_0233,reverb,0.2218798151001541,0.426829268292683,0.0,0.11519499478623565
same_backbone_clean,test_0234,clipping,0.9404761904761905,0.971830985915493,0.8571428571428571,0.9474567099567099
same_backbone_clean,test_0235,gain_drift,0.6198083067092651,0.7216494845360825,0.6,0.7241331855193242
same_backbone_clean,test_0236,jitter,0.3130434782608696,0.6666666666666666,0.0,0.2002945508100147
same_backbone_clean,test_0237,compound,0.5039787798408488,0.6740331491712707,0.30769230769230765,0.3584624387890169
same_backbone_clean,test_0238,clean,0.9545454545454545,0.9600000000000001,0.8571428571428571,0.9803312629399585
same_backbone_clean,test_0239,noise,0.5358024691358025,0.6666666666666666,0.0,0.2560828715972055
same_backbone_clean,test_0240,reverb,0.31858407079646023,0.6410256410256411,0.1111111111111111,0.16887431790177784
same_backbone_clean,test_0241,clipping,0.9348914858096828,0.8873239436619719,0.923076923076923,0.8555732729524447
same_backbone_clean,test_0242,gain_drift,0.7903225806451613,0.6428571428571429,0.7142857142857143,0.6623552123552123
same_backbone_clean,test_0243,jitter,0.48843187660668386,0.6666666666666666,0.0,0.24101068999028183
same_backbone_clean,test_0244,compound,0.20224719101123595,0.5714285714285715,0.16666666666666666,0.1820505538199375
same_backbone_clean,test_0245,clean,0.9866666666666666,0.9600000000000001,1.0,1.0
same_backbone_clean,test_0246,noise,0.4905660377358491,0.6857142857142856,0.0,0.24285714285714288
same_backbone_clean,test_0247,reverb,0.2835365853658537,0.5617977528089889,0.125,0.1878362340712647
same_backbone_clean,test_0248,clipping,0.8768115942028984,0.9113924050632911,0.8571428571428571,0.8494623655913979
same_backbone_clean,test_0249,gain_drift,0.9477911646586346,0.911764705882353,0.8571428571428571,0.9014652014652016
same_backbone_clean,test_0250,jitter,0.452220726783311,0.676056338028169,0.0,0.23229813664596272
same_backbone_clean,test_0251,compound,0.49808429118773945,0.6697674418604651,0.0,0.26273249902380374
same_backbone_clean,test_0252,clean,0.9871794871794872,0.9591836734693877,1.0,1.0
same_backbone_clean,test_0253,noise,0.3772048846675713,0.6666666666666666,0.0,0.21356903965599616
same_backbone_clean,test_0254,reverb,0.4247538677918425,0.6030150753768845,0.14285714285714288,0.19947194863302248
same_backbone_clean,test_0255,clipping,0.9575757575757576,0.9291338582677166,1.0,0.9245136186770428
same_backbone_clean,test_0256,gain_drift,0.8695652173913044,0.8062015503875969,0.8333333333333334,0.8235800222958707
same_backbone_clean,test_0257,jitter,0.6577181208053691,0.7024390243902439,0.0,0.2914285714285714
same_backbone_clean,test_0258,compound,0.46797385620915033,0.6285714285714286,0.0,0.22323534260911954
same_backbone_clean,test_0259,clean,0.9885931558935361,0.9589041095890412,1.0,0.9989177489177489
same_backbone_clean,test_0260,noise,0.38492597577388965,0.6666666666666666,0.0,0.21523809523809523
same_backbone_clean,test_0261,reverb,0.35007610350076107,0.463768115942029,0.0,0.16087190402924473
same_backbone_clean,test_0262,clipping,0.9591078066914498,0.923076923076923,0.888888888888889,0.9540816326530612
same_backbone_clean,test_0263,gain_drift,0.6773333333333333,0.6902654867256637,0.6666666666666666,0.6913606939748932
same_backbone_clean,test_0264,jitter,0.3240223463687151,0.6666666666666666,0.0,0.2025800286669852
same_backbone_clean,test_0265,compound,0.21664050235478804,0.6304347826086957,0.25,0.2662066615554987
same_backbone_clean,test_0266,clean,0.9624060150375939,0.9791666666666666,0.8,0.9833159541188738
same_backbone_clean,test_0267,noise,0.4289473684210527,0.6666666666666666,0.0,0.22517348648001914
same_backbone_clean,test_0268,reverb,0.18556701030927836,0.33707865168539325,0.11111111111111112,0.09292347896862403
same_backbone_clean,test_0269,clipping,0.9644670050761421,0.8627450980392156,1.0,0.8499779086892489
same_backbone_clean,test_0270,gain_drift,0.7654320987654322,0.8000000000000002,0.8571428571428571,0.8408345481049563
same_backbone_clean,test_0271,jitter,0.4169986719787516,0.6666666666666666,0.0,0.2224352828379674
same_backbone_clean,test_0272,compound,0.5676646706586826,0.6285714285714286,0.0,0.2546528981849308
same_backbone_clean,test_0273,clean,0.9886104783599089,0.9655172413793104,1.0,1.0
same_backbone_clean,test_0274,noise,0.3616438356164383,0.6728971962616822,0.0,0.21022455805064502
same_backbone_clean,test_0275,reverb,0.31343283582089554,0.44755244755244755,0.16666666666666666,0.15922420687816582
same_backbone_clean,test_0276,clipping,0.9919999999999999,0.9696969696969697,0.8571428571428571,0.8452380952380952
same_backbone_clean,test_0277,gain_drift,0.9131513647642681,0.7474747474747475,0.9090909090909091,0.7608953258722844
same_backbone_clean,test_0278,jitter,0.5051020408163265,0.676056338028169,0.0,0.24817162359824477
same_backbone_clean,test_0279,compound,0.4827586206896552,0.6456692913385826,0.22222222222222224,0.27465501441481216
same_backbone_clean,test_0280,clean,0.9850746268656716,0.9473684210526316,1.0,0.9989495798319327
same_backbone_clean,test_0281,noise,0.5419198055893074,0.6666666666666666,0.0,0.2561904761904762
same_backbone_clean,test_0282,reverb,0.32248062015503876,0.47435897435897434,0.0,0.1484538884217857
same_backbone_clean,test_0283,clipping,0.9820359281437125,0.9600000000000001,1.0,1.0
same_backbone_clean,test_0284,gain_drift,0.9306930693069306,0.8928571428571429,0.9090909090909091,0.9022696929238985
same_backbone_clean,test_0285,jitter,0.48837209302325585,0.6703910614525139,0.0,0.24249084249084252
same_backbone_clean,test_0286,compound,0.43724696356275305,0.6382978723404256,0.16666666666666666,0.2367498110355253
same_backbone_clean,test_0287,clean,0.9747899159663865,0.9104477611940298,1.0,0.9029982363315697
same_backbone_clean,test_0288,noise,0.5548854041013269,0.6956521739130436,0.0,0.25828762222752205
same_backbone_clean,test_0289,reverb,0.0036297640653357535,0.02985074626865672,0.0,0.045227963525835864
same_backbone_clean,test_0290,clipping,0.9905956112852665,0.9600000000000001,1.0,1.0
same_backbone_clean,test_0291,gain_drift,0.7208121827411168,0.65,0.6666666666666665,0.7032141594707871
same_backbone_clean,test_0292,jitter,0.32416787264833574,0.6666666666666666,0.0,0.2025660004934616
same_backbone_clean,test_0293,compound,0.510585305105853,0.6666666666666666,0.2222222222222222,0.29713966123362096
same_backbone_clean,test_0294,clean,0.9761904761904762,0.9183673469387755,1.0,0.9583685545224007
same_backbone_clean,test_0295,noise,0.29022988505747127,0.6666666666666666,0.0,0.19567827130852342
same_backbone_clean,test_0296,reverb,0.4041916167664671,0.5413533834586466,0.0,0.18571707752868588
same_backbone_clean,test_0297,clipping,0.9737609329446064,0.8767123287671232,1.0,0.900609080841639
same_backbone_clean,test_0298,gain_drift,0.8811881188118811,0.8613138686131386,1.0,0.9290043290043289
same_backbone_clean,test_0299,jitter,0.5594237695078031,0.6666666666666666,0.0,0.2623809523809523
same_backbone_clean,test_0300,compound,0.43650793650793657,0.608695652173913,0.0,0.2213362616245153
same_backbone_clean,test_0301,clean,0.9747899159663865,0.9183673469387755,0.888888888888889,0.9968253968253968
same_backbone_clean,test_0302,noise,0.5300613496932516,0.6956521739130436,0.0,0.2544717386119723
same_backbone_clean,test_0303,reverb,0.10676156583629892,0.463768115942029,0.2222222222222222,0.20116788321167883
same_backbone_clean,test_0304,clipping,0.5560975609756097,0.8157894736842106,0.6,0.634614329602809
same_backbone_clean,test_0305,gain_drift,0.9004329004329005,0.9014084507042254,0.7499999999999999,0.892089093701997
same_backbone_clean,test_0306,jitter,0.4917197452229299,0.6857142857142856,0.0,0.24469111969111967
same_backbone_clean,test_0307,compound,0.3848396501457726,0.6666666666666666,0.0,0.2155750386797318
same_backbone_clean,test_0308,clean,0.9733570159857904,0.9459459459459458,0.8571428571428571,0.9930313588850174
same_backbone_clean,test_0309,noise,0.48607594936708864,0.6666666666666666,0.0,0.24032489249880554
same_backbone_clean,test_0310,reverb,0.07394366197183098,0.44705882352941173,0.0,0.053809738793937446
same_backbone_clean,test_0311,clipping,0.9796747967479675,0.9206349206349207,1.0,0.9399885255306941
same_backbone_clean,test_0312,gain_drift,0.9323308270676691,0.822429906542056,0.7272727272727272,0.8767951625094481
same_backbone_clean,test_0313,jitter,0.3361111111111111,0.6990291262135923,0.0,0.2048652516098259
same_backbone_clean,test_0314,compound,0.5917312661498707,0.6844919786096257,0.15384615384615383,0.3144411521834167
same_backbone_clean,test_0315,clean,0.966789667896679,0.8615384615384615,1.0,0.9016786570743406
same_backbone_clean,test_0316,noise,0.451948051948052,0.6808510638297872,0.0,0.23202301054650046
same_backbone_clean,test_0317,reverb,0.35779816513761464,0.5798816568047337,0.0,0.17891929499072354
same_backbone_clean,test_0318,clipping,0.9747899159663866,0.9210526315789473,1.0,0.9988193624557261
same_backbone_clean,test_0319,gain_drift,0.7263157894736841,0.505050505050505,0.9090909090909091,0.6418367346938776
same_backbone_clean,test_0320,jitter,0.31029619181946405,0.6923076923076924,0.0,0.19961841163844504
same_backbone_clean,test_0321,compound,0.34190620272314676,0.6101694915254237,0.0,0.18349336833379384
same_backbone_clean,test_0322,clean,0.9439655172413793,0.8507462686567164,0.923076923076923,0.8918033657164093
same_backbone_clean,test_0323,noise,0.4455958549222798,0.6703910614525139,0.0,0.23190476190476192
same_backbone_clean,test_0324,reverb,0.32608695652173914,0.5655172413793104,0.0,0.1663961038961039
same_backbone_clean,test_0325,clipping,0.8881789137380193,0.910891089108911,0.8,0.8812292358803987
same_backbone_clean,test_0326,gain_drift,0.6058091286307055,0.6296296296296297,0.5714285714285715,0.5979533941236069
same_backbone_clean,test_0327,jitter,0.5576923076923077,0.6990291262135923,0.0,0.2619047619047619
same_backbone_clean,test_0328,compound,0.4031007751937984,0.6833333333333332,0.18181818181818182,0.23916988275652892
same_backbone_clean,test_0329,clean,0.9177489177489178,0.8372093023255814,0.8571428571428571,0.8731126596980255
same_backbone_clean,test_0330,noise,0.6134259259259259,0.6666666666666666,0.0,0.2778440257572144
same_backbone_clean,test_0331,reverb,0.46068965517241384,0.5833333333333334,0.15384615384615385,0.23151900210638982
same_backbone_clean,test_0332,clipping,0.9838187702265372,0.9504950495049505,1.0,0.9240218380345768
same_backbone_clean,test_0333,gain_drift,0.8596491228070174,0.8031496062992126,0.9090909090909091,0.8447842261904761
same_backbone_clean,test_0334,jitter,0.38056680161943324,0.6666666666666666,0.0,0.21571428571428572
same_backbone_clean,test_0335,compound,0.42280945757997224,0.6666666666666666,0.0,0.22103325005778626
same_backbone_clean,test_0336,clean,0.9842696629213483,0.9411764705882353,1.0,1.0
same_backbone_clean,test_0337,noise,0.41952506596306066,0.7058823529411764,0.0,0.22442165513951823
same_backbone_clean,test_0338,reverb,0.09213051823416507,0.411764705882353,0.0,0.05384023209354998
same_backbone_clean,test_0339,clipping,0.9486725663716814,0.8695652173913043,0.9090909090909091,0.8976431542994623
same_backbone_clean,test_0340,gain_drift,0.870967741935484,0.8723404255319149,0.8,0.8666362316804795
same_backbone_clean,test_0341,jitter,0.593200468933177,0.6666666666666666,0.0,0.2719047619047619
same_backbone_clean,test_0342,compound,0.2844175491679274,0.5714285714285715,0.5,0.3056306627735199
same_backbone_clean,test_0343,clean,0.8868778280542987,0.8659793814432989,1.0,0.9061459066385175
same_backbone_clean,test_0344,noise,0.3015647226173542,0.6666666666666666,0.0,0.19789423307011247
same_backbone_clean,test_0345,reverb,0.25396825396825395,0.47058823529411764,0.0,0.13922339121984198
same_backbone_clean,test_0346,clipping,0.9291338582677166,0.8387096774193549,1.0,0.9154661367776121
same_backbone_clean,test_0347,gain_drift,0.9406593406593408,0.838095238095238,1.0,0.875
same_backbone_clean,test_0348,jitter,0.5529841656516443,0.7111111111111111,0.0,0.25757575757575757
same_backbone_clean,test_0349,compound,0.30434782608695654,0.5714285714285714,0.0,0.28342081619142195
same_backbone_clean,test_0350,clean,0.9866071428571429,0.9500000000000001,1.0,1.0
same_backbone_clean,test_0351,noise,0.5056039850560398,0.6857142857142856,0.0,0.24380952380952384
same_backbone_clean,test_0352,reverb,0.21890547263681595,0.46478873239436624,0.15384615384615385,0.116750208855472
same_backbone_clean,test_0353,clipping,0.9686609686609685,0.9147286821705427,1.0,0.9674603174603175
same_backbone_clean,test_0354,gain_drift,0.3236994219653179,0.4,0.4,0.47887679662028754
same_backbone_clean,test_0355,jitter,0.55980271270037,0.6666666666666666,0.0,0.26313205694648995
same_backbone_clean,test_0356,compound,0.5517241379310345,0.676056338028169,0.0,0.2548896807400209
same_backbone_clean,test_0357,clean,0.9875776397515528,0.9583333333333334,1.0,1.0
same_backbone_clean,test_0358,noise,0.6203703703703703,0.6666666666666666,0.0,0.2799616490891659
same_backbone_clean,test_0359,reverb,0.2158273381294964,0.37254901960784315,0.21052631578947364,0.16553924815958648
same_backbone_clean,test_0360,clipping,0.894308943089431,0.9213483146067416,0.7272727272727273,0.8796692918697404
same_backbone_clean,test_0361,gain_drift,0.7717041800643086,0.7676767676767675,0.7692307692307693,0.7052631578947369
same_backbone_clean,test_0362,jitter,0.4738853503184713,0.6666666666666666,0.0,0.2387312186978297
same_backbone_clean,test_0363,compound,0.3251798561151079,0.6666666666666666,0.0,0.20285222522744034
same_backbone_clean,test_0364,clean,0.9236947791164658,0.7741935483870968,1.0,0.8208874458874459
same_backbone_clean,test_0365,noise,0.519159456118665,0.6666666666666666,0.0,0.24874791318864778
same_backbone_clean,test_0366,reverb,0.06473594548551959,0.4313725490196078,0.28571428571428575,0.12072594155979656
same_backbone_clean,test_0367,clipping,0.8664850136239781,0.8400000000000001,0.8,0.8760790364750761
same_backbone_clean,test_0368,gain_drift,0.8603351955307262,0.7341772151898733,1.0,0.7581329561527582
same_backbone_clean,test_0369,jitter,0.30372492836676224,0.6666666666666666,0.0,0.19835907335907338
same_backbone_clean,test_0370,compound,0.321273516642547,0.6153846153846153,0.0,0.1861936647205638
same_backbone_clean,test_0371,clean,0.8472505091649695,0.8125000000000001,0.8,0.785175962815405
same_backbone_clean,test_0372,noise,0.5087281795511222,0.676056338028169,0.0,0.24892498805542282
same_backbone_clean,test_0373,reverb,0.3649025069637883,0.5164835164835165,0.0,0.20017968310434325
same_backbone_clean,test_0374,clipping,0.9571984435797666,0.9320388349514563,0.888888888888889,0.9136460554371002
same_backbone_clean,test_0375,gain_drift,0.9773299748110832,0.9508196721311476,0.9090909090909091,0.942135642135642
same_backbone_clean,test_0376,jitter,0.5218476903870162,0.6741573033707865,0.0,0.25096525096525096
same_backbone_clean,test_0377,compound,0.6603550295857988,0.6889952153110048,0.0,0.292781423523473
same_backbone_clean,test_0378,clean,0.9923664122137404,0.9722222222222222,1.0,1.0
same_backbone_clean,test_0379,noise,0.31977559607293127,0.6666666666666666,0.0,0.2015263534462199
same_backbone_clean,test_0380,reverb,0.298811544991511,0.6067415730337078,0.0,0.20549745659154847
same_backbone_clean,test_0381,clipping,0.9610389610389611,0.9150326797385621,0.8000000000000002,0.8426173347036656
same_backbone_clean,test_0382,gain_drift,0.8148148148148149,0.7804878048780487,0.8571428571428571,0.8155339805825242
same_backbone_clean,test_0383,jitter,0.5207547169811321,0.6824644549763034,0.0,0.2521865889212828
same_backbone_clean,test_0384,compound,0.4017216642754663,0.6024096385542169,0.0,0.20174797034530564
same_backbone_clean,test_0385,clean,0.9854014598540146,0.9583333333333334,1.0,1.0
same_backbone_clean,test_0386,noise,0.562874251497006,0.6666666666666666,0.0,0.2633333333333333
same_backbone_clean,test_0387,reverb,0.23263327948303716,0.5405405405405405,0.26666666666666666,0.2497123530865862
same_backbone_clean,test_0388,clipping,0.987012987012987,0.953020134228188,1.0,0.9994747899159664
same_backbone_clean,test_0389,gain_drift,0.9411764705882354,0.8769230769230769,0.9090909090909091,0.8907312925170068
same_backbone_clean,test_0390,jitter,0.633257403189066,0.6666666666666666,0.0,0.28380952380952384
same_backbone_clean,test_0391,compound,0.34862385321100914,0.6260869565217392,0.18181818181818182,0.24516771571986298
same_backbone_clean,test_0392,clean,0.8987854251012145,0.846153846153846,0.6666666666666667,0.8477494122649061
same_backbone_clean,test_0393,noise,0.30681818181818177,0.6666666666666666,0.0,0.20038350910834132
same_backbone_clean,test_0394,reverb,0.18760469011725292,0.5,0.0,0.15300822348982948
same_backbone_clean,test_0395,clipping,0.9430894308943091,0.9473684210526316,0.7499999999999999,0.9271062271062271
same_backbone_clean,test_0396,gain_drift,0.7548209366391185,0.7058823529411765,0.6153846153846153,0.6681313673794876
same_backbone_clean,test_0397,jitter,0.6013986013986015,0.6666666666666666,0.0,0.2742857142857143
same_backbone_clean,test_0398,compound,0.3880171184022824,0.6309523809523809,0.14285714285714285,0.23520408163265305
same_backbone_clean,test_0399,clean,0.9215686274509804,0.9420289855072465,0.923076923076923,0.9432647165041531
same_backbone_clean,test_0400,noise,0.5222772277227723,0.6666666666666666,0.0,0.2524527398899258
same_backbone_clean,test_0401,reverb,0.1883116883116883,0.4731182795698925,0.0,0.1096080627099664
same_backbone_clean,test_0402,clipping,0.9494949494949495,0.878048780487805,1.0,0.8937728937728938
same_backbone_clean,test_0403,gain_drift,0.8840262582056893,0.8062015503875969,0.8333333333333334,0.8412751401930635
same_backbone_clean,test_0404,jitter,0.4801026957637997,0.6666666666666666,0.0,0.23889961389961392
same_backbone_clean,test_0405,compound,0.47540983606557374,0.6093749999999999,0.14285714285714288,0.30684748509452453
same_backbone_clean,test_0406,clean,0.9600000000000001,0.8988764044943819,1.0,0.9221198156682028
same_backbone_clean,test_0407,noise,0.4450261780104712,0.6713286713286714,0.0,0.2303992303992304
same_backbone_clean,test_0408,reverb,0.18040435458786935,0.5079365079365079,0.0,0.10591533545696881
same_backbone_clean,test_0409,clipping,0.9234693877551021,0.893939393939394,1.0,0.8843537414965986
same_backbone_clean,test_0410,gain_drift,0.9731800766283525,0.893939393939394,1.0,0.8777421080791867
same_backbone_clean,test_0411,jitter,0.3475862068965517,0.6666666666666666,0.0,0.20725017886954447
same_backbone_clean,test_0412,compound,0.374455732946299,0.6623376623376622,0.3636363636363636,0.2809611944585896
same_backbone_clean,test_0413,clean,0.9843400447427293,0.944,1.0,0.9987357774968394
same_backbone_clean,test_0414,noise,0.5669856459330144,0.6666666666666666,0.0,0.2644884331027904
same_backbone_clean,test_0415,reverb,0.10193321616871706,0.2526315789473684,0.1818181818181818,0.07822229420868877
same_backbone_clean,test_0416,clipping,0.9272349272349273,0.9044585987261147,0.7499999999999999,0.8821757952192735
same_backbone_clean,test_0417,gain_drift,0.3181818181818182,0.3555555555555555,0.4,0.4134199134199134
same_backbone_clean,test_0418,jitter,0.37837837837837834,0.6713286713286714,0.0,0.21523809523809523
same_backbone_clean,test_0419,compound,0.6273062730627307,0.6666666666666666,0.4,0.3299094500368863
same_backbone_augmented,test_0000,clean,0.9592760180995474,0.9315068493150684,0.8571428571428571,0.9047619047619049
same_backbone_augmented,test_0001,noise,0.8240534521158129,0.7058823529411764,0.4444444444444445,0.4970082273747195
same_backbone_augmented,test_0002,reverb,0.9587301587301587,0.888888888888889,1.0,0.8313008130081301
same_backbone_augmented,test_0003,clipping,0.9702970297029704,0.8767123287671232,1.0,0.9495489551693803
same_backbone_augmented,test_0004,gain_drift,0.9206349206349207,0.9333333333333333,0.7499999999999999,0.9653423499577346
same_backbone_augmented,test_0005,jitter,0.8307692307692308,0.7272727272727272,0.7499999999999999,0.70277877006679
same_backbone_augmented,test_0006,compound,0.8129330254041571,0.6930693069306931,0.6153846153846154,0.7569223889371869
same_backbone_augmented,test_0007,clean,0.9881656804733727,0.9672131147540983,1.0,0.9991596638655462
same_backbone_augmented,test_0008,noise,0.7722772277227723,0.5789473684210527,0.5454545454545454,0.5612271954620568
same_backbone_augmented,test_0009,reverb,0.9297297297297298,0.8524590163934426,0.7692307692307693,0.8741312741312741
same_backbone_augmented,test_0010,clipping,0.9225806451612905,0.8865979381443299,0.8,0.9020329853663187
same_backbone_augmented,test_0011,gain_drift,0.9731958762886598,0.9491525423728815,0.9090909090909091,0.9405217957628395
same_backbone_augmented,test_0012,jitter,0.8987012987012988,0.8333333333333334,0.8333333333333333,0.8800294693965717
same_backbone_augmented,test_0013,compound,0.6666666666666667,0.7123287671232876,0.5,0.5828764292602288
same_backbone_augmented,test_0014,clean,0.959409594095941,0.8823529411764706,1.0,0.8975676601575883
same_backbone_augmented,test_0015,noise,0.850356294536817,0.7200000000000001,0.6666666666666666,0.7408155895742787
same_backbone_augmented,test_0016,reverb,0.9174311926605504,0.7636363636363636,1.0,0.7236016699673501
same_backbone_augmented,test_0017,clipping,1.0,1.0,1.0,1.0
same_backbone_augmented,test_0018,gain_drift,0.9381443298969071,0.8529411764705882,1.0,0.8946707193515705
same_backbone_augmented,test_0019,jitter,0.9494949494949495,0.7999999999999999,0.8571428571428571,0.7998972126488905
same_backbone_augmented,test_0020,compound,0.9106382978723403,0.7868852459016393,1.0,0.8402699662542182
same_backbone_augmented,test_0021,clean,0.9925925925925926,0.9894736842105264,0.888888888888889,0.9971850809289232
same_backbone_augmented,test_0022,noise,0.6301369863013698,0.5405405405405405,0.3636363636363636,0.3964397822894776
same_backbone_augmented,test_0023,reverb,0.8671328671328673,0.742857142857143,0.6666666666666665,0.6804563151866342
same_backbone_augmented,test_0024,clipping,0.9895470383275261,0.9600000000000001,1.0,1.0
same_backbone_augmented,test_0025,gain_drift,0.9611940298507463,0.888888888888889,0.888888888888889,0.8911960132890365
same_backbone_augmented,test_0026,jitter,0.9187279151943462,0.972972972972973,0.7499999999999999,0.8695238095238096
same_backbone_augmented,test_0027,compound,0.8697788697788698,0.6984126984126984,0.8333333333333334,0.698363659074822
same_backbone_augmented,test_0028,clean,0.9195402298850575,0.923076923076923,0.8,0.8960962674543502
same_backbone_augmented,test_0029,noise,0.920863309352518,0.7640449438202246,0.6666666666666666,0.6425353925353925
same_backbone_augmented,test_0030,reverb,0.8578680203045685,0.8730158730158729,0.8333333333333333,0.808581818717738
same_backbone_augmented,test_0031,clipping,0.9753086419753086,0.9473684210526316,1.0,0.9982788296041308
same_backbone_augmented,test_0032,gain_drift,0.9512195121951219,0.8849557522123894,1.0,0.9369399830938292
same_backbone_augmented,test_0033,jitter,0.8873563218390805,0.7666666666666667,0.9090909090909091,0.7447223130289491
same_backbone_augmented,test_0034,compound,0.7866666666666666,0.5689655172413793,0.7272727272727272,0.6425284422685754
same_backbone_augmented,test_0035,clean,0.9714285714285715,0.949640287769784,0.923076923076923,0.9245873648264086
same_backbone_augmented,test_0036,noise,0.8737864077669903,0.7768595041322314,0.8000000000000002,0.7524100930505491
same_backbone_augmented,test_0037,reverb,0.8421052631578947,0.7476635514018691,1.0,0.6623120671208964
same_backbone_augmented,test_0038,clipping,0.9672544080604534,0.9306930693069307,0.888888888888889,0.9908963585434174
same_backbone_augmented,test_0039,gain_drift,0.8613861386138614,0.896551724137931,0.8333333333333333,0.8275948502568182
same_backbone_augmented,test_0040,jitter,0.9306122448979592,0.7605633802816902,1.0,0.8210668113706898
same_backbone_augmented,test_0041,compound,0.5739910313901345,0.6153846153846154,0.5714285714285715,0.522407611693326
same_backbone_augmented,test_0042,clean,0.9377289377289377,0.9166666666666666,0.888888888888889,0.9438841300543428
same_backbone_augmented,test_0043,noise,0.9217391304347827,0.8064516129032259,0.9090909090909091,0.7515416170438005
same_backbone_augmented,test_0044,reverb,0.7990654205607476,0.6972477064220183,0.7142857142857143,0.6360498688075437
same_backbone_augmented,test_0045,clipping,0.918918918918919,0.8648648648648648,0.9090909090909091,0.9168593024221631
same_backbone_augmented,test_0046,gain_drift,0.9157175398633256,0.849056603773585,0.7692307692307693,0.790355635925256
same_backbone_augmented,test_0047,jitter,0.9032258064516129,0.7792207792207793,1.0,0.7821256437797792
same_backbone_augmented,test_0048,compound,0.8009478672985784,0.631578947368421,0.7142857142857143,0.6383254840397699
same_backbone_augmented,test_0049,clean,0.9858156028368794,0.9591836734693877,1.0,0.9989939637826961
same_backbone_augmented,test_0050,noise,0.7681159420289855,0.6593406593406592,0.26666666666666666,0.4765567765567766
same_backbone_augmented,test_0051,reverb,0.9203539823008849,0.8478260869565218,0.7272727272727273,0.843588850174216
same_backbone_augmented,test_0052,clipping,0.982078853046595,0.9350649350649352,1.0,0.9989939637826961
same_backbone_augmented,test_0053,gain_drift,0.9095477386934674,0.7368421052631579,0.8333333333333333,0.7310072416063199
same_backbone_augmented,test_0054,jitter,0.9509433962264151,0.8354430379746837,1.0,0.8000130284672009
same_backbone_augmented,test_0055,compound,0.6834862385321101,0.4950495049504951,0.7272727272727272,0.5923949084934328
same_backbone_augmented,test_0056,clean,0.9016393442622951,0.9137931034482758,1.0,0.9203617810760667
same_backbone_augmented,test_0057,noise,0.792079207920792,0.6871165644171779,0.8333333333333334,0.46253501400560226
same_backbone_augmented,test_0058,reverb,0.9255898366606171,0.8413793103448277,0.923076923076923,0.8557465091299677
same_backbone_augmented,test_0059,clipping,0.8931297709923663,0.9400000000000001,0.6666666666666666,0.8873239436619719
same_backbone_augmented,test_0060,gain_drift,0.9782608695652174,0.9655172413793104,0.9090909090909091,0.9925788497217068
same_backbone_augmented,test_0061,jitter,0.8896551724137931,0.7872340425531915,0.888888888888889,0.7651193200392284
same_backbone_augmented,test_0062,compound,0.8284789644012944,0.7959183673469388,0.7272727272727273,0.8013501522818293
same_backbone_augmented,test_0063,clean,0.9915966386554621,0.9600000000000001,1.0,0.9988095238095239
same_backbone_augmented,test_0064,noise,0.8057553956834532,0.6857142857142857,0.3333333333333333,0.46440335201438093
same_backbone_augmented,test_0065,reverb,0.9255079006772009,0.8099173553719008,0.8333333333333333,0.7545742133564817
same_backbone_augmented,test_0066,clipping,0.9829059829059829,0.9473684210526316,1.0,0.9987995198079231
same_backbone_augmented,test_0067,gain_drift,0.9147286821705426,0.9600000000000001,0.8571428571428571,0.9591836734693878
same_backbone_augmented,test_0068,jitter,0.87,0.596774193548387,0.6153846153846153,0.6746990261483016
same_backbone_augmented,test_0069,compound,0.6727272727272727,0.7294117647058823,0.7499999999999999,0.5396611647621613
same_backbone_augmented,test_0070,clean,0.9922480620155039,0.968421052631579,1.0,1.0
same_backbone_augmented,test_0071,noise,0.746987951807229,0.7169811320754716,0.4615384615384615,0.47064262598243184
same_backbone_augmented,test_0072,reverb,0.943089430894309,0.8055555555555556,1.0,0.8443670150987224
same_backbone_augmented,test_0073,clipping,0.9601518026565465,0.8346456692913387,1.0,0.851890756302521
same_backbone_augmented,test_0074,gain_drift,0.8666666666666667,0.8169014084507044,0.8571428571428571,0.7631257631257631
same_backbone_augmented,test_0075,jitter,0.8773006134969324,0.65,0.5454545454545454,0.7161558264924467
same_backbone_augmented,test_0076,compound,0.8302658486707567,0.7258064516129031,0.7142857142857143,0.715427461263865
same_backbone_augmented,test_0077,clean,0.9406593406593406,0.9189189189189189,0.9090909090909091,0.9211927952999381
same_backbone_augmented,test_0078,noise,0.888,0.8275862068965517,0.888888888888889,0.8758477075040542
same_backbone_augmented,test_0079,reverb,0.9621621621621621,0.86,0.8571428571428571,0.8383626177743826
same_backbone_augmented,test_0080,clipping,0.9650793650793651,0.8817204301075269,1.0,0.9249775381850853
same_backbone_augmented,test_0081,gain_drift,0.8785714285714284,0.8545454545454546,0.9090909090909091,0.8385899814471243
same_backbone_augmented,test_0082,jitter,0.9250814332247556,0.8910891089108911,0.8,0.9387125220458553
same_backbone_augmented,test_0083,compound,0.9021739130434784,0.7692307692307692,0.4,0.5484666722987244
same_backbone_augmented,test_0084,clean,0.9952606635071091,0.9787234042553191,1.0,1.0
same_backbone_augmented,test_0085,noise,0.7119565217391305,0.717948717948718,0.31578947368421056,0.525513589642891
same_backbone_augmented,test_0086,reverb,0.8767908309455588,0.7317073170731706,0.7692307692307693,0.7059863945578232
same_backbone_augmented,test_0087,clipping,0.9800796812749004,0.9285714285714286,1.0,0.9036325992847731
same_backbone_augmented,test_0088,gain_drift,0.8895705521472392,0.8235294117647058,0.888888888888889,0.7300478850758181
same_backbone_augmented,test_0089,jitter,0.8669950738916256,0.7647058823529411,0.7499999999999999,0.816960816960817
same_backbone_augmented,test_0090,compound,0.9012875536480687,0.7012987012987012,0.8571428571428571,0.6437522377372001
same_backbone_augmented,test_0091,clean,0.9154518950437317,0.8539325842696629,0.888888888888889,0.9019544986497251
same_backbone_augmented,test_0092,noise,0.9779735682819383,0.9333333333333333,1.0,0.9987577639751554
same_backbone_augmented,test_0093,reverb,0.8560311284046693,0.7482993197278911,0.5454545454545454,0.6389879149721669
same_backbone_augmented,test_0094,clipping,0.9495548961424332,0.923076923076923,0.8571428571428571,0.9806295399515739
same_backbone_augmented,test_0095,gain_drift,0.951388888888889,0.8817204301075269,1.0,0.9207555362570561
same_backbone_augmented,test_0096,jitter,0.899182561307902,0.8571428571428572,0.8,0.8369307622798493
same_backbone_augmented,test_0097,compound,0.6379310344827587,0.5252525252525252,0.5,0.6685270125987613
same_backbone_augmented,test_0098,clean,0.9794238683127573,0.9333333333333333,1.0,0.9988385598141696
same_backbone_augmented,test_0099,noise,0.8189655172413793,0.8307692307692308,0.7499999999999999,0.8293427607263377
same_backbone_augmented,test_0100,reverb,0.9223057644110275,0.7652173913043478,0.5,0.5488721804511278
same_backbone_augmented,test_0101,clipping,0.9619047619047619,0.9411764705882353,1.0,0.944517256443862
same_backbone_augmented,test_0102,gain_drift,0.9400000000000001,0.823529411764706,1.0,0.847167438403933
same_backbone_augmented,test_0103,jitter,0.7148014440433214,0.7317073170731708,0.8,0.7240831735378715
same_backbone_augmented,test_0104,compound,0.7247386759581882,0.725,0.888888888888889,0.6897306186156055
same_backbone_augmented,test_0105,clean,0.9816849816849818,0.9494949494949494,1.0,0.9989648033126295
same_backbone_augmented,test_0106,noise,0.8588957055214724,0.6163522012578615,0.6153846153846153,0.5604890968245005
same_backbone_augmented,test_0107,reverb,0.8781725888324872,0.8833333333333333,0.625,0.8428571428571427
same_backbone_augmented,test_0108,clipping,0.9856459330143541,0.9583333333333334,1.0,0.9993164730006835
same_backbone_augmented,test_0109,gain_drift,0.9626865671641791,0.8292682926829268,0.8,0.847498090145149
same_backbone_augmented,test_0110,jitter,0.8711111111111112,0.759493670886076,0.8571428571428571,0.720578231292517
same_backbone_augmented,test_0111,compound,0.8093841642228738,0.6352941176470588,0.8571428571428571,0.6432511110231963
same_backbone_augmented,test_0112,clean,0.9825581395348837,0.9523809523809523,1.0,0.9991836734693879
same_backbone_augmented,test_0113,noise,0.8068459657701711,0.7384615384615385,0.7272727272727272,0.6226204747063054
same_backbone_augmented,test_0114,reverb,0.8810020876826723,0.8148148148148148,0.6666666666666665,0.6276107992838031
same_backbone_augmented,test_0115,clipping,0.9365079365079364,0.9315068493150684,0.7499999999999999,0.9761904761904762
same_backbone_augmented,test_0116,gain_drift,0.9151785714285715,0.7628865979381444,0.888888888888889,0.7669018224573779
same_backbone_augmented,test_0117,jitter,0.8571428571428571,0.7536231884057971,0.9090909090909091,0.7403593609254254
same_backbone_augmented,test_0118,compound,0.7843137254901961,0.5405405405405405,0.5,0.5103459628522045
same_backbone_augmented,test_0119,clean,0.9700996677740864,0.9504950495049505,0.888888888888889,0.9276253547776727
same_backbone_augmented,test_0120,noise,0.8539823008849557,0.6456692913385826,0.7272727272727272,0.6032583662835763
same_backbone_augmented,test_0121,reverb,0.812664907651715,0.7111111111111111,0.75,0.5983199166967038
same_backbone_augmented,test_0122,clipping,0.9572953736654805,0.9166666666666666,0.8333333333333334,0.8607381932817473
same_backbone_augmented,test_0123,gain_drift,0.9759036144578314,0.9379310344827586,0.923076923076923,0.9518049155145929
same_backbone_augmented,test_0124,jitter,0.9405594405594406,0.8055555555555556,1.0,0.8694468849689116
same_backbone_augmented,test_0125,compound,0.8619528619528619,0.6666666666666665,0.8571428571428571,0.5618939295463409
same_backbone_augmented,test_0126,clean,0.9680851063829787,0.923076923076923,1.0,0.8988708885616102
same_backbone_augmented,test_0127,noise,0.8666666666666666,0.6976744186046512,0.5714285714285715,0.6401550167105169
same_backbone_augmented,test_0128,reverb,0.8475991649269312,0.6417910447761194,0.7272727272727272,0.5837263351088237
same_backbone_augmented,test_0129,clipping,0.8378378378378378,0.9090909090909091,0.7499999999999999,0.8854166666666667
same_backbone_augmented,test_0130,gain_drift,0.9957446808510638,0.9859154929577464,1.0,1.0
same_backbone_augmented,test_0131,jitter,0.7626459143968871,0.8311688311688312,0.6,0.7113490557513327
same_backbone_augmented,test_0132,compound,0.8301886792452831,0.638655462184874,0.7692307692307692,0.6608160866462365
same_backbone_augmented,test_0133,clean,0.9867549668874173,0.9583333333333334,1.0,1.0
same_backbone_augmented,test_0134,noise,0.896551724137931,0.7516778523489932,0.9090909090909091,0.7053483462350457
same_backbone_augmented,test_0135,reverb,0.88283378746594,0.7766990291262137,0.888888888888889,0.7455733808674986
same_backbone_augmented,test_0136,clipping,0.9226519337016574,0.8817204301075269,0.8,0.8789720769489556
same_backbone_augmented,test_0137,gain_drift,0.8690807799442897,0.8623853211009175,0.7272727272727272,0.8624844720496894
same_backbone_augmented,test_0138,jitter,0.8408163265306122,0.7625899280575541,0.8333333333333333,0.6980883836941414
same_backbone_augmented,test_0139,compound,0.8384279475982532,0.7384615384615385,0.7499999999999999,0.7527304499781564
same_backbone_augmented,test_0140,clean,0.9594272076372317,0.9291338582677166,0.8333333333333333,0.929690585911784
same_backbone_augmented,test_0141,noise,0.7889908256880734,0.6837606837606838,0.6,0.5503052343246048
same_backbone_augmented,test_0142,reverb,0.8414239482200647,0.782608695652174,0.6666666666666666,0.5996275605214152
same_backbone_augmented,test_0143,clipping,0.9800995024875622,0.9391304347826087,1.0,0.9393557422969188
same_backbone_augmented,test_0144,gain_drift,0.9503105590062112,0.8723404255319149,0.888888888888889,0.9188110026619344
same_backbone_augmented,test_0145,jitter,0.9444444444444444,0.8115942028985507,1.0,0.8457841301843317
same_backbone_augmented,test_0146,compound,0.7616279069767442,0.5925925925925926,0.4444444444444444,0.4262249402378752
same_backbone_augmented,test_0147,clean,0.9694656488549618,0.9166666666666666,1.0,0.9610141766630316
same_backbone_augmented,test_0148,noise,0.8415300546448087,0.8043478260869567,0.6,0.6555876871666345
same_backbone_augmented,test_0149,reverb,0.8644939965694683,0.7225806451612904,0.6153846153846153,0.6327278049568312
same_backbone_augmented,test_0150,clipping,0.9860627177700347,0.9459459459459458,1.0,0.9747075300708518
same_backbone_augmented,test_0151,gain_drift,0.9549549549549549,0.8764044943820225,0.888888888888889,0.8554817275747508
same_backbone_augmented,test_0152,jitter,0.9244604316546763,0.8120300751879699,0.8,0.8173283762912816
same_backbone_augmented,test_0153,compound,0.8265524625267667,0.7350427350427351,0.923076923076923,0.7536764705882353
same_backbone_augmented,test_0154,clean,0.9285714285714286,0.8648648648648648,0.8000000000000002,0.8891194732134756
same_backbone_augmented,test_0155,noise,0.7479338842975207,0.7941176470588235,0.8000000000000002,0.6318598771058124
same_backbone_augmented,test_0156,reverb,0.8951048951048951,0.8571428571428572,0.8,0.7158838878016961
same_backbone_augmented,test_0157,clipping,0.9663865546218487,0.8928571428571429,1.0,0.9381733021077283
same_backbone_augmented,test_0158,gain_drift,0.9793621013133208,0.9208633093525178,1.0,0.9507776919486955
same_backbone_augmented,test_0159,jitter,0.9070631970260224,0.8091603053435115,1.0,0.7508463850656542
same_backbone_augmented,test_0160,compound,0.9029126213592232,0.7837837837837838,0.8571428571428571,0.6936274509803921
same_backbone_augmented,test_0161,clean,0.9880668257756563,0.9600000000000001,1.0,0.9700808625336927
same_backbone_augmented,test_0162,noise,0.8347107438016529,0.7938931297709925,0.7142857142857143,0.7073870437323804
same_backbone_augmented,test_0163,reverb,0.90020366598778,0.8833333333333333,0.7692307692307693,0.9312330255296034
same_backbone_augmented,test_0164,clipping,0.9471153846153846,0.9032258064516129,0.888888888888889,0.908141090212527
same_backbone_augmented,test_0165,gain_drift,0.8838951310861423,0.9215686274509804,0.8,0.9536679536679536
same_backbone_augmented,test_0166,jitter,0.8703703703703703,0.8245614035087719,0.8333333333333333,0.8357784362048754
same_backbone_augmented,test_0167,compound,0.9078014184397163,0.7333333333333334,1.0,0.6950487217288124
same_backbone_augmented,test_0168,clean,0.923076923076923,0.9696969696969697,0.888888888888889,0.9653061224489796
same_backbone_augmented,test_0169,noise,0.9427083333333334,0.8527131782945736,0.9090909090909091,0.872005772005772
same_backbone_augmented,test_0170,reverb,0.8929503916449086,0.854368932038835,0.8,0.8531358885017422
same_backbone_augmented,test_0171,clipping,0.8225806451612904,0.8307692307692308,0.5454545454545454,0.7015166722426674
same_backbone_augmented,test_0172,gain_drift,0.9709543568464729,0.9219858156028369,0.923076923076923,0.9517807122849139
same_backbone_augmented,test_0173,jitter,0.9318600368324126,0.8085106382978724,1.0,0.8784689468842074
same_backbone_augmented,test_0174,compound,0.7163323782234958,0.5393258426966292,0.5,0.5804054393095489
same_backbone_augmented,test_0175,clean,0.957345971563981,0.9072164948453607,1.0,0.9615774611731486
same_backbone_augmented,test_0176,noise,0.7798742138364779,0.6906474820143885,0.0,0.34315169366715764
same_backbone_augmented,test_0177,reverb,0.9320987654320988,0.838235294117647,1.0,0.8175597511731966
same_backbone_augmented,test_0178,clipping,0.9633911368015413,0.9208633093525178,0.8,0.9425160066699761
same_backbone_augmented,test_0179,gain_drift,0.9344262295081968,0.8823529411764706,0.7499999999999999,0.8839477726574501
same_backbone_augmented,test_0180,jitter,0.9242424242424242,0.696969696969697,0.8,0.6038390550018456
same_backbone_augmented,test_0181,compound,0.5677083333333334,0.49122807017543857,0.4444444444444444,0.5862402712697078
same_backbone_augmented,test_0182,clean,0.9848484848484848,0.9428571428571428,1.0,1.0
same_backbone_augmented,test_0183,noise,0.9010238907849828,0.7857142857142857,0.8571428571428571,0.8710032817627755
same_backbone_augmented,test_0184,reverb,0.912,0.7666666666666666,0.6666666666666666,0.5403111739745403
same_backbone_augmented,test_0185,clipping,0.9781931464174455,0.9278350515463918,1.0,0.9625055456965395
same_backbone_augmented,test_0186,gain_drift,0.9319371727748691,0.9043478260869566,0.8333333333333333,0.8684392121845859
same_backbone_augmented,test_0187,jitter,0.7950819672131149,0.7999999999999999,0.6666666666666666,0.6878792291636329
same_backbone_augmented,test_0188,compound,0.8150943396226416,0.9113924050632911,0.6666666666666666,0.8219593569912041
same_backbone_augmented,test_0189,clean,0.9197860962566844,0.9344262295081968,0.8333333333333333,0.9151603498542273
same_backbone_augmented,test_0190,noise,0.7874720357941835,0.6444444444444445,0.7272727272727272,0.6866897635257623
same_backbone_augmented,test_0191,reverb,0.7714285714285716,0.7764705882352941,0.6666666666666666,0.6187658495350803
same_backbone_augmented,test_0192,clipping,0.8616600790513834,0.9072164948453607,0.888888888888889,0.9099602672927577
same_backbone_augmented,test_0193,gain_drift,0.8867924528301887,0.7741935483870968,0.6666666666666666,0.8349753694581281
same_backbone_augmented,test_0194,jitter,0.9368191721132897,0.8305084745762712,0.8333333333333333,0.7868926455589073
same_backbone_augmented,test_0195,compound,0.7124681933842237,0.5523809523809524,0.4,0.46011491555447886
same_backbone_augmented,test_0196,clean,0.9774011299435029,0.9298245614035088,1.0,0.9412698412698413
same_backbone_augmented,test_0197,noise,0.9428571428571428,0.8440366972477065,1.0,0.8484432234432234
same_backbone_augmented,test_0198,reverb,0.7641025641025642,0.7192982456140351,0.5,0.4732834398819769
same_backbone_augmented,test_0199,clipping,0.9922879177377892,0.975609756097561,1.0,1.0
same_backbone_augmented,test_0200,gain_drift,0.9380165289256198,0.9027777777777778,0.8571428571428571,0.9161494925839188
same_backbone_augmented,test_0201,jitter,0.8732394366197183,0.8245614035087719,0.9090909090909091,0.8419104005238458
same_backbone_augmented,test_0202,compound,0.7593220338983051,0.6181818181818182,0.7499999999999999,0.6246305418719214
same_backbone_augmented,test_0203,clean,0.9722814498933903,0.9264705882352942,1.0,0.9482142857142858
same_backbone_augmented,test_0204,noise,0.9239130434782609,0.7912087912087912,0.888888888888889,0.736182067112052
same_backbone_augmented,test_0205,reverb,0.8789808917197452,0.7816091954022987,0.8571428571428571,0.6642036124794746
same_backbone_augmented,test_0206,clipping,0.983132530120482,0.9306930693069307,1.0,0.9629251700680272
same_backbone_augmented,test_0207,gain_drift,0.9805013927576602,0.9014084507042254,1.0,0.9031701693712868
same_backbone_augmented,test_0208,jitter,0.9215291750503017,0.7391304347826088,0.923076923076923,0.7253604675201253
same_backbone_augmented,test_0209,compound,0.6422018348623854,0.3466666666666666,0.4000000000000001,0.5486648865153538
same_backbone_augmented,test_0210,clean,0.9809523809523809,0.9791666666666666,0.888888888888889,0.9919517102615695
same_backbone_augmented,test_0211,noise,0.8372093023255814,0.7457627118644068,0.6666666666666666,0.7548655343241331
same_backbone_augmented,test_0212,reverb,0.8124999999999999,0.6666666666666666,0.6666666666666666,0.5474390570339397
same_backbone_augmented,test_0213,clipping,0.8999999999999999,0.911764705882353,0.8571428571428571,0.858843537414966
same_backbone_augmented,test_0214,gain_drift,0.9435665914221218,0.7924528301886793,0.9090909090909091,0.8222115300498645
same_backbone_augmented,test_0215,jitter,0.8741418764302059,0.6095238095238096,0.8000000000000002,0.6658719839905094
same_backbone_augmented,test_0216,compound,0.8341968911917099,0.744186046511628,0.8571428571428571,0.7691661686411913
same_backbone_augmented,test_0217,clean,0.9774436090225563,0.957983193277311,0.9090909090909091,0.9428571428571428
same_backbone_augmented,test_0218,noise,0.815686274509804,0.6506024096385543,0.5454545454545454,0.6919843528157273
same_backbone_augmented,test_0219,reverb,0.8326848249027237,0.8372093023255813,0.7499999999999999,0.5577406467792261
same_backbone_augmented,test_0220,clipping,1.0,1.0,1.0,1.0
same_backbone_augmented,test_0221,gain_drift,0.9244851258581235,0.8702290076335878,0.9090909090909091,0.9114040465971796
same_backbone_augmented,test_0222,jitter,0.9339853300733496,0.7927927927927927,0.888888888888889,0.9012884429946041
same_backbone_augmented,test_0223,compound,0.8967032967032966,0.7166666666666667,1.0,0.7917937860171492
same_backbone_augmented,test_0224,clean,0.9377990430622011,0.8450704225352113,1.0,0.8939017262886103
same_backbone_augmented,test_0225,noise,0.9047619047619048,0.7714285714285715,0.6666666666666666,0.7749455655951332
same_backbone_augmented,test_0226,reverb,0.9184549356223175,0.8333333333333334,1.0,0.8719512195121951
same_backbone_augmented,test_0227,clipping,0.9436997319034852,0.9504950495049505,0.888888888888889,0.9767947788252356
same_backbone_augmented,test_0228,gain_drift,0.9014084507042254,0.9589041095890412,0.8571428571428571,0.9556650246305419
same_backbone_augmented,test_0229,jitter,0.8123620309050772,0.631578947368421,0.6666666666666665,0.7108259465402321
same_backbone_augmented,test_0230,compound,0.8703703703703703,0.7567567567567567,0.8571428571428571,0.7247910567811108
same_backbone_augmented,test_0231,clean,0.9720670391061452,0.8958333333333334,1.0,0.8888667198723065
same_backbone_augmented,test_0232,noise,0.8770053475935828,0.717948717948718,0.8,0.5859007064364208
same_backbone_augmented,test_0233,reverb,0.904,0.7692307692307693,0.9090909090909091,0.8034758428919012
same_backbone_augmented,test_0234,clipping,0.9535353535353536,0.9714285714285714,0.923076923076923,0.9543067226890757
same_backbone_augmented,test_0235,gain_drift,0.9481132075471699,0.944,0.8333333333333333,0.9794079794079794
same_backbone_augmented,test_0236,jitter,0.9350649350649352,0.9600000000000001,0.6666666666666666,0.9709639953542393
same_backbone_augmented,test_0237,compound,0.8641975308641975,0.6666666666666666,0.8333333333333334,0.5909850178603551
same_backbone_augmented,test_0238,clean,0.9803921568627451,0.9333333333333333,1.0,0.9014396456256921
same_backbone_augmented,test_0239,noise,0.883248730964467,0.8,0.9090909090909091,0.8518323458415623
same_backbone_augmented,test_0240,reverb,0.8698060941828256,0.7102803738317757,0.888888888888889,0.7443897603256484
same_backbone_augmented,test_0241,clipping,0.9310344827586208,0.8656716417910448,0.7058823529411764,0.8374959444056581
same_backbone_augmented,test_0242,gain_drift,0.9634782608695652,0.8955223880597015,1.0,0.8980051480051481
same_backbone_augmented,test_0243,jitter,0.9453551912568307,0.7560975609756098,1.0,0.778016062884484
same_backbone_augmented,test_0244,compound,0.8995983935742972,0.759493670886076,1.0,0.6816722037652271
same_backbone_augmented,test_0245,clean,0.9736842105263158,0.923076923076923,1.0,0.9230769230769231
same_backbone_augmented,test_0246,noise,0.9562982005141388,0.8571428571428572,1.0,0.8512593935274346
same_backbone_augmented,test_0247,reverb,0.8884297520661156,0.7483870967741936,0.8,0.7218108203980282
same_backbone_augmented,test_0248,clipping,0.9453124999999999,0.9473684210526316,0.7499999999999999,0.9777777777777779
same_backbone_augmented,test_0249,gain_drift,0.8813559322033898,0.923076923076923,0.8571428571428571,0.9480519480519481
same_backbone_augmented,test_0250,jitter,0.9291784702549576,0.9166666666666666,0.7272727272727273,0.9372586872586872
same_backbone_augmented,test_0251,compound,0.7577319587628865,0.5378151260504203,0.7272727272727272,0.5485364788117082
same_backbone_augmented,test_0252,clean,0.9841269841269841,0.9504950495049505,1.0,0.9982142857142857
same_backbone_augmented,test_0253,noise,0.8097165991902834,0.6031746031746033,0.5,0.5335350767005443
same_backbone_augmented,test_0254,reverb,0.9049429657794676,0.7248322147651006,1.0,0.7363438088628929
same_backbone_augmented,test_0255,clipping,0.9404517453798769,0.894308943089431,0.9090909090909091,0.8661811712636861
same_backbone_augmented,test_0256,gain_drift,0.8842105263157894,0.8656716417910448,0.7499999999999999,0.8557916455172673
same_backbone_augmented,test_0257,jitter,0.9458987783595113,0.8571428571428571,0.923076923076923,0.8487517895022832
same_backbone_augmented,test_0258,compound,0.6982248520710058,0.6,0.5,0.6185583822570123
same_backbone_augmented,test_0259,clean,0.9386281588447654,0.9722222222222222,0.7499999999999999,0.9706457925636008
same_backbone_augmented,test_0260,noise,0.689156626506024,0.6728971962616822,0.0,0.3025210084033613
same_backbone_augmented,test_0261,reverb,0.8228105906313645,0.7894736842105262,0.7692307692307693,0.7602654955584389
same_backbone_augmented,test_0262,clipping,0.9885057471264368,0.9696969696969697,1.0,1.0
same_backbone_augmented,test_0263,gain_drift,0.948936170212766,0.8854961832061069,0.923076923076923,0.9145006946115221
same_backbone_augmented,test_0264,jitter,0.8544600938967136,0.75,0.8,0.8229514464126418
same_backbone_augmented,test_0265,compound,0.6798029556650247,0.6913580246913581,0.28571428571428575,0.4003663003663004
same_backbone_augmented,test_0266,clean,0.9591078066914498,0.9896907216494846,0.888888888888889,0.979591836734694
same_backbone_augmented,test_0267,noise,0.950920245398773,0.7945205479452055,0.8571428571428571,0.8942448144902133
same_backbone_augmented,test_0268,reverb,0.9012875536480686,0.8034188034188035,0.6,0.6019607843137255
same_backbone_augmented,test_0269,clipping,0.9768637532133676,0.9072164948453607,1.0,0.9628167365280768
same_backbone_augmented,test_0270,gain_drift,0.9764309764309764,0.9292929292929293,1.0,0.998095238095238
same_backbone_augmented,test_0271,jitter,0.9163879598662208,0.7384615384615385,1.0,0.7929530473712765
same_backbone_augmented,test_0272,compound,0.718954248366013,0.47706422018348627,0.5,0.48375667324430577
same_backbone_augmented,test_0273,clean,0.9977220956719818,0.993103448275862,1.0,1.0
same_backbone_augmented,test_0274,noise,0.8248175182481753,0.6956521739130435,0.8571428571428571,0.6507682458386684
same_backbone_augmented,test_0275,reverb,0.8808864265927978,0.7868852459016393,0.8000000000000002,0.7595852534562212
same_backbone_augmented,test_0276,clipping,0.9973190348525469,0.9896907216494846,1.0,1.0
same_backbone_augmented,test_0277,gain_drift,0.9643705463182898,0.9203539823008849,0.8333333333333333,0.9129690585911784
same_backbone_augmented,test_0278,jitter,0.9312977099236641,0.8799999999999999,1.0,0.8664446664446663
same_backbone_augmented,test_0279,compound,0.6644518272425248,0.56,0.5,0.589805366591081
same_backbone_augmented,test_0280,clean,0.9849624060150376,0.9459459459459458,1.0,0.9989339019189766
same_backbone_augmented,test_0281,noise,0.7757847533632287,0.5689655172413793,0.6666666666666665,0.5154388212684177
same_backbone_augmented,test_0282,reverb,0.9120287253141832,0.8413793103448277,0.923076923076923,0.8518034722606593
same_backbone_augmented,test_0283,clipping,0.9820359281437125,0.9600000000000001,1.0,0.9983193277310924
same_backbone_augmented,test_0284,gain_drift,0.9290953545232272,0.8695652173913043,1.0,0.9008695354489747
same_backbone_augmented,test_0285,jitter,0.8793969849246233,0.7022900763358779,1.0,0.6755742169276003
same_backbone_augmented,test_0286,compound,0.7916666666666666,0.7226890756302521,0.6666666666666666,0.5890211640211639
same_backbone_augmented,test_0287,clean,0.9876033057851239,0.9577464788732395,1.0,0.999407231772377
same_backbone_augmented,test_0288,noise,0.9316770186335402,0.8269230769230769,0.888888888888889,0.8298701298701298
same_backbone_augmented,test_0289,reverb,0.928,0.831858407079646,0.8571428571428571,0.7004761904761905
same_backbone_augmented,test_0290,clipping,0.9875,0.9473684210526316,1.0,1.0
same_backbone_augmented,test_0291,gain_drift,0.775,0.8297872340425533,0.6153846153846153,0.8160372670807453
same_backbone_augmented,test_0292,jitter,0.8241206030150753,0.7384615384615385,0.7499999999999999,0.7382125263898663
same_backbone_augmented,test_0293,compound,0.770949720670391,0.6614173228346456,0.9090909090909091,0.6697000443329265
same_backbone_augmented,test_0294,clean,0.9851632047477744,0.9494949494949494,1.0,0.961764705882353
same_backbone_augmented,test_0295,noise,0.8487394957983194,0.8275862068965517,0.7499999999999999,0.8474104970455335
same_backbone_augmented,test_0296,reverb,0.8101761252446184,0.7777777777777778,0.8000000000000002,0.6170729830393695
same_backbone_augmented,test_0297,clipping,0.9734513274336283,0.8695652173913043,1.0,0.8529209929585869
same_backbone_augmented,test_0298,gain_drift,0.9680365296803652,0.9014084507042254,1.0,0.9491282417887923
same_backbone_augmented,test_0299,jitter,0.9029702970297031,0.9115646258503401,0.8571428571428571,0.9611344537815126
same_backbone_augmented,test_0300,compound,0.8676923076923078,0.6578947368421053,0.75,0.7840645005700254
same_backbone_augmented,test_0301,clean,0.9505494505494507,0.9361702127659574,0.7272727272727273,0.9816653934300993
same_backbone_augmented,test_0302,noise,0.7304785894206548,0.5945945945945946,0.3636363636363636,0.4862024613405829
same_backbone_augmented,test_0303,reverb,0.9072847682119205,0.782608695652174,1.0,0.6761904761904762
same_backbone_augmented,test_0304,clipping,0.577319587628866,0.8695652173913043,0.7499999999999999,0.680324253623519
same_backbone_augmented,test_0305,gain_drift,0.9647058823529411,0.8860759493670887,1.0,0.9469283896764812
same_backbone_augmented,test_0306,jitter,0.9254498714652956,0.802721088435374,1.0,0.8454583906101301
same_backbone_augmented,test_0307,compound,0.9457364341085271,0.8253968253968254,0.8571428571428571,0.8470933828076685
same_backbone_augmented,test_0308,clean,0.9683098591549295,0.9659863945578231,0.923076923076923,0.987279843444227
same_backbone_augmented,test_0309,noise,0.7338935574229692,0.7415730337078651,0.8,0.660349025974026
same_backbone_augmented,test_0310,reverb,0.873134328358209,0.8787878787878789,0.8571428571428571,0.8490975690975692
same_backbone_augmented,test_0311,clipping,0.9876543209876543,0.9500000000000001,1.0,1.0
same_backbone_augmented,test_0312,gain_drift,0.983372921615202,0.9421487603305784,1.0,0.999322951929587
same_backbone_augmented,test_0313,jitter,0.7279151943462897,0.8219178082191781,0.6666666666666666,0.6507353477050446
same_backbone_augmented,test_0314,compound,0.7835990888382689,0.7076923076923076,0.8333333333333334,0.6198788210936549
same_backbone_augmented,test_0315,clean,0.959409594095941,0.8307692307692308,1.0,0.9006509078451524
same_backbone_augmented,test_0316,noise,0.9156626506024097,0.8260869565217391,1.0,0.8369395772276611
same_backbone_augmented,test_0317,reverb,0.8192090395480225,0.6976744186046512,0.6666666666666666,0.7237654320987655
same_backbone_augmented,test_0318,clipping,0.975,0.923076923076923,1.0,0.9500580720092915
same_backbone_augmented,test_0319,gain_drift,0.9039301310043668,0.8253968253968254,0.7058823529411764,0.7428462210572302
same_backbone_augmented,test_0320,jitter,0.883495145631068,0.8115942028985507,1.0,0.8331980519480521
same_backbone_augmented,test_0321,compound,0.7099236641221374,0.5316455696202531,0.46153846153846156,0.5371099004573581
same_backbone_augmented,test_0322,clean,0.9391304347826088,0.8549618320610687,0.923076923076923,0.8898073411347748
same_backbone_augmented,test_0323,noise,0.7166666666666666,0.6779661016949152,0.1111111111111111,0.3448979591836735
same_backbone_augmented,test_0324,reverb,0.7659574468085107,0.6956521739130435,0.4444444444444445,0.4962337662337663
same_backbone_augmented,test_0325,clipping,0.9297658862876255,0.9292929292929293,0.8,0.9353526220614828
same_backbone_augmented,test_0326,gain_drift,0.8853503184713376,0.9714285714285714,0.6666666666666666,0.9438480594549958
same_backbone_augmented,test_0327,jitter,0.8297872340425533,0.7479674796747967,0.7142857142857143,0.7644957983193278
same_backbone_augmented,test_0328,compound,0.7572815533980582,0.6382978723404256,0.28571428571428575,0.4337894544791096
same_backbone_augmented,test_0329,clean,0.9177489177489178,0.8470588235294119,0.75,0.8704671570525229
same_backbone_augmented,test_0330,noise,0.8273092369477912,0.6861313868613138,0.7142857142857143,0.617027019731692
same_backbone_augmented,test_0331,reverb,0.8560157790927021,0.7407407407407408,0.5333333333333333,0.6145525160418778
same_backbone_augmented,test_0332,clipping,0.9801324503311258,0.9361702127659574,1.0,0.9633458646616541
same_backbone_augmented,test_0333,gain_drift,0.9825242718446603,0.9387755102040817,1.0,0.9739841882699025
same_backbone_augmented,test_0334,jitter,0.951388888888889,0.9072164948453607,0.8,0.9535957240038871
same_backbone_augmented,test_0335,compound,0.4215246636771301,0.41509433962264153,0.28571428571428575,0.368259750773412
same_backbone_augmented,test_0336,clean,0.9773755656108596,0.9586776859504132,0.9090909090909091,0.942216527866752
same_backbone_augmented,test_0337,noise,0.9719626168224299,0.9090909090909091,0.8571428571428571,0.8434744268077602
same_backbone_augmented,test_0338,reverb,0.8134328358208954,0.8,0.8571428571428571,0.6361185983827493
same_backbone_augmented,test_0339,clipping,0.9691470054446462,0.8849557522123894,1.0,0.8811387900355871
same_backbone_augmented,test_0340,gain_drift,0.896,0.8913043478260869,1.0,0.9061651713825627
same_backbone_augmented,test_0341,jitter,0.935672514619883,0.8823529411764706,0.8571428571428571,0.8820976125323953
same_backbone_augmented,test_0342,compound,0.8859060402684563,0.7777777777777778,0.7499999999999999,0.7693510790284982
same_backbone_augmented,test_0343,clean,0.9707112970711297,0.9320388349514563,1.0,0.9596399535423925
same_backbone_augmented,test_0344,noise,0.9545454545454546,0.8974358974358975,0.8571428571428571,0.9912280701754386
same_backbone_augmented,test_0345,reverb,0.7891156462585034,0.5416666666666666,0.4444444444444445,0.5381438289601556
same_backbone_augmented,test_0346,clipping,0.9365079365079364,0.8666666666666666,1.0,0.917027417027417
same_backbone_augmented,test_0347,gain_drift,0.978813559322034,0.9203539823008849,1.0,0.9398809523809524
same_backbone_augmented,test_0348,jitter,0.9802197802197802,0.9072164948453607,1.0,0.9993734335839599
same_backbone_augmented,test_0349,compound,0.8995633187772927,0.7199999999999999,1.0,0.7345101885147651
same_backbone_augmented,test_0350,clean,0.9730941704035874,0.8983050847457628,1.0,0.939662621805479
same_backbone_augmented,test_0351,noise,0.9181818181818182,0.736842105263158,0.8,0.5871006630500302
same_backbone_augmented,test_0352,reverb,0.8629441624365483,0.8550724637681159,0.9090909090909091,0.7728379244074313
same_backbone_augmented,test_0353,clipping,0.9798270893371758,0.944,1.0,1.0
same_backbone_augmented,test_0354,gain_drift,0.8031496062992125,0.8787878787878789,0.8571428571428571,0.8220850188063303
same_backbone_augmented,test_0355,jitter,0.8841607565011821,0.7938931297709924,1.0,0.8358200796187562
same_backbone_augmented,test_0356,compound,0.953781512605042,0.8307692307692308,1.0,0.8524074564890892
same_backbone_augmented,test_0357,clean,0.9847094801223241,0.9504950495049505,1.0,0.9617039586919105
same_backbone_augmented,test_0358,noise,0.7839643652561247,0.7679999999999999,0.8,0.7005255883172927
same_backbone_augmented,test_0359,reverb,0.9445506692160611,0.8057553956834533,0.8000000000000002,0.7403361344537815
same_backbone_augmented,test_0360,clipping,0.888268156424581,0.8433734939759037,0.888888888888889,0.8115153788447111
same_backbone_augmented,test_0361,gain_drift,0.9736842105263158,0.9166666666666666,0.9090909090909091,0.9421052631578947
same_backbone_augmented,test_0362,jitter,0.9333333333333332,0.7967479674796747,0.9090909090909091,0.8465486553044157
same_backbone_augmented,test_0363,compound,0.7767857142857142,0.6329113924050633,0.8571428571428571,0.5460697197539303
same_backbone_augmented,test_0364,clean,0.9381237524950099,0.816,1.0,0.8463203463203463
same_backbone_augmented,test_0365,noise,0.8080808080808081,0.6386554621848739,0.4,0.42076620121732905
same_backbone_augmented,test_0366,reverb,0.8324873096446701,0.6829268292682927,0.6666666666666666,0.6607768648584974
same_backbone_augmented,test_0367,clipping,0.8802228412256268,0.8723404255319149,0.888888888888889,0.8811844512875441
same_backbone_augmented,test_0368,gain_drift,0.9700000000000001,0.8936170212765957,1.0,0.9236066463789235
same_backbone_augmented,test_0369,jitter,0.9537037037037037,0.8684210526315789,1.0,0.996103896103896
same_backbone_augmented,test_0370,compound,0.7473309608540926,0.6428571428571429,0.8571428571428571,0.6203190365212861
same_backbone_augmented,test_0371,clean,0.855397148676171,0.8615384615384615,0.8,0.7846328969834946
same_backbone_augmented,test_0372,noise,0.9275362318840579,0.8079470198675496,0.8333333333333334,0.8081032412965187
same_backbone_augmented,test_0373,reverb,0.8096280087527352,0.6776859504132232,0.7692307692307692,0.6442105555093324
same_backbone_augmented,test_0374,clipping,0.9571984435797666,0.9504950495049505,0.888888888888889,0.9861407249466951
same_backbone_augmented,test_0375,gain_drift,0.9800995024875622,0.9354838709677419,1.0,0.9985925404644617
same_backbone_augmented,test_0376,jitter,0.9514563106796117,0.864406779661017,1.0,0.9352777375593035
same_backbone_augmented,test_0377,compound,0.5421994884910485,0.30434782608695654,0.3636363636363636,0.3886603028308097
same_backbone_augmented,test_0378,clean,1.0,1.0,1.0,1.0
same_backbone_augmented,test_0379,noise,0.884297520661157,0.7160493827160493,1.0,0.6273300438596492
same_backbone_augmented,test_0380,reverb,0.8534201954397393,0.7865168539325842,0.6666666666666666,0.677687074829932
same_backbone_augmented,test_0381,clipping,0.9828571428571428,0.9387755102040817,1.0,0.9280240831964969
same_backbone_augmented,test_0382,gain_drift,0.9801980198019802,0.9090909090909091,1.0,0.8914701803051318
same_backbone_augmented,test_0383,jitter,0.935251798561151,0.816326530612245,1.0,0.8448683821354628
same_backbone_augmented,test_0384,compound,0.8179419525065963,0.7155963302752293,0.7272727272727272,0.7221174279506221
same_backbone_augmented,test_0385,clean,0.9854014598540146,0.9583333333333334,1.0,1.0
same_backbone_augmented,test_0386,noise,0.7889908256880733,0.6417910447761195,0.7692307692307692,0.6386411408005565
same_backbone_augmented,test_0387,reverb,0.900369003690037,0.7961165048543689,0.75,0.6606655755591927
same_backbone_augmented,test_0388,clipping,0.9888475836431226,0.9594594594594595,1.0,0.9751361799332278
same_backbone_augmented,test_0389,gain_drift,0.946135831381733,0.893939393939394,0.9090909090909091,0.9151785714285714
same_backbone_augmented,test_0390,jitter,0.940959409594096,0.7999999999999999,1.0,0.8710252577159052
same_backbone_augmented,test_0391,compound,0.943620178041543,0.8155339805825242,1.0,0.7391321856438136
same_backbone_augmented,test_0392,clean,0.9300411522633745,0.8656716417910448,0.9090909090909091,0.9129464285714286
same_backbone_augmented,test_0393,noise,0.8223350253807107,0.7826086956521738,0.888888888888889,0.7146721360204505
same_backbone_augmented,test_0394,reverb,0.8476821192052981,0.75,0.8571428571428571,0.6996471184139453
same_backbone_augmented,test_0395,clipping,0.9957081545064378,0.9863013698630138,1.0,1.0
same_backbone_augmented,test_0396,gain_drift,0.9162790697674419,0.9090909090909091,0.8,0.8285893672890577
same_backbone_augmented,test_0397,jitter,0.9157509157509157,0.8827586206896552,0.8,0.8962716869693613
same_backbone_augmented,test_0398,compound,0.8620689655172414,0.7378640776699028,0.7692307692307693,0.7325619148293567
same_backbone_augmented,test_0399,clean,0.929440389294404,0.9714285714285714,0.8571428571428571,0.9423890923890924
same_backbone_augmented,test_0400,noise,0.6776859504132231,0.509433962264151,0.5714285714285715,0.5114029148701137
same_backbone_augmented,test_0401,reverb,0.8989547038327526,0.7792207792207793,0.8571428571428571,0.7768872048965315
same_backbone_augmented,test_0402,clipping,0.9791666666666666,0.9473684210526316,1.0,0.9480077745383868
same_backbone_augmented,test_0403,gain_drift,0.8903225806451613,0.8382352941176471,0.8333333333333334,0.840503954885919
same_backbone_augmented,test_0404,jitter,0.900523560209424,0.7674418604651162,0.6153846153846153,0.824720377661554
same_backbone_augmented,test_0405,compound,0.9283819628647215,0.8210526315789474,1.0,0.8763027435074081
same_backbone_augmented,test_0406,clean,0.9602649006622516,0.8764044943820225,1.0,0.923963133640553
same_backbone_augmented,test_0407,noise,0.8784530386740331,0.8988764044943819,0.888888888888889,0.8750700280112046
same_backbone_augmented,test_0408,reverb,0.9511400651465798,0.8648648648648648,1.0,0.7741792369121561
same_backbone_augmented,test_0409,clipping,0.9424083769633509,0.943089430894309,0.9090909090909091,0.9757142857142858
same_backbone_augmented,test_0410,gain_drift,0.9849624060150376,0.943661971830986,1.0,0.9756554307116104
same_backbone_augmented,test_0411,jitter,0.9482071713147411,0.8648648648648649,0.7499999999999999,0.9036190476190477
same_backbone_augmented,test_0412,compound,0.9492537313432836,0.894308943089431,0.9090909090909091,0.8788708297690333
same_backbone_augmented,test_0413,clean,0.9863636363636363,0.9491525423728815,1.0,0.9707821590174531
same_backbone_augmented,test_0414,noise,0.743119266055046,0.6165413533834587,0.5555555555555556,0.5383457371244408
same_backbone_augmented,test_0415,reverb,0.9137254901960785,0.8099173553719008,0.9090909090909091,0.8261950602343362
same_backbone_augmented,test_0416,clipping,0.9571106094808127,0.9583333333333334,0.923076923076923,0.9467418546365913
same_backbone_augmented,test_0417,gain_drift,0.9178743961352657,0.8484848484848485,1.0,0.8890034364261169
same_backbone_augmented,test_0418,jitter,0.8714285714285714,0.845360824742268,0.6666666666666666,0.7489795918367347
same_backbone_augmented,test_0419,compound,0.691358024691358,0.524271844660194,0.5454545454545454,0.6531882868089764
same_backbone_aug_edge,test_0000,clean,0.9777777777777777,0.9315068493150684,1.0,1.0
same_backbone_aug_edge,test_0001,noise,0.8764568764568764,0.7826086956521741,0.888888888888889,0.7710084033613446
same_backbone_aug_edge,test_0002,reverb,0.937888198757764,0.8347826086956522,0.8,0.6798245614035088
same_backbone_aug_edge,test_0003,clipping,0.9664429530201342,0.8529411764705882,1.0,0.9009776095868812
same_backbone_aug_edge,test_0004,gain_drift,0.9504950495049506,0.918918918918919,0.7499999999999999,0.9827115559599636
same_backbone_aug_edge,test_0005,jitter,0.8693009118541033,0.7246376811594203,0.7499999999999999,0.7626076845832673
same_backbone_aug_edge,test_0006,compound,0.7935779816513762,0.6857142857142857,0.5714285714285714,0.6854820101832054
same_backbone_aug_edge,test_0007,clean,0.9880952380952381,0.9666666666666667,1.0,1.0
same_backbone_aug_edge,test_0008,noise,0.7438423645320197,0.5486725663716815,0.5454545454545454,0.47033291192583226
same_backbone_aug_edge,test_0009,reverb,0.9528795811518325,0.8636363636363635,1.0,0.8769652901632597
same_backbone_aug_edge,test_0010,clipping,0.9285714285714285,0.8865979381443299,0.888888888888889,0.905284749034749
same_backbone_aug_edge,test_0011,gain_drift,0.9404255319148936,0.912280701754386,0.8333333333333333,0.8501401831588283
same_backbone_aug_edge,test_0012,jitter,0.927461139896373,0.8292682926829269,0.8333333333333333,0.865397132418409
same_backbone_aug_edge,test_0013,compound,0.6436781609195402,0.5405405405405405,0.5,0.46508985616718596
same_backbone_aug_edge,test_0014,clean,0.9708029197080292,0.8823529411764706,1.0,0.9006509078451524
same_backbone_aug_edge,test_0015,noise,0.9330143540669856,0.817391304347826,0.9090909090909091,0.8114832535885167
same_backbone_aug_edge,test_0016,reverb,0.8563218390804598,0.7368421052631579,0.8,0.6594619573243643
same_backbone_aug_edge,test_0017,clipping,1.0,1.0,1.0,1.0
same_backbone_aug_edge,test_0018,gain_drift,0.9333333333333333,0.8955223880597015,0.8571428571428571,0.8857393483709274
same_backbone_aug_edge,test_0019,jitter,0.9038461538461537,0.7999999999999999,0.7499999999999999,0.8702519670527247
same_backbone_aug_edge,test_0020,compound,0.8983050847457626,0.7419354838709676,0.8,0.8333350533018236
same_backbone_aug_edge,test_0021,clean,0.9567307692307693,0.9574468085106383,0.888888888888889,0.9813084112149533
same_backbone_aug_edge,test_0022,noise,0.6685236768802229,0.6206896551724138,0.5,0.42122362714779776
same_backbone_aug_edge,test_0023,reverb,0.80625,0.7522935779816513,0.6666666666666665,0.6468158999868944
same_backbone_aug_edge,test_0024,clipping,0.969283276450512,0.972972972972973,0.8571428571428571,0.9867549668874173
same_backbone_aug_edge,test_0025,gain_drift,0.9221183800623053,0.8333333333333333,1.0,0.9144518272425249
same_backbone_aug_edge,test_0026,jitter,0.8919860627177701,0.8421052631578948,0.7499999999999999,0.7229437229437228
same_backbone_aug_edge,test_0027,compound,0.8598574821852731,0.6962962962962964,0.7142857142857143,0.6618782817616399
same_backbone_aug_edge,test_0028,clean,0.8847583643122676,0.923076923076923,0.8,0.8782057370820668
same_backbone_aug_edge,test_0029,noise,0.9407407407407407,0.8250000000000001,0.6666666666666666,0.7030612244897959
same_backbone_aug_edge,test_0030,reverb,0.8500000000000001,0.859375,0.8333333333333333,0.7777721314232748
same_backbone_aug_edge,test_0031,clipping,0.9693251533742331,0.9350649350649352,1.0,0.9982993197278912
same_backbone_aug_edge,test_0032,gain_drift,0.9044585987261146,0.8648648648648648,0.9090909090909091,0.8436179205409974
same_backbone_aug_edge,test_0033,jitter,0.8981481481481481,0.793103448275862,0.9090909090909091,0.7507150228512457
same_backbone_aug_edge,test_0034,compound,0.8017429193899781,0.6,0.9090909090909091,0.6531356387248201
same_backbone_aug_edge,test_0035,clean,0.9525773195876288,0.9285714285714286,0.8571428571428571,0.9228799089356858
same_backbone_aug_edge,test_0036,noise,0.8925081433224756,0.8000000000000002,1.0,0.8360195152736143
same_backbone_aug_edge,test_0037,reverb,0.8413284132841328,0.752136752136752,0.888888888888889,0.6558419978160756
same_backbone_aug_edge,test_0038,clipping,0.9593908629441624,0.8979591836734694,0.888888888888889,0.953565812683437
same_backbone_aug_edge,test_0039,gain_drift,0.8663366336633663,0.9137931034482758,0.9090909090909091,0.8846320933065307
same_backbone_aug_edge,test_0040,jitter,0.9277108433734941,0.7862068965517242,0.923076923076923,0.8162573972678502
same_backbone_aug_edge,test_0041,compound,0.463235294117647,0.5588235294117648,0.5714285714285715,0.3454081632653061
same_backbone_aug_edge,test_0042,clean,0.937269372693727,0.9052631578947369,0.888888888888889,0.908880687657666
same_backbone_aug_edge,test_0043,noise,0.8893528183716075,0.8429752066115703,0.7692307692307693,0.8145410656931393
same_backbone_aug_edge,test_0044,reverb,0.8482142857142858,0.8188976377952756,0.5714285714285714,0.7878908310917756
same_backbone_aug_edge,test_0045,clipping,0.9330783938814532,0.9137931034482758,0.9090909090909091,0.9188366194946874
same_backbone_aug_edge,test_0046,gain_drift,0.8779342723004695,0.7216494845360825,0.7499999999999999,0.7990355635925255
same_backbone_aug_edge,test_0047,jitter,0.8829787234042552,0.7341772151898734,1.0,0.6337805542518355
same_backbone_aug_edge,test_0048,compound,0.7500000000000001,0.611111111111111,0.7692307692307692,0.5997051452159811
same_backbone_aug_edge,test_0049,clean,0.9928571428571429,0.9791666666666666,1.0,1.0
same_backbone_aug_edge,test_0050,noise,0.6559485530546624,0.7228915662650603,0.26666666666666666,0.5474071303914235
same_backbone_aug_edge,test_0051,reverb,0.9427792915531334,0.8363636363636364,0.888888888888889,0.806547619047619
same_backbone_aug_edge,test_0052,clipping,0.9784172661870503,0.9210526315789473,1.0,0.9493414387031408
same_backbone_aug_edge,test_0053,gain_drift,0.8247978436657682,0.6881720430107527,0.6666666666666665,0.7624753127057274
same_backbone_aug_edge,test_0054,jitter,0.9446494464944649,0.8433734939759036,0.8571428571428571,0.7448021462105968
same_backbone_aug_edge,test_0055,compound,0.6135265700483092,0.39999999999999997,0.5,0.546700011431757
same_backbone_aug_edge,test_0056,clean,0.9041095890410958,0.9217391304347826,1.0,0.9212121212121211
same_backbone_aug_edge,test_0057,noise,0.8210526315789474,0.7651006711409396,0.8571428571428571,0.6215079365079365
same_backbone_aug_edge,test_0058,reverb,0.9293286219081273,0.8625,0.9090909090909091,0.8733333333333333
same_backbone_aug_edge,test_0059,clipping,0.8814814814814814,0.9400000000000001,0.75,0.7957142857142857
same_backbone_aug_edge,test_0060,gain_drift,0.9826086956521739,0.9661016949152542,0.9090909090909091,0.9950525664811379
same_backbone_aug_edge,test_0061,jitter,0.8205128205128205,0.7843137254901961,0.7272727272727273,0.6885338345864662
same_backbone_aug_edge,test_0062,compound,0.8269230769230771,0.7850467289719627,0.6,0.6636139623944501
same_backbone_aug_edge,test_0063,clean,0.9957805907172996,0.9795918367346939,1.0,1.0
same_backbone_aug_edge,test_0064,noise,0.8324873096446701,0.6929133858267716,0.4444444444444445,0.5802280234652055
same_backbone_aug_edge,test_0065,reverb,0.9417040358744395,0.8333333333333334,0.9090909090909091,0.7916963567406045
same_backbone_aug_edge,test_0066,clipping,0.961038961038961,0.9014084507042254,0.8571428571428571,0.9462126079817235
same_backbone_aug_edge,test_0067,gain_drift,0.8916876574307304,0.9863013698630138,0.8571428571428571,0.9454545454545454
same_backbone_aug_edge,test_0068,jitter,0.8656716417910448,0.5937499999999999,0.8333333333333334,0.7009757068896854
same_backbone_aug_edge,test_0069,compound,0.6948356807511737,0.6888888888888889,0.5714285714285715,0.47787284193858914
same_backbone_aug_edge,test_0070,clean,0.9846938775510204,0.9690721649484536,0.888888888888889,0.9956709956709957
same_backbone_aug_edge,test_0071,noise,0.6737967914438503,0.7499999999999999,0.15384615384615385,0.4416282642089094
same_backbone_aug_edge,test_0072,reverb,0.9125475285171102,0.8461538461538461,0.8571428571428571,0.8275510204081632
same_backbone_aug_edge,test_0073,clipping,0.9776119402985075,0.911764705882353,1.0,0.9269957983193278
same_backbone_aug_edge,test_0074,gain_drift,0.874074074074074,0.8253968253968254,0.8571428571428571,0.8296485260770975
same_backbone_aug_edge,test_0075,jitter,0.8304093567251462,0.7058823529411764,0.6153846153846153,0.7020128604165954
same_backbone_aug_edge,test_0076,compound,0.8083333333333333,0.7258064516129031,0.8333333333333334,0.6818208351056464
same_backbone_aug_edge,test_0077,clean,0.9475982532751093,0.9380530973451328,0.9090909090909091,0.9214623669980814
same_backbone_aug_edge,test_0078,noise,0.8784313725490196,0.7640449438202247,0.75,0.7834133653461385
same_backbone_aug_edge,test_0079,reverb,0.9677419354838709,0.8823529411764706,0.8571428571428571,0.83843537414966
same_backbone_aug_edge,test_0080,clipping,0.9650793650793651,0.8817204301075269,1.0,0.9240617872693344
same_backbone_aug_edge,test_0081,gain_drift,0.8736462093862816,0.8623853211009175,1.0,0.9205936920222635
same_backbone_aug_edge,test_0082,jitter,0.8719512195121951,0.8761904761904762,0.8,0.8770491803278688
same_backbone_aug_edge,test_0083,compound,0.8541666666666666,0.7692307692307692,0.3333333333333333,0.5231809752372641
same_backbone_aug_edge,test_0084,clean,0.9904761904761905,0.9565217391304348,1.0,1.0
same_backbone_aug_edge,test_0085,noise,0.5524193548387097,0.7058823529411764,0.25,0.4042976522085157
same_backbone_aug_edge,test_0086,reverb,0.8936170212765957,0.7659574468085106,0.9090909090909091,0.6767996750939181
same_backbone_aug_edge,test_0087,clipping,0.982178217821782,0.9370629370629372,0.888888888888889,0.8399092970521541
same_backbone_aug_edge,test_0088,gain_drift,0.8624999999999998,0.7710843373493975,1.0,0.7577813248204309
same_backbone_aug_edge,test_0089,jitter,0.8262910798122066,0.75,0.7499999999999999,0.745727956254272
same_backbone_aug_edge,test_0090,compound,0.873469387755102,0.7073170731707318,0.8571428571428571,0.6701773517763875
same_backbone_aug_edge,test_0091,clean,0.9461077844311377,0.8478260869565218,1.0,0.9210116292776932
same_backbone_aug_edge,test_0092,noise,0.9739130434782608,0.923076923076923,1.0,0.9975786924939467
same_backbone_aug_edge,test_0093,reverb,0.8955223880597015,0.7950310559006211,0.5333333333333333,0.5616917566155294
same_backbone_aug_edge,test_0094,clipping,0.955223880597015,0.9473684210526316,0.8571428571428571,0.9812244897959184
same_backbone_aug_edge,test_0095,gain_drift,0.9761092150170648,0.9263157894736843,1.0,1.0
same_backbone_aug_edge,test_0096,jitter,0.907103825136612,0.8695652173913043,0.888888888888889,0.8402675355856628
same_backbone_aug_edge,test_0097,compound,0.7027027027027026,0.6605504587155964,0.7499999999999999,0.49367447171052925
same_backbone_aug_edge,test_0098,clean,0.9754098360655739,0.9210526315789473,1.0,0.9500768049155147
same_backbone_aug_edge,test_0099,noise,0.7936507936507935,0.8493150684931507,0.5454545454545454,0.8180758017492711
same_backbone_aug_edge,test_0100,reverb,0.9226932668329176,0.735042735042735,0.5714285714285715,0.5841232227488151
same_backbone_aug_edge,test_0101,clipping,0.9544364508393285,0.9253731343283582,1.0,0.9438619484491043
same_backbone_aug_edge,test_0102,gain_drift,0.934010152284264,0.7999999999999999,1.0,0.84702933805101
same_backbone_aug_edge,test_0103,jitter,0.702127659574468,0.7816091954022988,0.8,0.7205483747720212
same_backbone_aug_edge,test_0104,compound,0.6968641114982579,0.6233766233766235,0.6666666666666665,0.6318477639812142
same_backbone_aug_edge,test_0105,clean,0.9548872180451129,0.9494949494949494,0.888888888888889,0.9253968253968254
same_backbone_aug_edge,test_0106,noise,0.831496062992126,0.6357615894039735,0.6666666666666667,0.5916489724101893
same_backbone_aug_edge,test_0107,reverb,0.8235294117647057,0.8333333333333334,0.7692307692307693,0.7887089618456077
same_backbone_aug_edge,test_0108,clipping,0.9199999999999999,0.9655172413793104,0.8571428571428571,0.9632483698873741
same_backbone_aug_edge,test_0109,gain_drift,0.9737827715355806,0.8372093023255814,1.0,0.9264705882352942
same_backbone_aug_edge,test_0110,jitter,0.8672566371681415,0.7499999999999999,1.0,0.7173216393995615
same_backbone_aug_edge,test_0111,compound,0.8203592814371257,0.6419753086419753,0.8571428571428571,0.6378674948240166
same_backbone_aug_edge,test_0112,clean,0.9825581395348837,0.9523809523809523,1.0,0.9991836734693879
same_backbone_aug_edge,test_0113,noise,0.7872340425531914,0.6923076923076923,0.6666666666666666,0.6895741960543138
same_backbone_aug_edge,test_0114,reverb,0.8459958932238194,0.7681159420289855,0.8000000000000002,0.5767981608387512
same_backbone_aug_edge,test_0115,clipping,0.9076923076923077,0.9714285714285714,0.6,0.9551020408163265
same_backbone_aug_edge,test_0116,gain_drift,0.8723897911832947,0.6666666666666666,0.7499999999999999,0.7229864785420341
same_backbone_aug_edge,test_0117,jitter,0.8402366863905325,0.7412587412587414,0.9090909090909091,0.6508962011771
same_backbone_aug_edge,test_0118,compound,0.7086247086247086,0.4615384615384615,0.25,0.3770817933472602
same_backbone_aug_edge,test_0119,clean,0.9664429530201343,0.9600000000000001,0.888888888888889,0.9266666666666666
same_backbone_aug_edge,test_0120,noise,0.8629213483146068,0.6666666666666666,0.6666666666666665,0.6300383614984455
same_backbone_aug_edge,test_0121,reverb,0.8116710875331565,0.7067669172932332,0.6666666666666666,0.5537414965986395
same_backbone_aug_edge,test_0122,clipping,0.9590017825311942,0.9230769230769231,0.8333333333333334,0.886013986013986
same_backbone_aug_edge,test_0123,gain_drift,0.9860279441117764,0.9517241379310345,1.0,0.9994308480364257
same_backbone_aug_edge,test_0124,jitter,0.9393414211438474,0.8085106382978724,0.923076923076923,0.8670772230460811
same_backbone_aug_edge,test_0125,compound,0.903225806451613,0.7777777777777777,1.0,0.79372338863603
same_backbone_aug_edge,test_0126,clean,0.9578947368421054,0.9,0.8,0.6594516594516595
same_backbone_aug_edge,test_0127,noise,0.9019607843137255,0.7499999999999999,0.7499999999999999,0.633723999577658
same_backbone_aug_edge,test_0128,reverb,0.8565737051792829,0.7162162162162162,0.888888888888889,0.5720342212698565
same_backbone_aug_edge,test_0129,clipping,0.7833333333333334,0.923076923076923,0.7499999999999999,0.8604044357469016
same_backbone_aug_edge,test_0130,gain_drift,0.9915254237288136,0.9722222222222222,1.0,1.0
same_backbone_aug_edge,test_0131,jitter,0.7615384615384616,0.8354430379746837,0.6,0.6628550154238911
same_backbone_aug_edge,test_0132,compound,0.7999999999999999,0.6615384615384615,0.6,0.6266744096012389
same_backbone_aug_edge,test_0133,clean,0.98,0.9361702127659574,1.0,0.9633396404919584
same_backbone_aug_edge,test_0134,noise,0.9090909090909091,0.8194444444444444,0.7692307692307692,0.7037952790549845
same_backbone_aug_edge,test_0135,reverb,0.8978494623655914,0.7636363636363636,0.888888888888889,0.6430555555555556
same_backbone_aug_edge,test_0136,clipping,0.9402173913043478,0.8979591836734694,0.888888888888889,0.9217264807847408
same_backbone_aug_edge,test_0137,gain_drift,0.9016393442622951,0.9189189189189189,0.8333333333333333,0.8737600170958435
same_backbone_aug_edge,test_0138,jitter,0.8450704225352113,0.7999999999999999,0.8333333333333333,0.7461642396731308
same_backbone_aug_edge,test_0139,compound,0.8968609865470852,0.7887323943661971,0.8571428571428571,0.7741486744383895
same_backbone_aug_edge,test_0140,clean,0.9327146171693735,0.944,0.9090909090909091,0.9719276356830943
same_backbone_aug_edge,test_0141,noise,0.7660550458715595,0.6206896551724137,0.6,0.5646040367590005
same_backbone_aug_edge,test_0142,reverb,0.8306709265175719,0.7422680412371134,0.4,0.501951600312256
same_backbone_aug_edge,test_0143,clipping,0.9776674937965261,0.9310344827586207,1.0,0.9393557422969188
same_backbone_aug_edge,test_0144,gain_drift,0.968944099378882,0.8958333333333334,1.0,0.9259094942324756
same_backbone_aug_edge,test_0145,jitter,0.937007874015748,0.7714285714285715,1.0,0.7744295634920635
same_backbone_aug_edge,test_0146,compound,0.7714285714285714,0.6944444444444444,0.8571428571428571,0.6193793930431734
same_backbone_aug_edge,test_0147,clean,0.9808429118773947,0.9473684210526315,1.0,0.962096300645919
same_backbone_aug_edge,test_0148,noise,0.8870967741935484,0.8799999999999999,0.6666666666666665,0.6814143567874911
same_backbone_aug_edge,test_0149,reverb,0.8914858096828047,0.7116564417177913,0.7272727272727272,0.6281258982466226
same_backbone_aug_edge,test_0150,clipping,0.9742710120068611,0.9594594594594595,0.8571428571428571,0.9899328859060403
same_backbone_aug_edge,test_0151,gain_drift,0.9153605015673981,0.8333333333333333,1.0,0.877906976744186
same_backbone_aug_edge,test_0152,jitter,0.9156193895870736,0.7716535433070867,0.7142857142857143,0.807421126345275
same_backbone_aug_edge,test_0153,compound,0.799154334038055,0.6666666666666666,0.9090909090909091,0.7271891592457879
same_backbone_aug_edge,test_0154,clean,0.9241706161137442,0.8727272727272728,0.8000000000000002,0.885118619698059
same_backbone_aug_edge,test_0155,noise,0.7695473251028806,0.803030303030303,0.7272727272727272,0.7386227195896719
same_backbone_aug_edge,test_0156,reverb,0.847926267281106,0.6909090909090909,0.6,0.48465136054421765
same_backbone_aug_edge,test_0157,clipping,0.9523809523809523,0.8771929824561403,0.9090909090909091,0.9321960157957141
same_backbone_aug_edge,test_0158,gain_drift,0.9735849056603774,0.8970588235294118,1.0,0.9258998134142346
same_backbone_aug_edge,test_0159,jitter,0.8352490421455938,0.7384615384615385,0.8333333333333333,0.7069666767341186
same_backbone_aug_edge,test_0160,compound,0.8425925925925927,0.7160493827160493,0.8571428571428571,0.6160990712074303
same_backbone_aug_edge,test_0161,clean,0.9903846153846154,0.9672131147540983,1.0,1.0
same_backbone_aug_edge,test_0162,noise,0.8246628131021195,0.838235294117647,0.7692307692307693,0.7285714285714285
same_backbone_aug_edge,test_0163,reverb,0.9451476793248944,0.9105691056910569,0.7692307692307693,0.8933797909407666
same_backbone_aug_edge,test_0164,clipping,0.9577464788732394,0.9591836734693877,0.888888888888889,0.9806076276664513
same_backbone_aug_edge,test_0165,gain_drift,0.9365079365079365,0.9690721649484536,0.7272727272727273,0.9720730397422127
same_backbone_aug_edge,test_0166,jitter,0.8699551569506727,0.8833333333333333,0.9090909090909091,0.8889575446383244
same_backbone_aug_edge,test_0167,compound,0.9136690647482015,0.7294117647058824,1.0,0.7704914996851736
same_backbone_aug_edge,test_0168,clean,0.9375,0.9896907216494846,0.888888888888889,0.9684873949579832
same_backbone_aug_edge,test_0169,noise,0.8969072164948454,0.7878787878787877,0.8333333333333333,0.6866435491475414
same_backbone_aug_edge,test_0170,reverb,0.900763358778626,0.8785046728971962,0.888888888888889,0.887375415282392
same_backbone_aug_edge,test_0171,clipping,0.753731343283582,0.8656716417910448,0.7499999999999999,0.7985574198239817
same_backbone_aug_edge,test_0172,gain_drift,0.9938398357289527,0.979020979020979,1.0,1.0
same_backbone_aug_edge,test_0173,jitter,0.9360146252285192,0.8247422680412372,1.0,0.8422243887518878
same_backbone_aug_edge,test_0174,compound,0.7008547008547009,0.5,0.4444444444444445,0.5055891596987487
same_backbone_aug_edge,test_0175,clean,0.9671361502347416,0.9292929292929293,1.0,0.9986772486772486
same_backbone_aug_edge,test_0176,noise,0.6408268733850129,0.7499999999999999,0.26666666666666666,0.5016295491580662
same_backbone_aug_edge,test_0177,reverb,0.9207317073170731,0.8142857142857143,1.0,0.75325954833344
same_backbone_aug_edge,test_0178,clipping,0.943609022556391,0.9285714285714286,0.8571428571428571,0.9304184753174738
same_backbone_aug_edge,test_0179,gain_drift,0.9011857707509882,0.8955223880597015,0.8571428571428571,0.9137128535624777
same_backbone_aug_edge,test_0180,jitter,0.923076923076923,0.6984126984126984,1.0,0.7941164021164021
same_backbone_aug_edge,test_0181,compound,0.5954198473282443,0.5,0.4444444444444444,0.49533512464546947
same_backbone_aug_edge,test_0182,clean,0.9849624060150376,0.9444444444444444,1.0,1.0
same_backbone_aug_edge,test_0183,noise,0.9225806451612903,0.8484848484848485,0.888888888888889,0.8094603597601598
same_backbone_aug_edge,test_0184,reverb,0.9023746701846965,0.7603305785123967,0.6666666666666666,0.536754507628294
same_backbone_aug_edge,test_0185,clipping,0.9575757575757576,0.9199999999999999,0.75,0.8334733893557423
same_backbone_aug_edge,test_0186,gain_drift,0.9109947643979057,0.8596491228070176,0.7692307692307693,0.8346081092195081
same_backbone_aug_edge,test_0187,jitter,0.7951807228915664,0.7999999999999999,0.6666666666666666,0.6847937340073644
same_backbone_aug_edge,test_0188,compound,0.8244274809160306,0.8674698795180723,0.8571428571428571,0.7820037105751391
same_backbone_aug_edge,test_0189,clean,0.9114583333333334,0.9268292682926829,0.9090909090909091,0.9646324549237171
same_backbone_aug_edge,test_0190,noise,0.8290598290598291,0.7766990291262136,0.7272727272727272,0.7611072231550414
same_backbone_aug_edge,test_0191,reverb,0.7236842105263158,0.7865168539325842,0.7499999999999999,0.5980754996299037
same_backbone_aug_edge,test_0192,clipping,0.8740157480314961,0.9387755102040817,0.888888888888889,0.9473150962512664
same_backbone_aug_edge,test_0193,gain_drift,0.8468468468468469,0.8253968253968254,0.8571428571428571,0.8529448213898442
same_backbone_aug_edge,test_0194,jitter,0.9263157894736841,0.832,0.7692307692307693,0.8334042855115652
same_backbone_aug_edge,test_0195,compound,0.7260579064587973,0.603448275862069,0.6,0.49543235842692174
same_backbone_aug_edge,test_0196,clean,0.9688385269121813,0.9026548672566371,1.0,0.911904761904762
same_backbone_aug_edge,test_0197,noise,0.9441340782122905,0.8347826086956521,1.0,0.8785964035964036
same_backbone_aug_edge,test_0198,reverb,0.7568922305764412,0.7000000000000001,0.75,0.5081607853855644
same_backbone_aug_edge,test_0199,clipping,0.9674185463659148,0.975609756097561,0.7692307692307693,0.986130374479889
same_backbone_aug_edge,test_0200,gain_drift,0.9730848861283643,0.9142857142857143,1.0,0.9744340359094458
same_backbone_aug_edge,test_0201,jitter,0.923076923076923,0.8205128205128205,0.9090909090909091,0.8411464585834334
same_backbone_aug_edge,test_0202,compound,0.7516778523489932,0.47457627118644075,0.5,0.5058172458172459
same_backbone_aug_edge,test_0203,clean,0.9766454352441615,0.9420289855072465,1.0,0.9482142857142858
same_backbone_aug_edge,test_0204,noise,0.8956043956043955,0.7659574468085107,1.0,0.7285906675716923
same_backbone_aug_edge,test_0205,reverb,0.8433734939759037,0.7912087912087912,0.8571428571428571,0.6473214285714286
same_backbone_aug_edge,test_0206,clipping,0.9806763285024155,0.9199999999999999,1.0,0.9258373205741626
same_backbone_aug_edge,test_0207,gain_drift,0.9802816901408451,0.8955223880597015,1.0,0.9039682539682541
same_backbone_aug_edge,test_0208,jitter,0.924,0.8108108108108109,0.923076923076923,0.7934666401485623
same_backbone_aug_edge,test_0209,compound,0.5398773006134969,0.32876712328767127,0.25,0.5282038716000981
same_backbone_aug_edge,test_0210,clean,0.9645390070921985,0.9574468085106383,0.888888888888889,0.9854497354497355
same_backbone_aug_edge,test_0211,noise,0.8695652173913044,0.8064516129032258,0.7499999999999999,0.864430745833814
same_backbone_aug_edge,test_0212,reverb,0.7854545454545455,0.6486486486486486,0.5714285714285715,0.5388558726126208
same_backbone_aug_edge,test_0213,clipping,0.8970099667774086,0.8985507246376813,0.8571428571428571,0.8591097308488613
same_backbone_aug_edge,test_0214,gain_drift,0.9506726457399104,0.8468468468468469,0.9090909090909091,0.8234817115251898
same_backbone_aug_edge,test_0215,jitter,0.8997772828507795,0.7027027027027027,1.0,0.7154212468748761
same_backbone_aug_edge,test_0216,compound,0.8388746803069054,0.8045977011494253,0.75,0.8501570108769853
same_backbone_aug_edge,test_0217,clean,0.9850746268656716,0.9752066115702478,0.9090909090909091,0.9428571428571428
same_backbone_aug_edge,test_0218,noise,0.8601398601398602,0.7368421052631579,0.888888888888889,0.8456253367951795
same_backbone_aug_edge,test_0219,reverb,0.8394160583941604,0.782608695652174,0.6666666666666666,0.5525606469002695
same_backbone_aug_edge,test_0220,clipping,0.9383378016085792,1.0,0.888888888888889,0.9668109668109669
same_backbone_aug_edge,test_0221,gain_drift,0.9206349206349206,0.8787878787878789,0.8333333333333334,0.9072831674763006
same_backbone_aug_edge,test_0222,jitter,0.9343065693430656,0.7964601769911505,0.888888888888889,0.9013100880162491
same_backbone_aug_edge,test_0223,compound,0.9023861171366595,0.7258064516129031,0.923076923076923,0.7482970045647299
same_backbone_aug_edge,test_0224,clean,0.9423076923076923,0.8571428571428571,1.0,0.8952750911685429
same_backbone_aug_edge,test_0225,noise,0.9267241379310346,0.7941176470588235,0.8333333333333334,0.8359075513050407
same_backbone_aug_edge,test_0226,reverb,0.8943089430894309,0.7933884297520661,0.8571428571428571,0.6081932773109244
same_backbone_aug_edge,test_0227,clipping,0.9436997319034852,0.9504950495049505,0.8,0.9767947788252356
same_backbone_aug_edge,test_0228,gain_drift,0.9004739336492891,0.9444444444444444,0.8571428571428571,0.9573934837092732
same_backbone_aug_edge,test_0229,jitter,0.8,0.625,0.6666666666666665,0.7094051110180143
same_backbone_aug_edge,test_0230,compound,0.6826923076923077,0.6551724137931034,0.6666666666666666,0.6911050213802508
same_backbone_aug_edge,test_0231,clean,0.9775280898876404,0.9148936170212766,1.0,0.9253700722785089
same_backbone_aug_edge,test_0232,noise,0.883977900552486,0.7397260273972601,1.0,0.7397697540554683
same_backbone_aug_edge,test_0233,reverb,0.9343629343629344,0.8527131782945737,1.0,0.8678538664478596
same_backbone_aug_edge,test_0234,clipping,0.9575757575757576,0.9787234042553191,0.923076923076923,0.9554271708683474
same_backbone_aug_edge,test_0235,gain_drift,0.9688249400479616,0.9836065573770492,0.9090909090909091,0.9853820598006645
same_backbone_aug_edge,test_0236,jitter,0.864,0.923076923076923,0.8571428571428571,0.892018779342723
same_backbone_aug_edge,test_0237,compound,0.8341463414634147,0.6818181818181818,0.8333333333333334,0.656230886850153
same_backbone_aug_edge,test_0238,clean,0.9655172413793104,0.9863013698630138,0.8571428571428571,0.9830687830687831
same_backbone_aug_edge,test_0239,noise,0.8179419525065963,0.765625,0.7692307692307692,0.8135152268792822
same_backbone_aug_edge,test_0240,reverb,0.8556149732620322,0.6949152542372882,0.8000000000000002,0.6720415168355672
same_backbone_aug_edge,test_0241,clipping,0.9409780775716694,0.9051094890510949,0.8,0.9059906470328069
same_backbone_aug_edge,test_0242,gain_drift,0.950530035335689,0.8854961832061069,0.8571428571428571,0.8027670527670528
same_backbone_aug_edge,test_0243,jitter,0.948509485094851,0.7764705882352941,1.0,0.8129268702482463
same_backbone_aug_edge,test_0244,compound,0.8705882352941177,0.7317073170731708,0.6666666666666666,0.6408730158730159
same_backbone_aug_edge,test_0245,clean,0.9801324503311257,0.9411764705882353,1.0,0.9990723562152134
same_backbone_aug_edge,test_0246,noise,0.9538461538461539,0.85,1.0,0.8798534798534797
same_backbone_aug_edge,test_0247,reverb,0.8488372093023256,0.7607361963190185,0.8,0.6773619875045556
same_backbone_aug_edge,test_0248,clipping,0.8791208791208792,0.9333333333333333,0.8571428571428571,0.9464285714285714
same_backbone_aug_edge,test_0249,gain_drift,0.8996539792387543,0.9863013698630138,0.8571428571428571,0.949685534591195
same_backbone_aug_edge,test_0250,jitter,0.8870523415977961,0.8631578947368421,0.888888888888889,0.8472004186289901
same_backbone_aug_edge,test_0251,compound,0.7794871794871796,0.5528455284552845,0.6,0.5589650197608379
same_backbone_aug_edge,test_0252,clean,0.9779179810725552,0.9320388349514563,1.0,0.958994708994709
same_backbone_aug_edge,test_0253,noise,0.7603305785123967,0.5757575757575758,0.6666666666666666,0.5360976128944278
same_backbone_aug_edge,test_0254,reverb,0.9051094890510948,0.7784431137724551,0.8333333333333334,0.741910554234498
same_backbone_aug_edge,test_0255,clipping,0.9554655870445343,0.9206349206349207,1.0,0.9244419642857142
same_backbone_aug_edge,test_0256,gain_drift,0.8560885608856088,0.7716535433070867,0.923076923076923,0.8139456904997668
same_backbone_aug_edge,test_0257,jitter,0.9528795811518325,0.9090909090909091,0.923076923076923,0.9450661985224197
same_backbone_aug_edge,test_0258,compound,0.6943620178041544,0.537313432835821,0.5,0.5828440965427266
same_backbone_aug_edge,test_0259,clean,0.9885931558935361,0.9589041095890412,1.0,1.0
same_backbone_aug_edge,test_0260,noise,0.5153153153153154,0.6728971962616822,0.0,0.2951918631530282
same_backbone_aug_edge,test_0261,reverb,0.8282828282828283,0.8135593220338982,0.7272727272727272,0.6558667702575576
same_backbone_aug_edge,test_0262,clipping,0.9847328244274809,0.9600000000000001,1.0,1.0
same_backbone_aug_edge,test_0263,gain_drift,0.9193899782135077,0.8346456692913387,0.923076923076923,0.8827688447941613
same_backbone_aug_edge,test_0264,jitter,0.8625592417061612,0.7741935483870968,0.8,0.8229191075008462
same_backbone_aug_edge,test_0265,compound,0.673076923076923,0.7000000000000001,0.5714285714285715,0.493040293040293
same_backbone_aug_edge,test_0266,clean,0.9735849056603774,0.9795918367346939,0.888888888888889,0.9894957983193278
same_backbone_aug_edge,test_0267,noise,0.9570552147239264,0.8219178082191781,1.0,0.848378615249781
same_backbone_aug_edge,test_0268,reverb,0.8289738430583502,0.7413793103448276,0.6666666666666665,0.4991454043586745
same_backbone_aug_edge,test_0269,clipping,0.9767441860465116,0.9052631578947369,1.0,0.9278350515463918
same_backbone_aug_edge,test_0270,gain_drift,0.976271186440678,0.9278350515463918,1.0,0.9623486460221153
same_backbone_aug_edge,test_0271,jitter,0.9385113268608415,0.7887323943661971,1.0,0.8451642641635937
same_backbone_aug_edge,test_0272,compound,0.7004405286343611,0.48648648648648646,0.6,0.47653143459355096
same_backbone_aug_edge,test_0273,clean,0.9954337899543378,0.9861111111111112,1.0,1.0
same_backbone_aug_edge,test_0274,noise,0.8848920863309353,0.8157894736842106,0.7499999999999999,0.6778746367787464
same_backbone_aug_edge,test_0275,reverb,0.8773841961852861,0.8,0.8000000000000002,0.7863359387597492
same_backbone_aug_edge,test_0276,clipping,0.9919999999999999,0.9696969696969697,0.8571428571428571,0.8452380952380952
same_backbone_aug_edge,test_0277,gain_drift,0.9343065693430657,0.8928571428571429,0.8333333333333333,0.8505595786701777
same_backbone_aug_edge,test_0278,jitter,0.9191919191919192,0.8571428571428571,1.0,0.8391053391053391
same_backbone_aug_edge,test_0279,compound,0.6233766233766234,0.5405405405405406,0.5,0.48825085589791467
same_backbone_aug_edge,test_0280,clean,0.9848484848484849,0.9444444444444444,1.0,1.0
same_backbone_aug_edge,test_0281,noise,0.7576374745417515,0.5806451612903225,0.38095238095238093,0.4798325795748994
same_backbone_aug_edge,test_0282,reverb,0.9302325581395349,0.8918918918918918,0.8571428571428571,0.9036203522504892
same_backbone_aug_edge,test_0283,clipping,0.9761904761904763,0.9473684210526316,1.0,0.9983388704318937
same_backbone_aug_edge,test_0284,gain_drift,0.9257425742574257,0.8849557522123894,1.0,0.9288384512683578
same_backbone_aug_edge,test_0285,jitter,0.8888888888888888,0.7286821705426356,0.9090909090909091,0.7652962634329094
same_backbone_aug_edge,test_0286,compound,0.7706855791962175,0.6728971962616823,0.7272727272727272,0.6119105129974695
same_backbone_aug_edge,test_0287,clean,0.9834024896265561,0.9428571428571428,1.0,0.9994022713687986
same_backbone_aug_edge,test_0288,noise,0.9634408602150538,0.8659793814432989,0.8,0.9212633804678207
same_backbone_aug_edge,test_0289,reverb,0.8762886597938144,0.8431372549019608,0.888888888888889,0.8043920666858293
same_backbone_aug_edge,test_0290,clipping,0.9905956112852665,0.9600000000000001,1.0,1.0
same_backbone_aug_edge,test_0291,gain_drift,0.7677725118483414,0.744186046511628,0.8,0.7643374741200829
same_backbone_aug_edge,test_0292,jitter,0.8530805687203793,0.7142857142857144,0.8571428571428571,0.6356550195835909
same_backbone_aug_edge,test_0293,compound,0.7277777777777777,0.5891472868217055,0.6,0.5849876182357
same_backbone_aug_edge,test_0294,clean,0.9792284866468843,0.9292929292929293,1.0,0.9600840336134454
same_backbone_aug_edge,test_0295,noise,0.9439252336448598,0.9,0.8571428571428571,0.9860935524652339
same_backbone_aug_edge,test_0296,reverb,0.8046874999999999,0.768,0.7272727272727272,0.6460217663707819
same_backbone_aug_edge,test_0297,clipping,0.9671641791044776,0.8307692307692308,1.0,0.8044756199441693
same_backbone_aug_edge,test_0298,gain_drift,0.9702517162471396,0.9078014184397163,1.0,0.9504329004329005
same_backbone_aug_edge,test_0299,jitter,0.8804554079696394,0.9220779220779222,0.8571428571428571,0.923712342079689
same_backbone_aug_edge,test_0300,compound,0.8421052631578947,0.5974025974025974,0.6666666666666665,0.6242584419963613
same_backbone_aug_edge,test_0301,clean,0.947945205479452,0.9361702127659574,0.8,0.9802431610942249
same_backbone_aug_edge,test_0302,noise,0.7704918032786886,0.6666666666666667,0.6666666666666666,0.8045502645502646
same_backbone_aug_edge,test_0303,reverb,0.9042904290429044,0.7578947368421053,1.0,0.6288009179575444
same_backbone_aug_edge,test_0304,clipping,0.5729166666666666,0.8823529411764706,0.7499999999999999,0.7268072429362752
same_backbone_aug_edge,test_0305,gain_drift,0.9880478087649402,0.9600000000000001,1.0,1.0
same_backbone_aug_edge,test_0306,jitter,0.9156010230179027,0.778523489932886,1.0,0.8174229340032448
same_backbone_aug_edge,test_0307,compound,0.9358490566037736,0.7671232876712328,1.0,0.7966181687986199
same_backbone_aug_edge,test_0308,clean,0.9649122807017544,0.9659863945578231,0.923076923076923,0.9854227405247814
same_backbone_aug_edge,test_0309,noise,0.7710144927536232,0.7741935483870969,0.888888888888889,0.755295868347339
same_backbone_aug_edge,test_0310,reverb,0.8698884758364314,0.8615384615384615,0.8571428571428571,0.8486031746031746
same_backbone_aug_edge,test_0311,clipping,0.9876033057851239,0.9491525423728815,1.0,1.0
same_backbone_aug_edge,test_0312,gain_drift,0.9881796690307328,0.9593495934959351,1.0,0.9694164989939639
same_backbone_aug_edge,test_0313,jitter,0.7578125,0.823529411764706,0.5,0.7677204949932223
same_backbone_aug_edge,test_0314,compound,0.7459954233409611,0.6307692307692307,0.7692307692307692,0.6135408009357589
same_backbone_aug_edge,test_0315,clean,0.9477611940298507,0.7741935483870968,1.0,0.8023295649194929
same_backbone_aug_edge,test_0316,noise,0.9134328358208955,0.8333333333333334,1.0,0.80214739568991
same_backbone_aug_edge,test_0317,reverb,0.8617021276595744,0.7142857142857144,0.8333333333333334,0.6340644409937888
same_backbone_aug_edge,test_0318,clipping,0.975,0.923076923076923,1.0,0.997677119628339
same_backbone_aug_edge,test_0319,gain_drift,0.9,0.8130081300813009,0.923076923076923,0.8352380952380952
same_backbone_aug_edge,test_0320,jitter,0.8530805687203792,0.746268656716418,0.7499999999999999,0.7672967296729672
same_backbone_aug_edge,test_0321,compound,0.5630252100840336,0.45333333333333337,0.3333333333333333,0.467726274907126
same_backbone_aug_edge,test_0322,clean,0.9217758985200846,0.8484848484848485,0.923076923076923,0.8789573977858497
same_backbone_aug_edge,test_0323,noise,0.5946902654867257,0.6706586826347305,0.16666666666666666,0.4883678662304617
same_backbone_aug_edge,test_0324,reverb,0.7664041994750657,0.6837606837606838,0.6666666666666665,0.5033378207158695
same_backbone_aug_edge,test_0325,clipping,0.9271523178807947,0.9494949494949494,0.888888888888889,0.9680567879325643
same_backbone_aug_edge,test_0326,gain_drift,0.8990228013029316,0.9428571428571428,0.7499999999999999,0.9535283993115318
same_backbone_aug_edge,test_0327,jitter,0.8627450980392156,0.7874015748031497,0.7499999999999999,0.8353370514239419
same_backbone_aug_edge,test_0328,compound,0.7739938080495355,0.625,0.22222222222222224,0.36491222269977186
same_backbone_aug_edge,test_0329,clean,0.9177489177489178,0.8372093023255814,0.8571428571428571,0.8731126596980255
same_backbone_aug_edge,test_0330,noise,0.8808080808080807,0.746268656716418,1.0,0.7847728426891676
same_backbone_aug_edge,test_0331,reverb,0.8648648648648649,0.7368421052631577,0.7499999999999999,0.6251549808527811
same_backbone_aug_edge,test_0332,clipping,0.9967213114754099,0.9896907216494846,1.0,1.0
same_backbone_aug_edge,test_0333,gain_drift,0.9723320158102766,0.9444444444444444,0.923076923076923,0.9506800595238094
same_backbone_aug_edge,test_0334,jitter,0.9163636363636364,0.7826086956521738,0.75,0.8805932344357241
same_backbone_aug_edge,test_0335,compound,0.4300341296928328,0.4482758620689656,0.36363636363636365,0.35071421839869676
same_backbone_aug_edge,test_0336,clean,0.9910313901345291,0.9666666666666667,1.0,1.0
same_backbone_aug_edge,test_0337,noise,0.9753086419753086,0.9215686274509804,0.8571428571428571,0.8426406926406926
same_backbone_aug_edge,test_0338,reverb,0.8074074074074075,0.8,0.8571428571428571,0.6335403726708074
same_backbone_aug_edge,test_0339,clipping,0.9618874773139745,0.8648648648648648,0.9090909090909091,0.8785139995104407
same_backbone_aug_edge,test_0340,gain_drift,0.900398406374502,0.8791208791208791,1.0,0.9082922824302135
same_backbone_aug_edge,test_0341,jitter,0.8961748633879781,0.8496732026143791,0.8571428571428571,0.8172394585438064
same_backbone_aug_edge,test_0342,compound,0.86084142394822,0.7631578947368423,0.8571428571428571,0.705858398629483
same_backbone_aug_edge,test_0343,clean,0.9745762711864409,0.9400000000000001,1.0,0.9976190476190476
same_backbone_aug_edge,test_0344,noise,0.9680365296803652,0.9113924050632911,1.0,0.8971765697429415
same_backbone_aug_edge,test_0345,reverb,0.7974683544303799,0.577319587628866,0.6666666666666665,0.5413252367726465
same_backbone_aug_edge,test_0346,clipping,0.9371727748691099,0.8478260869565218,1.0,0.9176940209548905
same_backbone_aug_edge,test_0347,gain_drift,0.9789029535864978,0.912280701754386,1.0,0.9398656898656899
same_backbone_aug_edge,test_0348,jitter,0.9780701754385964,0.8979591836734694,1.0,0.9987523393636931
same_backbone_aug_edge,test_0349,compound,0.9170305676855894,0.7397260273972601,1.0,0.7920780211398061
same_backbone_aug_edge,test_0350,clean,0.9820627802690582,0.9322033898305084,1.0,0.9415816326530612
same_backbone_aug_edge,test_0351,noise,0.9598108747044917,0.8275862068965517,0.7499999999999999,0.7945887445887445
same_backbone_aug_edge,test_0352,reverb,0.8507462686567165,0.8108108108108109,0.9090909090909091,0.6567717996289425
same_backbone_aug_edge,test_0353,clipping,0.9770114942528735,0.9365079365079364,1.0,0.9991928974979822
same_backbone_aug_edge,test_0354,gain_drift,0.8461538461538461,0.8571428571428571,0.8571428571428571,0.8385941689576758
same_backbone_aug_edge,test_0355,jitter,0.8496420047732697,0.7555555555555556,0.923076923076923,0.7321841722209452
same_backbone_aug_edge,test_0356,compound,0.9541666666666667,0.835820895522388,1.0,0.8768211235862127
same_backbone_aug_edge,test_0357,clean,0.9845201238390092,0.9484536082474228,1.0,1.0
same_backbone_aug_edge,test_0358,noise,0.8812877263581489,0.8201438848920863,0.8571428571428571,0.7882809905556435
same_backbone_aug_edge,test_0359,reverb,0.9380863039399625,0.802721088435374,0.8000000000000002,0.6348530901722391
same_backbone_aug_edge,test_0360,clipping,0.8138297872340425,0.8292682926829268,0.8,0.7774086378737541
same_backbone_aug_edge,test_0361,gain_drift,0.9814323607427056,0.9401709401709402,1.0,0.9699127497889108
same_backbone_aug_edge,test_0362,jitter,0.9457364341085271,0.8444444444444444,1.0,0.7850746268656715
same_backbone_aug_edge,test_0363,compound,0.7577092511013216,0.6666666666666666,0.6666666666666666,0.5859893095570785
same_backbone_aug_edge,test_0364,clean,0.936,0.8064516129032258,1.0,0.8463203463203463
same_backbone_aug_edge,test_0365,noise,0.8292682926829269,0.6942148760330579,0.6666666666666665,0.5953973078593139
same_backbone_aug_edge,test_0366,reverb,0.916256157635468,0.8085106382978724,0.8,0.8296404275996113
same_backbone_aug_edge,test_0367,clipping,0.8888888888888888,0.9052631578947369,0.888888888888889,0.917998667998668
same_backbone_aug_edge,test_0368,gain_drift,0.9746192893401014,0.9090909090909091,1.0,0.9243281471004243
same_backbone_aug_edge,test_0369,jitter,0.9589041095890412,0.8860759493670887,1.0,0.8959123472397809
same_backbone_aug_edge,test_0370,compound,0.7364864864864864,0.676923076923077,0.5714285714285715,0.5854695271194267
same_backbone_aug_edge,test_0371,clean,0.86,0.8507462686567164,0.8571428571428571,0.7852548497918823
same_backbone_aug_edge,test_0372,noise,0.961352657004831,0.8933333333333334,1.0,0.9251500600240096
same_backbone_aug_edge,test_0373,reverb,0.8347457627118645,0.7401574803149606,0.923076923076923,0.7865946378551422
same_backbone_aug_edge,test_0374,clipping,0.9609375000000001,0.9696969696969697,0.888888888888889,0.9849624060150376
same_backbone_aug_edge,test_0375,gain_drift,0.9850746268656716,0.9516129032258064,1.0,0.9992962702322308
same_backbone_aug_edge,test_0376,jitter,0.9343065693430658,0.8571428571428572,0.8333333333333333,0.8752955746702489
same_backbone_aug_edge,test_0377,compound,0.4778325123152709,0.2823529411764706,0.4444444444444444,0.4393664501614718
same_backbone_aug_edge,test_0378,clean,1.0,1.0,1.0,1.0
same_backbone_aug_edge,test_0379,noise,0.9016393442622951,0.7764705882352941,0.6666666666666666,0.8307692307692308
same_backbone_aug_edge,test_0380,reverb,0.8516129032258065,0.8,0.8571428571428571,0.6524879614767255
same_backbone_aug_edge,test_0381,clipping,0.9809160305343512,0.9315068493150684,1.0,0.9274767378215654
same_backbone_aug_edge,test_0382,gain_drift,0.9752475247524751,0.8863636363636362,1.0,0.9635922330097088
same_backbone_aug_edge,test_0383,jitter,0.9314420803782507,0.8104575163398693,1.0,0.8405509546813895
same_backbone_aug_edge,test_0384,compound,0.8176795580110496,0.6168224299065421,0.8000000000000002,0.674979743253956
same_backbone_aug_edge,test_0385,clean,0.9854014598540146,0.9583333333333334,1.0,1.0
same_backbone_aug_edge,test_0386,noise,0.6385809312638582,0.5507246376811594,0.42857142857142855,0.47946639648767314
same_backbone_aug_edge,test_0387,reverb,0.8652482269503547,0.7809523809523811,0.5454545454545454,0.6088538654328127
same_backbone_aug_edge,test_0388,clipping,0.9795158286778398,0.9251700680272109,1.0,0.9502645502645503
same_backbone_aug_edge,test_0389,gain_drift,0.9342723004694835,0.8549618320610687,0.9090909090909091,0.8614526503670774
same_backbone_aug_edge,test_0390,jitter,0.943327239488117,0.7883211678832116,1.0,0.8715650952419158
same_backbone_aug_edge,test_0391,compound,0.826086956521739,0.8037383177570093,0.6666666666666666,0.7569029492674814
same_backbone_aug_edge,test_0392,clean,0.9094567404426559,0.8656716417910448,0.7692307692307692,0.8993127593360997
same_backbone_aug_edge,test_0393,noise,0.9464285714285714,0.9056603773584906,1.0,0.9605911330049262
same_backbone_aug_edge,test_0394,reverb,0.8684210526315789,0.8169014084507044,0.8571428571428571,0.8028154100096546
same_backbone_aug_edge,test_0395,clipping,0.9547325102880658,0.972972972972973,0.8571428571428571,0.9797525309336333
same_backbone_aug_edge,test_0396,gain_drift,0.9141414141414141,0.874074074074074,0.8,0.839491777572273
same_backbone_aug_edge,test_0397,jitter,0.9136690647482014,0.883116883116883,0.923076923076923,0.9193032917865133
same_backbone_aug_edge,test_0398,compound,0.7239263803680981,0.6666666666666667,0.6666666666666665,0.6504545454545454
same_backbone_aug_edge,test_0399,clean,0.945273631840796,0.9640287769784173,0.8,0.9519934172108085
same_backbone_aug_edge,test_0400,noise,0.7823691460055096,0.6434782608695652,0.6666666666666666,0.6994530164273243
same_backbone_aug_edge,test_0401,reverb,0.9090909090909091,0.7692307692307692,0.8571428571428571,0.7826712783425915
same_backbone_aug_edge,test_0402,clipping,0.9690721649484536,0.923076923076923,1.0,0.8976190476190476
same_backbone_aug_edge,test_0403,gain_drift,0.886021505376344,0.8484848484848485,0.8333333333333334,0.8897382741642913
same_backbone_aug_edge,test_0404,jitter,0.8564593301435408,0.8080808080808081,0.7272727272727273,0.7263814616755793
same_backbone_aug_edge,test_0405,compound,0.9421052631578948,0.8541666666666666,1.0,0.8801803727809714
same_backbone_aug_edge,test_0406,clean,0.9600000000000001,0.8735632183908045,1.0,0.923963133640553
same_backbone_aug_edge,test_0407,noise,0.8888888888888888,0.8936170212765957,0.888888888888889,0.8815421646045353
same_backbone_aug_edge,test_0408,reverb,0.9240506329113923,0.8205128205128205,0.888888888888889,0.7298319327731093
same_backbone_aug_edge,test_0409,clipping,0.9424083769633509,0.943089430894309,0.9090909090909091,0.9757142857142858
same_backbone_aug_edge,test_0410,gain_drift,0.9829867674858223,0.9352517985611511,1.0,0.9275013376136971
same_backbone_aug_edge,test_0411,jitter,0.9689922480620156,0.8974358974358975,1.0,0.9480519480519481
same_backbone_aug_edge,test_0412,compound,0.9532163742690059,0.8730158730158729,1.0,0.8766830870279146
same_backbone_aug_edge,test_0413,clean,0.9886621315192745,0.957983193277311,1.0,0.9707821590174531
same_backbone_aug_edge,test_0414,noise,0.8076009501187649,0.6115702479338843,0.8,0.6310834185077443
same_backbone_aug_edge,test_0415,reverb,0.94140625,0.8682170542635659,0.8333333333333333,0.9241305510968433
same_backbone_aug_edge,test_0416,clipping,0.9508928571428571,0.9523809523809524,0.8571428571428571,0.9434951013898382
same_backbone_aug_edge,test_0417,gain_drift,0.8955223880597015,0.7666666666666666,0.8,0.8324675324675325
same_backbone_aug_edge,test_0418,jitter,0.8953068592057762,0.8316831683168316,0.8,0.7262177863846269
same_backbone_aug_edge,test_0419,compound,0.6779661016949151,0.48648648648648646,0.6,0.5669093711289718
same_backbone_aug_edge_stable,test_0000,clean,0.9777777777777777,0.9315068493150684,1.0,0.9987357774968394
same_backbone_aug_edge_stable,test_0001,noise,0.7873684210526315,0.7039999999999998,0.8,0.590543259557344
same_backbone_aug_edge_stable,test_0002,reverb,0.8856304985337243,0.8067226890756303,0.6666666666666666,0.6200501253132832
same_backbone_aug_edge_stable,test_0003,clipping,0.9700996677740864,0.8732394366197184,1.0,0.9504888047934406
same_backbone_aug_edge_stable,test_0004,gain_drift,0.9504950495049506,0.9066666666666667,0.8571428571428571,0.9836214740673339
same_backbone_aug_edge_stable,test_0005,jitter,0.8528528528528528,0.7352941176470588,0.8571428571428571,0.7535086903987359
same_backbone_aug_edge_stable,test_0006,compound,0.844074844074844,0.7716535433070867,0.9090909090909091,0.6683823711365717
same_backbone_aug_edge_stable,test_0007,clean,0.9852507374631269,0.9593495934959351,1.0,0.9991645781119465
same_backbone_aug_edge_stable,test_0008,noise,0.7198275862068966,0.609375,0.7692307692307693,0.5250645390899723
same_backbone_aug_edge_stable,test_0009,reverb,0.9037037037037038,0.8656716417910447,0.9090909090909091,0.8487012987012986
same_backbone_aug_edge_stable,test_0010,clipping,0.9299363057324841,0.910891089108911,0.888888888888889,0.9759036144578312
same_backbone_aug_edge_stable,test_0011,gain_drift,0.9646569646569646,0.9026548672566371,0.9090909090909091,0.941089904247799
same_backbone_aug_edge_stable,test_0012,jitter,0.8967254408060453,0.8547008547008548,0.9090909090909091,0.8763863236427626
same_backbone_aug_edge_stable,test_0013,compound,0.6459143968871595,0.8095238095238096,0.5,0.6699889258028792
same_backbone_aug_edge_stable,test_0014,clean,0.9785714285714285,0.918918918918919,1.0,0.9989868287740629
same_backbone_aug_edge_stable,test_0015,noise,0.849785407725322,0.7424242424242424,0.9090909090909091,0.6554093050099603
same_backbone_aug_edge_stable,test_0016,reverb,0.8493150684931506,0.7731092436974789,0.888888888888889,0.6902472527472527
same_backbone_aug_edge_stable,test_0017,clipping,1.0,1.0,1.0,1.0
same_backbone_aug_edge_stable,test_0018,gain_drift,0.4577114427860696,0.8571428571428571,0.8571428571428571,0.7008262377798802
same_backbone_aug_edge_stable,test_0019,jitter,0.8114285714285714,0.8169014084507044,0.7499999999999999,0.775127240117724
same_backbone_aug_edge_stable,test_0020,compound,0.9059829059829059,0.7666666666666666,0.8,0.8346456692913387
same_backbone_aug_edge_stable,test_0021,clean,0.943661971830986,0.9791666666666666,0.888888888888889,0.9719387755102041
same_backbone_aug_edge_stable,test_0022,noise,0.7050000000000001,0.6,0.4444444444444445,0.411840102022905
same_backbone_aug_edge_stable,test_0023,reverb,0.8562091503267973,0.7567567567567567,0.888888888888889,0.6961532291403151
same_backbone_aug_edge_stable,test_0024,clipping,0.9861111111111112,0.972972972972973,0.8571428571428571,0.9960861056751468
same_backbone_aug_edge_stable,test_0025,gain_drift,0.9208211143695014,0.840909090909091,0.888888888888889,0.869321197585956
same_backbone_aug_edge_stable,test_0026,jitter,0.8552188552188551,0.8860759493670887,0.6666666666666666,0.850551902404094
same_backbone_aug_edge_stable,test_0027,compound,0.8657407407407407,0.7000000000000001,0.7692307692307692,0.6826676956717473
same_backbone_aug_edge_stable,test_0028,clean,0.8654545454545454,0.9032258064516129,0.888888888888889,0.8721680636540331
same_backbone_aug_edge_stable,test_0029,noise,0.6683804627249358,0.7499999999999999,0.1904761904761905,0.4390512961941533
same_backbone_aug_edge_stable,test_0030,reverb,0.8495145631067962,0.8444444444444444,0.8333333333333333,0.7187002710870898
same_backbone_aug_edge_stable,test_0031,clipping,0.9753086419753086,0.9473684210526316,1.0,1.0
same_backbone_aug_edge_stable,test_0032,gain_drift,0.9585798816568046,0.905982905982906,0.9090909090909091,0.9352493660185968
same_backbone_aug_edge_stable,test_0033,jitter,0.9247787610619468,0.75,1.0,0.7822771213748657
same_backbone_aug_edge_stable,test_0034,compound,0.808695652173913,0.5811965811965811,0.7272727272727272,0.6447572783450646
same_backbone_aug_edge_stable,test_0035,clean,0.9744597249508842,0.913907284768212,0.9090909090909091,0.9182569831416306
same_backbone_aug_edge_stable,test_0036,noise,0.91875,0.8188976377952756,1.0,0.8393498984216283
same_backbone_aug_edge_stable,test_0037,reverb,0.7635135135135135,0.7413793103448276,0.888888888888889,0.6580855347280791
same_backbone_aug_edge_stable,test_0038,clipping,0.9478908188585607,0.8598130841121496,1.0,0.9129251700680273
same_backbone_aug_edge_stable,test_0039,gain_drift,0.8641975308641975,0.905982905982906,0.9090909090909091,0.8842123338075848
same_backbone_aug_edge_stable,test_0040,jitter,0.8716981132075472,0.76,0.8571428571428571,0.7867448594003043
same_backbone_aug_edge_stable,test_0041,compound,0.44884488448844884,0.6666666666666666,0.4444444444444444,0.3856626420201588
same_backbone_aug_edge_stable,test_0042,clean,0.9328621908127208,0.9056603773584906,0.888888888888889,0.9039735099337748
same_backbone_aug_edge_stable,test_0043,noise,0.8404669260700389,0.8059701492537312,0.8333333333333333,0.7629851555141812
same_backbone_aug_edge_stable,test_0044,reverb,0.8,0.7968749999999999,0.6153846153846154,0.6716547947963327
same_backbone_aug_edge_stable,test_0045,clipping,0.9144981412639405,0.9230769230769231,0.8333333333333333,0.9068607865570394
same_backbone_aug_edge_stable,test_0046,gain_drift,0.9374999999999999,0.838095238095238,0.888888888888889,0.8647076552139843
same_backbone_aug_edge_stable,test_0047,jitter,0.918918918918919,0.8,1.0,0.8402251244196532
same_backbone_aug_edge_stable,test_0048,compound,0.729591836734694,0.489795918367347,0.8333333333333334,0.5986291989921755
same_backbone_aug_edge_stable,test_0049,clean,0.9893238434163701,0.9690721649484536,1.0,1.0
same_backbone_aug_edge_stable,test_0050,noise,0.5257985257985258,0.6923076923076924,0.21052631578947367,0.4584245893479343
same_backbone_aug_edge_stable,test_0051,reverb,0.8929503916449085,0.822429906542056,0.888888888888889,0.7779003139717425
same_backbone_aug_edge_stable,test_0052,clipping,0.974910394265233,0.9090909090909091,1.0,0.9979879275653923
same_backbone_aug_edge_stable,test_0053,gain_drift,0.916256157635468,0.7755102040816326,0.8000000000000002,0.8290066564260112
same_backbone_aug_edge_stable,test_0054,jitter,0.5903890160183066,0.8674698795180723,0.6666666666666666,0.6499690785405071
same_backbone_aug_edge_stable,test_0055,compound,0.7557411273486431,0.5254237288135593,0.3333333333333333,0.44447763961717957
same_backbone_aug_edge_stable,test_0056,clean,0.9021739130434783,0.905982905982906,1.0,0.9210932857991682
same_backbone_aug_edge_stable,test_0057,noise,0.8088888888888889,0.7023809523809524,0.6153846153846153,0.5262380952380952
same_backbone_aug_edge_stable,test_0058,reverb,0.9302325581395349,0.8627450980392156,1.0,0.8774581504956932
same_backbone_aug_edge_stable,test_0059,clipping,0.8856088560885608,0.9320388349514563,0.75,0.7136549984232105
same_backbone_aug_edge_stable,test_0060,gain_drift,0.9394572025052192,0.9572649572649572,0.9090909090909091,0.9725714285714285
same_backbone_aug_edge_stable,test_0061,jitter,0.7912772585669782,0.8131868131868132,0.7272727272727273,0.7797415135471815
same_backbone_aug_edge_stable,test_0062,compound,0.8,0.7241379310344829,0.6,0.5295519490434745
same_backbone_aug_edge_stable,test_0063,clean,0.9915966386554621,0.9600000000000001,1.0,0.9988095238095239
same_backbone_aug_edge_stable,test_0064,noise,0.7965367965367965,0.6580645161290322,0.4615384615384615,0.4330489049829536
same_backbone_aug_edge_stable,test_0065,reverb,0.9227467811158798,0.7967479674796747,0.9090909090909091,0.8027180783817952
same_backbone_aug_edge_stable,test_0066,clipping,0.9620253164556962,0.9210526315789473,0.8571428571428571,0.9918032786885246
same_backbone_aug_edge_stable,test_0067,gain_drift,0.885,0.9473684210526316,0.8571428571428571,0.945547725816784
same_backbone_aug_edge_stable,test_0068,jitter,0.8567026194144839,0.6428571428571429,0.8333333333333334,0.656364129697463
same_backbone_aug_edge_stable,test_0069,compound,0.6666666666666666,0.696629213483146,0.5714285714285715,0.46693601756892894
same_backbone_aug_edge_stable,test_0070,clean,0.9923273657289001,0.9696969696969697,1.0,1.0
same_backbone_aug_edge_stable,test_0071,noise,0.6690391459074732,0.7239263803680982,0.35294117647058826,0.468632707774799
same_backbone_aug_edge_stable,test_0072,reverb,0.917910447761194,0.923076923076923,0.8571428571428571,0.9178981937602627
same_backbone_aug_edge_stable,test_0073,clipping,0.9688073394495412,0.927536231884058,0.923076923076923,0.9440045248868778
same_backbone_aug_edge_stable,test_0074,gain_drift,0.881118881118881,0.8529411764705882,0.8571428571428571,0.8727364185110664
same_backbone_aug_edge_stable,test_0075,jitter,0.8177083333333334,0.7659574468085107,0.7272727272727273,0.717414615628461
same_backbone_aug_edge_stable,test_0076,compound,0.8237791932059448,0.7213114754098361,0.7692307692307692,0.7167116489414056
same_backbone_aug_edge_stable,test_0077,clean,0.9519650655021833,0.9391304347826087,0.9090909090909091,0.9239043694400838
same_backbone_aug_edge_stable,test_0078,noise,0.8784313725490196,0.75,0.75,0.7856642657062826
same_backbone_aug_edge_stable,test_0079,reverb,0.9430051813471503,0.9400000000000001,0.888888888888889,0.939655172413793
same_backbone_aug_edge_stable,test_0080,clipping,0.95625,0.8936170212765957,0.888888888888889,0.9178790466145441
same_backbone_aug_edge_stable,test_0081,gain_drift,0.9034482758620689,0.8695652173913043,0.9090909090909091,0.8439102913892829
same_backbone_aug_edge_stable,test_0082,jitter,0.8700906344410877,0.8952380952380952,0.8,0.9105222734254993
same_backbone_aug_edge_stable,test_0083,compound,0.8924731182795699,0.7692307692307692,0.4,0.5429167149310784
same_backbone_aug_edge_stable,test_0084,clean,0.9952606635071091,0.9787234042553191,1.0,1.0
same_backbone_aug_edge_stable,test_0085,noise,0.44991789819376027,0.676056338028169,0.125,0.26876513317191286
same_backbone_aug_edge_stable,test_0086,reverb,0.896551724137931,0.7605633802816902,1.0,0.7063527985451606
same_backbone_aug_edge_stable,test_0087,clipping,0.9823182711198427,0.9387755102040817,0.888888888888889,0.8399181547619047
same_backbone_aug_edge_stable,test_0088,gain_drift,0.853582554517134,0.7674418604651162,0.888888888888889,0.7579555545563886
same_backbone_aug_edge_stable,test_0089,jitter,0.7782426778242678,0.7792207792207793,0.5714285714285715,0.6024737167594311
same_backbone_aug_edge_stable,test_0090,compound,0.9075630252100839,0.7317073170731708,1.0,0.7352049478535047
same_backbone_aug_edge_stable,test_0091,clean,0.9017341040462428,0.8131868131868132,0.888888888888889,0.8990309106098581
same_backbone_aug_edge_stable,test_0092,noise,0.9446808510638298,0.8433734939759036,1.0,0.794425087108014
same_backbone_aug_edge_stable,test_0093,reverb,0.8117443868739205,0.7763157894736842,0.6666666666666666,0.5901502696778288
same_backbone_aug_edge_stable,test_0094,clipping,0.9467455621301775,0.923076923076923,0.8571428571428571,0.9791332263242375
same_backbone_aug_edge_stable,test_0095,gain_drift,0.9797297297297297,0.9387755102040817,1.0,0.9614093959731543
same_backbone_aug_edge_stable,test_0096,jitter,0.8478802992518704,0.845360824742268,0.8,0.7286603142999359
same_backbone_aug_edge_stable,test_0097,compound,0.6995073891625615,0.5920000000000001,0.6666666666666666,0.44805312553603377
same_backbone_aug_edge_stable,test_0098,clean,0.9917355371900827,0.972972972972973,1.0,1.0
same_backbone_aug_edge_stable,test_0099,noise,0.7890624999999999,0.8311688311688312,0.7499999999999999,0.7683290534756948
same_backbone_aug_edge_stable,test_0100,reverb,0.9356435643564357,0.7899159663865546,0.6666666666666666,0.5500667556742324
same_backbone_aug_edge_stable,test_0101,clipping,0.9620853080568721,0.9420289855072465,1.0,0.944517256443862
same_backbone_aug_edge_stable,test_0102,gain_drift,0.9353233830845771,0.8115942028985507,1.0,0.943892708598591
same_backbone_aug_edge_stable,test_0103,jitter,0.6708860759493671,0.7126436781609194,0.6,0.641022365623499
same_backbone_aug_edge_stable,test_0104,compound,0.7574750830564785,0.7073170731707317,0.888888888888889,0.7364360158477805
same_backbone_aug_edge_stable,test_0105,clean,0.9816849816849818,0.9494949494949494,1.0,1.0
same_backbone_aug_edge_stable,test_0106,noise,0.867403314917127,0.6974358974358974,0.8,0.5435334419296596
same_backbone_aug_edge_stable,test_0107,reverb,0.8341232227488152,0.8346456692913385,0.8333333333333333,0.7610639908137168
same_backbone_aug_edge_stable,test_0108,clipping,0.912280701754386,0.9594594594594595,0.923076923076923,0.9606709080393292
same_backbone_aug_edge_stable,test_0109,gain_drift,0.9774436090225563,0.8571428571428571,1.0,0.8550420168067226
same_backbone_aug_edge_stable,test_0110,jitter,0.88,0.7894736842105262,0.8571428571428571,0.8647959183673469
same_backbone_aug_edge_stable,test_0111,compound,0.8352941176470589,0.6966292134831461,0.8571428571428571,0.7261307533046664
same_backbone_aug_edge_stable,test_0112,clean,0.9712643678160919,0.923076923076923,1.0,0.9380686352753391
same_backbone_aug_edge_stable,test_0113,noise,0.8037825059101654,0.7058823529411765,0.6666666666666665,0.5628561567336159
same_backbone_aug_edge_stable,test_0114,reverb,0.8623481781376517,0.8085106382978724,0.8000000000000002,0.637211183434205
same_backbone_aug_edge_stable,test_0115,clipping,0.9365079365079364,0.9577464788732395,0.8571428571428571,0.9718614718614719
same_backbone_aug_edge_stable,test_0116,gain_drift,0.9107142857142857,0.7291666666666666,0.888888888888889,0.8032039976484421
same_backbone_aug_edge_stable,test_0117,jitter,0.9462365591397849,0.875,1.0,0.8915071183112421
same_backbone_aug_edge_stable,test_0118,compound,0.7974947807933194,0.5873015873015873,0.6666666666666665,0.5103637045369329
same_backbone_aug_edge_stable,test_0119,clean,0.9868421052631579,0.9600000000000001,1.0,0.9990723562152134
same_backbone_aug_edge_stable,test_0120,noise,0.8528138528138528,0.6412213740458015,0.8000000000000002,0.5454706874770336
same_backbone_aug_edge_stable,test_0121,reverb,0.8431372549019609,0.7581699346405228,0.6666666666666666,0.5650793650793651
same_backbone_aug_edge_stable,test_0122,clipping,0.9591474245115452,0.9241379310344828,0.8333333333333334,0.8851190476190476
same_backbone_aug_edge_stable,test_0123,gain_drift,0.9568788501026694,0.9219858156028369,1.0,0.9437781796262809
same_backbone_aug_edge_stable,test_0124,jitter,0.9424083769633508,0.8169014084507044,0.923076923076923,0.8937738309905569
same_backbone_aug_edge_stable,test_0125,compound,0.8562091503267973,0.75,0.888888888888889,0.6235554462748956
same_backbone_aug_edge_stable,test_0126,clean,0.9430051813471504,0.8674698795180723,0.8,0.6078431372549019
same_backbone_aug_edge_stable,test_0127,noise,0.815884476534296,0.6593406593406592,0.4,0.4514382249573888
same_backbone_aug_edge_stable,test_0128,reverb,0.8481262327416174,0.6979865771812079,0.6666666666666665,0.5403014170094915
same_backbone_aug_edge_stable,test_0129,clipping,0.7800829875518672,0.888888888888889,0.7499999999999999,0.814382896015549
same_backbone_aug_edge_stable,test_0130,gain_drift,0.8653846153846153,0.8750000000000001,1.0,0.8732849071832123
same_backbone_aug_edge_stable,test_0131,jitter,0.7153284671532847,0.8421052631578948,0.7499999999999999,0.7402937919353789
same_backbone_aug_edge_stable,test_0132,compound,0.8526315789473684,0.6885245901639344,0.9090909090909091,0.7084154637464742
same_backbone_aug_edge_stable,test_0133,clean,0.9738562091503269,0.9199999999999999,1.0,0.9596774193548387
same_backbone_aug_edge_stable,test_0134,noise,0.8764044943820224,0.8074534161490682,0.7272727272727272,0.6926639564346686
same_backbone_aug_edge_stable,test_0135,reverb,0.8110831234256927,0.6857142857142857,0.8,0.6021505376344086
same_backbone_aug_edge_stable,test_0136,clipping,0.917098445595855,0.9038461538461539,0.8,0.795107834447936
same_backbone_aug_edge_stable,test_0137,gain_drift,0.9119999999999999,0.9411764705882353,0.9090909090909091,0.9327551020408164
same_backbone_aug_edge_stable,test_0138,jitter,0.8326848249027238,0.7801418439716311,0.7692307692307693,0.6594111324908558
same_backbone_aug_edge_stable,test_0139,compound,0.8117154811715481,0.7042253521126761,0.8571428571428571,0.6437846557112612
same_backbone_aug_edge_stable,test_0140,clean,0.9237875288683602,0.9206349206349207,0.9090909090909091,0.9119356833642547
same_backbone_aug_edge_stable,test_0141,noise,0.7805907172995782,0.6829268292682927,0.5,0.553620920398329
same_backbone_aug_edge_stable,test_0142,reverb,0.8,0.7499999999999999,0.5714285714285715,0.5362637362637362
same_backbone_aug_edge_stable,test_0143,clipping,0.9826302729528535,0.9391304347826087,1.0,0.9400560224089636
same_backbone_aug_edge_stable,test_0144,gain_drift,0.9345238095238094,0.854368932038835,1.0,0.8714906832298137
same_backbone_aug_edge_stable,test_0145,jitter,0.9053803339517627,0.8133333333333332,0.8333333333333334,0.7192498001850917
same_backbone_aug_edge_stable,test_0146,compound,0.7507002801120449,0.6486486486486486,0.6666666666666666,0.4684873949579832
same_backbone_aug_edge_stable,test_0147,clean,0.9588014981273407,0.9473684210526315,0.888888888888889,0.9505901597280133
same_backbone_aug_edge_stable,test_0148,noise,0.832512315270936,0.8363636363636364,0.6666666666666665,0.7032928064842958
same_backbone_aug_edge_stable,test_0149,reverb,0.6954022988505747,0.6467065868263473,0.3333333333333333,0.4680624198264018
same_backbone_aug_edge_stable,test_0150,clipping,0.9878260869565217,0.953020134228188,1.0,0.9990147783251232
same_backbone_aug_edge_stable,test_0151,gain_drift,0.9580838323353293,0.8764044943820225,0.888888888888889,0.8554817275747508
same_backbone_aug_edge_stable,test_0152,jitter,0.9443447037701974,0.8175182481751826,1.0,0.8459475895621408
same_backbone_aug_edge_stable,test_0153,compound,0.8588709677419354,0.661290322580645,0.9090909090909091,0.6386779711884755
same_backbone_aug_edge_stable,test_0154,clean,0.9107981220657277,0.8623853211009175,0.8000000000000002,0.8786910849686375
same_backbone_aug_edge_stable,test_0155,noise,0.7734375,0.75,0.7272727272727272,0.6250677967579633
same_backbone_aug_edge_stable,test_0156,reverb,0.7282415630550623,0.8275862068965517,0.6666666666666665,0.6121957564895647
same_backbone_aug_edge_stable,test_0157,clipping,0.9508196721311475,0.8983050847457628,0.9090909090909091,0.9282201405152224
same_backbone_aug_edge_stable,test_0158,gain_drift,0.9734848484848485,0.8955223880597015,1.0,0.9259160913436005
same_backbone_aug_edge_stable,test_0159,jitter,0.8923076923076924,0.8,1.0,0.7780544918127025
same_backbone_aug_edge_stable,test_0160,compound,0.8938053097345134,0.7777777777777778,0.8,0.7000768049155147
same_backbone_aug_edge_stable,test_0161,clean,0.9904306220095694,0.967741935483871,1.0,0.999322951929587
same_backbone_aug_edge_stable,test_0162,noise,0.8154981549815498,0.8333333333333333,0.8333333333333333,0.7194481530930129
same_backbone_aug_edge_stable,test_0163,reverb,0.8712871287128712,0.8813559322033899,0.8333333333333333,0.830309528333469
same_backbone_aug_edge_stable,test_0164,clipping,0.9534883720930233,0.9504950495049505,0.888888888888889,0.979047619047619
same_backbone_aug_edge_stable,test_0165,gain_drift,0.8071428571428572,0.8936170212765957,0.8,0.8835403726708074
same_backbone_aug_edge_stable,test_0166,jitter,0.8654708520179373,0.8595041322314049,0.8333333333333333,0.8592199353088784
same_backbone_aug_edge_stable,test_0167,compound,0.9175627240143368,0.7294117647058824,1.0,0.7714359238291301
same_backbone_aug_edge_stable,test_0168,clean,0.9022556390977443,0.9795918367346939,0.888888888888889,0.9530332681017614
same_backbone_aug_edge_stable,test_0169,noise,0.8737864077669903,0.7883211678832117,0.9090909090909091,0.7232521784049046
same_backbone_aug_edge_stable,test_0170,reverb,0.8536585365853657,0.8571428571428571,0.7272727272727273,0.7616995073891626
same_backbone_aug_edge_stable,test_0171,clipping,0.8838951310861424,0.9014084507042254,0.8571428571428571,0.8057255915367844
same_backbone_aug_edge_stable,test_0172,gain_drift,0.9426751592356688,0.9051094890510949,0.923076923076923,0.9404959644000591
same_backbone_aug_edge_stable,test_0173,jitter,0.9321100917431192,0.7999999999999999,1.0,0.8411093261833493
same_backbone_aug_edge_stable,test_0174,compound,0.8083989501312334,0.6923076923076923,0.888888888888889,0.6752349544586987
same_backbone_aug_edge_stable,test_0175,clean,0.957345971563981,0.9072164948453607,1.0,0.9218072134514184
same_backbone_aug_edge_stable,test_0176,noise,0.5662100456621005,0.7058823529411764,0.125,0.30232029117379433
same_backbone_aug_edge_stable,test_0177,reverb,0.8862973760932944,0.8345323741007195,0.9090909090909091,0.7351473922902495
same_backbone_aug_edge_stable,test_0178,clipping,0.9440298507462686,0.943661971830986,0.923076923076923,0.9530262832923031
same_backbone_aug_edge_stable,test_0179,gain_drift,0.90625,0.927536231884058,0.8571428571428571,0.9600840336134454
same_backbone_aug_edge_stable,test_0180,jitter,0.8296296296296296,0.6885245901639344,0.8571428571428571,0.6518518518518519
same_backbone_aug_edge_stable,test_0181,compound,0.6763285024154588,0.4821428571428572,0.4,0.5390708007340869
same_backbone_aug_edge_stable,test_0182,clean,0.9776119402985074,0.918918918918919,1.0,1.0
same_backbone_aug_edge_stable,test_0183,noise,0.49050632911392406,0.9375,0.888888888888889,0.8095238095238095
same_backbone_aug_edge_stable,test_0184,reverb,0.9028871391076115,0.7642276422764227,0.6666666666666666,0.5364010989010989
same_backbone_aug_edge_stable,test_0185,clipping,0.9604863221884498,0.8761904761904762,0.8571428571428571,0.8019160326852636
same_backbone_aug_edge_stable,test_0186,gain_drift,0.9560723514211886,0.912280701754386,0.9090909090909091,0.9295870947064794
same_backbone_aug_edge_stable,test_0187,jitter,0.7527675276752768,0.7710843373493975,0.6666666666666666,0.664021164021164
same_backbone_aug_edge_stable,test_0188,compound,0.8275862068965517,0.8571428571428571,0.8571428571428571,0.7357609710550886
same_backbone_aug_edge_stable,test_0189,clean,0.9015544041450776,0.9105691056910569,0.9090909090909091,0.9615384615384616
same_backbone_aug_edge_stable,test_0190,noise,0.8388429752066116,0.8749999999999999,0.7692307692307693,0.8250250645824642
same_backbone_aug_edge_stable,test_0191,reverb,0.7207792207792209,0.7912087912087912,0.7499999999999999,0.5975344452501812
same_backbone_aug_edge_stable,test_0192,clipping,0.880952380952381,0.9583333333333334,0.888888888888889,0.94655704008222
same_backbone_aug_edge_stable,test_0193,gain_drift,0.8571428571428572,0.7076923076923076,0.5714285714285715,0.8122149242838897
same_backbone_aug_edge_stable,test_0194,jitter,0.8704453441295545,0.819672131147541,0.7692307692307693,0.7222661978716204
same_backbone_aug_edge_stable,test_0195,compound,0.730844793713163,0.65625,0.4615384615384615,0.48814534538290755
same_backbone_aug_edge_stable,test_0196,clean,0.9749303621169918,0.9243697478991596,1.0,0.9706349206349206
same_backbone_aug_edge_stable,test_0197,noise,0.958217270194986,0.8695652173913043,1.0,0.940502354788069
same_backbone_aug_edge_stable,test_0198,reverb,0.7602040816326531,0.7192982456140351,0.5,0.4715169146878284
same_backbone_aug_edge_stable,test_0199,clipping,0.9301204819277108,0.967741935483871,0.9090909090909091,0.9678249678249679
same_backbone_aug_edge_stable,test_0200,gain_drift,0.9484126984126984,0.9178082191780821,0.923076923076923,0.9586080586080586
same_backbone_aug_edge_stable,test_0201,jitter,0.8753462603878116,0.847457627118644,0.9090909090909091,0.8983354481689049
same_backbone_aug_edge_stable,test_0202,compound,0.7500000000000001,0.5937499999999999,0.7499999999999999,0.6147089947089948
same_backbone_aug_edge_stable,test_0203,clean,0.9462809917355373,0.9343065693430657,0.923076923076923,0.9318208430913348
same_backbone_aug_edge_stable,test_0204,noise,0.9476439790575917,0.8400000000000001,1.0,0.9203440538519072
same_backbone_aug_edge_stable,test_0205,reverb,0.8308605341246291,0.7741935483870968,0.8571428571428571,0.6424945612762871
same_backbone_aug_edge_stable,test_0206,clipping,0.9714285714285715,0.8867924528301887,0.8571428571428571,0.8048726467331119
same_backbone_aug_edge_stable,test_0207,gain_drift,0.9916434540389972,0.9577464788732395,1.0,1.0
same_backbone_aug_edge_stable,test_0208,jitter,0.9434697855750488,0.8079470198675496,1.0,0.7968560425082165
same_backbone_aug_edge_stable,test_0209,compound,0.59375,0.41025641025641024,0.5,0.5542857142857143
same_backbone_aug_edge_stable,test_0210,clean,0.964871194379391,0.9791666666666666,0.888888888888889,0.9831168831168832
same_backbone_aug_edge_stable,test_0211,noise,0.8238993710691824,0.7761194029850746,0.8571428571428571,0.742500711167879
same_backbone_aug_edge_stable,test_0212,reverb,0.8013245033112583,0.6666666666666666,0.5714285714285715,0.5380241648898365
same_backbone_aug_edge_stable,test_0213,clipping,0.8910891089108911,0.8732394366197184,0.8571428571428571,0.8587558949960352
same_backbone_aug_edge_stable,test_0214,gain_drift,0.9714285714285715,0.8869565217391303,1.0,0.9117874396135265
same_backbone_aug_edge_stable,test_0215,jitter,0.8637316561844864,0.7719298245614035,0.9090909090909091,0.7469454671831007
same_backbone_aug_edge_stable,test_0216,compound,0.8179551122194514,0.7608695652173914,0.75,0.7435556941427783
same_backbone_aug_edge_stable,test_0217,clean,0.9926289926289926,0.975609756097561,1.0,0.9993031358885017
same_backbone_aug_edge_stable,test_0218,noise,0.8535031847133758,0.7377049180327868,0.6666666666666665,0.5504100316360615
same_backbone_aug_edge_stable,test_0219,reverb,0.8384615384615385,0.8372093023255813,0.7499999999999999,0.6546583850931676
same_backbone_aug_edge_stable,test_0220,clipping,0.9971509971509972,0.9896907216494846,1.0,1.0
same_backbone_aug_edge_stable,test_0221,gain_drift,0.8941684665226782,0.8920863309352519,0.923076923076923,0.9165240494406384
same_backbone_aug_edge_stable,test_0222,jitter,0.9391727493917275,0.8141592920353983,0.888888888888889,0.9013100880162491
same_backbone_aug_edge_stable,test_0223,compound,0.9217758985200847,0.7538461538461538,1.0,0.7469493008334741
same_backbone_aug_edge_stable,test_0224,clean,0.9201877934272301,0.8,1.0,0.7880864213080753
same_backbone_aug_edge_stable,test_0225,noise,0.8925619834710744,0.7051282051282051,0.7272727272727272,0.6843138929211853
same_backbone_aug_edge_stable,test_0226,reverb,0.9016393442622952,0.8205128205128205,1.0,0.755863539445629
same_backbone_aug_edge_stable,test_0227,clipping,0.9361702127659575,0.923076923076923,0.888888888888889,0.9385714285714286
same_backbone_aug_edge_stable,test_0228,gain_drift,0.5546218487394958,0.7118644067796611,0.5714285714285715,0.6188909430848453
same_backbone_aug_edge_stable,test_0229,jitter,0.8087912087912089,0.6597938144329898,0.6,0.7078500033997416
same_backbone_aug_edge_stable,test_0230,compound,0.6066066066066066,0.6976744186046512,0.6,0.4632247394370593
same_backbone_aug_edge_stable,test_0231,clean,0.9690140845070423,0.8817204301075269,1.0,0.92455379815715
same_backbone_aug_edge_stable,test_0232,noise,0.8799999999999999,0.7415730337078651,0.8,0.6535197000465677
same_backbone_aug_edge_stable,test_0233,reverb,0.9210019267822737,0.8270676691729323,1.0,0.866292126861172
same_backbone_aug_edge_stable,test_0234,clipping,0.9537223340040242,0.971830985915493,0.923076923076923,0.9544723920696684
same_backbone_aug_edge_stable,test_0235,gain_drift,0.8746928746928747,0.8440366972477065,0.7692307692307693,0.8395349639493566
same_backbone_aug_edge_stable,test_0236,jitter,0.7984790874524714,0.8918918918918918,0.7499999999999999,0.8662655743300905
same_backbone_aug_edge_stable,test_0237,compound,0.8557457212713935,0.6666666666666666,0.8333333333333334,0.6633233378850364
same_backbone_aug_edge_stable,test_0238,clean,0.9473684210526316,0.9600000000000001,0.8571428571428571,0.9765306122448979
same_backbone_aug_edge_stable,test_0239,noise,0.896713615023474,0.8,0.9090909090909091,0.7957565677914937
same_backbone_aug_edge_stable,test_0240,reverb,0.8161209068010076,0.7304347826086957,0.8000000000000002,0.7126126323156329
same_backbone_aug_edge_stable,test_0241,clipping,0.94,0.9285714285714286,0.923076923076923,0.9518450467003522
same_backbone_aug_edge_stable,test_0242,gain_drift,0.9547038327526132,0.8571428571428572,1.0,0.9213007972000777
same_backbone_aug_edge_stable,test_0243,jitter,0.9076923076923077,0.8045977011494253,0.888888888888889,0.7876315789473683
same_backbone_aug_edge_stable,test_0244,compound,0.894308943089431,0.7435897435897436,1.0,0.7751133786848072
same_backbone_aug_edge_stable,test_0245,clean,0.9736842105263158,0.923076923076923,1.0,0.9212454212454213
same_backbone_aug_edge_stable,test_0246,noise,0.9405940594059407,0.8208955223880596,1.0,0.7882328198117673
same_backbone_aug_edge_stable,test_0247,reverb,0.8576998050682262,0.7590361445783133,0.8571428571428571,0.7306436874522243
same_backbone_aug_edge_stable,test_0248,clipping,0.88,0.923076923076923,0.8571428571428571,0.8518862090290662
same_backbone_aug_edge_stable,test_0249,gain_drift,0.896551724137931,0.9863013698630138,0.8571428571428571,0.9482142857142858
same_backbone_aug_edge_stable,test_0250,jitter,0.8956043956043956,0.8958333333333334,0.888888888888889,0.9577259475218659
same_backbone_aug_edge_stable,test_0251,compound,0.7438752783964364,0.6461538461538462,0.7692307692307692,0.6299660147628693
same_backbone_aug_edge_stable,test_0252,clean,0.9779179810725552,0.9320388349514563,1.0,0.958994708994709
same_backbone_aug_edge_stable,test_0253,noise,0.8469055374592834,0.6976744186046512,0.7499999999999999,0.5615426026525718
same_backbone_aug_edge_stable,test_0254,reverb,0.9211009174311927,0.783132530120482,0.9090909090909091,0.7482237217112662
same_backbone_aug_edge_stable,test_0255,clipping,0.9596774193548387,0.9375,1.0,0.9245847176079733
same_backbone_aug_edge_stable,test_0256,gain_drift,0.8571428571428572,0.8270676691729323,0.8333333333333334,0.8640001667430905
same_backbone_aug_edge_stable,test_0257,jitter,0.9765100671140939,0.9078947368421054,1.0,0.9990539262062441
same_backbone_aug_edge_stable,test_0258,compound,0.6923076923076923,0.5507246376811594,0.5714285714285715,0.5790343534674144
same_backbone_aug_edge_stable,test_0259,clean,0.9886792452830189,0.9600000000000001,1.0,0.949182658137882
same_backbone_aug_edge_stable,test_0260,noise,0.5070921985815603,0.7058823529411764,0.125,0.3402330053161407
same_backbone_aug_edge_stable,test_0261,reverb,0.8379446640316205,0.819672131147541,0.8000000000000002,0.7208694636652944
same_backbone_aug_edge_stable,test_0262,clipping,0.9809885931558935,0.9504950495049505,1.0,0.9989339019189766
same_backbone_aug_edge_stable,test_0263,gain_drift,0.9336188436830835,0.888888888888889,0.8571428571428571,0.8625022931572188
same_backbone_aug_edge_stable,test_0264,jitter,0.8088888888888888,0.75,0.5714285714285715,0.8411177238200841
same_backbone_aug_edge_stable,test_0265,compound,0.6607142857142857,0.7901234567901234,0.5,0.5566762005118169
same_backbone_aug_edge_stable,test_0266,clean,0.9416058394160584,0.9795918367346939,0.888888888888889,0.9724137931034483
same_backbone_aug_edge_stable,test_0267,noise,0.9486404833836858,0.7792207792207793,1.0,0.7507460039230417
same_backbone_aug_edge_stable,test_0268,reverb,0.7884615384615385,0.7692307692307693,0.8,0.5193018955154878
same_backbone_aug_edge_stable,test_0269,clipping,0.9769820971867008,0.9090909090909091,1.0,0.9985496736765772
same_backbone_aug_edge_stable,test_0270,gain_drift,0.976271186440678,0.9278350515463918,1.0,1.0
same_backbone_aug_edge_stable,test_0271,jitter,0.9112426035502958,0.8148148148148148,1.0,0.7746754541630849
same_backbone_aug_edge_stable,test_0272,compound,0.7802874743326488,0.5901639344262295,0.6666666666666666,0.5455553246033397
same_backbone_aug_edge_stable,test_0273,clean,0.9842696629213482,0.972972972972973,0.923076923076923,0.9962073324905184
same_backbone_aug_edge_stable,test_0274,noise,0.8474576271186441,0.7692307692307692,0.8571428571428571,0.6527833107587709
same_backbone_aug_edge_stable,test_0275,reverb,0.7862407862407862,0.7559055118110236,0.7272727272727272,0.7035295507781276
same_backbone_aug_edge_stable,test_0276,clipping,0.9919999999999999,0.9696969696969697,0.8571428571428571,0.8452380952380952
same_backbone_aug_edge_stable,test_0277,gain_drift,0.9766355140186915,0.912280701754386,1.0,1.0
same_backbone_aug_edge_stable,test_0278,jitter,0.9195979899497487,0.8516129032258064,1.0,0.8406204906204905
same_backbone_aug_edge_stable,test_0279,compound,0.6548672566371682,0.5897435897435898,0.5,0.553869992441421
same_backbone_aug_edge_stable,test_0280,clean,0.9776119402985075,0.9210526315789473,1.0,0.9492296918767507
same_backbone_aug_edge_stable,test_0281,noise,0.7087719298245614,0.6515151515151515,0.4444444444444444,0.47841053636274683
same_backbone_aug_edge_stable,test_0282,reverb,0.927433628318584,0.8993288590604027,0.923076923076923,0.8259270829966855
same_backbone_aug_edge_stable,test_0283,clipping,0.9820359281437125,0.9600000000000001,1.0,0.9983193277310924
same_backbone_aug_edge_stable,test_0284,gain_drift,0.9313725490196078,0.8869565217391303,1.0,0.9001982024142156
same_backbone_aug_edge_stable,test_0285,jitter,0.8844221105527639,0.7121212121212122,0.9090909090909091,0.7049738342971426
same_backbone_aug_edge_stable,test_0286,compound,0.7844036697247706,0.6428571428571429,0.8000000000000002,0.5839345839345839
same_backbone_aug_edge_stable,test_0287,clean,0.9834710743801652,0.943661971830986,1.0,1.0
same_backbone_aug_edge_stable,test_0288,noise,0.8941176470588236,0.8141592920353983,0.7272727272727273,0.7061224489795919
same_backbone_aug_edge_stable,test_0289,reverb,0.8854961832061068,0.8392857142857143,0.75,0.7147225862822193
same_backbone_aug_edge_stable,test_0290,clipping,0.9844236760124611,0.9350649350649352,1.0,0.9991235758106924
same_backbone_aug_edge_stable,test_0291,gain_drift,0.7985611510791367,0.888888888888889,0.8,0.8458217429409747
same_backbone_aug_edge_stable,test_0292,jitter,0.8050847457627119,0.835820895522388,0.8571428571428571,0.828272438007461
same_backbone_aug_edge_stable,test_0293,compound,0.7182320441988951,0.5806451612903226,0.5454545454545454,0.5322602907455642
same_backbone_aug_edge_stable,test_0294,clean,0.9821428571428571,0.9387755102040817,1.0,0.9600591715976331
same_backbone_aug_edge_stable,test_0295,noise,0.8416666666666668,0.8674698795180723,0.8571428571428571,0.7934224049331963
same_backbone_aug_edge_stable,test_0296,reverb,0.83206106870229,0.8120300751879699,0.7272727272727272,0.6260122230710465
same_backbone_aug_edge_stable,test_0297,clipping,0.9707602339181286,0.8611111111111112,1.0,0.9005847953216374
same_backbone_aug_edge_stable,test_0298,gain_drift,0.9751693002257336,0.9251700680272109,1.0,0.9987187700192184
same_backbone_aug_edge_stable,test_0299,jitter,0.8603773584905661,0.8758169934640523,0.8571428571428571,0.8941798941798942
same_backbone_aug_edge_stable,test_0300,compound,0.8266666666666668,0.7586206896551724,0.6666666666666665,0.7920202768126673
same_backbone_aug_edge_stable,test_0301,clean,0.9157894736842105,0.9473684210526315,0.888888888888889,0.9619985925404644
same_backbone_aug_edge_stable,test_0302,noise,0.6708333333333334,0.6823529411764706,0.4615384615384615,0.41810966810966804
same_backbone_aug_edge_stable,test_0303,reverb,0.8670886075949367,0.7741935483870968,0.8571428571428571,0.6584197924980048
same_backbone_aug_edge_stable,test_0304,clipping,0.7181818181818183,0.8947368421052632,0.6,0.7915381545048806
same_backbone_aug_edge_stable,test_0305,gain_drift,0.9800796812749005,0.9333333333333333,1.0,0.9988751406074241
same_backbone_aug_edge_stable,test_0306,jitter,0.9090909090909091,0.8205128205128205,0.923076923076923,0.8317757009345794
same_backbone_aug_edge_stable,test_0307,compound,0.9411764705882352,0.761904761904762,1.0,0.755332066307676
same_backbone_aug_edge_stable,test_0308,clean,0.9734513274336284,0.9466666666666667,0.923076923076923,0.9930795847750865
same_backbone_aug_edge_stable,test_0309,noise,0.7259615384615384,0.7321428571428571,0.5454545454545454,0.49893707482993194
same_backbone_aug_edge_stable,test_0310,reverb,0.8782287822878229,0.8823529411764706,0.8571428571428571,0.8979073711676451
same_backbone_aug_edge_stable,test_0311,clipping,0.9815950920245398,0.9268292682926829,1.0,0.9994192799070848
same_backbone_aug_edge_stable,test_0312,gain_drift,0.9857819905213271,0.9508196721311476,1.0,1.0
same_backbone_aug_edge_stable,test_0313,jitter,0.7297297297297297,0.7792207792207793,0.7499999999999999,0.6460606060606062
same_backbone_aug_edge_stable,test_0314,compound,0.8008658008658008,0.6714285714285714,0.8333333333333334,0.5441115576665448
same_backbone_aug_edge_stable,test_0315,clean,0.9558823529411764,0.8181818181818182,1.0,0.9006045432182718
same_backbone_aug_edge_stable,test_0316,noise,0.9116809116809117,0.7735849056603773,1.0,0.6891124655589881
same_backbone_aug_edge_stable,test_0317,reverb,0.8207547169811321,0.781456953642384,0.7692307692307692,0.7082768883415433
same_backbone_aug_edge_stable,test_0318,clipping,0.962962962962963,0.888888888888889,1.0,0.8979591836734694
same_backbone_aug_edge_stable,test_0319,gain_drift,0.9147982062780268,0.773109243697479,0.8333333333333334,0.8335355987055015
same_backbone_aug_edge_stable,test_0320,jitter,0.7389558232931727,0.8055555555555556,0.6666666666666666,0.7016568563331153
same_backbone_aug_edge_stable,test_0321,compound,0.6516853932584269,0.5263157894736842,0.4444444444444445,0.5207365466511807
same_backbone_aug_edge_stable,test_0322,clean,0.9161554192229039,0.8920863309352519,0.923076923076923,0.8964375493787259
same_backbone_aug_edge_stable,test_0323,noise,0.5188536953242836,0.6896551724137931,0.20000000000000004,0.3079429735234216
same_backbone_aug_edge_stable,test_0324,reverb,0.753315649867374,0.6428571428571429,0.4444444444444445,0.4629345157330232
same_backbone_aug_edge_stable,test_0325,clipping,0.877742946708464,0.9215686274509804,0.888888888888889,0.9113162118780096
same_backbone_aug_edge_stable,test_0326,gain_drift,0.9049180327868853,0.9428571428571428,0.8571428571428571,0.9564459930313589
same_backbone_aug_edge_stable,test_0327,jitter,0.8503937007874016,0.8489208633093526,0.8571428571428571,0.8439351752695081
same_backbone_aug_edge_stable,test_0328,compound,0.807570977917981,0.6595744680851064,0.75,0.5725079518182967
same_backbone_aug_edge_stable,test_0329,clean,0.940677966101695,0.9010989010989011,1.0,0.9169570267131243
same_backbone_aug_edge_stable,test_0330,noise,0.8336520076481836,0.6666666666666666,0.7692307692307692,0.5664765247915752
same_backbone_aug_edge_stable,test_0331,reverb,0.8955223880597015,0.7768595041322314,0.7499999999999999,0.6025161748398471
same_backbone_aug_edge_stable,test_0332,clipping,0.9934640522875817,0.9795918367346939,1.0,1.0
same_backbone_aug_edge_stable,test_0333,gain_drift,0.9902912621359223,0.9659863945578231,1.0,0.9988968560397132
same_backbone_aug_edge_stable,test_0334,jitter,0.9078947368421053,0.8910891089108911,0.888888888888889,0.9318580192813322
same_backbone_aug_edge_stable,test_0335,compound,0.38775510204081626,0.5066666666666667,0.16666666666666666,0.2710758377425044
same_backbone_aug_edge_stable,test_0336,clean,0.9844097995545658,0.943089430894309,1.0,0.9701643489254108
same_backbone_aug_edge_stable,test_0337,noise,0.9693251533742332,0.9038461538461539,0.8571428571428571,0.8418163672654692
same_backbone_aug_edge_stable,test_0338,reverb,0.7785714285714287,0.7912087912087912,0.7499999999999999,0.6248955722639933
same_backbone_aug_edge_stable,test_0339,clipping,0.9206896551724139,0.8771929824561403,0.9090909090909091,0.8539051541062991
same_backbone_aug_edge_stable,test_0340,gain_drift,0.891566265060241,0.8791208791208791,1.0,0.9074074074074074
same_backbone_aug_edge_stable,test_0341,jitter,0.9140767824497257,0.9019607843137256,0.8571428571428571,0.9178026942002097
same_backbone_aug_edge_stable,test_0342,compound,0.8701298701298702,0.7945205479452055,0.8571428571428571,0.7576423576423575
same_backbone_aug_edge_stable,test_0343,clean,0.9747899159663865,0.9411764705882353,1.0,0.9976580796252927
same_backbone_aug_edge_stable,test_0344,noise,0.9137931034482758,0.7912087912087912,1.0,0.7346938775510203
same_backbone_aug_edge_stable,test_0345,reverb,0.7098765432098765,0.6126126126126126,0.4,0.4656322577457133
same_backbone_aug_edge_stable,test_0346,clipping,0.9399477806788512,0.8602150537634408,0.888888888888889,0.8841484341484342
same_backbone_aug_edge_stable,test_0347,gain_drift,0.9811320754716981,0.9230769230769231,1.0,0.939873417721519
same_backbone_aug_edge_stable,test_0348,jitter,0.9780701754385964,0.8979591836734694,1.0,0.9987523393636931
same_backbone_aug_edge_stable,test_0349,compound,0.9113924050632912,0.7407407407407408,1.0,0.733846812152332
same_backbone_aug_edge_stable,test_0350,clean,0.9822222222222223,0.9344262295081968,1.0,0.9701587050749503
same_backbone_aug_edge_stable,test_0351,noise,0.8,0.7311827956989247,0.33333333333333337,0.5814754368365102
same_backbone_aug_edge_stable,test_0352,reverb,0.8066037735849056,0.7894736842105263,0.8333333333333333,0.5809147374364765
same_backbone_aug_edge_stable,test_0353,clipping,0.9743589743589743,0.9302325581395349,1.0,0.9984126984126984
same_backbone_aug_edge_stable,test_0354,gain_drift,0.8015873015873016,0.819672131147541,0.8571428571428571,0.8246321984026902
same_backbone_aug_edge_stable,test_0355,jitter,0.870967741935484,0.7517730496453902,0.923076923076923,0.78105280241823
same_backbone_aug_edge_stable,test_0356,compound,0.9559748427672955,0.8396946564885496,1.0,0.875671894373513
same_backbone_aug_edge_stable,test_0357,clean,0.9847094801223241,0.9504950495049505,1.0,0.9991394148020654
same_backbone_aug_edge_stable,test_0358,noise,0.8740157480314962,0.7919463087248323,0.8,0.7607320540156361
same_backbone_aug_edge_stable,test_0359,reverb,0.9137614678899082,0.8226950354609929,0.7272727272727272,0.7512147716229348
same_backbone_aug_edge_stable,test_0360,clipping,0.8820224719101123,0.8433734939759037,0.888888888888889,0.8094034378159758
same_backbone_aug_edge_stable,test_0361,gain_drift,0.9817232375979114,0.943089430894309,1.0,0.999259807549963
same_backbone_aug_edge_stable,test_0362,jitter,0.9402597402597404,0.8270676691729323,1.0,0.8134960516870064
same_backbone_aug_edge_stable,test_0363,compound,0.8053097345132744,0.7142857142857143,1.0,0.6008100608664518
same_backbone_aug_edge_stable,test_0364,clean,0.9444444444444444,0.816,1.0,0.8479437229437229
same_backbone_aug_edge_stable,test_0365,noise,0.803921568627451,0.6825396825396827,0.4,0.5245578231292517
same_backbone_aug_edge_stable,test_0366,reverb,0.7792207792207791,0.7659574468085107,0.6666666666666666,0.6921129353997237
same_backbone_aug_edge_stable,test_0367,clipping,0.8895027624309393,0.9072164948453607,0.888888888888889,0.9184597973938076
same_backbone_aug_edge_stable,test_0368,gain_drift,0.96,0.8387096774193549,1.0,0.9235923592359236
same_backbone_aug_edge_stable,test_0369,jitter,0.9130434782608696,0.9090909090909091,0.8571428571428571,0.966589861751152
same_backbone_aug_edge_stable,test_0370,compound,0.7609427609427609,0.7301587301587301,0.7499999999999999,0.6668765279851149
same_backbone_aug_edge_stable,test_0371,clean,0.8747514910536779,0.8656716417910448,0.8571428571428571,0.8128754821981914
same_backbone_aug_edge_stable,test_0372,noise,0.9160997732426305,0.7909604519774012,0.9090909090909091,0.6972875226039783
same_backbone_aug_edge_stable,test_0373,reverb,0.8326359832635983,0.7272727272727272,0.923076923076923,0.7611711949353733
same_backbone_aug_edge_stable,test_0374,clipping,0.9534883720930233,0.9504950495049505,0.888888888888889,0.9830687830687831
same_backbone_aug_edge_stable,test_0375,gain_drift,0.9800995024875622,0.9354838709677419,1.0,0.9407459535538353
same_backbone_aug_edge_stable,test_0376,jitter,0.9544364508393286,0.8688524590163934,1.0,0.9060669593564331
same_backbone_aug_edge_stable,test_0377,compound,0.5694444444444444,0.3960396039603961,0.2222222222222222,0.3279569892473118
same_backbone_aug_edge_stable,test_0378,clean,1.0,1.0,1.0,1.0
same_backbone_aug_edge_stable,test_0379,noise,0.694267515923567,0.7045454545454546,0.5,0.5414786967418547
same_backbone_aug_edge_stable,test_0380,reverb,0.8087774294670848,0.7764705882352941,0.7499999999999999,0.6337535014005601
same_backbone_aug_edge_stable,test_0381,clipping,0.9537892791127541,0.9078947368421054,0.8000000000000002,0.8028540151692861
same_backbone_aug_edge_stable,test_0382,gain_drift,0.9779951100244498,0.9032258064516129,1.0,0.9264807362516484
same_backbone_aug_edge_stable,test_0383,jitter,0.8291666666666667,0.8366013071895425,0.8,0.7875457875457875
same_backbone_aug_edge_stable,test_0384,compound,0.8,0.6792452830188679,0.8000000000000002,0.6853996049668101
same_backbone_aug_edge_stable,test_0385,clean,0.9819494584837546,0.9494949494949494,1.0,0.9989795918367347
same_backbone_aug_edge_stable,test_0386,noise,0.7091932457786116,0.6335403726708074,0.3809523809523809,0.48060967068535254
same_backbone_aug_edge_stable,test_0387,reverb,0.7973856209150327,0.7735849056603773,0.6666666666666665,0.611929736929737
same_backbone_aug_edge_stable,test_0388,clipping,0.9814814814814814,0.9333333333333333,1.0,0.9254317111459969
same_backbone_aug_edge_stable,test_0389,gain_drift,0.9389671361502347,0.8702290076335878,0.9090909090909091,0.890024078938506
same_backbone_aug_edge_stable,test_0390,jitter,0.9413919413919414,0.7971014492753623,1.0,0.8710545422936705
same_backbone_aug_edge_stable,test_0391,compound,0.75177304964539,0.7200000000000001,0.7272727272727273,0.5431893687707641
same_backbone_aug_edge_stable,test_0392,clean,0.9622266401590457,0.8676470588235294,0.8333333333333334,0.9229707381434356
same_backbone_aug_edge_stable,test_0393,noise,0.8392156862745099,0.8034188034188035,0.888888888888889,0.6183187560738581
same_backbone_aug_edge_stable,test_0394,reverb,0.7751479289940828,0.7532467532467532,0.6666666666666666,0.6677495046317576
same_backbone_aug_edge_stable,test_0395,clipping,0.9133858267716535,1.0,0.8571428571428571,0.9544513457556937
same_backbone_aug_edge_stable,test_0396,gain_drift,0.8300970873786409,0.8059701492537312,0.8333333333333334,0.7625681983732281
same_backbone_aug_edge_stable,test_0397,jitter,0.9003558718861209,0.8993288590604027,0.8,0.9595864661654135
same_backbone_aug_edge_stable,test_0398,compound,0.8372093023255814,0.6862745098039216,0.8000000000000002,0.7090909090909091
same_backbone_aug_edge_stable,test_0399,clean,0.9204819277108433,0.9714285714285714,0.923076923076923,0.9377955377955379
same_backbone_aug_edge_stable,test_0400,noise,0.830188679245283,0.7313432835820894,0.923076923076923,0.7537102552121576
same_backbone_aug_edge_stable,test_0401,reverb,0.8451612903225807,0.759493670886076,0.8571428571428571,0.7005449542274419
same_backbone_aug_edge_stable,test_0402,clipping,0.9543147208121827,0.9,1.0,0.8895053166897827
same_backbone_aug_edge_stable,test_0403,gain_drift,0.8607068607068608,0.8382352941176471,0.8333333333333334,0.8473320192274439
same_backbone_aug_edge_stable,test_0404,jitter,0.8083140877598153,0.7826086956521738,0.7272727272727273,0.7768513170234834
same_backbone_aug_edge_stable,test_0405,compound,0.9238845144356954,0.8080808080808081,1.0,0.8027159317335182
same_backbone_aug_edge_stable,test_0406,clean,0.9736842105263157,0.9111111111111111,1.0,0.9258064516129032
same_backbone_aug_edge_stable,test_0407,noise,0.8776595744680851,0.9052631578947369,0.888888888888889,0.8747328057436566
same_backbone_aug_edge_stable,test_0408,reverb,0.9329073482428115,0.8205128205128205,1.0,0.6980325064157399
same_backbone_aug_edge_stable,test_0409,clipping,0.9329896907216495,0.9218749999999999,0.9090909090909091,0.9750346740638003
same_backbone_aug_edge_stable,test_0410,gain_drift,0.9868173258003766,0.9503546099290779,1.0,0.9756554307116104
same_backbone_aug_edge_stable,test_0411,jitter,0.9191176470588235,0.8974358974358975,0.8571428571428571,0.9220482713633399
same_backbone_aug_edge_stable,test_0412,compound,0.9585798816568047,0.8852459016393444,1.0,0.9361344537815126
same_backbone_aug_edge_stable,test_0413,clean,0.9842696629213483,0.943089430894309,1.0,0.9987244897959184
same_backbone_aug_edge_stable,test_0414,noise,0.8790786948176583,0.757396449704142,0.8571428571428571,0.6698206114323069
same_backbone_aug_edge_stable,test_0415,reverb,0.9153846153846155,0.8907563025210085,0.9090909090909091,0.9667532467532468
same_backbone_aug_edge_stable,test_0416,clipping,0.9508928571428571,0.9395973154362416,0.923076923076923,0.9209842788790157
same_backbone_aug_edge_stable,test_0417,gain_drift,0.8888888888888888,0.8695652173913043,0.8571428571428571,0.9120583717357912
same_backbone_aug_edge_stable,test_0418,jitter,0.7999999999999999,0.8035714285714286,0.8,0.6767346938775509
same_backbone_aug_edge_stable,test_0419,compound,0.7434343434343433,0.5692307692307692,0.7692307692307692,0.5724095827544103


==> results/matched_regime_manifest.json <==
{
  "purpose": "Capacity matched union trace benchmark for augmentation and decode calibration",
  "train_items": 960,
  "test_items": 420,
  "augmentation_conditions": [
    "noise",
    "reverb",
    "clipping",
    "gain_drift",
    "jitter",
    "compound"
  ],
  "tolerances": [
    0.02,
    0.04,
    0.08,
    0.12,
    0.16
  ],
  "regimes": [
    {
      "name": "same_backbone_clean",
      "augmented": false,
      "edge_loss": false,
      "stable_decode": false
    },
    {
      "name": "same_backbone_augmented",
      "augmented": true,
      "edge_loss": false,
      "stable_decode": false
    },
    {
      "name": "same_backbone_aug_edge",
      "augmented": true,
      "edge_loss": true,
      "stable_decode": false
    },
    {
      "name": "same_backbone_aug_edge_stable",
      "augmented": true,
      "edge_loss": true,
      "stable_decode": true
    }
  ]
}


==> results/matched_regime_summary.csv <==
regime,augmented,edge_loss,decode,frame_f1,transition_f1,boundary_f1,mean_logic,strict_logic_20ms,policy_span
same_backbone_clean,False,False,transition,0.6134715575852789,0.7199824997985577,0.40039143298099505,0.49595226116742075,0.4644817826597401,0.09046905277521783
same_backbone_augmented,True,False,transition,0.8916293558688859,0.8174785060874763,0.8270915752511285,0.8014691512106464,0.7249661295026423,0.18107197411213016
same_backbone_aug_edge,True,True,transition,0.8849808798420388,0.8191922219721103,0.8312173937173936,0.8006355764534754,0.7222545774067703,0.17872818322575912
same_backbone_aug_edge_stable,True,True,stable,0.8719679936846262,0.8241470123782147,0.8324182705225385,0.7877904370140479,0.7003907330948371,0.19793247424746463


==> results/matched_regime_tolerance.csv <==
regime,tolerance_s,mean_logic
same_backbone_clean,0.02,0.4644817826597401
same_backbone_clean,0.04,0.49595226116742075
same_backbone_clean,0.08,0.5226440820099725
same_backbone_clean,0.12,0.5402811431863489
same_backbone_clean,0.16,0.5549508354349579
same_backbone_augmented,0.02,0.7249661295026423
same_backbone_augmented,0.04,0.8014691512106464
same_backbone_augmented,0.08,0.8634458125511708
same_backbone_augmented,0.12,0.8892466683640613
same_backbone_augmented,0.16,0.9060381036147724
same_backbone_aug_edge,0.02,0.7222545774067703
same_backbone_aug_edge,0.04,0.8006355764534754
same_backbone_aug_edge,0.08,0.8599520901225679
same_backbone_aug_edge,0.12,0.8857555375160256
same_backbone_aug_edge,0.16,0.9009827606325295
same_backbone_aug_edge_stable,0.02,0.7003907330948371
same_backbone_aug_edge_stable,0.04,0.7877904370140479
same_backbone_aug_edge_stable,0.08,0.8512455621857222
same_backbone_aug_edge_stable,0.12,0.8809123104322545
same_backbone_aug_edge_stable,0.16,0.8983232073423018


==> results/matching_policy_audit.csv <==
scenario,pattern,greedy_matches,exact_matches,greedy_boundary_f1,exact_boundary_f1,boundary_shift,greedy_duration,exact_duration,greedy_fragmentation,exact_fragmentation,event_logic_shift,changed_coordinates
separated,nominal,2,2,1.0,1.0,0.0,1.0,1.0,1.0,1.0,0.0,none
bridge prediction,left bridge,1,2,0.5,1.0,0.5,0.0,0.0,0.0,0.5,0.25,"boundary f1, fragmentation guard"
split support,split,1,1,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,none


==> results/matching_policy_benchmark.csv <==
item,condition,detector,greedy_boundary_f1,optimal_boundary_f1,boundary_shift,greedy_logic,optimal_logic,logic_shift,fragmentation_shift,duration_shift
test_0000,clean,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.9353493222106362,0.9353493222106362,0.0,0.0,0.0
test_0000,clean,spectral_flux,0.6,0.6,0.0,0.8269661523145845,0.8269661523145845,0.0,0.0,0.0
test_0000,clean,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.8436857301059959,0.8436857301059959,0.0,0.0,0.0
test_0000,clean,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.9858323494687131,0.9858323494687131,0.0,0.0,0.0
test_0000,clean,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9034512887723898,0.9034512887723898,0.0,0.0,0.0
test_0000,clean,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.9047619047619049,0.9047619047619049,0.0,0.0,0.0
test_0001,noise,adaptive_energy,0.0,0.0,0.0,0.23952380952380953,0.23952380952380953,0.0,0.0,0.0
test_0001,noise,spectral_flux,0.0,0.0,0.0,0.23968518960171714,0.23968518960171714,0.0,0.0,0.0
test_0001,noise,logistic_features,0.0,0.0,0.0,0.23952380952380953,0.23952380952380953,0.0,0.0,0.0
test_0001,noise,temporal_cnn,0.0,0.0,0.0,0.23952380952380953,0.23952380952380953,0.0,0.0,0.0
test_0001,noise,dilated_cnn,0.0,0.0,0.0,0.23952380952380953,0.23952380952380953,0.0,0.0,0.0
test_0001,noise,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.7336842912759144,0.7336842912759144,0.0,0.0,0.0
test_0002,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0002,reverb,spectral_flux,0.11538461538461538,0.11538461538461538,0.0,0.3613911789881516,0.3613911789881516,0.0,0.0,0.0
test_0002,reverb,logistic_features,0.04545454545454545,0.04545454545454545,0.0,0.07719532123505633,0.07719532123505633,0.0,0.0,0.0
test_0002,reverb,temporal_cnn,0.0,0.0,0.0,0.15384902653985957,0.15384902653985957,0.0,0.0,0.0
test_0002,reverb,dilated_cnn,0.0,0.0,0.0,0.21672006120448511,0.21672006120448511,0.0,0.0,0.0
test_0002,reverb,contract_tcn_aug,1.0,1.0,0.0,0.7417366946778712,0.7417366946778712,0.0,0.0,0.0
test_0003,clipping,adaptive_energy,0.0,0.0,0.0,0.21904761904761907,0.21904761904761907,0.0,0.0,0.0
test_0003,clipping,spectral_flux,0.5,0.5,0.0,0.5777247291955439,0.5777247291955439,0.0,0.0,0.0
test_0003,clipping,logistic_features,0.6,0.6,0.0,0.7340019650627161,0.7340019650627161,0.0,0.0,0.0
test_0003,clipping,temporal_cnn,0.5454545454545454,0.5454545454545454,0.0,0.7403590575302968,0.7403590575302968,0.0,0.0,0.0
test_0003,clipping,dilated_cnn,1.0,1.0,0.0,0.8932980599647266,0.8932980599647266,0.0,0.0,0.0
test_0003,clipping,contract_tcn_aug,1.0,1.0,0.0,0.9000315357931253,0.9000315357931253,0.0,0.0,0.0
test_0004,gain_drift,adaptive_energy,0.5,0.5,0.0,0.7653122532358293,0.7653122532358293,0.0,0.0,0.0
test_0004,gain_drift,spectral_flux,0.5,0.5,0.0,0.6145901282887584,0.6145901282887584,0.0,0.0,0.0
test_0004,gain_drift,logistic_features,0.5,0.5,0.0,0.6775128980608432,0.6775128980608432,0.0,0.0,0.0
test_0004,gain_drift,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.7560339204174821,0.7560339204174821,0.0,0.0,0.0
test_0004,gain_drift,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9952380952380953,0.9952380952380953,0.0,0.0,0.0
test_0004,gain_drift,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.9933774834437087,0.9933774834437087,0.0,0.0,0.0
test_0005,jitter,adaptive_energy,0.12244897959183672,0.12244897959183672,0.0,0.5993564993564994,0.5993564993564994,0.0,0.0,0.0
test_0005,jitter,spectral_flux,0.14634146341463414,0.14634146341463414,0.0,0.6851917529673239,0.6851917529673239,0.0,0.0,0.0
test_0005,jitter,logistic_features,0.21428571428571425,0.21428571428571425,0.0,0.47209020594539186,0.47209020594539186,0.0,0.0,0.0
test_0005,jitter,temporal_cnn,0.0,0.0,0.0,0.22285714285714286,0.22285714285714286,0.0,0.0,0.0
test_0005,jitter,dilated_cnn,0.0,0.0,0.0,0.22285714285714286,0.22285714285714286,0.0,0.0,0.0
test_0005,jitter,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.7611481534023739,0.7611481534023739,0.0,0.0,0.0
test_0006,compound,adaptive_energy,0.42857142857142855,0.42857142857142855,0.0,0.30988165564343617,0.30988165564343617,0.0,0.0,0.0
test_0006,compound,spectral_flux,0.17857142857142855,0.17857142857142855,0.0,0.4661580930292826,0.4661580930292826,0.0,0.0,0.0
test_0006,compound,logistic_features,0.20408163265306123,0.20408163265306123,0.0,0.37001242342458124,0.37001242342458124,0.0,0.0,0.0
test_0006,compound,temporal_cnn,0.0,0.0,0.0,0.26952380952380955,0.26952380952380955,0.0,0.0,0.0
test_0006,compound,dilated_cnn,0.0,0.0,0.0,0.27784826186247147,0.27784826186247147,0.0,0.0,0.0
test_0006,compound,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.5176685021526515,0.5176685021526515,0.0,0.0,0.0
test_0007,clean,adaptive_energy,0.7692307692307693,0.7692307692307693,0.0,0.9,0.9,0.0,0.0,0.0
test_0007,clean,spectral_flux,0.7692307692307693,0.7692307692307693,0.0,0.868888523151196,0.868888523151196,0.0,0.0,0.0
test_0007,clean,logistic_features,0.7692307692307693,0.7692307692307693,0.0,0.8404195011337868,0.8404195011337868,0.0,0.0,0.0
test_0007,clean,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9780219780219781,0.9780219780219781,0.0,0.0,0.0
test_0007,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0007,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0008,noise,adaptive_energy,0.0,0.0,0.0,0.2576190476190476,0.2576190476190476,0.0,0.0,0.0
test_0008,noise,spectral_flux,0.0,0.0,0.0,0.25781063677557836,0.25781063677557836,0.0,0.0,0.0
test_0008,noise,logistic_features,0.0,0.0,0.0,0.2576190476190476,0.2576190476190476,0.0,0.0,0.0
test_0008,noise,temporal_cnn,0.0,0.0,0.0,0.2576190476190476,0.2576190476190476,0.0,0.0,0.0
test_0008,noise,dilated_cnn,0.0,0.0,0.0,0.2576190476190476,0.2576190476190476,0.0,0.0,0.0
test_0008,noise,contract_tcn_aug,0.8000000000000002,0.8000000000000002,0.0,0.5327316026225267,0.5327316026225267,0.0,0.0,0.0
test_0009,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0009,reverb,spectral_flux,0.1481481481481481,0.1481481481481481,0.0,0.3578809129829538,0.3578809129829538,0.0,0.0,0.0
test_0009,reverb,logistic_features,0.16666666666666666,0.16666666666666666,0.0,0.15109641425430897,0.15109641425430897,0.0,0.0,0.0
test_0009,reverb,temporal_cnn,0.0,0.0,0.0,0.13265066308544568,0.13265066308544568,0.0,0.0,0.0
test_0009,reverb,dilated_cnn,0.0,0.0,0.0,0.190681532254566,0.190681532254566,0.0,0.0,0.0
test_0009,reverb,contract_tcn_aug,1.0,1.0,0.0,0.8776534552044756,0.8776534552044756,0.0,0.0,0.0
test_0010,clipping,adaptive_energy,0.8,0.8,0.0,0.8563582681229739,0.8563582681229739,0.0,0.0,0.0
test_0010,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8517290582507974,0.8517290582507974,0.0,0.0,0.0
test_0010,clipping,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.7435864435864435,0.7435864435864435,0.0,0.0,0.0
test_0010,clipping,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.9426555935989898,0.9426555935989898,0.0,0.0,0.0
test_0010,clipping,dilated_cnn,0.75,0.75,0.0,0.8227272727272729,0.8227272727272729,0.0,0.0,0.0
test_0010,clipping,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.905284749034749,0.905284749034749,0.0,0.0,0.0
test_0011,gain_drift,adaptive_energy,0.625,0.625,0.0,0.6080182732620278,0.6080182732620278,0.0,0.0,0.0
test_0011,gain_drift,spectral_flux,0.3846153846153846,0.3846153846153846,0.0,0.5566749040433251,0.5566749040433251,0.0,0.0,0.0
test_0011,gain_drift,logistic_features,0.2727272727272727,0.2727272727272727,0.0,0.39148378929908223,0.39148378929908223,0.0,0.0,0.0
test_0011,gain_drift,temporal_cnn,0.5714285714285714,0.5714285714285714,0.0,0.525159051474841,0.525159051474841,0.0,0.0,0.0
test_0011,gain_drift,dilated_cnn,0.9090909090909091,0.9090909090909091,0.0,0.8471577112894062,0.8471577112894062,0.0,0.0,0.0
test_0011,gain_drift,contract_tcn_aug,0.7692307692307693,0.7692307692307693,0.0,0.8530405318947469,0.8530405318947469,0.0,0.0,0.0
test_0012,jitter,adaptive_energy,0.24390243902439027,0.24390243902439027,0.0,0.6695966729155671,0.6695966729155671,0.0,0.0,0.0
test_0012,jitter,spectral_flux,0.2380952380952381,0.2380952380952381,0.0,0.5885852646143203,0.5885852646143203,0.0,0.0,0.0
test_0012,jitter,logistic_features,0.3478260869565218,0.3478260869565218,0.0,0.45727762803234506,0.45727762803234506,0.0,0.0,0.0
test_0012,jitter,temporal_cnn,0.0,0.0,0.0,0.23952380952380953,0.23952380952380953,0.0,0.0,0.0
test_0012,jitter,dilated_cnn,0.0,0.0,0.0,0.23952380952380953,0.23952380952380953,0.0,0.0,0.0
test_0012,jitter,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.8416764086976852,0.8416764086976852,0.0,0.0,0.0
test_0013,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0013,compound,spectral_flux,0.125,0.125,0.0,0.38343779500750574,0.38343779500750574,0.0,0.0,0.0
test_0013,compound,logistic_features,0.125,0.125,0.0,0.31461265357206714,0.31461265357206714,0.0,0.0,0.0
test_0013,compound,temporal_cnn,0.0,0.0,0.0,0.1888454011741683,0.1888454011741683,0.0,0.0,0.0
test_0013,compound,dilated_cnn,0.0,0.0,0.0,0.18807118807118806,0.18807118807118806,0.0,0.0,0.0
test_0013,compound,contract_tcn_aug,0.4,0.4,0.0,0.4961670744247066,0.4961670744247066,0.0,0.0,0.0
test_0014,clean,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.9365079365079365,0.9365079365079365,0.0,0.0,0.0
test_0014,clean,spectral_flux,0.5,0.5,0.0,0.7315771442995979,0.7315771442995979,0.0,0.0,0.0
test_0014,clean,logistic_features,0.6,0.6,0.0,0.7506493506493506,0.7506493506493506,0.0,0.0,0.0
test_0014,clean,temporal_cnn,0.5454545454545454,0.5454545454545454,0.0,0.8387256799384242,0.8387256799384242,0.0,0.0,0.0
test_0014,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0014,clean,contract_tcn_aug,1.0,1.0,0.0,0.8996004876770851,0.8996004876770851,0.0,0.0,0.0
test_0015,noise,adaptive_energy,0.0,0.0,0.0,0.24904761904761905,0.24904761904761905,0.0,0.0,0.0
test_0015,noise,spectral_flux,0.0,0.0,0.0,0.24922489864059147,0.24922489864059147,0.0,0.0,0.0
test_0015,noise,logistic_features,0.0,0.0,0.0,0.24904761904761905,0.24904761904761905,0.0,0.0,0.0
test_0015,noise,temporal_cnn,0.0,0.0,0.0,0.24904761904761905,0.24904761904761905,0.0,0.0,0.0
test_0015,noise,dilated_cnn,0.0,0.0,0.0,0.24904761904761905,0.24904761904761905,0.0,0.0,0.0
test_0015,noise,contract_tcn_aug,1.0,1.0,0.0,0.8488221002551383,0.8488221002551383,0.0,0.0,0.0
test_0016,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0016,reverb,spectral_flux,0.15384615384615385,0.15384615384615385,0.0,0.3025461341572783,0.3025461341572783,0.0,0.0,0.0
test_0016,reverb,logistic_features,0.09090909090909091,0.09090909090909091,0.0,0.14042766151046404,0.14042766151046404,0.0,0.0,0.0
test_0016,reverb,temporal_cnn,0.0,0.0,0.0,0.14256302791334638,0.14256302791334638,0.0,0.0,0.0
test_0016,reverb,dilated_cnn,0.0,0.0,0.0,0.212099133699152,0.212099133699152,0.0,0.0,0.0
test_0016,reverb,contract_tcn_aug,0.8,0.8,0.0,0.6605724041537293,0.6605724041537293,0.0,0.0,0.0
test_0017,clipping,adaptive_energy,0.0,0.0,0.0,0.19666666666666668,0.19666666666666668,0.0,0.0,0.0
test_0017,clipping,spectral_flux,0.6,0.6,0.0,0.9630541871921182,0.9630541871921182,0.0,0.0,0.0
test_0017,clipping,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.974025974025974,0.974025974025974,0.0,0.0,0.0
test_0017,clipping,temporal_cnn,1.0,1.0,0.0,0.9987012987012988,0.9987012987012988,0.0,0.0,0.0
test_0017,clipping,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0017,clipping,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0018,gain_drift,adaptive_energy,0.6,0.6,0.0,0.6334312416555407,0.6334312416555407,0.0,0.0,0.0
test_0018,gain_drift,spectral_flux,0.5,0.5,0.0,0.6887012987012986,0.6887012987012986,0.0,0.0,0.0
test_0018,gain_drift,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.6985714285714285,0.6985714285714285,0.0,0.0,0.0
test_0018,gain_drift,temporal_cnn,1.0,1.0,0.0,0.7966666666666666,0.7966666666666666,0.0,0.0,0.0
test_0018,gain_drift,dilated_cnn,0.6,0.6,0.0,0.8083831672203765,0.8083831672203765,0.0,0.0,0.0
test_0018,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.8947619047619048,0.8947619047619048,0.0,0.0,0.0
test_0019,jitter,adaptive_energy,0.15789473684210528,0.15789473684210528,0.0,0.7624131503135063,0.7624131503135063,0.0,0.0,0.0
test_0019,jitter,spectral_flux,0.15384615384615385,0.15384615384615385,0.0,0.48318663958474384,0.48318663958474384,0.0,0.0,0.0
test_0019,jitter,logistic_features,0.14285714285714288,0.14285714285714288,0.0,0.3180850157594343,0.3180850157594343,0.0,0.0,0.0
test_0019,jitter,temporal_cnn,0.0,0.0,0.0,0.22219432588501128,0.22219432588501128,0.0,0.0,0.0
test_0019,jitter,dilated_cnn,0.0,0.0,0.0,0.2180952380952381,0.2180952380952381,0.0,0.0,0.0
test_0019,jitter,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8932048059564839,0.8932048059564839,0.0,0.0,0.0
test_0020,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0020,compound,spectral_flux,0.11320754716981131,0.11320754716981131,0.0,0.33322129112559157,0.33322129112559157,0.0,0.0,0.0
test_0020,compound,logistic_features,0.12,0.12,0.0,0.1794297771602079,0.1794297771602079,0.0,0.0,0.0
test_0020,compound,temporal_cnn,0.0,0.0,0.0,0.20463320463320464,0.20463320463320464,0.0,0.0,0.0
test_0020,compound,dilated_cnn,0.0,0.0,0.0,0.20761904761904762,0.20761904761904762,0.0,0.0,0.0
test_0020,compound,contract_tcn_aug,0.8,0.8,0.0,0.8333469679926374,0.8333469679926374,0.0,0.0,0.0
test_0021,clean,adaptive_energy,0.888888888888889,0.888888888888889,0.0,0.8472560113154172,0.8472560113154172,0.0,0.0,0.0
test_0021,clean,spectral_flux,0.7272727272727273,0.7272727272727273,0.0,0.7443353579055384,0.7443353579055384,0.0,0.0,0.0
test_0021,clean,logistic_features,0.8,0.8,0.0,0.7446958981612447,0.7446958981612447,0.0,0.0,0.0
test_0021,clean,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.983750846310088,0.983750846310088,0.0,0.0,0.0
test_0021,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0021,clean,contract_tcn_aug,0.8,0.8,0.0,0.9876965140123035,0.9876965140123035,0.0,0.0,0.0
test_0022,noise,adaptive_energy,0.0,0.0,0.0,0.25047619047619046,0.25047619047619046,0.0,0.0,0.0
test_0022,noise,spectral_flux,0.0,0.0,0.0,0.2506558549964226,0.2506558549964226,0.0,0.0,0.0
test_0022,noise,logistic_features,0.0,0.0,0.0,0.25047619047619046,0.25047619047619046,0.0,0.0,0.0
test_0022,noise,temporal_cnn,0.0,0.0,0.0,0.25047619047619046,0.25047619047619046,0.0,0.0,0.0
test_0022,noise,dilated_cnn,0.0,0.0,0.0,0.25047619047619046,0.25047619047619046,0.0,0.0,0.0
test_0022,noise,contract_tcn_aug,0.6,0.6,0.0,0.4329503365327173,0.4329503365327173,0.0,0.0,0.0
test_0023,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0023,reverb,spectral_flux,0.13793103448275862,0.13793103448275862,0.0,0.35777083803647125,0.35777083803647125,0.0,0.0,0.0
test_0023,reverb,logistic_features,0.17391304347826084,0.17391304347826084,0.0,0.24238693855482177,0.24238693855482177,0.0,0.0,0.0
test_0023,reverb,temporal_cnn,0.0,0.0,0.0,0.15889770555605084,0.15889770555605084,0.0,0.0,0.0
test_0023,reverb,dilated_cnn,0.0,0.0,0.0,0.2123152709359606,0.2123152709359606,0.0,0.0,0.0
test_0023,reverb,contract_tcn_aug,0.6666666666666665,0.6666666666666665,0.0,0.6472189478774689,0.6472189478774689,0.0,0.0,0.0
test_0024,clipping,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.9638336347197107,0.9638336347197107,0.0,0.0,0.0
test_0024,clipping,spectral_flux,0.8571428571428571,0.8571428571428571,0.0,0.9640610961365679,0.9640610961365679,0.0,0.0,0.0
test_0024,clipping,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.9638336347197107,0.9638336347197107,0.0,0.0,0.0
test_0024,clipping,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9636363636363636,0.9636363636363636,0.0,0.0,0.0
test_0024,clipping,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0024,clipping,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0025,gain_drift,adaptive_energy,0.6153846153846153,0.6153846153846153,0.0,0.7121756307802818,0.7121756307802818,0.0,0.0,0.0
test_0025,gain_drift,spectral_flux,0.5333333333333333,0.5333333333333333,0.0,0.7065261912346973,0.7065261912346973,0.0,0.0,0.0
test_0025,gain_drift,logistic_features,0.46153846153846156,0.46153846153846156,0.0,0.4236350529680938,0.4236350529680938,0.0,0.0,0.0
test_0025,gain_drift,temporal_cnn,0.75,0.75,0.0,0.5379558099507665,0.5379558099507665,0.0,0.0,0.0
test_0025,gain_drift,dilated_cnn,0.75,0.75,0.0,0.6596242840274875,0.6596242840274875,0.0,0.0,0.0
test_0025,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9144518272425249,0.9144518272425249,0.0,0.0,0.0
test_0026,jitter,adaptive_energy,0.09302325581395349,0.09302325581395349,0.0,0.48927263212977495,0.48927263212977495,0.0,0.0,0.0
test_0026,jitter,spectral_flux,0.14634146341463414,0.14634146341463414,0.0,0.6157225982662392,0.6157225982662392,0.0,0.0,0.0
test_0026,jitter,logistic_features,0.0,0.0,0.0,0.2164894996110967,0.2164894996110967,0.0,0.0,0.0
test_0026,jitter,temporal_cnn,0.0,0.0,0.0,0.21292869479397977,0.21292869479397977,0.0,0.0,0.0
test_0026,jitter,dilated_cnn,0.0,0.0,0.0,0.212091662603608,0.212091662603608,0.0,0.0,0.0
test_0026,jitter,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.7254713966123362,0.7254713966123362,0.0,0.0,0.0
test_0027,compound,adaptive_energy,0.0,0.0,0.0,0.09935798400109863,0.09935798400109863,0.0,0.0,0.0
test_0027,compound,spectral_flux,0.23529411764705882,0.23529411764705882,0.0,0.37647935886683437,0.37647935886683437,0.0,0.0,0.0
test_0027,compound,logistic_features,0.2553191489361702,0.2553191489361702,0.0,0.2853623785491125,0.2853623785491125,0.0,0.0,0.0
test_0027,compound,temporal_cnn,0.4,0.4,0.0,0.31833658307317664,0.31833658307317664,0.0,0.0,0.0
test_0027,compound,dilated_cnn,0.4615384615384615,0.4615384615384615,0.0,0.29749979028237383,0.29749979028237383,0.0,0.0,0.0
test_0027,compound,contract_tcn_aug,0.7692307692307692,0.7692307692307692,0.0,0.6705443963375683,0.6705443963375683,0.0,0.0,0.0
test_0028,clean,adaptive_energy,0.8,0.8,0.0,0.7931878306878307,0.7931878306878307,0.0,0.0,0.0
test_0028,clean,spectral_flux,0.8,0.8,0.0,0.7931122448979592,0.7931122448979592,0.0,0.0,0.0
test_0028,clean,logistic_features,0.888888888888889,0.888888888888889,0.0,0.7877232142857142,0.7877232142857142,0.0,0.0,0.0
test_0028,clean,temporal_cnn,0.8,0.8,0.0,0.898610534330011,0.898610534330011,0.0,0.0,0.0
test_0028,clean,dilated_cnn,0.8,0.8,0.0,0.9092381912442397,0.9092381912442397,0.0,0.0,0.0
test_0028,clean,contract_tcn_aug,0.8,0.8,0.0,0.8928319683136412,0.8928319683136412,0.0,0.0,0.0
test_0029,noise,adaptive_energy,0.0,0.0,0.0,0.209047619047619,0.209047619047619,0.0,0.0,0.0
test_0029,noise,spectral_flux,0.0,0.0,0.0,0.20915812067731934,0.20915812067731934,0.0,0.0,0.0
test_0029,noise,logistic_features,0.0,0.0,0.0,0.209047619047619,0.209047619047619,0.0,0.0,0.0
test_0029,noise,temporal_cnn,0.0,0.0,0.0,0.209047619047619,0.209047619047619,0.0,0.0,0.0
test_0029,noise,dilated_cnn,0.0,0.0,0.0,0.209047619047619,0.209047619047619,0.0,0.0,0.0
test_0029,noise,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.8005581719867434,0.8005581719867434,0.0,0.0,0.0
test_0030,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0030,reverb,spectral_flux,0.20408163265306123,0.20408163265306123,0.0,0.33613582478213244,0.33613582478213244,0.0,0.0,0.0
test_0030,reverb,logistic_features,0.21276595744680848,0.21276595744680848,0.0,0.25779713894897144,0.25779713894897144,0.0,0.0,0.0
test_0030,reverb,temporal_cnn,0.0,0.0,0.0,0.16952873524931947,0.16952873524931947,0.0,0.0,0.0
test_0030,reverb,dilated_cnn,0.0,0.0,0.0,0.23746793093187282,0.23746793093187282,0.0,0.0,0.0
test_0030,reverb,contract_tcn_aug,0.8333333333333333,0.8333333333333333,0.0,0.7496538547430586,0.7496538547430586,0.0,0.0,0.0
test_0031,clipping,adaptive_energy,0.0,0.0,0.0,0.18476190476190474,0.18476190476190474,0.0,0.0,0.0
test_0031,clipping,spectral_flux,0.375,0.375,0.0,0.9202059202059202,0.9202059202059202,0.0,0.0,0.0
test_0031,clipping,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.9591836734693878,0.9591836734693878,0.0,0.0,0.0
test_0031,clipping,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.7505460899956312,0.7505460899956312,0.0,0.0,0.0
test_0031,clipping,dilated_cnn,1.0,1.0,0.0,0.8933982683982684,0.8933982683982684,0.0,0.0,0.0
test_0031,clipping,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0032,gain_drift,adaptive_energy,0.7142857142857143,0.7142857142857143,0.0,0.7357176863808164,0.7357176863808164,0.0,0.0,0.0
test_0032,gain_drift,spectral_flux,0.7692307692307693,0.7692307692307693,0.0,0.8320734210844101,0.8320734210844101,0.0,0.0,0.0
test_0032,gain_drift,logistic_features,0.7142857142857143,0.7142857142857143,0.0,0.6285052739902238,0.6285052739902238,0.0,0.0,0.0
test_0032,gain_drift,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.7562130177514793,0.7562130177514793,0.0,0.0,0.0
test_0032,gain_drift,dilated_cnn,1.0,1.0,0.0,0.9705832628909553,0.9705832628909553,0.0,0.0,0.0
test_0032,gain_drift,contract_tcn_aug,0.7142857142857143,0.7142857142857143,0.0,0.8218089602704987,0.8218089602704987,0.0,0.0,0.0
test_0033,jitter,adaptive_energy,0.32258064516129037,0.32258064516129037,0.0,0.6484558854764029,0.6484558854764029,0.0,0.0,0.0
test_0033,jitter,spectral_flux,0.21621621621621623,0.21621621621621623,0.0,0.42500720828620225,0.42500720828620225,0.0,0.0,0.0
test_0033,jitter,logistic_features,0.20000000000000004,0.20000000000000004,0.0,0.29089099054255846,0.29089099054255846,0.0,0.0,0.0
test_0033,jitter,temporal_cnn,0.0,0.0,0.0,0.26194560156824304,0.26194560156824304,0.0,0.0,0.0
test_0033,jitter,dilated_cnn,0.0,0.0,0.0,0.2621502209131075,0.2621502209131075,0.0,0.0,0.0
test_0033,jitter,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.7512218045112782,0.7512218045112782,0.0,0.0,0.0
test_0034,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0034,compound,spectral_flux,0.25,0.25,0.0,0.3736700443965218,0.3736700443965218,0.0,0.0,0.0
test_0034,compound,logistic_features,0.24000000000000002,0.24000000000000002,0.0,0.3400378247706492,0.3400378247706492,0.0,0.0,0.0
test_0034,compound,temporal_cnn,0.0,0.0,0.0,0.2611932768543564,0.2611932768543564,0.0,0.0,0.0
test_0034,compound,dilated_cnn,0.0,0.0,0.0,0.27619047619047615,0.27619047619047615,0.0,0.0,0.0
test_0034,compound,contract_tcn_aug,0.8333333333333334,0.8333333333333334,0.0,0.6219490784782323,0.6219490784782323,0.0,0.0,0.0
test_0035,clean,adaptive_energy,0.7058823529411764,0.7058823529411764,0.0,0.790948935066343,0.790948935066343,0.0,0.0,0.0
test_0035,clean,spectral_flux,0.6,0.6,0.0,0.8150103120543939,0.8150103120543939,0.0,0.0,0.0
test_0035,clean,logistic_features,0.631578947368421,0.631578947368421,0.0,0.7639793331312967,0.7639793331312967,0.0,0.0,0.0
test_0035,clean,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.8985012331625877,0.8985012331625877,0.0,0.0,0.0
test_0035,clean,dilated_cnn,0.923076923076923,0.923076923076923,0.0,0.8979680749990814,0.8979680749990814,0.0,0.0,0.0
test_0035,clean,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.9234490608992599,0.9234490608992599,0.0,0.0,0.0
test_0036,noise,adaptive_energy,0.0,0.0,0.0,0.22523809523809524,0.22523809523809524,0.0,0.0,0.0
test_0036,noise,spectral_flux,0.0,0.0,0.0,0.22537562604340566,0.22537562604340566,0.0,0.0,0.0
test_0036,noise,logistic_features,0.0,0.0,0.0,0.22523809523809524,0.22523809523809524,0.0,0.0,0.0
test_0036,noise,temporal_cnn,0.0,0.0,0.0,0.22523809523809524,0.22523809523809524,0.0,0.0,0.0
test_0036,noise,dilated_cnn,0.0,0.0,0.0,0.22523809523809524,0.22523809523809524,0.0,0.0,0.0
test_0036,noise,contract_tcn_aug,1.0,1.0,0.0,0.8046775165762508,0.8046775165762508,0.0,0.0,0.0
test_0037,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0037,reverb,spectral_flux,0.1568627450980392,0.1568627450980392,0.0,0.3410871564968227,0.3410871564968227,0.0,0.0,0.0
test_0037,reverb,logistic_features,0.10256410256410256,0.10256410256410256,0.0,0.15893050332285816,0.15893050332285816,0.0,0.0,0.0
test_0037,reverb,temporal_cnn,0.0,0.0,0.0,0.0710301284212462,0.0710301284212462,0.0,0.0,0.0
test_0037,reverb,dilated_cnn,0.0,0.0,0.0,0.1758612150561303,0.1758612150561303,0.0,0.0,0.0
test_0037,reverb,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.6150316332109662,0.6150316332109662,0.0,0.0,0.0
test_0038,clipping,adaptive_energy,0.6153846153846153,0.6153846153846153,0.0,0.8065739570164349,0.8065739570164349,0.0,0.0,0.0
test_0038,clipping,spectral_flux,0.5,0.5,0.0,0.7432155132611706,0.7432155132611706,0.0,0.0,0.0
test_0038,clipping,logistic_features,0.5714285714285715,0.5714285714285715,0.0,0.8370867547057562,0.8370867547057562,0.0,0.0,0.0
test_0038,clipping,temporal_cnn,0.8,0.8,0.0,0.9094326725905673,0.9094326725905673,0.0,0.0,0.0
test_0038,clipping,dilated_cnn,1.0,1.0,0.0,0.9992711370262392,0.9992711370262392,0.0,0.0,0.0
test_0038,clipping,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9521971257081295,0.9521971257081295,0.0,0.0,0.0
test_0039,gain_drift,adaptive_energy,0.9090909090909091,0.9090909090909091,0.0,0.8845478051360404,0.8845478051360404,0.0,0.0,0.0
test_0039,gain_drift,spectral_flux,0.8333333333333333,0.8333333333333333,0.0,0.8882352941176471,0.8882352941176471,0.0,0.0,0.0
test_0039,gain_drift,logistic_features,0.7142857142857143,0.7142857142857143,0.0,0.723100685877928,0.723100685877928,0.0,0.0,0.0
test_0039,gain_drift,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.8232990292737752,0.8232990292737752,0.0,0.0,0.0
test_0039,gain_drift,dilated_cnn,0.8000000000000002,0.8000000000000002,0.0,0.7738821253840026,0.7738821253840026,0.0,0.0,0.0
test_0039,gain_drift,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.8843943638061286,0.8843943638061286,0.0,0.0,0.0
test_0040,jitter,adaptive_energy,0.33333333333333337,0.33333333333333337,0.0,0.6939398278522902,0.6939398278522902,0.0,0.0,0.0
test_0040,jitter,spectral_flux,0.3870967741935484,0.3870967741935484,0.0,0.5140715815234017,0.5140715815234017,0.0,0.0,0.0
test_0040,jitter,logistic_features,0.2222222222222222,0.2222222222222222,0.0,0.34675785207700105,0.34675785207700105,0.0,0.0,0.0
test_0040,jitter,temporal_cnn,0.0,0.0,0.0,0.26857142857142857,0.26857142857142857,0.0,0.0,0.0
test_0040,jitter,dilated_cnn,0.0,0.0,0.0,0.26857142857142857,0.26857142857142857,0.0,0.0,0.0
test_0040,jitter,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.8206764339588319,0.8206764339588319,0.0,0.0,0.0
test_0041,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0041,compound,spectral_flux,0.10714285714285715,0.10714285714285715,0.0,0.26129251700680267,0.26129251700680267,0.0,0.0,0.0
test_0041,compound,logistic_features,0.10714285714285715,0.10714285714285715,0.0,0.2888540031397175,0.2888540031397175,0.0,0.0,0.0
test_0041,compound,temporal_cnn,0.0,0.0,0.0,0.19990248659190638,0.19990248659190638,0.0,0.0,0.0
test_0041,compound,dilated_cnn,0.0,0.0,0.0,0.203086112493778,0.203086112493778,0.0,0.0,0.0
test_0041,compound,contract_tcn_aug,0.25,0.25,0.0,0.4036237571951858,0.4036237571951858,0.0,0.0,0.0
test_0042,clean,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.7605132962275819,0.7605132962275819,0.0,0.0,0.0
test_0042,clean,spectral_flux,0.5333333333333333,0.5333333333333333,0.0,0.7135161135161135,0.7135161135161135,0.0,0.0,0.0
test_0042,clean,logistic_features,0.6153846153846153,0.6153846153846153,0.0,0.7612200724445622,0.7612200724445622,0.0,0.0,0.0
test_0042,clean,temporal_cnn,0.8,0.8,0.0,0.8361540034768381,0.8361540034768381,0.0,0.0,0.0
test_0042,clean,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.944015444015444,0.944015444015444,0.0,0.0,0.0
test_0042,clean,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.908880687657666,0.908880687657666,0.0,0.0,0.0
test_0043,noise,adaptive_energy,0.0,0.0,0.0,0.26,0.26,0.0,0.0,0.0
test_0043,noise,spectral_flux,0.0,0.0,0.0,0.2601955640352969,0.2601955640352969,0.0,0.0,0.0
test_0043,noise,logistic_features,0.0,0.0,0.0,0.26,0.26,0.0,0.0,0.0
test_0043,noise,temporal_cnn,0.0,0.0,0.0,0.26,0.26,0.0,0.0,0.0
test_0043,noise,dilated_cnn,0.0,0.0,0.0,0.26,0.26,0.0,0.0,0.0
test_0043,noise,contract_tcn_aug,0.7142857142857143,0.7142857142857143,0.0,0.8208845827893446,0.8208845827893446,0.0,0.0,0.0
test_0044,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0044,reverb,spectral_flux,0.13559322033898305,0.13559322033898305,0.0,0.3671282082526496,0.3671282082526496,0.0,0.0,0.0
test_0044,reverb,logistic_features,0.09090909090909091,0.09090909090909091,0.0,0.20007426294031735,0.20007426294031735,0.0,0.0,0.0
test_0044,reverb,temporal_cnn,0.0,0.0,0.0,0.19907054067329127,0.19907054067329127,0.0,0.0,0.0
test_0044,reverb,dilated_cnn,0.0,0.0,0.0,0.2534228881425988,0.2534228881425988,0.0,0.0,0.0
test_0044,reverb,contract_tcn_aug,0.5714285714285714,0.5714285714285714,0.0,0.7851861347554097,0.7851861347554097,0.0,0.0,0.0
test_0045,clipping,adaptive_energy,0.0,0.0,0.0,0.27539015606242495,0.27539015606242495,0.0,0.0,0.0
test_0045,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8399909220767083,0.8399909220767083,0.0,0.0,0.0
test_0045,clipping,logistic_features,0.7142857142857143,0.7142857142857143,0.0,0.8483811207949138,0.8483811207949138,0.0,0.0,0.0
test_0045,clipping,temporal_cnn,0.7692307692307693,0.7692307692307693,0.0,0.9104391034443802,0.9104391034443802,0.0,0.0,0.0
test_0045,clipping,dilated_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9212339931551755,0.9212339931551755,0.0,0.0,0.0
test_0045,clipping,contract_tcn_aug,0.8333333333333333,0.8333333333333333,0.0,0.8897199346528117,0.8897199346528117,0.0,0.0,0.0
test_0046,gain_drift,adaptive_energy,0.625,0.625,0.0,0.68327934874047,0.68327934874047,0.0,0.0,0.0
test_0046,gain_drift,spectral_flux,0.5555555555555556,0.5555555555555556,0.0,0.8097436442931604,0.8097436442931604,0.0,0.0,0.0
test_0046,gain_drift,logistic_features,0.5882352941176471,0.5882352941176471,0.0,0.5752863170584689,0.5752863170584689,0.0,0.0,0.0
test_0046,gain_drift,temporal_cnn,1.0,1.0,0.0,0.8790837854128993,0.8790837854128993,0.0,0.0,0.0
test_0046,gain_drift,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.90042194092827,0.90042194092827,0.0,0.0,0.0
test_0046,gain_drift,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.7990355635925255,0.7990355635925255,0.0,0.0,0.0
test_0047,jitter,adaptive_energy,0.13636363636363635,0.13636363636363635,0.0,0.6874526170693418,0.6874526170693418,0.0,0.0,0.0
test_0047,jitter,spectral_flux,0.08510638297872342,0.08510638297872342,0.0,0.565225097483162,0.565225097483162,0.0,0.0,0.0
test_0047,jitter,logistic_features,0.125,0.125,0.0,0.3366977225672878,0.3366977225672878,0.0,0.0,0.0
test_0047,jitter,temporal_cnn,0.0,0.0,0.0,0.1911196911196911,0.1911196911196911,0.0,0.0,0.0
test_0047,jitter,dilated_cnn,0.0,0.0,0.0,0.1908763505402161,0.1908763505402161,0.0,0.0,0.0
test_0047,jitter,contract_tcn_aug,1.0,1.0,0.0,0.6337805542518355,0.6337805542518355,0.0,0.0,0.0
test_0048,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0048,compound,spectral_flux,0.19672131147540983,0.19672131147540983,0.0,0.3513394947336946,0.3513394947336946,0.0,0.0,0.0
test_0048,compound,logistic_features,0.17777777777777778,0.17777777777777778,0.0,0.2196969346443031,0.2196969346443031,0.0,0.0,0.0
test_0048,compound,temporal_cnn,0.3333333333333333,0.3333333333333333,0.0,0.3132387957408625,0.3132387957408625,0.0,0.0,0.0
test_0048,compound,dilated_cnn,0.0,0.0,0.0,0.26946966077400863,0.26946966077400863,0.0,0.0,0.0
test_0048,compound,contract_tcn_aug,0.5454545454545454,0.5454545454545454,0.0,0.532369385000964,0.532369385000964,0.0,0.0,0.0
test_0049,clean,adaptive_energy,0.888888888888889,0.888888888888889,0.0,0.9856115107913669,0.9856115107913669,0.0,0.0,0.0
test_0049,clean,spectral_flux,0.888888888888889,0.888888888888889,0.0,0.9842364532019704,0.9842364532019704,0.0,0.0,0.0
test_0049,clean,logistic_features,0.888888888888889,0.888888888888889,0.0,0.9168900395979288,0.9168900395979288,0.0,0.0,0.0
test_0049,clean,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.9940059940059941,0.9940059940059941,0.0,0.0,0.0
test_0049,clean,dilated_cnn,1.0,1.0,0.0,0.999000999000999,0.999000999000999,0.0,0.0,0.0
test_0049,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0050,noise,adaptive_energy,0.0,0.0,0.0,0.20428571428571426,0.20428571428571426,0.0,0.0,0.0
test_0050,noise,spectral_flux,0.0,0.0,0.0,0.2043882661578822,0.2043882661578822,0.0,0.0,0.0
test_0050,noise,logistic_features,0.0,0.0,0.0,0.20428571428571426,0.20428571428571426,0.0,0.0,0.0
test_0050,noise,temporal_cnn,0.0,0.0,0.0,0.20428571428571426,0.20428571428571426,0.0,0.0,0.0
test_0050,noise,dilated_cnn,0.0,0.0,0.0,0.20428571428571426,0.20428571428571426,0.0,0.0,0.0
test_0050,noise,contract_tcn_aug,0.5,0.5,0.0,0.6420029080334425,0.6420029080334425,0.0,0.0,0.0
test_0051,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0051,reverb,spectral_flux,0.18181818181818182,0.18181818181818182,0.0,0.43511307225592943,0.43511307225592943,0.0,0.0,0.0
test_0051,reverb,logistic_features,0.14634146341463414,0.14634146341463414,0.0,0.18764721175094243,0.18764721175094243,0.0,0.0,0.0
test_0051,reverb,temporal_cnn,0.0,0.0,0.0,0.18054007914953055,0.18054007914953055,0.0,0.0,0.0
test_0051,reverb,dilated_cnn,0.0,0.0,0.0,0.23725391216557296,0.23725391216557296,0.0,0.0,0.0
test_0051,reverb,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.7346938775510204,0.7346938775510204,0.0,0.0,0.0
test_0052,clipping,adaptive_energy,0.0,0.0,0.0,0.21238095238095236,0.21238095238095236,0.0,0.0,0.0
test_0052,clipping,spectral_flux,0.42857142857142855,0.42857142857142855,0.0,0.8284632034632036,0.8284632034632036,0.0,0.0,0.0
test_0052,clipping,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.9330612244897959,0.9330612244897959,0.0,0.0,0.0
test_0052,clipping,temporal_cnn,0.6,0.6,0.0,0.8382464096749811,0.8382464096749811,0.0,0.0,0.0
test_0052,clipping,dilated_cnn,1.0,1.0,0.0,0.8007175472928897,0.8007175472928897,0.0,0.0,0.0
test_0052,clipping,contract_tcn_aug,1.0,1.0,0.0,0.9493414387031408,0.9493414387031408,0.0,0.0,0.0
test_0053,gain_drift,adaptive_energy,0.7142857142857143,0.7142857142857143,0.0,0.7416766413310192,0.7416766413310192,0.0,0.0,0.0
test_0053,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8037020436177215,0.8037020436177215,0.0,0.0,0.0
test_0053,gain_drift,logistic_features,0.2857142857142857,0.2857142857142857,0.0,0.5668861092824227,0.5668861092824227,0.0,0.0,0.0
test_0053,gain_drift,temporal_cnn,0.5,0.5,0.0,0.5769146368224709,0.5769146368224709,0.0,0.0,0.0
test_0053,gain_drift,dilated_cnn,0.6,0.6,0.0,0.6498573622997587,0.6498573622997587,0.0,0.0,0.0
test_0053,gain_drift,contract_tcn_aug,0.6,0.6,0.0,0.7684002633311389,0.7684002633311389,0.0,0.0,0.0
test_0054,jitter,adaptive_energy,0.1621621621621622,0.1621621621621622,0.0,0.5873279544375889,0.5873279544375889,0.0,0.0,0.0
test_0054,jitter,spectral_flux,0.1111111111111111,0.1111111111111111,0.0,0.49175557969162614,0.49175557969162614,0.0,0.0,0.0
test_0054,jitter,logistic_features,0.125,0.125,0.0,0.21324296141814392,0.21324296141814392,0.0,0.0,0.0
test_0054,jitter,temporal_cnn,0.0,0.0,0.0,0.21002677050377222,0.21002677050377222,0.0,0.0,0.0
test_0054,jitter,dilated_cnn,0.0,0.0,0.0,0.2089016511127064,0.2089016511127064,0.0,0.0,0.0
test_0054,jitter,contract_tcn_aug,1.0,1.0,0.0,0.7952380952380953,0.7952380952380953,0.0,0.0,0.0
test_0055,compound,adaptive_energy,0.22222222222222224,0.22222222222222224,0.0,0.2876981865355284,0.2876981865355284,0.0,0.0,0.0
test_0055,compound,spectral_flux,0.2181818181818182,0.2181818181818182,0.0,0.4420778783726789,0.4420778783726789,0.0,0.0,0.0
test_0055,compound,logistic_features,0.24489795918367346,0.24489795918367346,0.0,0.38440525124739444,0.38440525124739444,0.0,0.0,0.0
test_0055,compound,temporal_cnn,0.0,0.0,0.0,0.2861904761904762,0.2861904761904762,0.0,0.0,0.0
test_0055,compound,dilated_cnn,0.2222222222222222,0.2222222222222222,0.0,0.3355199222546161,0.3355199222546161,0.0,0.0,0.0
test_0055,compound,contract_tcn_aug,0.5,0.5,0.0,0.39987778633863813,0.39987778633863813,0.0,0.0,0.0
test_0056,clean,adaptive_energy,0.8333333333333333,0.8333333333333333,0.0,0.8378995768826277,0.8378995768826277,0.0,0.0,0.0
test_0056,clean,spectral_flux,0.7692307692307693,0.7692307692307693,0.0,0.8924963924963925,0.8924963924963925,0.0,0.0,0.0
test_0056,clean,logistic_features,0.7692307692307693,0.7692307692307693,0.0,0.8353896103896102,0.8353896103896102,0.0,0.0,0.0
test_0056,clean,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.8919191919191919,0.8919191919191919,0.0,0.0,0.0
test_0056,clean,dilated_cnn,1.0,1.0,0.0,0.9212121212121211,0.9212121212121211,0.0,0.0,0.0
test_0056,clean,contract_tcn_aug,1.0,1.0,0.0,0.9219336219336219,0.9219336219336219,0.0,0.0,0.0
test_0057,noise,adaptive_energy,0.0,0.0,0.0,0.24666666666666665,0.24666666666666665,0.0,0.0,0.0
test_0057,noise,spectral_flux,0.0,0.0,0.0,0.24683997138087288,0.24683997138087288,0.0,0.0,0.0
test_0057,noise,logistic_features,0.0,0.0,0.0,0.24666666666666665,0.24666666666666665,0.0,0.0,0.0
test_0057,noise,temporal_cnn,0.0,0.0,0.0,0.24666666666666665,0.24666666666666665,0.0,0.0,0.0
test_0057,noise,dilated_cnn,0.0,0.0,0.0,0.24666666666666665,0.24666666666666665,0.0,0.0,0.0
test_0057,noise,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.6717241379310345,0.6717241379310345,0.0,0.0,0.0
test_0058,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0058,reverb,spectral_flux,0.23255813953488372,0.23255813953488372,0.0,0.3933586116754882,0.3933586116754882,0.0,0.0,0.0
test_0058,reverb,logistic_features,0.22222222222222224,0.22222222222222224,0.0,0.17172240947195577,0.17172240947195577,0.0,0.0,0.0
test_0058,reverb,temporal_cnn,0.1,0.1,0.0,0.16515007194536205,0.16515007194536205,0.0,0.0,0.0
test_0058,reverb,dilated_cnn,0.0,0.0,0.0,0.2822540075323933,0.2822540075323933,0.0,0.0,0.0
test_0058,reverb,contract_tcn_aug,1.0,1.0,0.0,0.926752096187312,0.926752096187312,0.0,0.0,0.0
test_0059,clipping,adaptive_energy,0.8,0.8,0.0,0.8751284686536486,0.8751284686536486,0.0,0.0,0.0
test_0059,clipping,spectral_flux,0.8,0.8,0.0,0.8733990147783252,0.8733990147783252,0.0,0.0,0.0
test_0059,clipping,logistic_features,0.8,0.8,0.0,0.8779128672745694,0.8779128672745694,0.0,0.0,0.0
test_0059,clipping,temporal_cnn,0.75,0.75,0.0,0.7933727631179861,0.7933727631179861,0.0,0.0,0.0
test_0059,clipping,dilated_cnn,0.6666666666666665,0.6666666666666665,0.0,0.7677356656948494,0.7677356656948494,0.0,0.0,0.0
test_0059,clipping,contract_tcn_aug,0.6666666666666665,0.6666666666666665,0.0,0.8259040458288578,0.8259040458288578,0.0,0.0,0.0
test_0060,gain_drift,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.7394649605979821,0.7394649605979821,0.0,0.0,0.0
test_0060,gain_drift,spectral_flux,0.625,0.625,0.0,0.7059088769959834,0.7059088769959834,0.0,0.0,0.0
test_0060,gain_drift,logistic_features,0.5714285714285714,0.5714285714285714,0.0,0.6218581231619286,0.6218581231619286,0.0,0.0,0.0
test_0060,gain_drift,temporal_cnn,0.7272727272727272,0.7272727272727272,0.0,0.6966562694946974,0.6966562694946974,0.0,0.0,0.0
test_0060,gain_drift,dilated_cnn,0.7272727272727272,0.7272727272727272,0.0,0.8020735577314274,0.8020735577314274,0.0,0.0,0.0
test_0060,gain_drift,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.9962570180910791,0.9962570180910791,0.0,0.0,0.0
test_0061,jitter,adaptive_energy,0.18181818181818182,0.18181818181818182,0.0,0.6975259377494014,0.6975259377494014,0.0,0.0,0.0
test_0061,jitter,spectral_flux,0.16666666666666669,0.16666666666666669,0.0,0.5353226817042607,0.5353226817042607,0.0,0.0,0.0
test_0061,jitter,logistic_features,0.27272727272727276,0.27272727272727276,0.0,0.4088363835017755,0.4088363835017755,0.0,0.0,0.0
test_0061,jitter,temporal_cnn,0.0,0.0,0.0,0.22309197651663407,0.22309197651663407,0.0,0.0,0.0
test_0061,jitter,dilated_cnn,0.0,0.0,0.0,0.2237848507278559,0.2237848507278559,0.0,0.0,0.0
test_0061,jitter,contract_tcn_aug,0.7272727272727273,0.7272727272727273,0.0,0.7121971595655806,0.7121971595655806,0.0,0.0,0.0
test_0062,compound,adaptive_energy,0.28571428571428575,0.28571428571428575,0.0,0.13674388674388674,0.13674388674388674,0.0,0.0,0.0
test_0062,compound,spectral_flux,0.1568627450980392,0.1568627450980392,0.0,0.34805298040592153,0.34805298040592153,0.0,0.0,0.0
test_0062,compound,logistic_features,0.16,0.16,0.0,0.28775491694954786,0.28775491694954786,0.0,0.0,0.0
test_0062,compound,temporal_cnn,0.0,0.0,0.0,0.21904761904761907,0.21904761904761907,0.0,0.0,0.0
test_0062,compound,dilated_cnn,0.0,0.0,0.0,0.21904761904761907,0.21904761904761907,0.0,0.0,0.0
test_0062,compound,contract_tcn_aug,0.6153846153846153,0.6153846153846153,0.0,0.5883838940981798,0.5883838940981798,0.0,0.0,0.0
test_0063,clean,adaptive_energy,0.8,0.8,0.0,0.9503105590062112,0.9503105590062112,0.0,0.0,0.0
test_0063,clean,spectral_flux,0.8,0.8,0.0,0.9523809523809524,0.9523809523809524,0.0,0.0,0.0
test_0063,clean,logistic_features,0.8,0.8,0.0,0.8571428571428571,0.8571428571428571,0.0,0.0,0.0
test_0063,clean,temporal_cnn,0.8,0.8,0.0,0.8534684168047236,0.8534684168047236,0.0,0.0,0.0
test_0063,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0063,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0064,noise,adaptive_energy,0.0,0.0,0.0,0.2419047619047619,0.2419047619047619,0.0,0.0,0.0
test_0064,noise,spectral_flux,0.0,0.0,0.0,0.2420701168614357,0.2420701168614357,0.0,0.0,0.0
test_0064,noise,logistic_features,0.0,0.0,0.0,0.2419047619047619,0.2419047619047619,0.0,0.0,0.0
test_0064,noise,temporal_cnn,0.0,0.0,0.0,0.2419047619047619,0.2419047619047619,0.0,0.0,0.0
test_0064,noise,dilated_cnn,0.0,0.0,0.0,0.2419047619047619,0.2419047619047619,0.0,0.0,0.0
test_0064,noise,contract_tcn_aug,0.7272727272727272,0.7272727272727272,0.0,0.6827306801896152,0.6827306801896152,0.0,0.0,0.0
test_0065,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0065,reverb,spectral_flux,0.1568627450980392,0.1568627450980392,0.0,0.30109412711182626,0.30109412711182626,0.0,0.0,0.0
test_0065,reverb,logistic_features,0.1395348837209302,0.1395348837209302,0.0,0.19336210529375011,0.19336210529375011,0.0,0.0,0.0
test_0065,reverb,temporal_cnn,0.0,0.0,0.0,0.13920743620722037,0.13920743620722037,0.0,0.0,0.0
test_0065,reverb,dilated_cnn,0.0,0.0,0.0,0.188515588009899,0.188515588009899,0.0,0.0,0.0
test_0065,reverb,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.7612113550166647,0.7612113550166647,0.0,0.0,0.0
test_0066,clipping,adaptive_energy,0.5454545454545454,0.5454545454545454,0.0,0.7118907727603379,0.7118907727603379,0.0,0.0,0.0
test_0066,clipping,spectral_flux,0.6,0.6,0.0,0.5871635610766045,0.5871635610766045,0.0,0.0,0.0
test_0066,clipping,logistic_features,0.6,0.6,0.0,0.6272336359292882,0.6272336359292882,0.0,0.0,0.0
test_0066,clipping,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.9527235354573484,0.9527235354573484,0.0,0.0,0.0
test_0066,clipping,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0066,clipping,contract_tcn_aug,1.0,1.0,0.0,0.9511387163561077,0.9511387163561077,0.0,0.0,0.0
test_0067,gain_drift,adaptive_energy,0.42857142857142855,0.42857142857142855,0.0,0.6488843760576948,0.6488843760576948,0.0,0.0,0.0
test_0067,gain_drift,spectral_flux,0.4,0.4,0.0,0.6556390977443609,0.6556390977443609,0.0,0.0,0.0
test_0067,gain_drift,logistic_features,0.375,0.375,0.0,0.6606156274664562,0.6606156274664562,0.0,0.0,0.0
test_0067,gain_drift,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9599723947550035,0.9599723947550035,0.0,0.0,0.0
test_0067,gain_drift,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9603554340396446,0.9603554340396446,0.0,0.0,0.0
test_0067,gain_drift,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.9452054794520548,0.9452054794520548,0.0,0.0,0.0
test_0068,jitter,adaptive_energy,0.33333333333333337,0.33333333333333337,0.0,0.7116614606574446,0.7116614606574446,0.0,0.0,0.0
test_0068,jitter,spectral_flux,0.303030303030303,0.303030303030303,0.0,0.5845883073155801,0.5845883073155801,0.0,0.0,0.0
test_0068,jitter,logistic_features,0.5714285714285715,0.5714285714285715,0.0,0.45599601096983294,0.45599601096983294,0.0,0.0,0.0
test_0068,jitter,temporal_cnn,0.0,0.0,0.0,0.3057142857142857,0.3057142857142857,0.0,0.0,0.0
test_0068,jitter,dilated_cnn,0.0,0.0,0.0,0.3057142857142857,0.3057142857142857,0.0,0.0,0.0
test_0068,jitter,contract_tcn_aug,0.7692307692307692,0.7692307692307692,0.0,0.7003783870450536,0.7003783870450536,0.0,0.0,0.0
test_0069,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0069,compound,spectral_flux,0.10714285714285715,0.10714285714285715,0.0,0.3284526296692943,0.3284526296692943,0.0,0.0,0.0
test_0069,compound,logistic_features,0.11764705882352941,0.11764705882352941,0.0,0.3254898458836574,0.3254898458836574,0.0,0.0,0.0
test_0069,compound,temporal_cnn,0.0,0.0,0.0,0.18485958485958484,0.18485958485958484,0.0,0.0,0.0
test_0069,compound,dilated_cnn,0.0,0.0,0.0,0.18568994889267462,0.18568994889267462,0.0,0.0,0.0
test_0069,compound,contract_tcn_aug,0.5714285714285715,0.5714285714285715,0.0,0.48460826779931876,0.48460826779931876,0.0,0.0,0.0
test_0070,clean,adaptive_energy,0.6153846153846153,0.6153846153846153,0.0,0.7699229009861345,0.7699229009861345,0.0,0.0,0.0
test_0070,clean,spectral_flux,0.6153846153846153,0.6153846153846153,0.0,0.8050793650793651,0.8050793650793651,0.0,0.0,0.0
test_0070,clean,logistic_features,0.5714285714285715,0.5714285714285715,0.0,0.6863175484309505,0.6863175484309505,0.0,0.0,0.0
test_0070,clean,temporal_cnn,0.8,0.8,0.0,0.8938639901164942,0.8938639901164942,0.0,0.0,0.0
test_0070,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0070,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0071,noise,adaptive_energy,0.0,0.0,0.0,0.24000000000000002,0.24000000000000002,0.0,0.0,0.0
test_0071,noise,spectral_flux,0.0,0.0,0.0,0.24016217505366086,0.24016217505366086,0.0,0.0,0.0
test_0071,noise,logistic_features,0.0,0.0,0.0,0.24000000000000002,0.24000000000000002,0.0,0.0,0.0
test_0071,noise,temporal_cnn,0.0,0.0,0.0,0.24000000000000002,0.24000000000000002,0.0,0.0,0.0
test_0071,noise,dilated_cnn,0.0,0.0,0.0,0.24000000000000002,0.24000000000000002,0.0,0.0,0.0
test_0071,noise,contract_tcn_aug,0.38095238095238093,0.38095238095238093,0.0,0.6950623202301055,0.6950623202301055,0.0,0.0,0.0
test_0072,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0072,reverb,spectral_flux,0.1090909090909091,0.1090909090909091,0.0,0.3268141536601276,0.3268141536601276,0.0,0.0,0.0
test_0072,reverb,logistic_features,0.08333333333333334,0.08333333333333334,0.0,0.1958637113381938,0.1958637113381938,0.0,0.0,0.0
test_0072,reverb,temporal_cnn,0.0,0.0,0.0,0.12540672571393108,0.12540672571393108,0.0,0.0,0.0
test_0072,reverb,dilated_cnn,0.0,0.0,0.0,0.1245531890227801,0.1245531890227801,0.0,0.0,0.0
test_0072,reverb,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.9227891156462584,0.9227891156462584,0.0,0.0,0.0
test_0073,clipping,adaptive_energy,0.6,0.6,0.0,0.9490642808847678,0.9490642808847678,0.0,0.0,0.0
test_0073,clipping,spectral_flux,0.8571428571428571,0.8571428571428571,0.0,0.8599439775910366,0.8599439775910366,0.0,0.0,0.0
test_0073,clipping,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.8841542172424527,0.8841542172424527,0.0,0.0,0.0
test_0073,clipping,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9866071428571429,0.9866071428571429,0.0,0.0,0.0
test_0073,clipping,dilated_cnn,1.0,1.0,0.0,0.9741349777321,0.9741349777321,0.0,0.0,0.0
test_0073,clipping,contract_tcn_aug,1.0,1.0,0.0,0.9269957983193278,0.9269957983193278,0.0,0.0,0.0
test_0074,gain_drift,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.6153039832285117,0.6153039832285117,0.0,0.0,0.0
test_0074,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.5889016897081412,0.5889016897081412,0.0,0.0,0.0
test_0074,gain_drift,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.5277777777777778,0.5277777777777778,0.0,0.0,0.0
test_0074,gain_drift,temporal_cnn,1.0,1.0,0.0,0.7817460317460317,0.7817460317460317,0.0,0.0,0.0
test_0074,gain_drift,dilated_cnn,1.0,1.0,0.0,0.8369565217391305,0.8369565217391305,0.0,0.0,0.0
test_0074,gain_drift,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8752747252747254,0.8752747252747254,0.0,0.0,0.0
test_0075,jitter,adaptive_energy,0.17391304347826084,0.17391304347826084,0.0,0.6004340962904499,0.6004340962904499,0.0,0.0,0.0
test_0075,jitter,spectral_flux,0.09999999999999999,0.09999999999999999,0.0,0.5493409333808337,0.5493409333808337,0.0,0.0,0.0
test_0075,jitter,logistic_features,0.3333333333333333,0.3333333333333333,0.0,0.45482993197278915,0.45482993197278915,0.0,0.0,0.0
test_0075,jitter,temporal_cnn,0.0,0.0,0.0,0.23199229101421343,0.23199229101421343,0.0,0.0,0.0
test_0075,jitter,dilated_cnn,0.0,0.0,0.0,0.23305704534373478,0.23305704534373478,0.0,0.0,0.0
test_0075,jitter,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.7278277049127586,0.7278277049127586,0.0,0.0,0.0
test_0076,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0076,compound,spectral_flux,0.1724137931034483,0.1724137931034483,0.0,0.41923366488583874,0.41923366488583874,0.0,0.0,0.0
test_0076,compound,logistic_features,0.16326530612244897,0.16326530612244897,0.0,0.2291653596001422,0.2291653596001422,0.0,0.0,0.0
test_0076,compound,temporal_cnn,0.13333333333333333,0.13333333333333333,0.0,0.31385081153813804,0.31385081153813804,0.0,0.0,0.0
test_0076,compound,dilated_cnn,0.4,0.4,0.0,0.3127230190752156,0.3127230190752156,0.0,0.0,0.0
test_0076,compound,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.7129737715492578,0.7129737715492578,0.0,0.0,0.0
test_0077,clean,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.7125883045525904,0.7125883045525904,0.0,0.0,0.0
test_0077,clean,spectral_flux,0.5882352941176471,0.5882352941176471,0.0,0.7182219264517401,0.7182219264517401,0.0,0.0,0.0
test_0077,clean,logistic_features,0.7142857142857143,0.7142857142857143,0.0,0.750655976676385,0.750655976676385,0.0,0.0,0.0
test_0077,clean,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9577639751552794,0.9577639751552794,0.0,0.0,0.0
test_0077,clean,dilated_cnn,0.7692307692307693,0.7692307692307693,0.0,0.9876314162028448,0.9876314162028448,0.0,0.0,0.0
test_0077,clean,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.9214623669980814,0.9214623669980814,0.0,0.0,0.0
test_0078,noise,adaptive_energy,0.0,0.0,0.0,0.21333333333333335,0.21333333333333335,0.0,0.0,0.0
test_0078,noise,spectral_flux,0.0,0.0,0.0,0.21345098974481275,0.21345098974481275,0.0,0.0,0.0
test_0078,noise,logistic_features,0.0,0.0,0.0,0.21333333333333335,0.21333333333333335,0.0,0.0,0.0
test_0078,noise,temporal_cnn,0.0,0.0,0.0,0.21333333333333335,0.21333333333333335,0.0,0.0,0.0
test_0078,noise,dilated_cnn,0.0,0.0,0.0,0.21368748504426896,0.21368748504426896,0.0,0.0,0.0
test_0078,noise,contract_tcn_aug,0.75,0.75,0.0,0.7846138455382153,0.7846138455382153,0.0,0.0,0.0
test_0079,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0079,reverb,spectral_flux,0.163265306122449,0.163265306122449,0.0,0.3941817723604221,0.3941817723604221,0.0,0.0,0.0
test_0079,reverb,logistic_features,0.04347826086956521,0.04347826086956521,0.0,0.1199030013121398,0.1199030013121398,0.0,0.0,0.0
test_0079,reverb,temporal_cnn,0.15384615384615383,0.15384615384615383,0.0,0.12987593222669006,0.12987593222669006,0.0,0.0,0.0
test_0079,reverb,dilated_cnn,0.0,0.0,0.0,0.16306755260243633,0.16306755260243633,0.0,0.0,0.0
test_0079,reverb,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.83843537414966,0.83843537414966,0.0,0.0,0.0
test_0080,clipping,adaptive_energy,0.0,0.0,0.0,0.22428571428571428,0.22428571428571428,0.0,0.0,0.0
test_0080,clipping,spectral_flux,0.8,0.8,0.0,0.8988261375779517,0.8988261375779517,0.0,0.0,0.0
test_0080,clipping,logistic_features,0.888888888888889,0.888888888888889,0.0,0.9038135170210643,0.9038135170210643,0.0,0.0,0.0
test_0080,clipping,temporal_cnn,1.0,1.0,0.0,0.7760228343523327,0.7760228343523327,0.0,0.0,0.0
test_0080,clipping,dilated_cnn,1.0,1.0,0.0,0.7676646130150173,0.7676646130150173,0.0,0.0,0.0
test_0080,clipping,contract_tcn_aug,1.0,1.0,0.0,0.9249775381850853,0.9249775381850853,0.0,0.0,0.0
test_0081,gain_drift,adaptive_energy,0.7142857142857143,0.7142857142857143,0.0,0.6730130872988015,0.6730130872988015,0.0,0.0,0.0
test_0081,gain_drift,spectral_flux,0.5263157894736842,0.5263157894736842,0.0,0.5349422231311995,0.5349422231311995,0.0,0.0,0.0
test_0081,gain_drift,logistic_features,0.625,0.625,0.0,0.5313764872087283,0.5313764872087283,0.0,0.0,0.0
test_0081,gain_drift,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.613265306122449,0.613265306122449,0.0,0.0,0.0
test_0081,gain_drift,dilated_cnn,1.0,1.0,0.0,0.9410018552875696,0.9410018552875696,0.0,0.0,0.0
test_0081,gain_drift,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.899443413729128,0.899443413729128,0.0,0.0,0.0
test_0082,jitter,adaptive_energy,0.2222222222222222,0.2222222222222222,0.0,0.7128230131643101,0.7128230131643101,0.0,0.0,0.0
test_0082,jitter,spectral_flux,0.22222222222222218,0.22222222222222218,0.0,0.4995841131212311,0.4995841131212311,0.0,0.0,0.0
test_0082,jitter,logistic_features,0.15384615384615383,0.15384615384615383,0.0,0.2931468883849836,0.2931468883849836,0.0,0.0,0.0
test_0082,jitter,temporal_cnn,0.0,0.0,0.0,0.2178690874343048,0.2178690874343048,0.0,0.0,0.0
test_0082,jitter,dilated_cnn,0.0,0.0,0.0,0.2178690874343048,0.2178690874343048,0.0,0.0,0.0
test_0082,jitter,contract_tcn_aug,0.6153846153846153,0.6153846153846153,0.0,0.8891625615763548,0.8891625615763548,0.0,0.0,0.0
test_0083,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0083,compound,spectral_flux,0.10526315789473684,0.10526315789473684,0.0,0.46975068420384086,0.46975068420384086,0.0,0.0,0.0
test_0083,compound,logistic_features,0.11764705882352941,0.11764705882352941,0.0,0.2010742066921842,0.2010742066921842,0.0,0.0,0.0
test_0083,compound,temporal_cnn,0.0,0.0,0.0,0.18094847957909757,0.18094847957909757,0.0,0.0,0.0
test_0083,compound,dilated_cnn,0.0,0.0,0.0,0.1913887506222001,0.1913887506222001,0.0,0.0,0.0
test_0083,compound,contract_tcn_aug,0.3333333333333333,0.3333333333333333,0.0,0.5231809752372641,0.5231809752372641,0.0,0.0,0.0
test_0084,clean,adaptive_energy,0.8,0.8,0.0,0.893114965428337,0.893114965428337,0.0,0.0,0.0
test_0084,clean,spectral_flux,0.8,0.8,0.0,0.9713038053649408,0.9713038053649408,0.0,0.0,0.0
test_0084,clean,logistic_features,0.8,0.8,0.0,0.8627743550250289,0.8627743550250289,0.0,0.0,0.0
test_0084,clean,temporal_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0084,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0084,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0085,noise,adaptive_energy,0.0,0.0,0.0,0.2138095238095238,0.2138095238095238,0.0,0.0,0.0
test_0085,noise,spectral_flux,0.0,0.0,0.0,0.21392797519675646,0.21392797519675646,0.0,0.0,0.0
test_0085,noise,logistic_features,0.0,0.0,0.0,0.2138095238095238,0.2138095238095238,0.0,0.0,0.0
test_0085,noise,temporal_cnn,0.0,0.0,0.0,0.2138095238095238,0.2138095238095238,0.0,0.0,0.0
test_0085,noise,dilated_cnn,0.0,0.0,0.0,0.2138095238095238,0.2138095238095238,0.0,0.0,0.0
test_0085,noise,contract_tcn_aug,0.3076923076923077,0.3076923076923077,0.0,0.7086143470263642,0.7086143470263642,0.0,0.0,0.0
test_0086,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0086,reverb,spectral_flux,0.18867924528301885,0.18867924528301885,0.0,0.308421556122449,0.308421556122449,0.0,0.0,0.0
test_0086,reverb,logistic_features,0.05128205128205128,0.05128205128205128,0.0,0.054947220267417315,0.054947220267417315,0.0,0.0,0.0
test_0086,reverb,temporal_cnn,0.1111111111111111,0.1111111111111111,0.0,0.11729767769176637,0.11729767769176637,0.0,0.0,0.0
test_0086,reverb,dilated_cnn,0.0,0.0,0.0,0.2372670807453416,0.2372670807453416,0.0,0.0,0.0
test_0086,reverb,contract_tcn_aug,0.7692307692307693,0.7692307692307693,0.0,0.643631245601689,0.643631245601689,0.0,0.0,0.0
test_0087,clipping,adaptive_energy,0.3846153846153846,0.3846153846153846,0.0,0.7514684915882519,0.7514684915882519,0.0,0.0,0.0
test_0087,clipping,spectral_flux,0.7142857142857143,0.7142857142857143,0.0,0.8557334396209076,0.8557334396209076,0.0,0.0,0.0
test_0087,clipping,logistic_features,0.7142857142857143,0.7142857142857143,0.0,0.8838031749777369,0.8838031749777369,0.0,0.0,0.0
test_0087,clipping,temporal_cnn,0.8000000000000002,0.8000000000000002,0.0,0.8099343185550082,0.8099343185550082,0.0,0.0,0.0
test_0087,clipping,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.8393814997263273,0.8393814997263273,0.0,0.0,0.0
test_0087,clipping,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.8399092970521541,0.8399092970521541,0.0,0.0,0.0
test_0088,gain_drift,adaptive_energy,0.7272727272727273,0.7272727272727273,0.0,0.6922228756248162,0.6922228756248162,0.0,0.0,0.0
test_0088,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.7137250161655821,0.7137250161655821,0.0,0.0,0.0
test_0088,gain_drift,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.6306595263803845,0.6306595263803845,0.0,0.0,0.0
test_0088,gain_drift,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.7204708699122107,0.7204708699122107,0.0,0.0,0.0
test_0088,gain_drift,dilated_cnn,0.75,0.75,0.0,0.7871774408087259,0.7871774408087259,0.0,0.0,0.0
test_0088,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.7577813248204309,0.7577813248204309,0.0,0.0,0.0
test_0089,jitter,adaptive_energy,0.15,0.15,0.0,0.7280730964941491,0.7280730964941491,0.0,0.0,0.0
test_0089,jitter,spectral_flux,0.08163265306122448,0.08163265306122448,0.0,0.42946652345148584,0.42946652345148584,0.0,0.0,0.0
test_0089,jitter,logistic_features,0.10526315789473684,0.10526315789473684,0.0,0.294973544973545,0.294973544973545,0.0,0.0,0.0
test_0089,jitter,temporal_cnn,0.0,0.0,0.0,0.1942857142857143,0.1942857142857143,0.0,0.0,0.0
test_0089,jitter,dilated_cnn,0.0,0.0,0.0,0.1942857142857143,0.1942857142857143,0.0,0.0,0.0
test_0089,jitter,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.7490326782362181,0.7490326782362181,0.0,0.0,0.0
test_0090,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0090,compound,spectral_flux,0.11538461538461538,0.11538461538461538,0.0,0.3887507613655652,0.3887507613655652,0.0,0.0,0.0
test_0090,compound,logistic_features,0.07407407407407407,0.07407407407407407,0.0,0.24248927038626608,0.24248927038626608,0.0,0.0,0.0
test_0090,compound,temporal_cnn,0.0,0.0,0.0,0.20461963344212905,0.20461963344212905,0.0,0.0,0.0
test_0090,compound,dilated_cnn,0.0,0.0,0.0,0.20606372045220964,0.20606372045220964,0.0,0.0,0.0
test_0090,compound,contract_tcn_aug,1.0,1.0,0.0,0.6861360718870346,0.6861360718870346,0.0,0.0,0.0
test_0091,clean,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.5959574863083635,0.5959574863083635,0.0,0.0,0.0
test_0091,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.5561299081035923,0.5561299081035923,0.0,0.0,0.0
test_0091,clean,logistic_features,0.5714285714285715,0.5714285714285715,0.0,0.5332165447632687,0.5332165447632687,0.0,0.0,0.0
test_0091,clean,temporal_cnn,0.7272727272727273,0.7272727272727273,0.0,0.822909546593757,0.822909546593757,0.0,0.0,0.0
test_0091,clean,dilated_cnn,1.0,1.0,0.0,0.9235588972431078,0.9235588972431078,0.0,0.0,0.0
test_0091,clean,contract_tcn_aug,1.0,1.0,0.0,0.9210116292776932,0.9210116292776932,0.0,0.0,0.0
test_0092,noise,adaptive_energy,0.0,0.0,0.0,0.20047619047619047,0.20047619047619047,0.0,0.0,0.0
test_0092,noise,spectral_flux,0.0,0.0,0.0,0.20057238254233248,0.20057238254233248,0.0,0.0,0.0
test_0092,noise,logistic_features,0.0,0.0,0.0,0.20047619047619047,0.20047619047619047,0.0,0.0,0.0
test_0092,noise,temporal_cnn,0.0,0.0,0.0,0.20047619047619047,0.20047619047619047,0.0,0.0,0.0
test_0092,noise,dilated_cnn,0.0,0.0,0.0,0.20076573342905002,0.20076573342905002,0.0,0.0,0.0
test_0092,noise,contract_tcn_aug,1.0,1.0,0.0,0.9975579975579976,0.9975579975579976,0.0,0.0,0.0
test_0093,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0093,reverb,spectral_flux,0.23529411764705882,0.23529411764705882,0.0,0.41555532302648207,0.41555532302648207,0.0,0.0,0.0
test_0093,reverb,logistic_features,0.14285714285714288,0.14285714285714288,0.0,0.13934725550610522,0.13934725550610522,0.0,0.0,0.0
test_0093,reverb,temporal_cnn,0.11764705882352942,0.11764705882352942,0.0,0.17903609903989884,0.17903609903989884,0.0,0.0,0.0
test_0093,reverb,dilated_cnn,0.0,0.0,0.0,0.20693717186789023,0.20693717186789023,0.0,0.0,0.0
test_0093,reverb,contract_tcn_aug,0.4705882352941177,0.4705882352941177,0.0,0.5571036574973582,0.5571036574973582,0.0,0.0,0.0
test_0094,clipping,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.8874458874458876,0.8874458874458876,0.0,0.0,0.0
test_0094,clipping,spectral_flux,0.7499999999999999,0.7499999999999999,0.0,0.8839285714285715,0.8839285714285715,0.0,0.0,0.0
test_0094,clipping,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.8864474448315912,0.8864474448315912,0.0,0.0,0.0
test_0094,clipping,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9820408163265306,0.9820408163265306,0.0,0.0,0.0
test_0094,clipping,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9813311688311688,0.9813311688311688,0.0,0.0,0.0
test_0094,clipping,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.9812244897959184,0.9812244897959184,0.0,0.0,0.0
test_0095,gain_drift,adaptive_energy,0.8,0.8,0.0,0.7469364052241106,0.7469364052241106,0.0,0.0,0.0
test_0095,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.760588106210226,0.760588106210226,0.0,0.0,0.0
test_0095,gain_drift,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.5686061658706035,0.5686061658706035,0.0,0.0,0.0
test_0095,gain_drift,temporal_cnn,1.0,1.0,0.0,0.836525873631625,0.836525873631625,0.0,0.0,0.0
test_0095,gain_drift,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.8293549562682215,0.8293549562682215,0.0,0.0,0.0
test_0095,gain_drift,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0096,jitter,adaptive_energy,0.17777777777777776,0.17777777777777776,0.0,0.6597317046167471,0.6597317046167471,0.0,0.0,0.0
test_0096,jitter,spectral_flux,0.23529411764705882,0.23529411764705882,0.0,0.5194877505567929,0.5194877505567929,0.0,0.0,0.0
test_0096,jitter,logistic_features,0.3333333333333333,0.3333333333333333,0.0,0.35373548712771324,0.35373548712771324,0.0,0.0,0.0
test_0096,jitter,temporal_cnn,0.0,0.0,0.0,0.24223602484472048,0.24223602484472048,0.0,0.0,0.0
test_0096,jitter,dilated_cnn,0.0,0.0,0.0,0.24223602484472048,0.24223602484472048,0.0,0.0,0.0
test_0096,jitter,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.8050884805749542,0.8050884805749542,0.0,0.0,0.0
test_0097,compound,adaptive_energy,0.15384615384615385,0.15384615384615385,0.0,0.2285547168760271,0.2285547168760271,0.0,0.0,0.0
test_0097,compound,spectral_flux,0.18867924528301885,0.18867924528301885,0.0,0.385272751359719,0.385272751359719,0.0,0.0,0.0
test_0097,compound,logistic_features,0.20833333333333334,0.20833333333333334,0.0,0.34785463990786347,0.34785463990786347,0.0,0.0,0.0
test_0097,compound,temporal_cnn,0.25,0.25,0.0,0.31443025776921224,0.31443025776921224,0.0,0.0,0.0
test_0097,compound,dilated_cnn,0.0,0.0,0.0,0.25202190660693474,0.25202190660693474,0.0,0.0,0.0
test_0097,compound,contract_tcn_aug,0.7272727272727272,0.7272727272727272,0.0,0.5736727684108659,0.5736727684108659,0.0,0.0,0.0
test_0098,clean,adaptive_energy,0.6,0.6,0.0,0.7284427284427284,0.7284427284427284,0.0,0.0,0.0
test_0098,clean,spectral_flux,0.6,0.6,0.0,0.7975582203684394,0.7975582203684394,0.0,0.0,0.0
test_0098,clean,logistic_features,0.5454545454545454,0.5454545454545454,0.0,0.7273320287018917,0.7273320287018917,0.0,0.0,0.0
test_0098,clean,temporal_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0098,clean,dilated_cnn,1.0,1.0,0.0,0.9988385598141696,0.9988385598141696,0.0,0.0,0.0
test_0098,clean,contract_tcn_aug,1.0,1.0,0.0,0.9500580720092915,0.9500580720092915,0.0,0.0,0.0
test_0099,noise,adaptive_energy,0.0,0.0,0.0,0.19714285714285715,0.19714285714285715,0.0,0.0,0.0
test_0099,noise,spectral_flux,0.0,0.0,0.0,0.19723348437872645,0.19723348437872645,0.0,0.0,0.0
test_0099,noise,logistic_features,0.0,0.0,0.0,0.19723348437872645,0.19723348437872645,0.0,0.0,0.0
test_0099,noise,temporal_cnn,0.0,0.0,0.0,0.19714285714285715,0.19714285714285715,0.0,0.0,0.0
test_0099,noise,dilated_cnn,0.0,0.0,0.0,0.1974156496769562,0.1974156496769562,0.0,0.0,0.0
test_0099,noise,contract_tcn_aug,0.5454545454545454,0.5454545454545454,0.0,0.8738095238095239,0.8738095238095239,0.0,0.0,0.0
test_0100,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0100,reverb,spectral_flux,0.16,0.16,0.0,0.3557976973684211,0.3557976973684211,0.0,0.0,0.0
test_0100,reverb,logistic_features,0.1111111111111111,0.1111111111111111,0.0,0.1088007789257316,0.1088007789257316,0.0,0.0,0.0
test_0100,reverb,temporal_cnn,0.15384615384615383,0.15384615384615383,0.0,0.08779029819980762,0.08779029819980762,0.0,0.0,0.0
test_0100,reverb,dilated_cnn,0.0,0.0,0.0,0.12389176933464482,0.12389176933464482,0.0,0.0,0.0
test_0100,reverb,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.5497630331753555,0.5497630331753555,0.0,0.0,0.0
test_0101,clipping,adaptive_energy,0.8,0.8,0.0,0.8567190913062472,0.8567190913062472,0.0,0.0,0.0
test_0101,clipping,spectral_flux,0.7499999999999999,0.7499999999999999,0.0,0.855824479468125,0.855824479468125,0.0,0.0,0.0
test_0101,clipping,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.8048204641997341,0.8048204641997341,0.0,0.0,0.0
test_0101,clipping,temporal_cnn,0.923076923076923,0.923076923076923,0.0,0.9273275569147128,0.9273275569147128,0.0,0.0,0.0
test_0101,clipping,dilated_cnn,1.0,1.0,0.0,0.944489037439303,0.944489037439303,0.0,0.0,0.0
test_0101,clipping,contract_tcn_aug,1.0,1.0,0.0,0.9438619484491043,0.9438619484491043,0.0,0.0,0.0
test_0102,gain_drift,adaptive_energy,0.6,0.6,0.0,0.6590791656468413,0.6590791656468413,0.0,0.0,0.0
test_0102,gain_drift,spectral_flux,0.6,0.6,0.0,0.7613122171945701,0.7613122171945701,0.0,0.0,0.0
test_0102,gain_drift,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.6598023824914582,0.6598023824914582,0.0,0.0,0.0
test_0102,gain_drift,temporal_cnn,1.0,1.0,0.0,0.7983193277310924,0.7983193277310924,0.0,0.0,0.0
test_0102,gain_drift,dilated_cnn,1.0,1.0,0.0,0.8991596638655462,0.8991596638655462,0.0,0.0,0.0
test_0102,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.8976399070266404,0.8976399070266404,0.0,0.0,0.0
test_0103,jitter,adaptive_energy,0.19999999999999998,0.19999999999999998,0.0,0.5767274015742064,0.5767274015742064,0.0,0.0,0.0
test_0103,jitter,spectral_flux,0.19354838709677416,0.19354838709677416,0.0,0.3984303896509297,0.3984303896509297,0.0,0.0,0.0
test_0103,jitter,logistic_features,0.15384615384615383,0.15384615384615383,0.0,0.2599818511796733,0.2599818511796733,0.0,0.0,0.0
test_0103,jitter,temporal_cnn,0.0,0.0,0.0,0.22216748768472908,0.22216748768472908,0.0,0.0,0.0
test_0103,jitter,dilated_cnn,0.0,0.0,0.0,0.22108843537414963,0.22108843537414963,0.0,0.0,0.0
test_0103,jitter,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.7602298255313491,0.7602298255313491,0.0,0.0,0.0
test_0104,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0104,compound,spectral_flux,0.13793103448275862,0.13793103448275862,0.0,0.39678195147670003,0.39678195147670003,0.0,0.0,0.0
test_0104,compound,logistic_features,0.15094339622641506,0.15094339622641506,0.0,0.37711515833099035,0.37711515833099035,0.0,0.0,0.0
test_0104,compound,temporal_cnn,0.25,0.25,0.0,0.2892101095273149,0.2892101095273149,0.0,0.0,0.0
test_0104,compound,dilated_cnn,0.0,0.0,0.0,0.22182340272792533,0.22182340272792533,0.0,0.0,0.0
test_0104,compound,contract_tcn_aug,0.75,0.75,0.0,0.6256081379920388,0.6256081379920388,0.0,0.0,0.0
test_0105,clean,adaptive_energy,0.8,0.8,0.0,0.8796098870725737,0.8796098870725737,0.0,0.0,0.0
test_0105,clean,spectral_flux,0.8,0.8,0.0,0.8820486467968482,0.8820486467968482,0.0,0.0,0.0
test_0105,clean,logistic_features,0.8,0.8,0.0,0.8881386717207613,0.8881386717207613,0.0,0.0,0.0
test_0105,clean,temporal_cnn,0.7272727272727273,0.7272727272727273,0.0,0.9095238095238096,0.9095238095238096,0.0,0.0,0.0
test_0105,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0105,clean,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9264550264550264,0.9264550264550264,0.0,0.0,0.0
test_0106,noise,adaptive_energy,0.0,0.0,0.0,0.30476190476190473,0.30476190476190473,0.0,0.0,0.0
test_0106,noise,spectral_flux,0.0,0.0,0.0,0.30503219651800617,0.30503219651800617,0.0,0.0,0.0
test_0106,noise,logistic_features,0.0,0.0,0.0,0.30476190476190473,0.30476190476190473,0.0,0.0,0.0
test_0106,noise,temporal_cnn,0.0,0.0,0.0,0.30476190476190473,0.30476190476190473,0.0,0.0,0.0
test_0106,noise,dilated_cnn,0.0,0.0,0.0,0.30476190476190473,0.30476190476190473,0.0,0.0,0.0
test_0106,noise,contract_tcn_aug,0.7142857142857143,0.7142857142857143,0.0,0.5808145013298677,0.5808145013298677,0.0,0.0,0.0
test_0107,reverb,adaptive_energy,0.0,0.0,0.0,0.2911490683229814,0.2911490683229814,0.0,0.0,0.0
test_0107,reverb,spectral_flux,0.1923076923076923,0.1923076923076923,0.0,0.407724911129341,0.407724911129341,0.0,0.0,0.0
test_0107,reverb,logistic_features,0.13636363636363635,0.13636363636363635,0.0,0.21670624771647787,0.21670624771647787,0.0,0.0,0.0
test_0107,reverb,temporal_cnn,0.12500000000000003,0.12500000000000003,0.0,0.15833426176085563,0.15833426176085563,0.0,0.0,0.0
test_0107,reverb,dilated_cnn,0.0,0.0,0.0,0.2206350789218759,0.2206350789218759,0.0,0.0,0.0
test_0107,reverb,contract_tcn_aug,0.7692307692307693,0.7692307692307693,0.0,0.8225548563834115,0.8225548563834115,0.0,0.0,0.0
test_0108,clipping,adaptive_energy,0.0,0.0,0.0,0.2509523809523809,0.2509523809523809,0.0,0.0,0.0
test_0108,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.9408866995073891,0.9408866995073891,0.0,0.0,0.0
test_0108,clipping,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.9476380193511668,0.9476380193511668,0.0,0.0,0.0
test_0108,clipping,temporal_cnn,0.8,0.8,0.0,0.876526818906001,0.876526818906001,0.0,0.0,0.0
test_0108,clipping,dilated_cnn,0.923076923076923,0.923076923076923,0.0,0.9452704158586511,0.9452704158586511,0.0,0.0,0.0
test_0108,clipping,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.997291807718348,0.997291807718348,0.0,0.0,0.0
test_0109,gain_drift,adaptive_energy,0.4,0.4,0.0,0.3797169811320754,0.3797169811320754,0.0,0.0,0.0
test_0109,gain_drift,spectral_flux,0.3076923076923077,0.3076923076923077,0.0,0.46979054779806656,0.46979054779806656,0.0,0.0,0.0
test_0109,gain_drift,logistic_features,0.2,0.2,0.0,0.3310193642674461,0.3310193642674461,0.0,0.0,0.0
test_0109,gain_drift,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.5031512605042017,0.5031512605042017,0.0,0.0,0.0
test_0109,gain_drift,dilated_cnn,0.6666666666666666,0.6666666666666666,0.0,0.5750000000000001,0.5750000000000001,0.0,0.0,0.0
test_0109,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9264705882352942,0.9264705882352942,0.0,0.0,0.0
test_0110,jitter,adaptive_energy,0.12,0.12,0.0,0.534840963412392,0.534840963412392,0.0,0.0,0.0
test_0110,jitter,spectral_flux,0.13636363636363635,0.13636363636363635,0.0,0.5044858523119392,0.5044858523119392,0.0,0.0,0.0
test_0110,jitter,logistic_features,0.0,0.0,0.0,0.2,0.2,0.0,0.0,0.0
test_0110,jitter,temporal_cnn,0.0,0.0,0.0,0.19714285714285715,0.19714285714285715,0.0,0.0,0.0
test_0110,jitter,dilated_cnn,0.0,0.0,0.0,0.19714285714285715,0.19714285714285715,0.0,0.0,0.0
test_0110,jitter,contract_tcn_aug,1.0,1.0,0.0,0.6224889955982393,0.6224889955982393,0.0,0.0,0.0
test_0111,compound,adaptive_energy,0.11764705882352941,0.11764705882352941,0.0,0.18344036214338352,0.18344036214338352,0.0,0.0,0.0
test_0111,compound,spectral_flux,0.15094339622641506,0.15094339622641506,0.0,0.38533186596715513,0.38533186596715513,0.0,0.0,0.0
test_0111,compound,logistic_features,0.15384615384615385,0.15384615384615385,0.0,0.3465828360329639,0.3465828360329639,0.0,0.0,0.0
test_0111,compound,temporal_cnn,0.4444444444444445,0.4444444444444445,0.0,0.37429418407679277,0.37429418407679277,0.0,0.0,0.0
test_0111,compound,dilated_cnn,0.0,0.0,0.0,0.2156692600313783,0.2156692600313783,0.0,0.0,0.0
test_0111,compound,contract_tcn_aug,0.75,0.75,0.0,0.655802312170856,0.655802312170856,0.0,0.0,0.0
test_0112,clean,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.897319096889359,0.897319096889359,0.0,0.0,0.0
test_0112,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8767903955829953,0.8767903955829953,0.0,0.0,0.0
test_0112,clean,logistic_features,0.5555555555555556,0.5555555555555556,0.0,0.8760502467121428,0.8760502467121428,0.0,0.0,0.0
test_0112,clean,temporal_cnn,1.0,1.0,0.0,0.9689795918367347,0.9689795918367347,0.0,0.0,0.0
test_0112,clean,dilated_cnn,1.0,1.0,0.0,0.9983766233766234,0.9983766233766234,0.0,0.0,0.0
test_0112,clean,contract_tcn_aug,1.0,1.0,0.0,0.9991836734693879,0.9991836734693879,0.0,0.0,0.0
test_0113,noise,adaptive_energy,0.0,0.0,0.0,0.2423809523809524,0.2423809523809524,0.0,0.0,0.0
test_0113,noise,spectral_flux,0.0,0.0,0.0,0.24254710231337942,0.24254710231337942,0.0,0.0,0.0
test_0113,noise,logistic_features,0.0,0.0,0.0,0.2423809523809524,0.2423809523809524,0.0,0.0,0.0
test_0113,noise,temporal_cnn,0.0,0.0,0.0,0.2423809523809524,0.2423809523809524,0.0,0.0,0.0
test_0113,noise,dilated_cnn,0.0,0.0,0.0,0.2423809523809524,0.2423809523809524,0.0,0.0,0.0
test_0113,noise,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.7843724431353297,0.7843724431353297,0.0,0.0,0.0
test_0114,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0114,reverb,spectral_flux,0.18181818181818182,0.18181818181818182,0.0,0.4946701549194624,0.4946701549194624,0.0,0.0,0.0
test_0114,reverb,logistic_features,0.14634146341463414,0.14634146341463414,0.0,0.1739310009718173,0.1739310009718173,0.0,0.0,0.0
test_0114,reverb,temporal_cnn,0.12500000000000003,0.12500000000000003,0.0,0.17802676626206035,0.17802676626206035,0.0,0.0,0.0
test_0114,reverb,dilated_cnn,0.0,0.0,0.0,0.2170696443952258,0.2170696443952258,0.0,0.0,0.0
test_0114,reverb,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.5998081766531952,0.5998081766531952,0.0,0.0,0.0
test_0115,clipping,adaptive_energy,0.15789473684210528,0.15789473684210528,0.0,0.84366576819407,0.84366576819407,0.0,0.0,0.0
test_0115,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.9313543599257885,0.9313543599257885,0.0,0.0,0.0
test_0115,clipping,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.8452380952380952,0.8452380952380952,0.0,0.0,0.0
test_0115,clipping,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.9349005424954793,0.9349005424954793,0.0,0.0,0.0
test_0115,clipping,dilated_cnn,1.0,1.0,0.0,0.9988095238095239,0.9988095238095239,0.0,0.0,0.0
test_0115,clipping,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.9677765843179377,0.9677765843179377,0.0,0.0,0.0
test_0116,gain_drift,adaptive_energy,0.625,0.625,0.0,0.6836681376100463,0.6836681376100463,0.0,0.0,0.0
test_0116,gain_drift,spectral_flux,0.5,0.5,0.0,0.7266971747637436,0.7266971747637436,0.0,0.0,0.0
test_0116,gain_drift,logistic_features,0.6153846153846154,0.6153846153846154,0.0,0.5933862433862434,0.5933862433862434,0.0,0.0,0.0
test_0116,gain_drift,temporal_cnn,0.6666666666666665,0.6666666666666665,0.0,0.5567313345091123,0.5567313345091123,0.0,0.0,0.0
test_0116,gain_drift,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,0.7997648442092886,0.7997648442092886,0.0,0.0,0.0
test_0116,gain_drift,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.7229864785420341,0.7229864785420341,0.0,0.0,0.0
test_0117,jitter,adaptive_energy,0.2857142857142857,0.2857142857142857,0.0,0.7652138821630347,0.7652138821630347,0.0,0.0,0.0
test_0117,jitter,spectral_flux,0.16,0.16,0.0,0.5322234156820623,0.5322234156820623,0.0,0.0,0.0
test_0117,jitter,logistic_features,0.23529411764705885,0.23529411764705885,0.0,0.3120978120978121,0.3120978120978121,0.0,0.0,0.0
test_0117,jitter,temporal_cnn,0.0,0.0,0.0,0.237772397094431,0.237772397094431,0.0,0.0,0.0
test_0117,jitter,dilated_cnn,0.0,0.0,0.0,0.23761179598743049,0.23761179598743049,0.0,0.0,0.0
test_0117,jitter,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.6528211796736899,0.6528211796736899,0.0,0.0,0.0
test_0118,compound,adaptive_energy,0.37499999999999994,0.37499999999999994,0.0,0.34772669545339097,0.34772669545339097,0.0,0.0,0.0
test_0118,compound,spectral_flux,0.07407407407407406,0.07407407407407406,0.0,0.3565466404611512,0.3565466404611512,0.0,0.0,0.0
test_0118,compound,logistic_features,0.11764705882352941,0.11764705882352941,0.0,0.3027524968469851,0.3027524968469851,0.0,0.0,0.0
test_0118,compound,temporal_cnn,0.15384615384615385,0.15384615384615385,0.0,0.25717434491959223,0.25717434491959223,0.0,0.0,0.0
test_0118,compound,dilated_cnn,0.0,0.0,0.0,0.2731009148331983,0.2731009148331983,0.0,0.0,0.0
test_0118,compound,contract_tcn_aug,0.25,0.25,0.0,0.39405230596175483,0.39405230596175483,0.0,0.0,0.0
test_0119,clean,adaptive_energy,0.5714285714285715,0.5714285714285715,0.0,0.734384236453202,0.734384236453202,0.0,0.0,0.0
test_0119,clean,spectral_flux,0.5,0.5,0.0,0.7870450961841691,0.7870450961841691,0.0,0.0,0.0
test_0119,clean,logistic_features,0.5714285714285715,0.5714285714285715,0.0,0.685696316262354,0.685696316262354,0.0,0.0,0.0
test_0119,clean,temporal_cnn,0.8,0.8,0.0,0.8944047619047619,0.8944047619047619,0.0,0.0,0.0
test_0119,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0119,clean,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9276190476190476,0.9276190476190476,0.0,0.0,0.0
test_0120,noise,adaptive_energy,0.0,0.0,0.0,0.2552380952380952,0.2552380952380952,0.0,0.0,0.0
test_0120,noise,spectral_flux,0.0,0.0,0.0,0.25542570951585974,0.25542570951585974,0.0,0.0,0.0
test_0120,noise,logistic_features,0.0,0.0,0.0,0.2552380952380952,0.2552380952380952,0.0,0.0,0.0
test_0120,noise,temporal_cnn,0.0,0.0,0.0,0.2552380952380952,0.2552380952380952,0.0,0.0,0.0
test_0120,noise,dilated_cnn,0.0,0.0,0.0,0.25542570951585974,0.25542570951585974,0.0,0.0,0.0
test_0120,noise,contract_tcn_aug,0.7272727272727272,0.7272727272727272,0.0,0.6843941580847303,0.6843941580847303,0.0,0.0,0.0
test_0121,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0121,reverb,spectral_flux,0.163265306122449,0.163265306122449,0.0,0.3447830731794172,0.3447830731794172,0.0,0.0,0.0
test_0121,reverb,logistic_features,0.0,0.0,0.0,0.008416664208528756,0.008416664208528756,0.0,0.0,0.0
test_0121,reverb,temporal_cnn,0.11764705882352941,0.11764705882352941,0.0,0.14351313008483163,0.14351313008483163,0.0,0.0,0.0
test_0121,reverb,dilated_cnn,0.0,0.0,0.0,0.19610465414614123,0.19610465414614123,0.0,0.0,0.0
test_0121,reverb,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.5537414965986395,0.5537414965986395,0.0,0.0,0.0
test_0122,clipping,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.978098556495769,0.978098556495769,0.0,0.0,0.0
test_0122,clipping,spectral_flux,0.8,0.8,0.0,0.90576218108133,0.90576218108133,0.0,0.0,0.0
test_0122,clipping,logistic_features,0.8,0.8,0.0,0.8332467532467531,0.8332467532467531,0.0,0.0,0.0
test_0122,clipping,temporal_cnn,0.7692307692307692,0.7692307692307692,0.0,0.8758812615955474,0.8758812615955474,0.0,0.0,0.0
test_0122,clipping,dilated_cnn,0.8333333333333334,0.8333333333333334,0.0,0.8832214765100671,0.8832214765100671,0.0,0.0,0.0
test_0122,clipping,contract_tcn_aug,0.8333333333333334,0.8333333333333334,0.0,0.886013986013986,0.886013986013986,0.0,0.0,0.0
test_0123,gain_drift,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.9247061923583662,0.9247061923583662,0.0,0.0,0.0
test_0123,gain_drift,spectral_flux,0.7499999999999999,0.7499999999999999,0.0,0.9000730397422126,0.9000730397422126,0.0,0.0,0.0
test_0123,gain_drift,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.8365714285714285,0.8365714285714285,0.0,0.0,0.0
test_0123,gain_drift,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.8794969949144705,0.8794969949144705,0.0,0.0,0.0
test_0123,gain_drift,dilated_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9044721663313212,0.9044721663313212,0.0,0.0,0.0
test_0123,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9500906298003072,0.9500906298003072,0.0,0.0,0.0
test_0124,jitter,adaptive_energy,0.3636363636363636,0.3636363636363636,0.0,0.7614989700582744,0.7614989700582744,0.0,0.0,0.0
test_0124,jitter,spectral_flux,0.35294117647058826,0.35294117647058826,0.0,0.6189523809523809,0.6189523809523809,0.0,0.0,0.0
test_0124,jitter,logistic_features,0.37499999999999994,0.37499999999999994,0.0,0.3925983436853002,0.3925983436853002,0.0,0.0,0.0
test_0124,jitter,temporal_cnn,0.0,0.0,0.0,0.2883464943766451,0.2883464943766451,0.0,0.0,0.0
test_0124,jitter,dilated_cnn,0.0,0.0,0.0,0.29254022428083865,0.29254022428083865,0.0,0.0,0.0
test_0124,jitter,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.8661604195430709,0.8661604195430709,0.0,0.0,0.0
test_0125,compound,adaptive_energy,0.0,0.0,0.0,0.03333333333333333,0.03333333333333333,0.0,0.0,0.0
test_0125,compound,spectral_flux,0.163265306122449,0.163265306122449,0.0,0.34786492910417177,0.34786492910417177,0.0,0.0,0.0
test_0125,compound,logistic_features,0.15384615384615385,0.15384615384615385,0.0,0.32576049287639586,0.32576049287639586,0.0,0.0,0.0
test_0125,compound,temporal_cnn,0.4,0.4,0.0,0.30932141950918907,0.30932141950918907,0.0,0.0,0.0
test_0125,compound,dilated_cnn,0.28571428571428575,0.28571428571428575,0.0,0.23938214461042148,0.23938214461042148,0.0,0.0,0.0
test_0125,compound,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.6622448979591837,0.6622448979591837,0.0,0.0,0.0
test_0126,clean,adaptive_energy,0.5454545454545454,0.5454545454545454,0.0,0.8028792912513845,0.8028792912513845,0.0,0.0,0.0
test_0126,clean,spectral_flux,0.5454545454545454,0.5454545454545454,0.0,0.8002842928216064,0.8002842928216064,0.0,0.0,0.0
test_0126,clean,logistic_features,0.5454545454545454,0.5454545454545454,0.0,0.8043154761904763,0.8043154761904763,0.0,0.0,0.0
test_0126,clean,temporal_cnn,0.4,0.4,0.0,0.7094522019334049,0.7094522019334049,0.0,0.0,0.0
test_0126,clean,dilated_cnn,1.0,1.0,0.0,0.9970544918998527,0.9970544918998527,0.0,0.0,0.0
test_0126,clean,contract_tcn_aug,0.8,0.8,0.0,0.6594516594516595,0.6594516594516595,0.0,0.0,0.0
test_0127,noise,adaptive_energy,0.0,0.0,0.0,0.20571428571428574,0.20571428571428574,0.0,0.0,0.0
test_0127,noise,spectral_flux,0.0,0.0,0.0,0.20581922251371335,0.20581922251371335,0.0,0.0,0.0
test_0127,noise,logistic_features,0.0,0.0,0.0,0.20571428571428574,0.20571428571428574,0.0,0.0,0.0
test_0127,noise,temporal_cnn,0.0,0.0,0.0,0.20571428571428574,0.20571428571428574,0.0,0.0,0.0
test_0127,noise,dilated_cnn,0.0,0.0,0.0,0.20571428571428574,0.20571428571428574,0.0,0.0,0.0
test_0127,noise,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.7334906307443276,0.7334906307443276,0.0,0.0,0.0
test_0128,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0128,reverb,spectral_flux,0.163265306122449,0.163265306122449,0.0,0.32493606779321066,0.32493606779321066,0.0,0.0,0.0
test_0128,reverb,logistic_features,0.14285714285714285,0.14285714285714285,0.0,0.10923433203068462,0.10923433203068462,0.0,0.0,0.0
test_0128,reverb,temporal_cnn,0.10526315789473682,0.10526315789473682,0.0,0.14477145476762482,0.14477145476762482,0.0,0.0,0.0
test_0128,reverb,dilated_cnn,0.25,0.25,0.0,0.2651871335415639,0.2651871335415639,0.0,0.0,0.0
test_0128,reverb,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.571162101204118,0.571162101204118,0.0,0.0,0.0
test_0129,clipping,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.88996138996139,0.88996138996139,0.0,0.0,0.0
test_0129,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8907563025210085,0.8907563025210085,0.0,0.0,0.0
test_0129,clipping,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.8945349952061361,0.8945349952061361,0.0,0.0,0.0
test_0129,clipping,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.8590476190476191,0.8590476190476191,0.0,0.0,0.0
test_0129,clipping,dilated_cnn,0.6,0.6,0.0,0.6899470899470899,0.6899470899470899,0.0,0.0,0.0
test_0129,clipping,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.9110889110889111,0.9110889110889111,0.0,0.0,0.0
test_0130,gain_drift,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.9137466307277629,0.9137466307277629,0.0,0.0,0.0
test_0130,gain_drift,spectral_flux,0.6,0.6,0.0,0.8320742534301857,0.8320742534301857,0.0,0.0,0.0
test_0130,gain_drift,logistic_features,0.5714285714285715,0.5714285714285715,0.0,0.6968449629466579,0.6968449629466579,0.0,0.0,0.0
test_0130,gain_drift,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.8087711184264222,0.8087711184264222,0.0,0.0,0.0
test_0130,gain_drift,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0130,gain_drift,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0131,jitter,adaptive_energy,0.1875,0.1875,0.0,0.6499837144159989,0.6499837144159989,0.0,0.0,0.0
test_0131,jitter,spectral_flux,0.1,0.1,0.0,0.3045922155053558,0.3045922155053558,0.0,0.0,0.0
test_0131,jitter,logistic_features,0.0,0.0,0.0,0.19948979591836732,0.19948979591836732,0.0,0.0,0.0
test_0131,jitter,temporal_cnn,0.0,0.0,0.0,0.1966800804828974,0.1966800804828974,0.0,0.0,0.0
test_0131,jitter,dilated_cnn,0.0,0.0,0.0,0.1983016983016983,0.1983016983016983,0.0,0.0,0.0
test_0131,jitter,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.6316718468209201,0.6316718468209201,0.0,0.0,0.0
test_0132,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0132,compound,spectral_flux,0.2181818181818182,0.2181818181818182,0.0,0.3722203012651719,0.3722203012651719,0.0,0.0,0.0
test_0132,compound,logistic_features,0.16326530612244897,0.16326530612244897,0.0,0.2685087412321409,0.2685087412321409,0.0,0.0,0.0
test_0132,compound,temporal_cnn,0.3333333333333333,0.3333333333333333,0.0,0.31144848183175705,0.31144848183175705,0.0,0.0,0.0
test_0132,compound,dilated_cnn,0.0,0.0,0.0,0.2599789915966387,0.2599789915966387,0.0,0.0,0.0
test_0132,compound,contract_tcn_aug,0.7272727272727272,0.7272727272727272,0.0,0.7199518831923013,0.7199518831923013,0.0,0.0,0.0
test_0133,clean,adaptive_energy,0.888888888888889,0.888888888888889,0.0,0.8864680530048664,0.8864680530048664,0.0,0.0,0.0
test_0133,clean,spectral_flux,0.8,0.8,0.0,0.910126251916615,0.910126251916615,0.0,0.0,0.0
test_0133,clean,logistic_features,1.0,1.0,0.0,0.8486281929990539,0.8486281929990539,0.0,0.0,0.0
test_0133,clean,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.8514204246820141,0.8514204246820141,0.0,0.0,0.0
test_0133,clean,dilated_cnn,1.0,1.0,0.0,0.9615027829313544,0.9615027829313544,0.0,0.0,0.0
test_0133,clean,contract_tcn_aug,1.0,1.0,0.0,0.9633396404919584,0.9633396404919584,0.0,0.0,0.0
test_0134,noise,adaptive_energy,0.0,0.0,0.0,0.24809523809523812,0.24809523809523812,0.0,0.0,0.0
test_0134,noise,spectral_flux,0.0,0.0,0.0,0.24827092773670406,0.24827092773670406,0.0,0.0,0.0
test_0134,noise,logistic_features,0.0,0.0,0.0,0.24809523809523812,0.24809523809523812,0.0,0.0,0.0
test_0134,noise,temporal_cnn,0.0,0.0,0.0,0.24809523809523812,0.24809523809523812,0.0,0.0,0.0
test_0134,noise,dilated_cnn,0.0,0.0,0.0,0.24809523809523812,0.24809523809523812,0.0,0.0,0.0
test_0134,noise,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.8210417631408468,0.8210417631408468,0.0,0.0,0.0
test_0135,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0135,reverb,spectral_flux,0.15384615384615385,0.15384615384615385,0.0,0.45318943776887705,0.45318943776887705,0.0,0.0,0.0
test_0135,reverb,logistic_features,0.14634146341463414,0.14634146341463414,0.0,0.24066806209663352,0.24066806209663352,0.0,0.0,0.0
test_0135,reverb,temporal_cnn,0.26666666666666666,0.26666666666666666,0.0,0.18247783962069675,0.18247783962069675,0.0,0.0,0.0
test_0135,reverb,dilated_cnn,0.0,0.0,0.0,0.1667798326334912,0.1667798326334912,0.0,0.0,0.0
test_0135,reverb,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.6312260536398467,0.6312260536398467,0.0,0.0,0.0
test_0136,clipping,adaptive_energy,0.0,0.0,0.0,0.2385714285714286,0.2385714285714286,0.0,0.0,0.0
test_0136,clipping,spectral_flux,0.6153846153846153,0.6153846153846153,0.0,0.8819677124581177,0.8819677124581177,0.0,0.0,0.0
test_0136,clipping,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.8912509448223734,0.8912509448223734,0.0,0.0,0.0
test_0136,clipping,temporal_cnn,0.7272727272727273,0.7272727272727273,0.0,0.7762788876234253,0.7762788876234253,0.0,0.0,0.0
test_0136,clipping,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.8488917381961512,0.8488917381961512,0.0,0.0,0.0
test_0136,clipping,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9209616049809755,0.9209616049809755,0.0,0.0,0.0
test_0137,gain_drift,adaptive_energy,0.8333333333333333,0.8333333333333333,0.0,0.8754055994256998,0.8754055994256998,0.0,0.0,0.0
test_0137,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8038095238095238,0.8038095238095238,0.0,0.0,0.0
test_0137,gain_drift,logistic_features,0.7692307692307693,0.7692307692307693,0.0,0.7775662992469714,0.7775662992469714,0.0,0.0,0.0
test_0137,gain_drift,temporal_cnn,0.8333333333333333,0.8333333333333333,0.0,0.7807709750566892,0.7807709750566892,0.0,0.0,0.0
test_0137,gain_drift,dilated_cnn,0.8333333333333333,0.8333333333333333,0.0,0.852822299651568,0.852822299651568,0.0,0.0,0.0
test_0137,gain_drift,contract_tcn_aug,0.8333333333333333,0.8333333333333333,0.0,0.8717157974300831,0.8717157974300831,0.0,0.0,0.0
test_0138,jitter,adaptive_energy,0.25,0.25,0.0,0.5561417284192962,0.5561417284192962,0.0,0.0,0.0
test_0138,jitter,spectral_flux,0.24242424242424243,0.24242424242424243,0.0,0.575742170861344,0.575742170861344,0.0,0.0,0.0
test_0138,jitter,logistic_features,0.24,0.24,0.0,0.38173220507715283,0.38173220507715283,0.0,0.0,0.0
test_0138,jitter,temporal_cnn,0.0,0.0,0.0,0.26785714285714285,0.26785714285714285,0.0,0.0,0.0
test_0138,jitter,dilated_cnn,0.0,0.0,0.0,0.27349788082772375,0.27349788082772375,0.0,0.0,0.0
test_0138,jitter,contract_tcn_aug,0.8333333333333333,0.8333333333333333,0.0,0.7463110447431005,0.7463110447431005,0.0,0.0,0.0
test_0139,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0139,compound,spectral_flux,0.1111111111111111,0.1111111111111111,0.0,0.4238268338320269,0.4238268338320269,0.0,0.0,0.0
test_0139,compound,logistic_features,0.12,0.12,0.0,0.33953486784622106,0.33953486784622106,0.0,0.0,0.0
test_0139,compound,temporal_cnn,0.0,0.0,0.0,0.18997132587915605,0.18997132587915605,0.0,0.0,0.0
test_0139,compound,dilated_cnn,0.0,0.0,0.0,0.19646691391762636,0.19646691391762636,0.0,0.0,0.0
test_0139,compound,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.6262996941896024,0.6262996941896024,0.0,0.0,0.0
test_0140,clean,adaptive_energy,0.7142857142857143,0.7142857142857143,0.0,0.9475218658892128,0.9475218658892128,0.0,0.0,0.0
test_0140,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8319187089061566,0.8319187089061566,0.0,0.0,0.0
test_0140,clean,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.8360248447204969,0.8360248447204969,0.0,0.0,0.0
test_0140,clean,temporal_cnn,0.8333333333333333,0.8333333333333333,0.0,0.9544930875576038,0.9544930875576038,0.0,0.0,0.0
test_0140,clean,dilated_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9136645962732919,0.9136645962732919,0.0,0.0,0.0
test_0140,clean,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.9719276356830943,0.9719276356830943,0.0,0.0,0.0
test_0141,noise,adaptive_energy,0.0,0.0,0.0,0.2745238095238095,0.2745238095238095,0.0,0.0,0.0
test_0141,noise,spectral_flux,0.0,0.0,0.0,0.2747436203195802,0.2747436203195802,0.0,0.0,0.0
test_0141,noise,logistic_features,0.0,0.0,0.0,0.2745238095238095,0.2745238095238095,0.0,0.0,0.0
test_0141,noise,temporal_cnn,0.0,0.0,0.0,0.2745238095238095,0.2745238095238095,0.0,0.0,0.0
test_0141,noise,dilated_cnn,0.0,0.0,0.0,0.2745238095238095,0.2745238095238095,0.0,0.0,0.0
test_0141,noise,contract_tcn_aug,0.7272727272727272,0.7272727272727272,0.0,0.6947080429223288,0.6947080429223288,0.0,0.0,0.0
test_0142,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0142,reverb,spectral_flux,0.12,0.12,0.0,0.4282051282051281,0.4282051282051281,0.0,0.0,0.0
test_0142,reverb,logistic_features,0.048780487804878044,0.048780487804878044,0.0,0.10489224476954538,0.10489224476954538,0.0,0.0,0.0
test_0142,reverb,temporal_cnn,0.15384615384615383,0.15384615384615383,0.0,0.2235660056889107,0.2235660056889107,0.0,0.0,0.0
test_0142,reverb,dilated_cnn,0.28571428571428575,0.28571428571428575,0.0,0.25891330891330894,0.25891330891330894,0.0,0.0,0.0
test_0142,reverb,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.5507587650444793,0.5507587650444793,0.0,0.0,0.0
test_0143,clipping,adaptive_energy,0.9090909090909091,0.9090909090909091,0.0,0.9154155442081138,0.9154155442081138,0.0,0.0,0.0
test_0143,clipping,spectral_flux,0.8333333333333333,0.8333333333333333,0.0,0.857347866682905,0.857347866682905,0.0,0.0,0.0
test_0143,clipping,logistic_features,0.7692307692307693,0.7692307692307693,0.0,0.8640770593951865,0.8640770593951865,0.0,0.0,0.0
test_0143,clipping,temporal_cnn,1.0,1.0,0.0,0.9400560224089636,0.9400560224089636,0.0,0.0,0.0
test_0143,clipping,dilated_cnn,1.0,1.0,0.0,0.9407563025210084,0.9407563025210084,0.0,0.0,0.0
test_0143,clipping,contract_tcn_aug,1.0,1.0,0.0,0.9400560224089636,0.9400560224089636,0.0,0.0,0.0
test_0144,gain_drift,adaptive_energy,0.7272727272727273,0.7272727272727273,0.0,0.8345637717715323,0.8345637717715323,0.0,0.0,0.0
test_0144,gain_drift,spectral_flux,0.7272727272727273,0.7272727272727273,0.0,0.8873958840198072,0.8873958840198072,0.0,0.0,0.0
test_0144,gain_drift,logistic_features,0.888888888888889,0.888888888888889,0.0,0.8857586512866016,0.8857586512866016,0.0,0.0,0.0
test_0144,gain_drift,temporal_cnn,1.0,1.0,0.0,0.8901952085181899,0.8901952085181899,0.0,0.0,0.0
test_0144,gain_drift,dilated_cnn,1.0,1.0,0.0,0.9625748502994013,0.9625748502994013,0.0,0.0,0.0
test_0144,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9259094942324756,0.9259094942324756,0.0,0.0,0.0
test_0145,jitter,adaptive_energy,0.3636363636363636,0.3636363636363636,0.0,0.6586606743903997,0.6586606743903997,0.0,0.0,0.0
test_0145,jitter,spectral_flux,0.4,0.4,0.0,0.5322930794153106,0.5322930794153106,0.0,0.0,0.0
test_0145,jitter,logistic_features,0.2,0.2,0.0,0.30787068116720373,0.30787068116720373,0.0,0.0,0.0
test_0145,jitter,temporal_cnn,0.0,0.0,0.0,0.27853429066600643,0.27853429066600643,0.0,0.0,0.0
test_0145,jitter,dilated_cnn,0.0,0.0,0.0,0.28315412186379924,0.28315412186379924,0.0,0.0,0.0
test_0145,jitter,contract_tcn_aug,1.0,1.0,0.0,0.7970691638209069,0.7970691638209069,0.0,0.0,0.0
test_0146,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0146,compound,spectral_flux,0.10256410256410256,0.10256410256410256,0.0,0.17269331975214325,0.17269331975214325,0.0,0.0,0.0
test_0146,compound,logistic_features,0.05128205128205128,0.05128205128205128,0.0,0.22653127917833799,0.22653127917833799,0.0,0.0,0.0
test_0146,compound,temporal_cnn,0.26666666666666666,0.26666666666666666,0.0,0.2545466880187384,0.2545466880187384,0.0,0.0,0.0
test_0146,compound,dilated_cnn,0.0,0.0,0.0,0.21258636788048554,0.21258636788048554,0.0,0.0,0.0
test_0146,compound,contract_tcn_aug,0.5,0.5,0.0,0.4485660141768739,0.4485660141768739,0.0,0.0,0.0
test_0147,clean,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.7695339701225841,0.7695339701225841,0.0,0.0,0.0
test_0147,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8560895981359685,0.8560895981359685,0.0,0.0,0.0
test_0147,clean,logistic_features,0.5714285714285715,0.5714285714285715,0.0,0.8622201135832542,0.8622201135832542,0.0,0.0,0.0
test_0147,clean,temporal_cnn,0.8,0.8,0.0,0.9511995637949837,0.9511995637949837,0.0,0.0,0.0
test_0147,clean,dilated_cnn,1.0,1.0,0.0,0.9621046892039259,0.9621046892039259,0.0,0.0,0.0
test_0147,clean,contract_tcn_aug,1.0,1.0,0.0,0.962096300645919,0.962096300645919,0.0,0.0,0.0
test_0148,noise,adaptive_energy,0.0,0.0,0.0,0.22999999999999998,0.22999999999999998,0.0,0.0,0.0
test_0148,noise,spectral_flux,0.0,0.0,0.0,0.23014548056284287,0.23014548056284287,0.0,0.0,0.0
test_0148,noise,logistic_features,0.0,0.0,0.0,0.22999999999999998,0.22999999999999998,0.0,0.0,0.0
test_0148,noise,temporal_cnn,0.0,0.0,0.0,0.22999999999999998,0.22999999999999998,0.0,0.0,0.0
test_0148,noise,dilated_cnn,0.0,0.0,0.0,0.22999999999999998,0.22999999999999998,0.0,0.0,0.0
test_0148,noise,contract_tcn_aug,0.6666666666666665,0.6666666666666665,0.0,0.6788071664309288,0.6788071664309288,0.0,0.0,0.0
test_0149,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0149,reverb,spectral_flux,0.24489795918367346,0.24489795918367346,0.0,0.3558808994316777,0.3558808994316777,0.0,0.0,0.0
test_0149,reverb,logistic_features,0.07407407407407407,0.07407407407407407,0.0,0.06578867142247424,0.06578867142247424,0.0,0.0,0.0
test_0149,reverb,temporal_cnn,0.2222222222222222,0.2222222222222222,0.0,0.14705898071029094,0.14705898071029094,0.0,0.0,0.0
test_0149,reverb,dilated_cnn,0.16666666666666666,0.16666666666666666,0.0,0.2239852807320111,0.2239852807320111,0.0,0.0,0.0
test_0149,reverb,contract_tcn_aug,0.7272727272727272,0.7272727272727272,0.0,0.6644445963808742,0.6644445963808742,0.0,0.0,0.0
test_0150,clipping,adaptive_energy,0.923076923076923,0.923076923076923,0.0,0.9815980629539951,0.9815980629539951,0.0,0.0,0.0
test_0150,clipping,spectral_flux,0.8571428571428571,0.8571428571428571,0.0,0.9836459836459837,0.9836459836459837,0.0,0.0,0.0
test_0150,clipping,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.9092009685230025,0.9092009685230025,0.0,0.0,0.0
test_0150,clipping,temporal_cnn,0.923076923076923,0.923076923076923,0.0,0.9975621647976596,0.9975621647976596,0.0,0.0,0.0
test_0150,clipping,dilated_cnn,1.0,1.0,0.0,0.9747126436781609,0.9747126436781609,0.0,0.0,0.0
test_0150,clipping,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.9951076320939335,0.9951076320939335,0.0,0.0,0.0
test_0151,gain_drift,adaptive_energy,0.6153846153846153,0.6153846153846153,0.0,0.4852785401319274,0.4852785401319274,0.0,0.0,0.0
test_0151,gain_drift,spectral_flux,0.47058823529411764,0.47058823529411764,0.0,0.6444663621262459,0.6444663621262459,0.0,0.0,0.0
test_0151,gain_drift,logistic_features,0.5714285714285715,0.5714285714285715,0.0,0.5420819490586932,0.5420819490586932,0.0,0.0,0.0
test_0151,gain_drift,temporal_cnn,0.8,0.8,0.0,0.8048172757475083,0.8048172757475083,0.0,0.0,0.0
test_0151,gain_drift,dilated_cnn,0.8,0.8,0.0,0.7852073175993441,0.7852073175993441,0.0,0.0,0.0
test_0151,gain_drift,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.8421926910299004,0.8421926910299004,0.0,0.0,0.0
test_0152,jitter,adaptive_energy,0.41379310344827586,0.41379310344827586,0.0,0.7913767469521259,0.7913767469521259,0.0,0.0,0.0
test_0152,jitter,spectral_flux,0.3157894736842105,0.3157894736842105,0.0,0.5084963445959297,0.5084963445959297,0.0,0.0,0.0
test_0152,jitter,logistic_features,0.42857142857142855,0.42857142857142855,0.0,0.3894736842105263,0.3894736842105263,0.0,0.0,0.0
test_0152,jitter,temporal_cnn,0.0,0.0,0.0,0.2890926640926641,0.2890926640926641,0.0,0.0,0.0
test_0152,jitter,dilated_cnn,0.0,0.0,0.0,0.2883553421368547,0.2883553421368547,0.0,0.0,0.0
test_0152,jitter,contract_tcn_aug,0.7142857142857143,0.7142857142857143,0.0,0.838954529180093,0.838954529180093,0.0,0.0,0.0
test_0153,compound,adaptive_energy,0.0,0.0,0.0,0.289390756302521,0.289390756302521,0.0,0.0,0.0
test_0153,compound,spectral_flux,0.23529411764705882,0.23529411764705882,0.0,0.413765506202481,0.413765506202481,0.0,0.0,0.0
test_0153,compound,logistic_features,0.17543859649122806,0.17543859649122806,0.0,0.34747053994011395,0.34747053994011395,0.0,0.0,0.0
test_0153,compound,temporal_cnn,0.0,0.0,0.0,0.2771287448989748,0.2771287448989748,0.0,0.0,0.0
test_0153,compound,dilated_cnn,0.0,0.0,0.0,0.27957048693840864,0.27957048693840864,0.0,0.0,0.0
test_0153,compound,contract_tcn_aug,0.7272727272727272,0.7272727272727272,0.0,0.7216280451574569,0.7216280451574569,0.0,0.0,0.0
test_0154,clean,adaptive_energy,0.7142857142857143,0.7142857142857143,0.0,0.8243318960800192,0.8243318960800192,0.0,0.0,0.0
test_0154,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8437822701655303,0.8437822701655303,0.0,0.0,0.0
test_0154,clean,logistic_features,0.7142857142857143,0.7142857142857143,0.0,0.7260951253254717,0.7260951253254717,0.0,0.0,0.0
test_0154,clean,temporal_cnn,0.8333333333333333,0.8333333333333333,0.0,0.8551401869158878,0.8551401869158878,0.0,0.0,0.0
test_0154,clean,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.9016021361815755,0.9016021361815755,0.0,0.0,0.0
test_0154,clean,contract_tcn_aug,0.8000000000000002,0.8000000000000002,0.0,0.885118619698059,0.885118619698059,0.0,0.0,0.0
test_0155,noise,adaptive_energy,0.0,0.0,0.0,0.2733333333333333,0.2733333333333333,0.0,0.0,0.0
test_0155,noise,spectral_flux,0.0,0.0,0.0,0.27355115668972096,0.27355115668972096,0.0,0.0,0.0
test_0155,noise,logistic_features,0.0,0.0,0.0,0.2733333333333333,0.2733333333333333,0.0,0.0,0.0
test_0155,noise,temporal_cnn,0.0,0.0,0.0,0.2733333333333333,0.2733333333333333,0.0,0.0,0.0
test_0155,noise,dilated_cnn,0.0,0.0,0.0,0.27376970855231725,0.27376970855231725,0.0,0.0,0.0
test_0155,noise,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.7059187543667033,0.7059187543667033,0.0,0.0,0.0
test_0156,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0156,reverb,spectral_flux,0.17391304347826084,0.17391304347826084,0.0,0.47556462585034015,0.47556462585034015,0.0,0.0,0.0
test_0156,reverb,logistic_features,0.13793103448275865,0.13793103448275865,0.0,0.11915995756100606,0.11915995756100606,0.0,0.0,0.0
test_0156,reverb,temporal_cnn,0.14285714285714288,0.14285714285714288,0.0,0.17765454007690032,0.17765454007690032,0.0,0.0,0.0
test_0156,reverb,dilated_cnn,0.0,0.0,0.0,0.20784929356357926,0.20784929356357926,0.0,0.0,0.0
test_0156,reverb,contract_tcn_aug,0.36363636363636365,0.36363636363636365,0.0,0.5204705735505211,0.5204705735505211,0.0,0.0,0.0
test_0157,clipping,adaptive_energy,0.3333333333333333,0.3333333333333333,0.0,0.38306332842415314,0.38306332842415314,0.0,0.0,0.0
test_0157,clipping,spectral_flux,0.7692307692307693,0.7692307692307693,0.0,0.8180447354585861,0.8180447354585861,0.0,0.0,0.0
test_0157,clipping,logistic_features,0.7692307692307693,0.7692307692307693,0.0,0.8493200876331494,0.8493200876331494,0.0,0.0,0.0
test_0157,clipping,temporal_cnn,0.8333333333333333,0.8333333333333333,0.0,0.7984536437525831,0.7984536437525831,0.0,0.0,0.0
test_0157,clipping,dilated_cnn,1.0,1.0,0.0,0.852556985174058,0.852556985174058,0.0,0.0,0.0
test_0157,clipping,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.9321960157957141,0.9321960157957141,0.0,0.0,0.0
test_0158,gain_drift,adaptive_energy,0.8,0.8,0.0,0.8095866900965147,0.8095866900965147,0.0,0.0,0.0
test_0158,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.7882002970899044,0.7882002970899044,0.0,0.0,0.0
test_0158,gain_drift,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.5966542750929368,0.5966542750929368,0.0,0.0,0.0
test_0158,gain_drift,temporal_cnn,0.923076923076923,0.923076923076923,0.0,0.7458842272968667,0.7458842272968667,0.0,0.0,0.0
test_0158,gain_drift,dilated_cnn,1.0,1.0,0.0,0.9466458116093153,0.9466458116093153,0.0,0.0,0.0
test_0158,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9258977082397156,0.9258977082397156,0.0,0.0,0.0
test_0159,jitter,adaptive_energy,0.25641025641025644,0.25641025641025644,0.0,0.7794285714285715,0.7794285714285715,0.0,0.0,0.0
test_0159,jitter,spectral_flux,0.15,0.15,0.0,0.5101917690152985,0.5101917690152985,0.0,0.0,0.0
test_0159,jitter,logistic_features,0.12500000000000003,0.12500000000000003,0.0,0.2726995424504321,0.2726995424504321,0.0,0.0,0.0
test_0159,jitter,temporal_cnn,0.0,0.0,0.0,0.2117731514716439,0.2117731514716439,0.0,0.0,0.0
test_0159,jitter,dilated_cnn,0.0,0.0,0.0,0.21235521235521237,0.21235521235521237,0.0,0.0,0.0
test_0159,jitter,contract_tcn_aug,0.8333333333333333,0.8333333333333333,0.0,0.7029900332225913,0.7029900332225913,0.0,0.0,0.0
test_0160,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0160,compound,spectral_flux,0.09836065573770492,0.09836065573770492,0.0,0.33319724650994004,0.33319724650994004,0.0,0.0,0.0
test_0160,compound,logistic_features,0.1111111111111111,0.1111111111111111,0.0,0.2692833230853317,0.2692833230853317,0.0,0.0,0.0
test_0160,compound,temporal_cnn,0.0,0.0,0.0,0.19578534672874295,0.19578534672874295,0.0,0.0,0.0
test_0160,compound,dilated_cnn,0.0,0.0,0.0,0.19651921682378534,0.19651921682378534,0.0,0.0,0.0
test_0160,compound,contract_tcn_aug,0.3333333333333333,0.3333333333333333,0.0,0.6461904761904761,0.6461904761904761,0.0,0.0,0.0
test_0161,clean,adaptive_energy,0.9090909090909091,0.9090909090909091,0.0,0.9917184265010351,0.9917184265010351,0.0,0.0,0.0
test_0161,clean,spectral_flux,0.9090909090909091,0.9090909090909091,0.0,0.9919517102615695,0.9919517102615695,0.0,0.0,0.0
test_0161,clean,logistic_features,0.9090909090909091,0.9090909090909091,0.0,0.9904761904761905,0.9904761904761905,0.0,0.0,0.0
test_0161,clean,temporal_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0161,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0161,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0162,noise,adaptive_energy,0.0,0.0,0.0,0.2552380952380952,0.2552380952380952,0.0,0.0,0.0
test_0162,noise,spectral_flux,0.0,0.0,0.0,0.25542570951585974,0.25542570951585974,0.0,0.0,0.0
test_0162,noise,logistic_features,0.0,0.0,0.0,0.2552380952380952,0.2552380952380952,0.0,0.0,0.0
test_0162,noise,temporal_cnn,0.0,0.0,0.0,0.2552380952380952,0.2552380952380952,0.0,0.0,0.0
test_0162,noise,dilated_cnn,0.0,0.0,0.0,0.25542570951585974,0.25542570951585974,0.0,0.0,0.0
test_0162,noise,contract_tcn_aug,0.7142857142857143,0.7142857142857143,0.0,0.732811802944363,0.732811802944363,0.0,0.0,0.0
test_0163,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0163,reverb,spectral_flux,0.23255813953488372,0.23255813953488372,0.0,0.4513604154270569,0.4513604154270569,0.0,0.0,0.0
test_0163,reverb,logistic_features,0.2857142857142857,0.2857142857142857,0.0,0.2576397286923603,0.2576397286923603,0.0,0.0,0.0
test_0163,reverb,temporal_cnn,0.0,0.0,0.0,0.12572446741854634,0.12572446741854634,0.0,0.0,0.0
test_0163,reverb,dilated_cnn,0.0,0.0,0.0,0.20149839579493478,0.20149839579493478,0.0,0.0,0.0
test_0163,reverb,contract_tcn_aug,0.7142857142857143,0.7142857142857143,0.0,0.9483870967741935,0.9483870967741935,0.0,0.0,0.0
test_0164,clipping,adaptive_energy,0.0,0.0,0.0,0.2461904761904762,0.2461904761904762,0.0,0.0,0.0
test_0164,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8345514950166113,0.8345514950166113,0.0,0.0,0.0
test_0164,clipping,logistic_features,0.888888888888889,0.888888888888889,0.0,0.9800664451827242,0.9800664451827242,0.0,0.0,0.0
test_0164,clipping,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.9771181199752628,0.9771181199752628,0.0,0.0,0.0
test_0164,clipping,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.9019789734075448,0.9019789734075448,0.0,0.0,0.0
test_0164,clipping,contract_tcn_aug,0.8,0.8,0.0,0.8714367123644534,0.8714367123644534,0.0,0.0,0.0
test_0165,gain_drift,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.6613568504324807,0.6613568504324807,0.0,0.0,0.0
test_0165,gain_drift,spectral_flux,0.5333333333333333,0.5333333333333333,0.0,0.6982716163388433,0.6982716163388433,0.0,0.0,0.0
test_0165,gain_drift,logistic_features,0.6153846153846153,0.6153846153846153,0.0,0.3622109221046909,0.3622109221046909,0.0,0.0,0.0
test_0165,gain_drift,temporal_cnn,0.6,0.6,0.0,0.7055206698063842,0.7055206698063842,0.0,0.0,0.0
test_0165,gain_drift,dilated_cnn,0.6666666666666666,0.6666666666666666,0.0,0.7848061805367309,0.7848061805367309,0.0,0.0,0.0
test_0165,gain_drift,contract_tcn_aug,0.7272727272727273,0.7272727272727273,0.0,0.974025974025974,0.974025974025974,0.0,0.0,0.0
test_0166,jitter,adaptive_energy,0.27777777777777773,0.27777777777777773,0.0,0.8088544043815608,0.8088544043815608,0.0,0.0,0.0
test_0166,jitter,spectral_flux,0.2105263157894737,0.2105263157894737,0.0,0.5347374847374848,0.5347374847374848,0.0,0.0,0.0
test_0166,jitter,logistic_features,0.16666666666666666,0.16666666666666666,0.0,0.27745146839223495,0.27745146839223495,0.0,0.0,0.0
test_0166,jitter,temporal_cnn,0.0,0.0,0.0,0.24675324675324672,0.24675324675324672,0.0,0.0,0.0
test_0166,jitter,dilated_cnn,0.0,0.0,0.0,0.24571428571428575,0.24571428571428575,0.0,0.0,0.0
test_0166,jitter,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.9184530310121864,0.9184530310121864,0.0,0.0,0.0
test_0167,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0167,compound,spectral_flux,0.14285714285714288,0.14285714285714288,0.0,0.36295747831605674,0.36295747831605674,0.0,0.0,0.0
test_0167,compound,logistic_features,0.11320754716981131,0.11320754716981131,0.0,0.25580472024115875,0.25580472024115875,0.0,0.0,0.0
test_0167,compound,temporal_cnn,0.0,0.0,0.0,0.2145093226180669,0.2145093226180669,0.0,0.0,0.0
test_0167,compound,dilated_cnn,0.0,0.0,0.0,0.2181208053691275,0.2181208053691275,0.0,0.0,0.0
test_0167,compound,contract_tcn_aug,1.0,1.0,0.0,0.7714360352291386,0.7714360352291386,0.0,0.0,0.0
test_0168,clean,adaptive_energy,0.8,0.8,0.0,0.9360639360639361,0.9360639360639361,0.0,0.0,0.0
test_0168,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.861111111111111,0.861111111111111,0.0,0.0,0.0
test_0168,clean,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.8379551820728292,0.8379551820728292,0.0,0.0,0.0
test_0168,clean,temporal_cnn,0.8,0.8,0.0,0.9574468085106382,0.9574468085106382,0.0,0.0,0.0
test_0168,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0168,clean,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.984375,0.984375,0.0,0.0,0.0
test_0169,noise,adaptive_energy,0.0,0.0,0.0,0.23857142857142857,0.23857142857142857,0.0,0.0,0.0
test_0169,noise,spectral_flux,0.0,0.0,0.0,0.2387312186978297,0.2387312186978297,0.0,0.0,0.0
test_0169,noise,logistic_features,0.0,0.0,0.0,0.23857142857142857,0.23857142857142857,0.0,0.0,0.0
test_0169,noise,temporal_cnn,0.0,0.0,0.0,0.23857142857142857,0.23857142857142857,0.0,0.0,0.0
test_0169,noise,dilated_cnn,0.0,0.0,0.0,0.23857142857142857,0.23857142857142857,0.0,0.0,0.0
test_0169,noise,contract_tcn_aug,0.8333333333333333,0.8333333333333333,0.0,0.6138872192168126,0.6138872192168126,0.0,0.0,0.0
test_0170,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0170,reverb,spectral_flux,0.1702127659574468,0.1702127659574468,0.0,0.4462834917891098,0.4462834917891098,0.0,0.0,0.0
test_0170,reverb,logistic_features,0.10810810810810813,0.10810810810810813,0.0,0.06303727483502765,0.06303727483502765,0.0,0.0,0.0
test_0170,reverb,temporal_cnn,0.0,0.0,0.0,0.13542428644231735,0.13542428644231735,0.0,0.0,0.0
test_0170,reverb,dilated_cnn,0.0,0.0,0.0,0.1786058243522128,0.1786058243522128,0.0,0.0,0.0
test_0170,reverb,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.8513824884792627,0.8513824884792627,0.0,0.0,0.0
test_0171,clipping,adaptive_energy,0.16666666666666669,0.16666666666666669,0.0,0.652063492063492,0.652063492063492,0.0,0.0,0.0
test_0171,clipping,spectral_flux,0.7499999999999999,0.7499999999999999,0.0,0.7948235863267034,0.7948235863267034,0.0,0.0,0.0
test_0171,clipping,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.7985269660251841,0.7985269660251841,0.0,0.0,0.0
test_0171,clipping,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.7142610104842934,0.7142610104842934,0.0,0.0,0.0
test_0171,clipping,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,0.8555008210180625,0.8555008210180625,0.0,0.0,0.0
test_0171,clipping,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.7932738669238188,0.7932738669238188,0.0,0.0,0.0
test_0172,gain_drift,adaptive_energy,0.923076923076923,0.923076923076923,0.0,0.9332781332575557,0.9332781332575557,0.0,0.0,0.0
test_0172,gain_drift,spectral_flux,0.7058823529411764,0.7058823529411764,0.0,0.675371029677862,0.675371029677862,0.0,0.0,0.0
test_0172,gain_drift,logistic_features,0.625,0.625,0.0,0.6557146043429081,0.6557146043429081,0.0,0.0,0.0
test_0172,gain_drift,temporal_cnn,0.8333333333333334,0.8333333333333334,0.0,0.7262187407467227,0.7262187407467227,0.0,0.0,0.0
test_0172,gain_drift,dilated_cnn,0.923076923076923,0.923076923076923,0.0,0.8466042154566745,0.8466042154566745,0.0,0.0,0.0
test_0172,gain_drift,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0173,jitter,adaptive_energy,0.2285714285714286,0.2285714285714286,0.0,0.7066488629641993,0.7066488629641993,0.0,0.0,0.0
test_0173,jitter,spectral_flux,0.16,0.16,0.0,0.48608720596672406,0.48608720596672406,0.0,0.0,0.0
test_0173,jitter,logistic_features,0.28571428571428575,0.28571428571428575,0.0,0.3568922305764411,0.3568922305764411,0.0,0.0,0.0
test_0173,jitter,temporal_cnn,0.0,0.0,0.0,0.28285714285714286,0.28285714285714286,0.0,0.0,0.0
test_0173,jitter,dilated_cnn,0.0,0.0,0.0,0.28285714285714286,0.28285714285714286,0.0,0.0,0.0
test_0173,jitter,contract_tcn_aug,1.0,1.0,0.0,0.8790168415820764,0.8790168415820764,0.0,0.0,0.0
test_0174,compound,adaptive_energy,0.12500000000000003,0.12500000000000003,0.0,0.1688609457190046,0.1688609457190046,0.0,0.0,0.0
test_0174,compound,spectral_flux,0.13559322033898305,0.13559322033898305,0.0,0.35996385174012263,0.35996385174012263,0.0,0.0,0.0
test_0174,compound,logistic_features,0.16129032258064516,0.16129032258064516,0.0,0.35449667072825514,0.35449667072825514,0.0,0.0,0.0
test_0174,compound,temporal_cnn,0.0,0.0,0.0,0.2542857142857143,0.2542857142857143,0.0,0.0,0.0
test_0174,compound,dilated_cnn,0.0,0.0,0.0,0.2554112554112554,0.2554112554112554,0.0,0.0,0.0
test_0174,compound,contract_tcn_aug,0.4444444444444445,0.4444444444444445,0.0,0.5521382525612986,0.5521382525612986,0.0,0.0,0.0
test_0175,clean,adaptive_energy,0.7272727272727273,0.7272727272727273,0.0,0.7914965986394559,0.7914965986394559,0.0,0.0,0.0
test_0175,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.7896825396825398,0.7896825396825398,0.0,0.0,0.0
test_0175,clean,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.7561963916001184,0.7561963916001184,0.0,0.0,0.0
test_0175,clean,temporal_cnn,1.0,1.0,0.0,0.9629251700680272,0.9629251700680272,0.0,0.0,0.0
test_0175,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0175,clean,contract_tcn_aug,1.0,1.0,0.0,0.961590056583381,0.961590056583381,0.0,0.0,0.0
test_0176,noise,adaptive_energy,0.0,0.0,0.0,0.20761904761904762,0.20761904761904762,0.0,0.0,0.0
test_0176,noise,spectral_flux,0.0,0.0,0.0,0.2077271643214882,0.2077271643214882,0.0,0.0,0.0
test_0176,noise,logistic_features,0.0,0.0,0.0,0.20761904761904762,0.20761904761904762,0.0,0.0,0.0
test_0176,noise,temporal_cnn,0.0,0.0,0.0,0.20761904761904762,0.20761904761904762,0.0,0.0,0.0
test_0176,noise,dilated_cnn,0.0,0.0,0.0,0.20761904761904762,0.20761904761904762,0.0,0.0,0.0
test_0176,noise,contract_tcn_aug,0.4,0.4,0.0,0.640422077922078,0.640422077922078,0.0,0.0,0.0
test_0177,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0177,reverb,spectral_flux,0.21276595744680848,0.21276595744680848,0.0,0.3942943483109688,0.3942943483109688,0.0,0.0,0.0
test_0177,reverb,logistic_features,0.163265306122449,0.163265306122449,0.0,0.19442428620683996,0.19442428620683996,0.0,0.0,0.0
test_0177,reverb,temporal_cnn,0.0,0.0,0.0,0.20016509752617337,0.20016509752617337,0.0,0.0,0.0
test_0177,reverb,dilated_cnn,0.0,0.0,0.0,0.2158746015888873,0.2158746015888873,0.0,0.0,0.0
test_0177,reverb,contract_tcn_aug,1.0,1.0,0.0,0.7517254174397031,0.7517254174397031,0.0,0.0,0.0
test_0178,clipping,adaptive_energy,0.0,0.0,0.0,0.2742857142857143,0.2742857142857143,0.0,0.0,0.0
test_0178,clipping,spectral_flux,0.8,0.8,0.0,0.8285955753170302,0.8285955753170302,0.0,0.0,0.0
test_0178,clipping,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.903588616219376,0.903588616219376,0.0,0.0,0.0
test_0178,clipping,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.8976833976833977,0.8976833976833977,0.0,0.0,0.0
test_0178,clipping,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9180284659989457,0.9180284659989457,0.0,0.0,0.0
test_0178,clipping,contract_tcn_aug,0.8,0.8,0.0,0.941496237720484,0.941496237720484,0.0,0.0,0.0
test_0179,gain_drift,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.6367681498829041,0.6367681498829041,0.0,0.0,0.0
test_0179,gain_drift,spectral_flux,0.4615384615384615,0.4615384615384615,0.0,0.7396666666666667,0.7396666666666667,0.0,0.0,0.0
test_0179,gain_drift,logistic_features,0.5,0.5,0.0,0.5744897959183674,0.5744897959183674,0.0,0.0,0.0
test_0179,gain_drift,temporal_cnn,0.5454545454545454,0.5454545454545454,0.0,0.6738297013720741,0.6738297013720741,0.0,0.0,0.0
test_0179,gain_drift,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,0.9929161747343566,0.9929161747343566,0.0,0.0,0.0
test_0179,gain_drift,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.9815668202764977,0.9815668202764977,0.0,0.0,0.0
test_0180,jitter,adaptive_energy,0.15,0.15,0.0,0.4702365511704033,0.4702365511704033,0.0,0.0,0.0
test_0180,jitter,spectral_flux,0.13953488372093023,0.13953488372093023,0.0,0.4605107855107855,0.4605107855107855,0.0,0.0,0.0
test_0180,jitter,logistic_features,0.2857142857142857,0.2857142857142857,0.0,0.45186183488070275,0.45186183488070275,0.0,0.0,0.0
test_0180,jitter,temporal_cnn,0.0,0.0,0.0,0.21235521235521235,0.21235521235521235,0.0,0.0,0.0
test_0180,jitter,dilated_cnn,0.0,0.0,0.0,0.21306679668454412,0.21306679668454412,0.0,0.0,0.0
test_0180,jitter,contract_tcn_aug,1.0,1.0,0.0,0.6953942232630758,0.6953942232630758,0.0,0.0,0.0
test_0181,compound,adaptive_energy,0.0,0.0,0.0,0.1351705099831037,0.1351705099831037,0.0,0.0,0.0
test_0181,compound,spectral_flux,0.24489795918367346,0.24489795918367346,0.0,0.4841269841269842,0.4841269841269842,0.0,0.0,0.0
test_0181,compound,logistic_features,0.27906976744186046,0.27906976744186046,0.0,0.4419991211637641,0.4419991211637641,0.0,0.0,0.0
test_0181,compound,temporal_cnn,0.0,0.0,0.0,0.2762452107279693,0.2762452107279693,0.0,0.0,0.0
test_0181,compound,dilated_cnn,0.2,0.2,0.0,0.34813823314675096,0.34813823314675096,0.0,0.0,0.0
test_0181,compound,contract_tcn_aug,0.5454545454545454,0.5454545454545454,0.0,0.5112919730610885,0.5112919730610885,0.0,0.0,0.0
test_0182,clean,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.863474733801235,0.863474733801235,0.0,0.0,0.0
test_0182,clean,spectral_flux,0.8571428571428571,0.8571428571428571,0.0,0.9107662979843429,0.9107662979843429,0.0,0.0,0.0
test_0182,clean,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.9116242988423439,0.9116242988423439,0.0,0.0,0.0
test_0182,clean,temporal_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0182,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0182,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0183,noise,adaptive_energy,0.0,0.0,0.0,0.22380952380952382,0.22380952380952382,0.0,0.0,0.0
test_0183,noise,spectral_flux,0.0,0.0,0.0,0.2239446696875745,0.2239446696875745,0.0,0.0,0.0
test_0183,noise,logistic_features,0.0,0.0,0.0,0.22380952380952382,0.22380952380952382,0.0,0.0,0.0
test_0183,noise,temporal_cnn,0.0,0.0,0.0,0.22380952380952382,0.22380952380952382,0.0,0.0,0.0
test_0183,noise,dilated_cnn,0.0,0.0,0.0,0.22380952380952382,0.22380952380952382,0.0,0.0,0.0
test_0183,noise,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.8378201980767158,0.8378201980767158,0.0,0.0,0.0
test_0184,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0184,reverb,spectral_flux,0.16,0.16,0.0,0.3517627368534285,0.3517627368534285,0.0,0.0,0.0
test_0184,reverb,logistic_features,0.15384615384615383,0.15384615384615383,0.0,0.15250857819880906,0.15250857819880906,0.0,0.0,0.0
test_0184,reverb,temporal_cnn,0.28571428571428575,0.28571428571428575,0.0,0.16106021985738112,0.16106021985738112,0.0,0.0,0.0
test_0184,reverb,dilated_cnn,0.0,0.0,0.0,0.1724584391505539,0.1724584391505539,0.0,0.0,0.0
test_0184,reverb,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.536754507628294,0.536754507628294,0.0,0.0,0.0
test_0185,clipping,adaptive_energy,0.8,0.8,0.0,0.9412840136054422,0.9412840136054422,0.0,0.0,0.0
test_0185,clipping,spectral_flux,0.8,0.8,0.0,0.9780219780219781,0.9780219780219781,0.0,0.0,0.0
test_0185,clipping,logistic_features,0.8,0.8,0.0,0.8758928571428571,0.8758928571428571,0.0,0.0,0.0
test_0185,clipping,temporal_cnn,0.75,0.75,0.0,0.8215601157590109,0.8215601157590109,0.0,0.0,0.0
test_0185,clipping,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.8435169248422261,0.8435169248422261,0.0,0.0,0.0
test_0185,clipping,contract_tcn_aug,0.75,0.75,0.0,0.8367346938775511,0.8367346938775511,0.0,0.0,0.0
test_0186,gain_drift,adaptive_energy,0.5000000000000001,0.5000000000000001,0.0,0.6850407105847519,0.6850407105847519,0.0,0.0,0.0
test_0186,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.7125310829663639,0.7125310829663639,0.0,0.0,0.0
test_0186,gain_drift,logistic_features,0.5555555555555556,0.5555555555555556,0.0,0.6857870781209746,0.6857870781209746,0.0,0.0,0.0
test_0186,gain_drift,temporal_cnn,0.8333333333333333,0.8333333333333333,0.0,0.8411935706635679,0.8411935706635679,0.0,0.0,0.0
test_0186,gain_drift,dilated_cnn,0.8333333333333333,0.8333333333333333,0.0,0.8538261103956392,0.8538261103956392,0.0,0.0,0.0
test_0186,gain_drift,contract_tcn_aug,0.8333333333333333,0.8333333333333333,0.0,0.841182707503951,0.841182707503951,0.0,0.0,0.0
test_0187,jitter,adaptive_energy,0.1276595744680851,0.1276595744680851,0.0,0.6686072548141515,0.6686072548141515,0.0,0.0,0.0
test_0187,jitter,spectral_flux,0.09756097560975609,0.09756097560975609,0.0,0.4057877373705206,0.4057877373705206,0.0,0.0,0.0
test_0187,jitter,logistic_features,0.0,0.0,0.0,0.20404459424423127,0.20404459424423127,0.0,0.0,0.0
test_0187,jitter,temporal_cnn,0.0,0.0,0.0,0.19854721549636803,0.19854721549636803,0.0,0.0,0.0
test_0187,jitter,dilated_cnn,0.0,0.0,0.0,0.20009701673538685,0.20009701673538685,0.0,0.0,0.0
test_0187,jitter,contract_tcn_aug,0.5454545454545454,0.5454545454545454,0.0,0.6488994680440985,0.6488994680440985,0.0,0.0,0.0
test_0188,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0188,compound,spectral_flux,0.07692307692307691,0.07692307692307691,0.0,0.2572195969142534,0.2572195969142534,0.0,0.0,0.0
test_0188,compound,logistic_features,0.08333333333333334,0.08333333333333334,0.0,0.22819850831899022,0.22819850831899022,0.0,0.0,0.0
test_0188,compound,temporal_cnn,0.0,0.0,0.0,0.17437997500164462,0.17437997500164462,0.0,0.0,0.0
test_0188,compound,dilated_cnn,0.0,0.0,0.0,0.20140105078809106,0.20140105078809106,0.0,0.0,0.0
test_0188,compound,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.7806451612903225,0.7806451612903225,0.0,0.0,0.0
test_0189,clean,adaptive_energy,0.7142857142857143,0.7142857142857143,0.0,0.8017538692623736,0.8017538692623736,0.0,0.0,0.0
test_0189,clean,spectral_flux,0.5,0.5,0.0,0.799499575110943,0.799499575110943,0.0,0.0,0.0
test_0189,clean,logistic_features,0.625,0.625,0.0,0.807032314727884,0.807032314727884,0.0,0.0,0.0
test_0189,clean,temporal_cnn,0.8333333333333333,0.8333333333333333,0.0,0.8693672383205203,0.8693672383205203,0.0,0.0,0.0
test_0189,clean,dilated_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9656862745098039,0.9656862745098039,0.0,0.0,0.0
test_0189,clean,contract_tcn_aug,0.8333333333333333,0.8333333333333333,0.0,0.9057142857142857,0.9057142857142857,0.0,0.0,0.0
test_0190,noise,adaptive_energy,0.0,0.0,0.0,0.2647619047619048,0.2647619047619048,0.0,0.0,0.0
test_0190,noise,spectral_flux,0.0,0.0,0.0,0.2649654185547341,0.2649654185547341,0.0,0.0,0.0
test_0190,noise,logistic_features,0.0,0.0,0.0,0.2647619047619048,0.2647619047619048,0.0,0.0,0.0
test_0190,noise,temporal_cnn,0.0,0.0,0.0,0.2647619047619048,0.2647619047619048,0.0,0.0,0.0
test_0190,noise,dilated_cnn,0.0,0.0,0.0,0.26537449150514475,0.26537449150514475,0.0,0.0,0.0
test_0190,noise,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.7291280871188099,0.7291280871188099,0.0,0.0,0.0
test_0191,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0191,reverb,spectral_flux,0.12244897959183672,0.12244897959183672,0.0,0.2754182754182754,0.2754182754182754,0.0,0.0,0.0
test_0191,reverb,logistic_features,0.048780487804878044,0.048780487804878044,0.0,0.1574226065244029,0.1574226065244029,0.0,0.0,0.0
test_0191,reverb,temporal_cnn,0.0,0.0,0.0,0.029986254476050394,0.029986254476050394,0.0,0.0,0.0
test_0191,reverb,dilated_cnn,0.0,0.0,0.0,0.10413808141080869,0.10413808141080869,0.0,0.0,0.0
test_0191,reverb,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.5986745213549337,0.5986745213549337,0.0,0.0,0.0
test_0192,clipping,adaptive_energy,0.0,0.0,0.0,0.20238095238095238,0.20238095238095238,0.0,0.0,0.0
test_0192,clipping,spectral_flux,0.6153846153846153,0.6153846153846153,0.0,0.9041916167664671,0.9041916167664671,0.0,0.0,0.0
test_0192,clipping,logistic_features,0.8,0.8,0.0,0.8465727848896109,0.8465727848896109,0.0,0.0,0.0
test_0192,clipping,temporal_cnn,0.6666666666666665,0.6666666666666665,0.0,0.7593586567575007,0.7593586567575007,0.0,0.0,0.0
test_0192,clipping,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.9464285714285714,0.9464285714285714,0.0,0.0,0.0
test_0192,clipping,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9486125385405961,0.9486125385405961,0.0,0.0,0.0
test_0193,gain_drift,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.7080310494103598,0.7080310494103598,0.0,0.0,0.0
test_0193,gain_drift,spectral_flux,0.6,0.6,0.0,0.6330049261083743,0.6330049261083743,0.0,0.0,0.0
test_0193,gain_drift,logistic_features,0.6,0.6,0.0,0.5307881773399015,0.5307881773399015,0.0,0.0,0.0
test_0193,gain_drift,temporal_cnn,0.5,0.5,0.0,0.6707717569786534,0.6707717569786534,0.0,0.0,0.0
test_0193,gain_drift,dilated_cnn,0.6666666666666666,0.6666666666666666,0.0,0.8215071795409286,0.8215071795409286,0.0,0.0,0.0
test_0193,gain_drift,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8783553711865872,0.8783553711865872,0.0,0.0,0.0
test_0194,jitter,adaptive_energy,0.25,0.25,0.0,0.6309658346097061,0.6309658346097061,0.0,0.0,0.0
test_0194,jitter,spectral_flux,0.12903225806451613,0.12903225806451613,0.0,0.4529413270792581,0.4529413270792581,0.0,0.0,0.0
test_0194,jitter,logistic_features,0.19047619047619047,0.19047619047619047,0.0,0.3966911764705882,0.3966911764705882,0.0,0.0,0.0
test_0194,jitter,temporal_cnn,0.0,0.0,0.0,0.2618646109371236,0.2618646109371236,0.0,0.0,0.0
test_0194,jitter,dilated_cnn,0.0,0.0,0.0,0.26067254948724067,0.26067254948724067,0.0,0.0,0.0
test_0194,jitter,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.8723848159953637,0.8723848159953637,0.0,0.0,0.0
test_0195,compound,adaptive_energy,0.21428571428571427,0.21428571428571427,0.0,0.2587817988340049,0.2587817988340049,0.0,0.0,0.0
test_0195,compound,spectral_flux,0.15999999999999998,0.15999999999999998,0.0,0.38937596149452425,0.38937596149452425,0.0,0.0,0.0
test_0195,compound,logistic_features,0.1702127659574468,0.1702127659574468,0.0,0.3493657338236984,0.3493657338236984,0.0,0.0,0.0
test_0195,compound,temporal_cnn,0.3636363636363636,0.3636363636363636,0.0,0.32037962037962037,0.32037962037962037,0.0,0.0,0.0
test_0195,compound,dilated_cnn,0.20000000000000004,0.20000000000000004,0.0,0.3205904428321241,0.3205904428321241,0.0,0.0,0.0
test_0195,compound,contract_tcn_aug,0.6,0.6,0.0,0.4728613569321534,0.4728613569321534,0.0,0.0,0.0
test_0196,clean,adaptive_energy,0.8333333333333333,0.8333333333333333,0.0,0.7662071846282374,0.7662071846282374,0.0,0.0,0.0
test_0196,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.7981095059746744,0.7981095059746744,0.0,0.0,0.0
test_0196,clean,logistic_features,0.7692307692307693,0.7692307692307693,0.0,0.7698221457257601,0.7698221457257601,0.0,0.0,0.0
test_0196,clean,temporal_cnn,0.7142857142857143,0.7142857142857143,0.0,0.8657754722000532,0.8657754722000532,0.0,0.0,0.0
test_0196,clean,dilated_cnn,1.0,1.0,0.0,0.9698323524166221,0.9698323524166221,0.0,0.0,0.0
test_0196,clean,contract_tcn_aug,1.0,1.0,0.0,0.911904761904762,0.911904761904762,0.0,0.0,0.0
test_0197,noise,adaptive_energy,0.0,0.0,0.0,0.23666666666666666,0.23666666666666666,0.0,0.0,0.0
test_0197,noise,spectral_flux,0.0,0.0,0.0,0.23682327689005486,0.23682327689005486,0.0,0.0,0.0
test_0197,noise,logistic_features,0.0,0.0,0.0,0.23666666666666666,0.23666666666666666,0.0,0.0,0.0
test_0197,noise,temporal_cnn,0.0,0.0,0.0,0.23666666666666666,0.23666666666666666,0.0,0.0,0.0
test_0197,noise,dilated_cnn,0.0,0.0,0.0,0.23713807130892559,0.23713807130892559,0.0,0.0,0.0
test_0197,noise,contract_tcn_aug,1.0,1.0,0.0,0.8786042860793691,0.8786042860793691,0.0,0.0,0.0
test_0198,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0198,reverb,spectral_flux,0.163265306122449,0.163265306122449,0.0,0.37606556710531663,0.37606556710531663,0.0,0.0,0.0
test_0198,reverb,logistic_features,0.1714285714285714,0.1714285714285714,0.0,0.2198631778470119,0.2198631778470119,0.0,0.0,0.0
test_0198,reverb,temporal_cnn,0.0,0.0,0.0,0.13427200518234236,0.13427200518234236,0.0,0.0,0.0
test_0198,reverb,dilated_cnn,0.0,0.0,0.0,0.16980323176536602,0.16980323176536602,0.0,0.0,0.0
test_0198,reverb,contract_tcn_aug,0.75,0.75,0.0,0.5102476121530881,0.5102476121530881,0.0,0.0,0.0
test_0199,clipping,adaptive_energy,0.8333333333333333,0.8333333333333333,0.0,0.9392857142857143,0.9392857142857143,0.0,0.0,0.0
test_0199,clipping,spectral_flux,0.7692307692307693,0.7692307692307693,0.0,0.8812092471843508,0.8812092471843508,0.0,0.0,0.0
test_0199,clipping,logistic_features,0.7142857142857143,0.7142857142857143,0.0,0.8246642246642245,0.8246642246642245,0.0,0.0,0.0
test_0199,clipping,temporal_cnn,0.7142857142857143,0.7142857142857143,0.0,0.9515738498789347,0.9515738498789347,0.0,0.0,0.0
test_0199,clipping,dilated_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9698558322411533,0.9698558322411533,0.0,0.0,0.0
test_0199,clipping,contract_tcn_aug,0.7142857142857143,0.7142857142857143,0.0,0.9369661266568483,0.9369661266568483,0.0,0.0,0.0
test_0200,gain_drift,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.7274561097546796,0.7274561097546796,0.0,0.0,0.0
test_0200,gain_drift,spectral_flux,0.5714285714285715,0.5714285714285715,0.0,0.6703829534584557,0.6703829534584557,0.0,0.0,0.0
test_0200,gain_drift,logistic_features,0.5263157894736842,0.5263157894736842,0.0,0.5738383735532703,0.5738383735532703,0.0,0.0,0.0
test_0200,gain_drift,temporal_cnn,0.6666666666666667,0.6666666666666667,0.0,0.6654566744730678,0.6654566744730678,0.0,0.0,0.0
test_0200,gain_drift,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.8025534431683762,0.8025534431683762,0.0,0.0,0.0
test_0200,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.8882894904053883,0.8882894904053883,0.0,0.0,0.0
test_0201,jitter,adaptive_energy,0.20833333333333334,0.20833333333333334,0.0,0.6,0.6,0.0,0.0,0.0
test_0201,jitter,spectral_flux,0.21739130434782605,0.21739130434782605,0.0,0.5742160278745645,0.5742160278745645,0.0,0.0,0.0
test_0201,jitter,logistic_features,0.13333333333333333,0.13333333333333333,0.0,0.2639696586599241,0.2639696586599241,0.0,0.0,0.0
test_0201,jitter,temporal_cnn,0.0,0.0,0.0,0.23,0.23,0.0,0.0,0.0
test_0201,jitter,dilated_cnn,0.0,0.0,0.0,0.23,0.23,0.0,0.0,0.0
test_0201,jitter,contract_tcn_aug,1.0,1.0,0.0,0.7897500916534278,0.7897500916534278,0.0,0.0,0.0
test_0202,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0202,compound,spectral_flux,0.07017543859649122,0.07017543859649122,0.0,0.39309879175550816,0.39309879175550816,0.0,0.0,0.0
test_0202,compound,logistic_features,0.07547169811320754,0.07547169811320754,0.0,0.28012889366272825,0.28012889366272825,0.0,0.0,0.0
test_0202,compound,temporal_cnn,0.0,0.0,0.0,0.2159511077158136,0.2159511077158136,0.0,0.0,0.0
test_0202,compound,dilated_cnn,0.0,0.0,0.0,0.2280889841865452,0.2280889841865452,0.0,0.0,0.0
test_0202,compound,contract_tcn_aug,0.36363636363636365,0.36363636363636365,0.0,0.5593841747225207,0.5593841747225207,0.0,0.0,0.0
test_0203,clean,adaptive_energy,0.7058823529411764,0.7058823529411764,0.0,0.7691970841199917,0.7691970841199917,0.0,0.0,0.0
test_0203,clean,spectral_flux,0.7499999999999999,0.7499999999999999,0.0,0.8009523809523811,0.8009523809523811,0.0,0.0,0.0
test_0203,clean,logistic_features,0.8,0.8,0.0,0.7927536231884058,0.7927536231884058,0.0,0.0,0.0
test_0203,clean,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9251728110599078,0.9251728110599078,0.0,0.0,0.0
test_0203,clean,dilated_cnn,1.0,1.0,0.0,0.9488095238095238,0.9488095238095238,0.0,0.0,0.0
test_0203,clean,contract_tcn_aug,1.0,1.0,0.0,0.9482142857142858,0.9482142857142858,0.0,0.0,0.0
test_0204,noise,adaptive_energy,0.0,0.0,0.0,0.23952380952380953,0.23952380952380953,0.0,0.0,0.0
test_0204,noise,spectral_flux,0.0,0.0,0.0,0.23968518960171714,0.23968518960171714,0.0,0.0,0.0
test_0204,noise,logistic_features,0.0,0.0,0.0,0.23952380952380953,0.23952380952380953,0.0,0.0,0.0
test_0204,noise,temporal_cnn,0.0,0.0,0.0,0.23952380952380953,0.23952380952380953,0.0,0.0,0.0
test_0204,noise,dilated_cnn,0.0,0.0,0.0,0.23952380952380953,0.23952380952380953,0.0,0.0,0.0
test_0204,noise,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.8047988645260621,0.8047988645260621,0.0,0.0,0.0
test_0205,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0205,reverb,spectral_flux,0.11538461538461538,0.11538461538461538,0.0,0.25930457491053294,0.25930457491053294,0.0,0.0,0.0
test_0205,reverb,logistic_features,0.10256410256410256,0.10256410256410256,0.0,0.1674991543578757,0.1674991543578757,0.0,0.0,0.0
test_0205,reverb,temporal_cnn,0.0,0.0,0.0,0.09299441749794088,0.09299441749794088,0.0,0.0,0.0
test_0205,reverb,dilated_cnn,0.0,0.0,0.0,0.13318969021871696,0.13318969021871696,0.0,0.0,0.0
test_0205,reverb,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.6473214285714286,0.6473214285714286,0.0,0.0,0.0
test_0206,clipping,adaptive_energy,0.8,0.8,0.0,0.968671679197995,0.968671679197995,0.0,0.0,0.0
test_0206,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.9040077569489334,0.9040077569489334,0.0,0.0,0.0
test_0206,clipping,logistic_features,0.8,0.8,0.0,0.9675608234560199,0.9675608234560199,0.0,0.0,0.0
test_0206,clipping,temporal_cnn,0.6,0.6,0.0,0.7753555967841682,0.7753555967841682,0.0,0.0,0.0
test_0206,clipping,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.7949488206497551,0.7949488206497551,0.0,0.0,0.0
test_0206,clipping,contract_tcn_aug,1.0,1.0,0.0,0.9622252747252747,0.9622252747252747,0.0,0.0,0.0
test_0207,gain_drift,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.7137538864342988,0.7137538864342988,0.0,0.0,0.0
test_0207,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.6882320744389709,0.6882320744389709,0.0,0.0,0.0
test_0207,gain_drift,logistic_features,0.5,0.5,0.0,0.5419501133786848,0.5419501133786848,0.0,0.0,0.0
test_0207,gain_drift,temporal_cnn,0.5714285714285715,0.5714285714285715,0.0,0.6484126984126984,0.6484126984126984,0.0,0.0,0.0
test_0207,gain_drift,dilated_cnn,1.0,1.0,0.0,0.850965250965251,0.850965250965251,0.0,0.0,0.0
test_0207,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9039682539682541,0.9039682539682541,0.0,0.0,0.0
test_0208,jitter,adaptive_energy,0.33333333333333337,0.33333333333333337,0.0,0.6520451766871583,0.6520451766871583,0.0,0.0,0.0
test_0208,jitter,spectral_flux,0.25,0.25,0.0,0.5881024298149798,0.5881024298149798,0.0,0.0,0.0
test_0208,jitter,logistic_features,0.2222222222222222,0.2222222222222222,0.0,0.35329571685047456,0.35329571685047456,0.0,0.0,0.0
test_0208,jitter,temporal_cnn,0.0,0.0,0.0,0.2711174922230199,0.2711174922230199,0.0,0.0,0.0
test_0208,jitter,dilated_cnn,0.0,0.0,0.0,0.2719047619047619,0.2719047619047619,0.0,0.0,0.0
test_0208,jitter,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.7940211079129424,0.7940211079129424,0.0,0.0,0.0
test_0209,compound,adaptive_energy,0.25,0.25,0.0,0.25250463821892394,0.25250463821892394,0.0,0.0,0.0
test_0209,compound,spectral_flux,0.14285714285714285,0.14285714285714285,0.0,0.31815862708719855,0.31815862708719855,0.0,0.0,0.0
test_0209,compound,logistic_features,0.14545454545454545,0.14545454545454545,0.0,0.2904370110601565,0.2904370110601565,0.0,0.0,0.0
test_0209,compound,temporal_cnn,0.0,0.0,0.0,0.25016700727360625,0.25016700727360625,0.0,0.0,0.0
test_0209,compound,dilated_cnn,0.25,0.25,0.0,0.28427539645156225,0.28427539645156225,0.0,0.0,0.0
test_0209,compound,contract_tcn_aug,0.25,0.25,0.0,0.5282038716000981,0.5282038716000981,0.0,0.0,0.0
test_0210,clean,adaptive_energy,0.7272727272727273,0.7272727272727273,0.0,0.911764705882353,0.911764705882353,0.0,0.0,0.0
test_0210,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.9104529616724738,0.9104529616724738,0.0,0.0,0.0
test_0210,clean,logistic_features,0.8,0.8,0.0,0.8020177960025998,0.8020177960025998,0.0,0.0,0.0
test_0210,clean,temporal_cnn,0.8,0.8,0.0,0.9098798397863819,0.9098798397863819,0.0,0.0,0.0
test_0210,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0210,clean,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9893190921228304,0.9893190921228304,0.0,0.0,0.0
test_0211,noise,adaptive_energy,0.0,0.0,0.0,0.2219047619047619,0.2219047619047619,0.0,0.0,0.0
test_0211,noise,spectral_flux,0.0,0.0,0.0,0.22203672787979967,0.22203672787979967,0.0,0.0,0.0
test_0211,noise,logistic_features,0.0,0.0,0.0,0.2219047619047619,0.2219047619047619,0.0,0.0,0.0
test_0211,noise,temporal_cnn,0.0,0.0,0.0,0.2219047619047619,0.2219047619047619,0.0,0.0,0.0
test_0211,noise,dilated_cnn,0.0,0.0,0.0,0.2219047619047619,0.2219047619047619,0.0,0.0,0.0
test_0211,noise,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.8589773357179463,0.8589773357179463,0.0,0.0,0.0
test_0212,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0212,reverb,spectral_flux,0.13333333333333333,0.13333333333333333,0.0,0.37061241852342114,0.37061241852342114,0.0,0.0,0.0
test_0212,reverb,logistic_features,0.14634146341463414,0.14634146341463414,0.0,0.252240234577293,0.252240234577293,0.0,0.0,0.0
test_0212,reverb,temporal_cnn,0.0,0.0,0.0,0.062445305058768365,0.062445305058768365,0.0,0.0,0.0
test_0212,reverb,dilated_cnn,0.28571428571428575,0.28571428571428575,0.0,0.25166709473664184,0.25166709473664184,0.0,0.0,0.0
test_0212,reverb,contract_tcn_aug,0.5714285714285715,0.5714285714285715,0.0,0.5356534013250431,0.5356534013250431,0.0,0.0,0.0
test_0213,clipping,adaptive_energy,0.0,0.0,0.0,0.21380952380952384,0.21380952380952384,0.0,0.0,0.0
test_0213,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8431889829102373,0.8431889829102373,0.0,0.0,0.0
test_0213,clipping,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.8463419723717708,0.8463419723717708,0.0,0.0,0.0
test_0213,clipping,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.7991401054803944,0.7991401054803944,0.0,0.0,0.0
test_0213,clipping,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.8589910663060404,0.8589910663060404,0.0,0.0,0.0
test_0213,clipping,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8591097308488613,0.8591097308488613,0.0,0.0,0.0
test_0214,gain_drift,adaptive_energy,0.625,0.625,0.0,0.6542752078118724,0.6542752078118724,0.0,0.0,0.0
test_0214,gain_drift,spectral_flux,0.5555555555555556,0.5555555555555556,0.0,0.6823663081351311,0.6823663081351311,0.0,0.0,0.0
test_0214,gain_drift,logistic_features,0.625,0.625,0.0,0.6782608695652176,0.6782608695652176,0.0,0.0,0.0
test_0214,gain_drift,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.881323125812509,0.881323125812509,0.0,0.0,0.0
test_0214,gain_drift,dilated_cnn,1.0,1.0,0.0,0.9062911524005012,0.9062911524005012,0.0,0.0,0.0
test_0214,gain_drift,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.8526924611088951,0.8526924611088951,0.0,0.0,0.0
test_0215,jitter,adaptive_energy,0.25641025641025644,0.25641025641025644,0.0,0.624778761061947,0.624778761061947,0.0,0.0,0.0
test_0215,jitter,spectral_flux,0.27777777777777773,0.27777777777777773,0.0,0.5101320441878583,0.5101320441878583,0.0,0.0,0.0
test_0215,jitter,logistic_features,0.08695652173913045,0.08695652173913045,0.0,0.3035919934192487,0.3035919934192487,0.0,0.0,0.0
test_0215,jitter,temporal_cnn,0.0,0.0,0.0,0.2617813964964224,0.2617813964964224,0.0,0.0,0.0
test_0215,jitter,dilated_cnn,0.0,0.0,0.0,0.26302667663924206,0.26302667663924206,0.0,0.0,0.0
test_0215,jitter,contract_tcn_aug,1.0,1.0,0.0,0.7446247866978848,0.7446247866978848,0.0,0.0,0.0
test_0216,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0216,compound,spectral_flux,0.163265306122449,0.163265306122449,0.0,0.4563154109110804,0.4563154109110804,0.0,0.0,0.0
test_0216,compound,logistic_features,0.16666666666666669,0.16666666666666669,0.0,0.3941198397167086,0.3941198397167086,0.0,0.0,0.0
test_0216,compound,temporal_cnn,0.0,0.0,0.0,0.24397062533666994,0.24397062533666994,0.0,0.0,0.0
test_0216,compound,dilated_cnn,0.0,0.0,0.0,0.2519741564967696,0.2519741564967696,0.0,0.0,0.0
test_0216,compound,contract_tcn_aug,0.75,0.75,0.0,0.8485486917864778,0.8485486917864778,0.0,0.0,0.0
test_0217,clean,adaptive_energy,0.8333333333333333,0.8333333333333333,0.0,0.9313711414213925,0.9313711414213925,0.0,0.0,0.0
test_0217,clean,spectral_flux,0.7692307692307693,0.7692307692307693,0.0,0.9300639658848614,0.9300639658848614,0.0,0.0,0.0
test_0217,clean,logistic_features,0.8333333333333333,0.8333333333333333,0.0,0.9027417027417026,0.9027417027417026,0.0,0.0,0.0
test_0217,clean,temporal_cnn,1.0,1.0,0.0,0.9386138613861386,0.9386138613861386,0.0,0.0,0.0
test_0217,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0217,clean,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.9428571428571428,0.9428571428571428,0.0,0.0,0.0
test_0218,noise,adaptive_energy,0.0,0.0,0.0,0.2138095238095238,0.2138095238095238,0.0,0.0,0.0
test_0218,noise,spectral_flux,0.0,0.0,0.0,0.21392797519675646,0.21392797519675646,0.0,0.0,0.0
test_0218,noise,logistic_features,0.0,0.0,0.0,0.2138095238095238,0.2138095238095238,0.0,0.0,0.0
test_0218,noise,temporal_cnn,0.0,0.0,0.0,0.2138095238095238,0.2138095238095238,0.0,0.0,0.0
test_0218,noise,dilated_cnn,0.0,0.0,0.0,0.2138095238095238,0.2138095238095238,0.0,0.0,0.0
test_0218,noise,contract_tcn_aug,0.7272727272727273,0.7272727272727273,0.0,0.5889815780326729,0.5889815780326729,0.0,0.0,0.0
test_0219,reverb,adaptive_energy,0.4,0.4,0.0,0.30310559006211185,0.30310559006211185,0.0,0.0,0.0
test_0219,reverb,spectral_flux,0.0784313725490196,0.0784313725490196,0.0,0.2775155279503106,0.2775155279503106,0.0,0.0,0.0
test_0219,reverb,logistic_features,0.046511627906976744,0.046511627906976744,0.0,0.03157168283026406,0.03157168283026406,0.0,0.0,0.0
test_0219,reverb,temporal_cnn,0.0,0.0,0.0,0.0882222454199071,0.0882222454199071,0.0,0.0,0.0
test_0219,reverb,dilated_cnn,0.0,0.0,0.0,0.16112080396398912,0.16112080396398912,0.0,0.0,0.0
test_0219,reverb,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.5507246376811594,0.5507246376811594,0.0,0.0,0.0
test_0220,clipping,adaptive_energy,0.3636363636363636,0.3636363636363636,0.0,0.8997493734335839,0.8997493734335839,0.0,0.0,0.0
test_0220,clipping,spectral_flux,0.888888888888889,0.888888888888889,0.0,0.9663003663003663,0.9663003663003663,0.0,0.0,0.0
test_0220,clipping,logistic_features,0.888888888888889,0.888888888888889,0.0,0.9659511472982976,0.9659511472982976,0.0,0.0,0.0
test_0220,clipping,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.9663865546218487,0.9663865546218487,0.0,0.0,0.0
test_0220,clipping,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0220,clipping,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9680928208846991,0.9680928208846991,0.0,0.0,0.0
test_0221,gain_drift,adaptive_energy,0.8,0.8,0.0,0.924207106979223,0.924207106979223,0.0,0.0,0.0
test_0221,gain_drift,spectral_flux,0.7058823529411764,0.7058823529411764,0.0,0.9319620882357565,0.9319620882357565,0.0,0.0,0.0
test_0221,gain_drift,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.7486071495214992,0.7486071495214992,0.0,0.0,0.0
test_0221,gain_drift,temporal_cnn,0.923076923076923,0.923076923076923,0.0,0.9367784393553424,0.9367784393553424,0.0,0.0,0.0
test_0221,gain_drift,dilated_cnn,0.7142857142857143,0.7142857142857143,0.0,0.7557831716377538,0.7557831716377538,0.0,0.0,0.0
test_0221,gain_drift,contract_tcn_aug,0.8333333333333334,0.8333333333333334,0.0,0.9073028846012808,0.9073028846012808,0.0,0.0,0.0
test_0222,jitter,adaptive_energy,0.2222222222222222,0.2222222222222222,0.0,0.798015873015873,0.798015873015873,0.0,0.0,0.0
test_0222,jitter,spectral_flux,0.23255813953488372,0.23255813953488372,0.0,0.6558262014483213,0.6558262014483213,0.0,0.0,0.0
test_0222,jitter,logistic_features,0.3076923076923077,0.3076923076923077,0.0,0.5258283541553503,0.5258283541553503,0.0,0.0,0.0
test_0222,jitter,temporal_cnn,0.0,0.0,0.0,0.25047619047619046,0.25047619047619046,0.0,0.0,0.0
test_0222,jitter,dilated_cnn,0.0,0.0,0.0,0.25047619047619046,0.25047619047619046,0.0,0.0,0.0
test_0222,jitter,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9013100880162491,0.9013100880162491,0.0,0.0,0.0
test_0223,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0223,compound,spectral_flux,0.25,0.25,0.0,0.34171453683648806,0.34171453683648806,0.0,0.0,0.0
test_0223,compound,logistic_features,0.19999999999999998,0.19999999999999998,0.0,0.32683373537032073,0.32683373537032073,0.0,0.0,0.0
test_0223,compound,temporal_cnn,0.2,0.2,0.0,0.2833974024520181,0.2833974024520181,0.0,0.0,0.0
test_0223,compound,dilated_cnn,0.2222222222222222,0.2222222222222222,0.0,0.2708183544420478,0.2708183544420478,0.0,0.0,0.0
test_0223,compound,contract_tcn_aug,1.0,1.0,0.0,0.7912325027109446,0.7912325027109446,0.0,0.0,0.0
test_0224,clean,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.7071390849296655,0.7071390849296655,0.0,0.0,0.0
test_0224,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.7048943802834452,0.7048943802834452,0.0,0.0,0.0
test_0224,clean,logistic_features,0.5,0.5,0.0,0.7404625180671119,0.7404625180671119,0.0,0.0,0.0
test_0224,clean,temporal_cnn,1.0,1.0,0.0,0.8939273822736642,0.8939273822736642,0.0,0.0,0.0
test_0224,clean,dilated_cnn,1.0,1.0,0.0,0.8966756513926325,0.8966756513926325,0.0,0.0,0.0
test_0224,clean,contract_tcn_aug,1.0,1.0,0.0,0.8952750911685429,0.8952750911685429,0.0,0.0,0.0
test_0225,noise,adaptive_energy,0.0,0.0,0.0,0.2652380952380953,0.2652380952380953,0.0,0.0,0.0
test_0225,noise,spectral_flux,0.0,0.0,0.0,0.2654424040066778,0.2654424040066778,0.0,0.0,0.0
test_0225,noise,logistic_features,0.0,0.0,0.0,0.2652380952380953,0.2652380952380953,0.0,0.0,0.0
test_0225,noise,temporal_cnn,0.0,0.0,0.0,0.2652380952380953,0.2652380952380953,0.0,0.0,0.0
test_0225,noise,dilated_cnn,0.0,0.0,0.0,0.2652380952380953,0.2652380952380953,0.0,0.0,0.0
test_0225,noise,contract_tcn_aug,1.0,1.0,0.0,0.8413268517685892,0.8413268517685892,0.0,0.0,0.0
test_0226,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0226,reverb,spectral_flux,0.13333333333333333,0.13333333333333333,0.0,0.3409183015565994,0.3409183015565994,0.0,0.0,0.0
test_0226,reverb,logistic_features,0.0,0.0,0.0,0.0065788671422474234,0.0065788671422474234,0.0,0.0,0.0
test_0226,reverb,temporal_cnn,0.0,0.0,0.0,0.06555023923444976,0.06555023923444976,0.0,0.0,0.0
test_0226,reverb,dilated_cnn,0.0,0.0,0.0,0.11953130668214469,0.11953130668214469,0.0,0.0,0.0
test_0226,reverb,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.6081932773109244,0.6081932773109244,0.0,0.0,0.0
test_0227,clipping,adaptive_energy,0.0,0.0,0.0,0.23238095238095238,0.23238095238095238,0.0,0.0,0.0
test_0227,clipping,spectral_flux,0.5714285714285715,0.5714285714285715,0.0,0.9319727891156463,0.9319727891156463,0.0,0.0,0.0
test_0227,clipping,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.9372197309417041,0.9372197309417041,0.0,0.0,0.0
test_0227,clipping,temporal_cnn,0.7272727272727273,0.7272727272727273,0.0,0.6760304912478825,0.6760304912478825,0.0,0.0,0.0
test_0227,clipping,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.9004222378606614,0.9004222378606614,0.0,0.0,0.0
test_0227,clipping,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.978134110787172,0.978134110787172,0.0,0.0,0.0
test_0228,gain_drift,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.8872691933916423,0.8872691933916423,0.0,0.0,0.0
test_0228,gain_drift,spectral_flux,0.6,0.6,0.0,0.8108455118764397,0.8108455118764397,0.0,0.0,0.0
test_0228,gain_drift,logistic_features,0.6,0.6,0.0,0.5656150685993334,0.5656150685993334,0.0,0.0,0.0
test_0228,gain_drift,temporal_cnn,0.4,0.4,0.0,0.5247021020216897,0.5247021020216897,0.0,0.0,0.0
test_0228,gain_drift,dilated_cnn,0.4444444444444444,0.4444444444444444,0.0,0.48004734199487703,0.48004734199487703,0.0,0.0,0.0
test_0228,gain_drift,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.9566326530612245,0.9566326530612245,0.0,0.0,0.0
test_0229,jitter,adaptive_energy,0.30303030303030304,0.30303030303030304,0.0,0.6565312504814285,0.6565312504814285,0.0,0.0,0.0
test_0229,jitter,spectral_flux,0.25641025641025644,0.25641025641025644,0.0,0.5508820699997171,0.5508820699997171,0.0,0.0,0.0
test_0229,jitter,logistic_features,0.14285714285714285,0.14285714285714285,0.0,0.3353646353646354,0.3353646353646354,0.0,0.0,0.0
test_0229,jitter,temporal_cnn,0.0,0.0,0.0,0.27571428571428575,0.27571428571428575,0.0,0.0,0.0
test_0229,jitter,dilated_cnn,0.0,0.0,0.0,0.27571428571428575,0.27571428571428575,0.0,0.0,0.0
test_0229,jitter,contract_tcn_aug,0.6666666666666665,0.6666666666666665,0.0,0.7104873621002652,0.7104873621002652,0.0,0.0,0.0
test_0230,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0230,compound,spectral_flux,0.11538461538461538,0.11538461538461538,0.0,0.39919991045929326,0.39919991045929326,0.0,0.0,0.0
test_0230,compound,logistic_features,0.11538461538461538,0.11538461538461538,0.0,0.3256152613950779,0.3256152613950779,0.0,0.0,0.0
test_0230,compound,temporal_cnn,0.0,0.0,0.0,0.19697349953059495,0.19697349953059495,0.0,0.0,0.0
test_0230,compound,dilated_cnn,0.0,0.0,0.0,0.20080624842529607,0.20080624842529607,0.0,0.0,0.0
test_0230,compound,contract_tcn_aug,0.4444444444444444,0.4444444444444444,0.0,0.5365460227845549,0.5365460227845549,0.0,0.0,0.0
test_0231,clean,adaptive_energy,0.6153846153846153,0.6153846153846153,0.0,0.6518830996085585,0.6518830996085585,0.0,0.0,0.0
test_0231,clean,spectral_flux,0.5333333333333333,0.5333333333333333,0.0,0.6790269826405068,0.6790269826405068,0.0,0.0,0.0
test_0231,clean,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.6690077148177708,0.6690077148177708,0.0,0.0,0.0
test_0231,clean,temporal_cnn,1.0,1.0,0.0,0.9261771747805267,0.9261771747805267,0.0,0.0,0.0
test_0231,clean,dilated_cnn,1.0,1.0,0.0,0.963487629688747,0.963487629688747,0.0,0.0,0.0
test_0231,clean,contract_tcn_aug,1.0,1.0,0.0,0.9253654864688384,0.9253654864688384,0.0,0.0,0.0
test_0232,noise,adaptive_energy,0.0,0.0,0.0,0.19047619047619047,0.19047619047619047,0.0,0.0,0.0
test_0232,noise,spectral_flux,0.0,0.0,0.0,0.19055568805151443,0.19055568805151443,0.0,0.0,0.0
test_0232,noise,logistic_features,0.0,0.0,0.0,0.19047619047619047,0.19047619047619047,0.0,0.0,0.0
test_0232,noise,temporal_cnn,0.0,0.0,0.0,0.19047619047619047,0.19047619047619047,0.0,0.0,0.0
test_0232,noise,dilated_cnn,0.0,0.0,0.0,0.19055568805151443,0.19055568805151443,0.0,0.0,0.0
test_0232,noise,contract_tcn_aug,1.0,1.0,0.0,0.7399267399267399,0.7399267399267399,0.0,0.0,0.0
test_0233,reverb,adaptive_energy,0.0,0.0,0.0,0.2914494264859228,0.2914494264859228,0.0,0.0,0.0
test_0233,reverb,spectral_flux,0.19607843137254902,0.19607843137254902,0.0,0.3905130427863696,0.3905130427863696,0.0,0.0,0.0
test_0233,reverb,logistic_features,0.20512820512820512,0.20512820512820512,0.0,0.2548913747678486,0.2548913747678486,0.0,0.0,0.0
test_0233,reverb,temporal_cnn,0.0,0.0,0.0,0.15113116017590786,0.15113116017590786,0.0,0.0,0.0
test_0233,reverb,dilated_cnn,0.0,0.0,0.0,0.24096136821466496,0.24096136821466496,0.0,0.0,0.0
test_0233,reverb,contract_tcn_aug,1.0,1.0,0.0,0.893229909273407,0.893229909273407,0.0,0.0,0.0
test_0234,clipping,adaptive_energy,0.375,0.375,0.0,0.9054325955734406,0.9054325955734406,0.0,0.0,0.0
test_0234,clipping,spectral_flux,0.7058823529411764,0.7058823529411764,0.0,0.8829004329004329,0.8829004329004329,0.0,0.0,0.0
test_0234,clipping,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.885941475826972,0.885941475826972,0.0,0.0,0.0
test_0234,clipping,temporal_cnn,0.8,0.8,0.0,0.8823412698412697,0.8823412698412697,0.0,0.0,0.0
test_0234,clipping,dilated_cnn,0.923076923076923,0.923076923076923,0.0,0.9033456486042691,0.9033456486042691,0.0,0.0,0.0
test_0234,clipping,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.9555059523809524,0.9555059523809524,0.0,0.0,0.0
test_0235,gain_drift,adaptive_energy,0.7692307692307693,0.7692307692307693,0.0,0.9484978540772532,0.9484978540772532,0.0,0.0,0.0
test_0235,gain_drift,spectral_flux,0.47619047619047616,0.47619047619047616,0.0,0.786039322948378,0.786039322948378,0.0,0.0,0.0
test_0235,gain_drift,logistic_features,0.42857142857142855,0.42857142857142855,0.0,0.6048794218441033,0.6048794218441033,0.0,0.0,0.0
test_0235,gain_drift,temporal_cnn,0.6,0.6,0.0,0.7078162474632556,0.7078162474632556,0.0,0.0,0.0
test_0235,gain_drift,dilated_cnn,0.7692307692307693,0.7692307692307693,0.0,0.9261117052471797,0.9261117052471797,0.0,0.0,0.0
test_0235,gain_drift,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.9840531561461793,0.9840531561461793,0.0,0.0,0.0
test_0236,jitter,adaptive_energy,0.1621621621621622,0.1621621621621622,0.0,0.8436541998773759,0.8436541998773759,0.0,0.0,0.0
test_0236,jitter,spectral_flux,0.17647058823529413,0.17647058823529413,0.0,0.49984505732878837,0.49984505732878837,0.0,0.0,0.0
test_0236,jitter,logistic_features,0.25,0.25,0.0,0.29611483582602716,0.29611483582602716,0.0,0.0,0.0
test_0236,jitter,temporal_cnn,0.0,0.0,0.0,0.19951573849878934,0.19951573849878934,0.0,0.0,0.0
test_0236,jitter,dilated_cnn,0.0,0.0,0.0,0.20009784735812133,0.20009784735812133,0.0,0.0,0.0
test_0236,jitter,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.8472079479273723,0.8472079479273723,0.0,0.0,0.0
test_0237,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0237,compound,spectral_flux,0.1724137931034483,0.1724137931034483,0.0,0.3371920792148139,0.3371920792148139,0.0,0.0,0.0
test_0237,compound,logistic_features,0.1923076923076923,0.1923076923076923,0.0,0.2998575417402701,0.2998575417402701,0.0,0.0,0.0
test_0237,compound,temporal_cnn,0.4,0.4,0.0,0.37176204778082317,0.37176204778082317,0.0,0.0,0.0
test_0237,compound,dilated_cnn,0.4,0.4,0.0,0.35121079148382905,0.35121079148382905,0.0,0.0,0.0
test_0237,compound,contract_tcn_aug,0.8333333333333334,0.8333333333333334,0.0,0.6507379337854008,0.6507379337854008,0.0,0.0,0.0
test_0238,clean,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.9523809523809524,0.9523809523809524,0.0,0.0,0.0
test_0238,clean,spectral_flux,0.6,0.6,0.0,0.8744588744588746,0.8744588744588746,0.0,0.0,0.0
test_0238,clean,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.95004995004995,0.95004995004995,0.0,0.0,0.0
test_0238,clean,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.976890756302521,0.976890756302521,0.0,0.0,0.0
test_0238,clean,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9956043956043956,0.9956043956043956,0.0,0.0,0.0
test_0238,clean,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.9810924369747899,0.9810924369747899,0.0,0.0,0.0
test_0239,noise,adaptive_energy,0.0,0.0,0.0,0.25476190476190474,0.25476190476190474,0.0,0.0,0.0
test_0239,noise,spectral_flux,0.0,0.0,0.0,0.25494872406391605,0.25494872406391605,0.0,0.0,0.0
test_0239,noise,logistic_features,0.0,0.0,0.0,0.25476190476190474,0.25476190476190474,0.0,0.0,0.0
test_0239,noise,temporal_cnn,0.0,0.0,0.0,0.25476190476190474,0.25476190476190474,0.0,0.0,0.0
test_0239,noise,dilated_cnn,0.0,0.0,0.0,0.25476190476190474,0.25476190476190474,0.0,0.0,0.0
test_0239,noise,contract_tcn_aug,0.7692307692307692,0.7692307692307692,0.0,0.818529656565814,0.818529656565814,0.0,0.0,0.0
test_0240,reverb,adaptive_energy,0.0,0.0,0.0,0.2911490683229814,0.2911490683229814,0.0,0.0,0.0
test_0240,reverb,spectral_flux,0.18181818181818182,0.18181818181818182,0.0,0.3449567503715277,0.3449567503715277,0.0,0.0,0.0
test_0240,reverb,logistic_features,0.1276595744680851,0.1276595744680851,0.0,0.21575242171660286,0.21575242171660286,0.0,0.0,0.0
test_0240,reverb,temporal_cnn,0.0,0.0,0.0,0.1998617041925466,0.1998617041925466,0.0,0.0,0.0
test_0240,reverb,dilated_cnn,0.20000000000000004,0.20000000000000004,0.0,0.23106858775636288,0.23106858775636288,0.0,0.0,0.0
test_0240,reverb,contract_tcn_aug,0.8000000000000002,0.8000000000000002,0.0,0.7068583094239681,0.7068583094239681,0.0,0.0,0.0
test_0241,clipping,adaptive_energy,0.7058823529411764,0.7058823529411764,0.0,0.7525852694018784,0.7525852694018784,0.0,0.0,0.0
test_0241,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.7310705574418774,0.7310705574418774,0.0,0.0,0.0
test_0241,clipping,logistic_features,0.631578947368421,0.631578947368421,0.0,0.7169811108542995,0.7169811108542995,0.0,0.0,0.0
test_0241,clipping,temporal_cnn,0.8,0.8,0.0,0.8927134824518043,0.8927134824518043,0.0,0.0,0.0
test_0241,clipping,dilated_cnn,0.923076923076923,0.923076923076923,0.0,0.8857465809853353,0.8857465809853353,0.0,0.0,0.0
test_0241,clipping,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.8601182326506566,0.8601182326506566,0.0,0.0,0.0
test_0242,gain_drift,adaptive_energy,0.631578947368421,0.631578947368421,0.0,0.6138152203725974,0.6138152203725974,0.0,0.0,0.0
test_0242,gain_drift,spectral_flux,0.5,0.5,0.0,0.6431596650720158,0.6431596650720158,0.0,0.0,0.0
test_0242,gain_drift,logistic_features,0.5,0.5,0.0,0.48079150579150587,0.48079150579150587,0.0,0.0,0.0
test_0242,gain_drift,temporal_cnn,0.42105263157894735,0.42105263157894735,0.0,0.5304016201075024,0.5304016201075024,0.0,0.0,0.0
test_0242,gain_drift,dilated_cnn,1.0,1.0,0.0,0.8984583662003017,0.8984583662003017,0.0,0.0,0.0
test_0242,gain_drift,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8027670527670528,0.8027670527670528,0.0,0.0,0.0
test_0243,jitter,adaptive_energy,0.21621621621621626,0.21621621621621626,0.0,0.6524476328435769,0.6524476328435769,0.0,0.0,0.0
test_0243,jitter,spectral_flux,0.19999999999999998,0.19999999999999998,0.0,0.6240947992100067,0.6240947992100067,0.0,0.0,0.0
test_0243,jitter,logistic_features,0.3333333333333333,0.3333333333333333,0.0,0.42610389610389615,0.42610389610389615,0.0,0.0,0.0
test_0243,jitter,temporal_cnn,0.0,0.0,0.0,0.24084404559786562,0.24084404559786562,0.0,0.0,0.0
test_0243,jitter,dilated_cnn,0.0,0.0,0.0,0.24134568503169188,0.24134568503169188,0.0,0.0,0.0
test_0243,jitter,contract_tcn_aug,1.0,1.0,0.0,0.7764156153094601,0.7764156153094601,0.0,0.0,0.0
test_0244,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0244,compound,spectral_flux,0.11538461538461538,0.11538461538461538,0.0,0.247396759533689,0.247396759533689,0.0,0.0,0.0
test_0244,compound,logistic_features,0.048780487804878044,0.048780487804878044,0.0,0.08564658090724442,0.08564658090724442,0.0,0.0,0.0
test_0244,compound,temporal_cnn,0.36363636363636365,0.36363636363636365,0.0,0.2859929078014184,0.2859929078014184,0.0,0.0,0.0
test_0244,compound,dilated_cnn,0.6666666666666666,0.6666666666666666,0.0,0.3408356593081282,0.3408356593081282,0.0,0.0,0.0
test_0244,compound,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.6721464921846602,0.6721464921846602,0.0,0.0,0.0
test_0245,clean,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.8072289156626506,0.8072289156626506,0.0,0.0,0.0
test_0245,clean,spectral_flux,0.5333333333333333,0.5333333333333333,0.0,0.7623000551571979,0.7623000551571979,0.0,0.0,0.0
test_0245,clean,logistic_features,0.6153846153846153,0.6153846153846153,0.0,0.818926296633303,0.818926296633303,0.0,0.0,0.0
test_0245,clean,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.9823633156966489,0.9823633156966489,0.0,0.0,0.0
test_0245,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0245,clean,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9953617810760668,0.9953617810760668,0.0,0.0,0.0
test_0246,noise,adaptive_energy,0.0,0.0,0.0,0.24285714285714288,0.24285714285714288,0.0,0.0,0.0
test_0246,noise,spectral_flux,0.0,0.0,0.0,0.24302408776532314,0.24302408776532314,0.0,0.0,0.0
test_0246,noise,logistic_features,0.0,0.0,0.0,0.24285714285714288,0.24285714285714288,0.0,0.0,0.0
test_0246,noise,temporal_cnn,0.0,0.0,0.0,0.24285714285714288,0.24285714285714288,0.0,0.0,0.0
test_0246,noise,dilated_cnn,0.0,0.0,0.0,0.24302408776532314,0.24302408776532314,0.0,0.0,0.0
test_0246,noise,contract_tcn_aug,1.0,1.0,0.0,0.9091724601928683,0.9091724601928683,0.0,0.0,0.0
test_0247,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0247,reverb,spectral_flux,0.24000000000000002,0.24000000000000002,0.0,0.38829971581063283,0.38829971581063283,0.0,0.0,0.0
test_0247,reverb,logistic_features,0.16666666666666669,0.16666666666666669,0.0,0.21391226484355436,0.21391226484355436,0.0,0.0,0.0
test_0247,reverb,temporal_cnn,0.11764705882352942,0.11764705882352942,0.0,0.16362243234274457,0.16362243234274457,0.0,0.0,0.0
test_0247,reverb,dilated_cnn,0.0,0.0,0.0,0.2601955640352969,0.2601955640352969,0.0,0.0,0.0
test_0247,reverb,contract_tcn_aug,0.8,0.8,0.0,0.6764115869825967,0.6764115869825967,0.0,0.0,0.0
test_0248,clipping,adaptive_energy,0.15789473684210528,0.15789473684210528,0.0,0.5085589791472145,0.5085589791472145,0.0,0.0,0.0
test_0248,clipping,spectral_flux,0.5454545454545454,0.5454545454545454,0.0,0.824404761904762,0.824404761904762,0.0,0.0,0.0
test_0248,clipping,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.8319684561722779,0.8319684561722779,0.0,0.0,0.0
test_0248,clipping,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.9264581572273879,0.9264581572273879,0.0,0.0,0.0
test_0248,clipping,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0248,clipping,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.9479659413434247,0.9479659413434247,0.0,0.0,0.0
test_0249,gain_drift,adaptive_energy,0.5454545454545454,0.5454545454545454,0.0,0.7325037707390648,0.7325037707390648,0.0,0.0,0.0
test_0249,gain_drift,spectral_flux,0.42857142857142855,0.42857142857142855,0.0,0.6824123119087148,0.6824123119087148,0.0,0.0,0.0
test_0249,gain_drift,logistic_features,0.3333333333333333,0.3333333333333333,0.0,0.43936184297630076,0.43936184297630076,0.0,0.0,0.0
test_0249,gain_drift,temporal_cnn,0.6,0.6,0.0,0.5427432511466125,0.5427432511466125,0.0,0.0,0.0
test_0249,gain_drift,dilated_cnn,0.6666666666666666,0.6666666666666666,0.0,0.8730783211699241,0.8730783211699241,0.0,0.0,0.0
test_0249,gain_drift,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.9875776397515528,0.9875776397515528,0.0,0.0,0.0
test_0250,jitter,adaptive_energy,0.1951219512195122,0.1951219512195122,0.0,0.8258789497107255,0.8258789497107255,0.0,0.0,0.0
test_0250,jitter,spectral_flux,0.10810810810810813,0.10810810810810813,0.0,0.5426587301587301,0.5426587301587301,0.0,0.0,0.0
test_0250,jitter,logistic_features,0.1818181818181818,0.1818181818181818,0.0,0.41309741446852966,0.41309741446852966,0.0,0.0,0.0
test_0250,jitter,temporal_cnn,0.0,0.0,0.0,0.23107081597647633,0.23107081597647633,0.0,0.0,0.0
test_0250,jitter,dilated_cnn,0.0,0.0,0.0,0.2330827067669173,0.2330827067669173,0.0,0.0,0.0
test_0250,jitter,contract_tcn_aug,0.8,0.8,0.0,0.8666892171233134,0.8666892171233134,0.0,0.0,0.0
test_0251,compound,adaptive_energy,0.1818181818181818,0.1818181818181818,0.0,0.09171191412344755,0.09171191412344755,0.0,0.0,0.0
test_0251,compound,spectral_flux,0.14814814814814814,0.14814814814814814,0.0,0.37929649515917646,0.37929649515917646,0.0,0.0,0.0
test_0251,compound,logistic_features,0.1090909090909091,0.1090909090909091,0.0,0.28259749744071255,0.28259749744071255,0.0,0.0,0.0
test_0251,compound,temporal_cnn,0.30769230769230765,0.30769230769230765,0.0,0.34942528735632183,0.34942528735632183,0.0,0.0,0.0
test_0251,compound,dilated_cnn,0.0,0.0,0.0,0.2552380952380952,0.2552380952380952,0.0,0.0,0.0
test_0251,compound,contract_tcn_aug,0.6153846153846153,0.6153846153846153,0.0,0.5734759124667381,0.5734759124667381,0.0,0.0,0.0
test_0252,clean,adaptive_energy,0.8,0.8,0.0,0.9615705931495404,0.9615705931495404,0.0,0.0,0.0
test_0252,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.893483709273183,0.893483709273183,0.0,0.0,0.0
test_0252,clean,logistic_features,0.8,0.8,0.0,0.9624489795918366,0.9624489795918366,0.0,0.0,0.0
test_0252,clean,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.9203821656050956,0.9203821656050956,0.0,0.0,0.0
test_0252,clean,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.9258064516129032,0.9258064516129032,0.0,0.0,0.0
test_0252,clean,contract_tcn_aug,1.0,1.0,0.0,0.9607364685004437,0.9607364685004437,0.0,0.0,0.0
test_0253,noise,adaptive_energy,0.0,0.0,0.0,0.21333333333333335,0.21333333333333335,0.0,0.0,0.0
test_0253,noise,spectral_flux,0.0,0.0,0.0,0.21345098974481275,0.21345098974481275,0.0,0.0,0.0
test_0253,noise,logistic_features,0.0,0.0,0.0,0.21333333333333335,0.21333333333333335,0.0,0.0,0.0
test_0253,noise,temporal_cnn,0.0,0.0,0.0,0.21333333333333335,0.21333333333333335,0.0,0.0,0.0
test_0253,noise,dilated_cnn,0.0,0.0,0.0,0.21333333333333335,0.21333333333333335,0.0,0.0,0.0
test_0253,noise,contract_tcn_aug,0.5714285714285715,0.5714285714285715,0.0,0.47108027863423546,0.47108027863423546,0.0,0.0,0.0
test_0254,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0254,reverb,spectral_flux,0.20408163265306123,0.20408163265306123,0.0,0.37032923217133745,0.37032923217133745,0.0,0.0,0.0
test_0254,reverb,logistic_features,0.35294117647058826,0.35294117647058826,0.0,0.25063131313131315,0.25063131313131315,0.0,0.0,0.0
test_0254,reverb,temporal_cnn,0.0,0.0,0.0,0.23239657990695337,0.23239657990695337,0.0,0.0,0.0
test_0254,reverb,dilated_cnn,0.0,0.0,0.0,0.2684692356823505,0.2684692356823505,0.0,0.0,0.0
test_0254,reverb,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.7574910261743001,0.7574910261743001,0.0,0.0,0.0
test_0255,clipping,adaptive_energy,0.7142857142857143,0.7142857142857143,0.0,0.9127232142857142,0.9127232142857142,0.0,0.0,0.0
test_0255,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8157724628312862,0.8157724628312862,0.0,0.0,0.0
test_0255,clipping,logistic_features,0.7142857142857143,0.7142857142857143,0.0,0.8207250113160017,0.8207250113160017,0.0,0.0,0.0
test_0255,clipping,temporal_cnn,1.0,1.0,0.0,0.9238457360130363,0.9238457360130363,0.0,0.0,0.0
test_0255,clipping,dilated_cnn,0.8333333333333333,0.8333333333333333,0.0,0.9850498338870431,0.9850498338870431,0.0,0.0,0.0
test_0255,clipping,contract_tcn_aug,1.0,1.0,0.0,0.9245136186770428,0.9245136186770428,0.0,0.0,0.0
test_0256,gain_drift,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.7816210635002581,0.7816210635002581,0.0,0.0,0.0
test_0256,gain_drift,spectral_flux,0.8,0.8,0.0,0.8426014701182487,0.8426014701182487,0.0,0.0,0.0
test_0256,gain_drift,logistic_features,0.8,0.8,0.0,0.7220461625912724,0.7220461625912724,0.0,0.0,0.0
test_0256,gain_drift,temporal_cnn,0.923076923076923,0.923076923076923,0.0,0.903796740172579,0.903796740172579,0.0,0.0,0.0
test_0256,gain_drift,dilated_cnn,0.6666666666666666,0.6666666666666666,0.0,0.7668331903584464,0.7668331903584464,0.0,0.0,0.0
test_0256,gain_drift,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.8005151372345093,0.8005151372345093,0.0,0.0,0.0
test_0257,jitter,adaptive_energy,0.4347826086956522,0.4347826086956522,0.0,0.8330804888327012,0.8330804888327012,0.0,0.0,0.0
test_0257,jitter,spectral_flux,0.3225806451612903,0.3225806451612903,0.0,0.6367015098722415,0.6367015098722415,0.0,0.0,0.0
test_0257,jitter,logistic_features,0.14285714285714288,0.14285714285714288,0.0,0.3171724648408586,0.3171724648408586,0.0,0.0,0.0
test_0257,jitter,temporal_cnn,0.0,0.0,0.0,0.29192546583850926,0.29192546583850926,0.0,0.0,0.0
test_0257,jitter,dilated_cnn,0.0,0.0,0.0,0.2916766038635822,0.2916766038635822,0.0,0.0,0.0
test_0257,jitter,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.9470055879494653,0.9470055879494653,0.0,0.0,0.0
test_0258,compound,adaptive_energy,0.4,0.4,0.0,0.3266470971950424,0.3266470971950424,0.0,0.0,0.0
test_0258,compound,spectral_flux,0.14035087719298245,0.14035087719298245,0.0,0.35837285924353485,0.35837285924353485,0.0,0.0,0.0
test_0258,compound,logistic_features,0.0392156862745098,0.0392156862745098,0.0,0.3242579908675799,0.3242579908675799,0.0,0.0,0.0
test_0258,compound,temporal_cnn,0.0,0.0,0.0,0.24895568364798956,0.24895568364798956,0.0,0.0,0.0
test_0258,compound,dilated_cnn,0.0,0.0,0.0,0.23028923151705247,0.23028923151705247,0.0,0.0,0.0
test_0258,compound,contract_tcn_aug,0.5,0.5,0.0,0.5751193051120953,0.5751193051120953,0.0,0.0,0.0
test_0259,clean,adaptive_energy,0.5,0.5,0.0,0.7040796353773453,0.7040796353773453,0.0,0.0,0.0
test_0259,clean,spectral_flux,0.42857142857142855,0.42857142857142855,0.0,0.6749060947534229,0.6749060947534229,0.0,0.0,0.0
test_0259,clean,logistic_features,0.4615384615384615,0.4615384615384615,0.0,0.7676910333649164,0.7676910333649164,0.0,0.0,0.0
test_0259,clean,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.8538713195201745,0.8538713195201745,0.0,0.0,0.0
test_0259,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0259,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0260,noise,adaptive_energy,0.0,0.0,0.0,0.21523809523809523,0.21523809523809523,0.0,0.0,0.0
test_0260,noise,spectral_flux,0.0,0.0,0.0,0.21535893155258767,0.21535893155258767,0.0,0.0,0.0
test_0260,noise,logistic_features,0.0,0.0,0.0,0.21523809523809523,0.21523809523809523,0.0,0.0,0.0
test_0260,noise,temporal_cnn,0.0,0.0,0.0,0.21523809523809523,0.21523809523809523,0.0,0.0,0.0
test_0260,noise,dilated_cnn,0.0,0.0,0.0,0.21523809523809523,0.21523809523809523,0.0,0.0,0.0
test_0260,noise,contract_tcn_aug,0.09090909090909091,0.09090909090909091,0.0,0.4394017534811759,0.4394017534811759,0.0,0.0,0.0
test_0261,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0261,reverb,spectral_flux,0.19999999999999998,0.19999999999999998,0.0,0.4139471825784663,0.4139471825784663,0.0,0.0,0.0
test_0261,reverb,logistic_features,0.15789473684210525,0.15789473684210525,0.0,0.20133715004276226,0.20133715004276226,0.0,0.0,0.0
test_0261,reverb,temporal_cnn,0.0,0.0,0.0,0.16259876245265706,0.16259876245265706,0.0,0.0,0.0
test_0261,reverb,dilated_cnn,0.0,0.0,0.0,0.21301567837435403,0.21301567837435403,0.0,0.0,0.0
test_0261,reverb,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.65994631113432,0.65994631113432,0.0,0.0,0.0
test_0262,clipping,adaptive_energy,0.0,0.0,0.0,0.21,0.21,0.0,0.0,0.0
test_0262,clipping,spectral_flux,0.47058823529411764,0.47058823529411764,0.0,0.8864365971107544,0.8864365971107544,0.0,0.0,0.0
test_0262,clipping,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.9410714285714287,0.9410714285714287,0.0,0.0,0.0
test_0262,clipping,temporal_cnn,0.8,0.8,0.0,0.875,0.875,0.0,0.0,0.0
test_0262,clipping,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.9160583941605839,0.9160583941605839,0.0,0.0,0.0
test_0262,clipping,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0263,gain_drift,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.8119291046506236,0.8119291046506236,0.0,0.0,0.0
test_0263,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8551073399174666,0.8551073399174666,0.0,0.0,0.0
test_0263,gain_drift,logistic_features,0.8,0.8,0.0,0.6544595204164321,0.6544595204164321,0.0,0.0,0.0
test_0263,gain_drift,temporal_cnn,0.8,0.8,0.0,0.7646212847555128,0.7646212847555128,0.0,0.0,0.0
test_0263,gain_drift,dilated_cnn,0.7499999999999999,0.7499999999999999,0.0,0.7554335494605986,0.7554335494605986,0.0,0.0,0.0
test_0263,gain_drift,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8349558654743326,0.8349558654743326,0.0,0.0,0.0
test_0264,jitter,adaptive_energy,0.125,0.125,0.0,0.6306251194255027,0.6306251194255027,0.0,0.0,0.0
test_0264,jitter,spectral_flux,0.13333333333333333,0.13333333333333333,0.0,0.5007412165834857,0.5007412165834857,0.0,0.0,0.0
test_0264,jitter,logistic_features,0.1,0.1,0.0,0.39867724867724863,0.39867724867724863,0.0,0.0,0.0
test_0264,jitter,temporal_cnn,0.0,0.0,0.0,0.20333333333333334,0.20333333333333334,0.0,0.0,0.0
test_0264,jitter,dilated_cnn,0.0,0.0,0.0,0.20333333333333334,0.20333333333333334,0.0,0.0,0.0
test_0264,jitter,contract_tcn_aug,0.8,0.8,0.0,0.8229354489722323,0.8229354489722323,0.0,0.0,0.0
test_0265,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0265,compound,spectral_flux,0.07407407407407407,0.07407407407407407,0.0,0.26440226440226444,0.26440226440226444,0.0,0.0,0.0
test_0265,compound,logistic_features,0.06896551724137931,0.06896551724137931,0.0,0.15066774988953976,0.15066774988953976,0.0,0.0,0.0
test_0265,compound,temporal_cnn,0.2222222222222222,0.2222222222222222,0.0,0.2700238891543239,0.2700238891543239,0.0,0.0,0.0
test_0265,compound,dilated_cnn,0.0,0.0,0.0,0.18571428571428572,0.18571428571428572,0.0,0.0,0.0
test_0265,compound,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.5148272017837235,0.5148272017837235,0.0,0.0,0.0
test_0266,clean,adaptive_energy,0.7272727272727273,0.7272727272727273,0.0,0.9195402298850575,0.9195402298850575,0.0,0.0,0.0
test_0266,clean,spectral_flux,0.6153846153846153,0.6153846153846153,0.0,0.9428571428571428,0.9428571428571428,0.0,0.0,0.0
test_0266,clean,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.9155844155844156,0.9155844155844156,0.0,0.0,0.0
test_0266,clean,temporal_cnn,0.8,0.8,0.0,0.9640491958372753,0.9640491958372753,0.0,0.0,0.0
test_0266,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0266,clean,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9893390191897655,0.9893390191897655,0.0,0.0,0.0
test_0267,noise,adaptive_energy,0.0,0.0,0.0,0.22476190476190477,0.22476190476190477,0.0,0.0,0.0
test_0267,noise,spectral_flux,0.0,0.0,0.0,0.22489864059146195,0.22489864059146195,0.0,0.0,0.0
test_0267,noise,logistic_features,0.0,0.0,0.0,0.22476190476190477,0.22476190476190477,0.0,0.0,0.0
test_0267,noise,temporal_cnn,0.0,0.0,0.0,0.22476190476190477,0.22476190476190477,0.0,0.0,0.0
test_0267,noise,dilated_cnn,0.0,0.0,0.0,0.22476190476190477,0.22476190476190477,0.0,0.0,0.0
test_0267,noise,contract_tcn_aug,1.0,1.0,0.0,0.848378615249781,0.848378615249781,0.0,0.0,0.0
test_0268,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0268,reverb,spectral_flux,0.16666666666666669,0.16666666666666669,0.0,0.3952100524879841,0.3952100524879841,0.0,0.0,0.0
test_0268,reverb,logistic_features,0.13333333333333336,0.13333333333333336,0.0,0.13563289589305522,0.13563289589305522,0.0,0.0,0.0
test_0268,reverb,temporal_cnn,0.2105263157894737,0.2105263157894737,0.0,0.14665243266392647,0.14665243266392647,0.0,0.0,0.0
test_0268,reverb,dilated_cnn,0.0,0.0,0.0,0.25125043475893005,0.25125043475893005,0.0,0.0,0.0
test_0268,reverb,contract_tcn_aug,0.6666666666666665,0.6666666666666665,0.0,0.5023410605814984,0.5023410605814984,0.0,0.0,0.0
test_0269,clipping,adaptive_energy,0.7272727272727273,0.7272727272727273,0.0,0.8912182758502586,0.8912182758502586,0.0,0.0,0.0
test_0269,clipping,spectral_flux,0.8,0.8,0.0,0.8973767902499413,0.8973767902499413,0.0,0.0,0.0
test_0269,clipping,logistic_features,0.6153846153846153,0.6153846153846153,0.0,0.7096065029955531,0.7096065029955531,0.0,0.0,0.0
test_0269,clipping,temporal_cnn,0.8,0.8,0.0,0.8736263736263735,0.8736263736263735,0.0,0.0,0.0
test_0269,clipping,dilated_cnn,1.0,1.0,0.0,0.9992748368382885,0.9992748368382885,0.0,0.0,0.0
test_0269,clipping,contract_tcn_aug,1.0,1.0,0.0,0.9278350515463918,0.9278350515463918,0.0,0.0,0.0
test_0270,gain_drift,adaptive_energy,0.8,0.8,0.0,0.8366924409515358,0.8366924409515358,0.0,0.0,0.0
test_0270,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.7246501929481918,0.7246501929481918,0.0,0.0,0.0
test_0270,gain_drift,logistic_features,0.5,0.5,0.0,0.6154033041788144,0.6154033041788144,0.0,0.0,0.0
test_0270,gain_drift,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.7177643784786643,0.7177643784786643,0.0,0.0,0.0
test_0270,gain_drift,dilated_cnn,1.0,1.0,0.0,0.8850826044703596,0.8850826044703596,0.0,0.0,0.0
test_0270,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9623486460221153,0.9623486460221153,0.0,0.0,0.0
test_0271,jitter,adaptive_energy,0.13333333333333333,0.13333333333333333,0.0,0.6575569358178053,0.6575569358178053,0.0,0.0,0.0
test_0271,jitter,spectral_flux,0.125,0.125,0.0,0.6465403841094448,0.6465403841094448,0.0,0.0,0.0
test_0271,jitter,logistic_features,0.16666666666666666,0.16666666666666666,0.0,0.4242673992673992,0.4242673992673992,0.0,0.0,0.0
test_0271,jitter,temporal_cnn,0.0,0.0,0.0,0.2219047619047619,0.2219047619047619,0.0,0.0,0.0
test_0271,jitter,dilated_cnn,0.0,0.0,0.0,0.2219047619047619,0.2219047619047619,0.0,0.0,0.0
test_0271,jitter,contract_tcn_aug,1.0,1.0,0.0,0.895572929138132,0.895572929138132,0.0,0.0,0.0
test_0272,compound,adaptive_energy,0.1818181818181818,0.1818181818181818,0.0,0.25491680771248426,0.25491680771248426,0.0,0.0,0.0
test_0272,compound,spectral_flux,0.20689655172413793,0.20689655172413793,0.0,0.4032393281900771,0.4032393281900771,0.0,0.0,0.0
test_0272,compound,logistic_features,0.21052631578947367,0.21052631578947367,0.0,0.37531724998597793,0.37531724998597793,0.0,0.0,0.0
test_0272,compound,temporal_cnn,0.0,0.0,0.0,0.2637409371328506,0.2637409371328506,0.0,0.0,0.0
test_0272,compound,dilated_cnn,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0272,compound,contract_tcn_aug,0.6,0.6,0.0,0.5028259797556556,0.5028259797556556,0.0,0.0,0.0
test_0273,clean,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.961038961038961,0.961038961038961,0.0,0.0,0.0
test_0273,clean,spectral_flux,0.8571428571428571,0.8571428571428571,0.0,0.96,0.96,0.0,0.0,0.0
test_0273,clean,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.9186201142812348,0.9186201142812348,0.0,0.0,0.0
test_0273,clean,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9898862199747155,0.9898862199747155,0.0,0.0,0.0
test_0273,clean,dilated_cnn,1.0,1.0,0.0,0.9993593850096092,0.9993593850096092,0.0,0.0,0.0
test_0273,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0274,noise,adaptive_energy,0.0,0.0,0.0,0.21,0.21,0.0,0.0,0.0
test_0274,noise,spectral_flux,0.0,0.0,0.0,0.21011209158120675,0.21011209158120675,0.0,0.0,0.0
test_0274,noise,logistic_features,0.0,0.0,0.0,0.21,0.21,0.0,0.0,0.0
test_0274,noise,temporal_cnn,0.0,0.0,0.0,0.21,0.21,0.0,0.0,0.0
test_0274,noise,dilated_cnn,0.0,0.0,0.0,0.21,0.21,0.0,0.0,0.0
test_0274,noise,contract_tcn_aug,0.6,0.6,0.0,0.680465367965368,0.680465367965368,0.0,0.0,0.0
test_0275,reverb,adaptive_energy,0.25,0.25,0.0,0.3049155145929339,0.3049155145929339,0.0,0.0,0.0
test_0275,reverb,spectral_flux,0.18181818181818182,0.18181818181818182,0.0,0.44437516942260774,0.44437516942260774,0.0,0.0,0.0
test_0275,reverb,logistic_features,0.09523809523809523,0.09523809523809523,0.0,0.20467154603776994,0.20467154603776994,0.0,0.0,0.0
test_0275,reverb,temporal_cnn,0.0,0.0,0.0,0.16378891287017053,0.16378891287017053,0.0,0.0,0.0
test_0275,reverb,dilated_cnn,0.0,0.0,0.0,0.22596006144393238,0.22596006144393238,0.0,0.0,0.0
test_0275,reverb,contract_tcn_aug,0.7272727272727272,0.7272727272727272,0.0,0.7525650403530587,0.7525650403530587,0.0,0.0,0.0
test_0276,clipping,adaptive_energy,0.8,0.8,0.0,0.9679442508710802,0.9679442508710802,0.0,0.0,0.0
test_0276,clipping,spectral_flux,0.8,0.8,0.0,0.967032967032967,0.967032967032967,0.0,0.0,0.0
test_0276,clipping,logistic_features,0.8,0.8,0.0,0.9679442508710802,0.9679442508710802,0.0,0.0,0.0
test_0276,clipping,temporal_cnn,0.8,0.8,0.0,0.8113771455286182,0.8113771455286182,0.0,0.0,0.0
test_0276,clipping,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.8452380952380952,0.8452380952380952,0.0,0.0,0.0
test_0276,clipping,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8452380952380952,0.8452380952380952,0.0,0.0,0.0
test_0277,gain_drift,adaptive_energy,0.7692307692307693,0.7692307692307693,0.0,0.7238040101759621,0.7238040101759621,0.0,0.0,0.0
test_0277,gain_drift,spectral_flux,0.7692307692307693,0.7692307692307693,0.0,0.7482514413389988,0.7482514413389988,0.0,0.0,0.0
test_0277,gain_drift,logistic_features,0.6153846153846154,0.6153846153846154,0.0,0.5450954575378539,0.5450954575378539,0.0,0.0,0.0
test_0277,gain_drift,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.7158657011191574,0.7158657011191574,0.0,0.0,0.0
test_0277,gain_drift,dilated_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9123107307439104,0.9123107307439104,0.0,0.0,0.0
test_0277,gain_drift,contract_tcn_aug,0.8333333333333333,0.8333333333333333,0.0,0.8784726793943383,0.8784726793943383,0.0,0.0,0.0
test_0278,jitter,adaptive_energy,0.2727272727272727,0.2727272727272727,0.0,0.8477633477633476,0.8477633477633476,0.0,0.0,0.0
test_0278,jitter,spectral_flux,0.303030303030303,0.303030303030303,0.0,0.5829931972789116,0.5829931972789116,0.0,0.0,0.0
test_0278,jitter,logistic_features,0.3333333333333333,0.3333333333333333,0.0,0.36779886779886783,0.36779886779886783,0.0,0.0,0.0
test_0278,jitter,temporal_cnn,0.0,0.0,0.0,0.24799221221708448,0.24799221221708448,0.0,0.0,0.0
test_0278,jitter,dilated_cnn,0.0,0.0,0.0,0.2513181019332162,0.2513181019332162,0.0,0.0,0.0
test_0278,jitter,contract_tcn_aug,1.0,1.0,0.0,0.8390243543304768,0.8390243543304768,0.0,0.0,0.0
test_0279,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0279,compound,spectral_flux,0.11538461538461539,0.11538461538461539,0.0,0.3367259724402581,0.3367259724402581,0.0,0.0,0.0
test_0279,compound,logistic_features,0.11764705882352941,0.11764705882352941,0.0,0.3427599199136822,0.3427599199136822,0.0,0.0,0.0
test_0279,compound,temporal_cnn,0.28571428571428575,0.28571428571428575,0.0,0.27241016526730816,0.27241016526730816,0.0,0.0,0.0
test_0279,compound,dilated_cnn,0.28571428571428575,0.28571428571428575,0.0,0.2672533659928618,0.2672533659928618,0.0,0.0,0.0
test_0279,compound,contract_tcn_aug,0.5714285714285715,0.5714285714285715,0.0,0.4804903093312797,0.4804903093312797,0.0,0.0,0.0
test_0280,clean,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.8225235548764961,0.8225235548764961,0.0,0.0,0.0
test_0280,clean,spectral_flux,0.5454545454545454,0.5454545454545454,0.0,0.744068168118801,0.744068168118801,0.0,0.0,0.0
test_0280,clean,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.8203655319039934,0.8203655319039934,0.0,0.0,0.0
test_0280,clean,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.9612903225806451,0.9612903225806451,0.0,0.0,0.0
test_0280,clean,dilated_cnn,1.0,1.0,0.0,0.9492296918767507,0.9492296918767507,0.0,0.0,0.0
test_0280,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0281,noise,adaptive_energy,0.0,0.0,0.0,0.2561904761904762,0.2561904761904762,0.0,0.0,0.0
test_0281,noise,spectral_flux,0.0,0.0,0.0,0.2563796804197472,0.2563796804197472,0.0,0.0,0.0
test_0281,noise,logistic_features,0.0,0.0,0.0,0.2561904761904762,0.2561904761904762,0.0,0.0,0.0
test_0281,noise,temporal_cnn,0.0,0.0,0.0,0.2561904761904762,0.2561904761904762,0.0,0.0,0.0
test_0281,noise,dilated_cnn,0.0,0.0,0.0,0.2561904761904762,0.2561904761904762,0.0,0.0,0.0
test_0281,noise,contract_tcn_aug,0.5333333333333333,0.5333333333333333,0.0,0.5957650324703873,0.5957650324703873,0.0,0.0,0.0
test_0282,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0282,reverb,spectral_flux,0.23529411764705882,0.23529411764705882,0.0,0.39134104001363773,0.39134104001363773,0.0,0.0,0.0
test_0282,reverb,logistic_features,0.2,0.2,0.0,0.1233244628424995,0.1233244628424995,0.0,0.0,0.0
test_0282,reverb,temporal_cnn,0.3333333333333333,0.3333333333333333,0.0,0.1733639600745374,0.1733639600745374,0.0,0.0,0.0
test_0282,reverb,dilated_cnn,0.0,0.0,0.0,0.18425330484301355,0.18425330484301355,0.0,0.0,0.0
test_0282,reverb,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.902116402116402,0.902116402116402,0.0,0.0,0.0
test_0283,clipping,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.9650793650793651,0.9650793650793651,0.0,0.0,0.0
test_0283,clipping,spectral_flux,0.7499999999999999,0.7499999999999999,0.0,0.9686028257456829,0.9686028257456829,0.0,0.0,0.0
test_0283,clipping,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.9654631083202512,0.9654631083202512,0.0,0.0,0.0
test_0283,clipping,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.9934318555008209,0.9934318555008209,0.0,0.0,0.0
test_0283,clipping,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0283,clipping,contract_tcn_aug,1.0,1.0,0.0,0.9983193277310924,0.9983193277310924,0.0,0.0,0.0
test_0284,gain_drift,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.6777231064640495,0.6777231064640495,0.0,0.0,0.0
test_0284,gain_drift,spectral_flux,0.47619047619047616,0.47619047619047616,0.0,0.6966400873356005,0.6966400873356005,0.0,0.0,0.0
test_0284,gain_drift,logistic_features,0.5263157894736842,0.5263157894736842,0.0,0.5787681588696628,0.5787681588696628,0.0,0.0,0.0
test_0284,gain_drift,temporal_cnn,0.7142857142857143,0.7142857142857143,0.0,0.6882510013351135,0.6882510013351135,0.0,0.0,0.0
test_0284,gain_drift,dilated_cnn,1.0,1.0,0.0,0.9122830440587449,0.9122830440587449,0.0,0.0,0.0
test_0284,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9288384512683578,0.9288384512683578,0.0,0.0,0.0
test_0285,jitter,adaptive_energy,0.23255813953488372,0.23255813953488372,0.0,0.6104217427180997,0.6104217427180997,0.0,0.0,0.0
test_0285,jitter,spectral_flux,0.2352941176470588,0.2352941176470588,0.0,0.5004473927800062,0.5004473927800062,0.0,0.0,0.0
test_0285,jitter,logistic_features,0.2857142857142857,0.2857142857142857,0.0,0.35767195767195764,0.35767195767195764,0.0,0.0,0.0
test_0285,jitter,temporal_cnn,0.0,0.0,0.0,0.24300441826215025,0.24300441826215025,0.0,0.0,0.0
test_0285,jitter,dilated_cnn,0.0,0.0,0.0,0.242151375030421,0.242151375030421,0.0,0.0,0.0
test_0285,jitter,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.7666765256827368,0.7666765256827368,0.0,0.0,0.0
test_0286,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0286,compound,spectral_flux,0.1923076923076923,0.1923076923076923,0.0,0.363956228956229,0.363956228956229,0.0,0.0,0.0
test_0286,compound,logistic_features,0.1509433962264151,0.1509433962264151,0.0,0.2797650293713286,0.2797650293713286,0.0,0.0,0.0
test_0286,compound,temporal_cnn,0.6666666666666665,0.6666666666666665,0.0,0.33817733990147786,0.33817733990147786,0.0,0.0,0.0
test_0286,compound,dilated_cnn,0.28571428571428575,0.28571428571428575,0.0,0.29581954984757086,0.29581954984757086,0.0,0.0,0.0
test_0286,compound,contract_tcn_aug,0.8000000000000002,0.8000000000000002,0.0,0.5295793798587095,0.5295793798587095,0.0,0.0,0.0
test_0287,clean,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.9392309224945208,0.9392309224945208,0.0,0.0,0.0
test_0287,clean,spectral_flux,0.8571428571428571,0.8571428571428571,0.0,0.9492533803644915,0.9492533803644915,0.0,0.0,0.0
test_0287,clean,logistic_features,0.923076923076923,0.923076923076923,0.0,0.8522850335715833,0.8522850335715833,0.0,0.0,0.0
test_0287,clean,temporal_cnn,0.923076923076923,0.923076923076923,0.0,0.9523809523809523,0.9523809523809523,0.0,0.0,0.0
test_0287,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0287,clean,contract_tcn_aug,1.0,1.0,0.0,0.9994022713687986,0.9994022713687986,0.0,0.0,0.0
test_0288,noise,adaptive_energy,0.0,0.0,0.0,0.2580952380952381,0.2580952380952381,0.0,0.0,0.0
test_0288,noise,spectral_flux,0.0,0.0,0.0,0.25828762222752205,0.25828762222752205,0.0,0.0,0.0
test_0288,noise,logistic_features,0.0,0.0,0.0,0.2580952380952381,0.2580952380952381,0.0,0.0,0.0
test_0288,noise,temporal_cnn,0.0,0.0,0.0,0.2580952380952381,0.2580952380952381,0.0,0.0,0.0
test_0288,noise,dilated_cnn,0.0,0.0,0.0,0.2580952380952381,0.2580952380952381,0.0,0.0,0.0
test_0288,noise,contract_tcn_aug,0.7272727272727273,0.7272727272727273,0.0,0.8456534842885971,0.8456534842885971,0.0,0.0,0.0
test_0289,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0289,reverb,spectral_flux,0.1276595744680851,0.1276595744680851,0.0,0.20910808767951625,0.20910808767951625,0.0,0.0,0.0
test_0289,reverb,logistic_features,0.1111111111111111,0.1111111111111111,0.0,0.16303556153000123,0.16303556153000123,0.0,0.0,0.0
test_0289,reverb,temporal_cnn,0.0,0.0,0.0,0.05095238095238096,0.05095238095238096,0.0,0.0,0.0
test_0289,reverb,dilated_cnn,0.0,0.0,0.0,0.13660941604364515,0.13660941604364515,0.0,0.0,0.0
test_0289,reverb,contract_tcn_aug,0.8,0.8,0.0,0.8215048443619872,0.8215048443619872,0.0,0.0,0.0
test_0290,clipping,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.9632881085395051,0.9632881085395051,0.0,0.0,0.0
test_0290,clipping,spectral_flux,0.8571428571428571,0.8571428571428571,0.0,0.9623233908948194,0.9623233908948194,0.0,0.0,0.0
test_0290,clipping,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.9623233908948194,0.9623233908948194,0.0,0.0,0.0
test_0290,clipping,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.9666149068322981,0.9666149068322981,0.0,0.0,0.0
test_0290,clipping,dilated_cnn,1.0,1.0,0.0,0.9982578397212544,0.9982578397212544,0.0,0.0,0.0
test_0290,clipping,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0291,gain_drift,adaptive_energy,0.5714285714285715,0.5714285714285715,0.0,0.5078674948240165,0.5078674948240165,0.0,0.0,0.0
test_0291,gain_drift,spectral_flux,0.5333333333333333,0.5333333333333333,0.0,0.6582830847350047,0.6582830847350047,0.0,0.0,0.0
test_0291,gain_drift,logistic_features,0.47058823529411764,0.47058823529411764,0.0,0.43337783711615485,0.43337783711615485,0.0,0.0,0.0
test_0291,gain_drift,temporal_cnn,0.7272727272727273,0.7272727272727273,0.0,0.7571687370600414,0.7571687370600414,0.0,0.0,0.0
test_0291,gain_drift,dilated_cnn,0.8,0.8,0.0,0.8362841187532053,0.8362841187532053,0.0,0.0,0.0
test_0291,gain_drift,contract_tcn_aug,0.8,0.8,0.0,0.784468560262405,0.784468560262405,0.0,0.0,0.0
test_0292,jitter,adaptive_energy,0.10526315789473684,0.10526315789473684,0.0,0.36422971627675466,0.36422971627675466,0.0,0.0,0.0
test_0292,jitter,spectral_flux,0.1276595744680851,0.1276595744680851,0.0,0.46197194347352205,0.46197194347352205,0.0,0.0,0.0
test_0292,jitter,logistic_features,0.07692307692307691,0.07692307692307691,0.0,0.30547013325878297,0.30547013325878297,0.0,0.0,0.0
test_0292,jitter,temporal_cnn,0.0,0.0,0.0,0.20115634786798361,0.20115634786798361,0.0,0.0,0.0
test_0292,jitter,dilated_cnn,0.0,0.0,0.0,0.20236046225719204,0.20236046225719204,0.0,0.0,0.0
test_0292,jitter,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.6331039991754278,0.6331039991754278,0.0,0.0,0.0
test_0293,compound,adaptive_energy,0.11764705882352942,0.11764705882352942,0.0,0.14708666075125704,0.14708666075125704,0.0,0.0,0.0
test_0293,compound,spectral_flux,0.2553191489361702,0.2553191489361702,0.0,0.3608508497970546,0.3608508497970546,0.0,0.0,0.0
test_0293,compound,logistic_features,0.25,0.25,0.0,0.3186381669500445,0.3186381669500445,0.0,0.0,0.0
test_0293,compound,temporal_cnn,0.0,0.0,0.0,0.25,0.25,0.0,0.0,0.0
test_0293,compound,dilated_cnn,0.0,0.0,0.0,0.25,0.25,0.0,0.0,0.0
test_0293,compound,contract_tcn_aug,0.5454545454545454,0.5454545454545454,0.0,0.5563482737395781,0.5563482737395781,0.0,0.0,0.0
test_0294,clean,adaptive_energy,0.888888888888889,0.888888888888889,0.0,0.9256756756756757,0.9256756756756757,0.0,0.0,0.0
test_0294,clean,spectral_flux,0.8,0.8,0.0,0.8518381027702009,0.8518381027702009,0.0,0.0,0.0
test_0294,clean,logistic_features,0.8,0.8,0.0,0.8508417338991485,0.8508417338991485,0.0,0.0,0.0
test_0294,clean,temporal_cnn,1.0,1.0,0.0,0.8877245508982037,0.8877245508982037,0.0,0.0,0.0
test_0294,clean,dilated_cnn,1.0,1.0,0.0,0.9179591836734693,0.9179591836734693,0.0,0.0,0.0
test_0294,clean,contract_tcn_aug,1.0,1.0,0.0,0.9600840336134454,0.9600840336134454,0.0,0.0,0.0
test_0295,noise,adaptive_energy,0.0,0.0,0.0,0.19523809523809524,0.19523809523809524,0.0,0.0,0.0
test_0295,noise,spectral_flux,0.0,0.0,0.0,0.19532554257095155,0.19532554257095155,0.0,0.0,0.0
test_0295,noise,logistic_features,0.0,0.0,0.0,0.19523809523809524,0.19523809523809524,0.0,0.0,0.0
test_0295,noise,temporal_cnn,0.0,0.0,0.0,0.19523809523809524,0.19523809523809524,0.0,0.0,0.0
test_0295,noise,dilated_cnn,0.0,0.0,0.0,0.19550131610433116,0.19550131610433116,0.0,0.0,0.0
test_0295,noise,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.96,0.96,0.0,0.0,0.0
test_0296,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0296,reverb,spectral_flux,0.1851851851851852,0.1851851851851852,0.0,0.4083196241459547,0.4083196241459547,0.0,0.0,0.0
test_0296,reverb,logistic_features,0.09999999999999999,0.09999999999999999,0.0,0.11497599039615847,0.11497599039615847,0.0,0.0,0.0
test_0296,reverb,temporal_cnn,0.12500000000000003,0.12500000000000003,0.0,0.19279445111377885,0.19279445111377885,0.0,0.0,0.0
test_0296,reverb,dilated_cnn,0.0,0.0,0.0,0.2256181542384396,0.2256181542384396,0.0,0.0,0.0
test_0296,reverb,contract_tcn_aug,0.7272727272727272,0.7272727272727272,0.0,0.6471488595438176,0.6471488595438176,0.0,0.0,0.0
test_0297,clipping,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.7892051557465091,0.7892051557465091,0.0,0.0,0.0
test_0297,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.6262116478410639,0.6262116478410639,0.0,0.0,0.0
test_0297,clipping,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.693405356040204,0.693405356040204,0.0,0.0,0.0
test_0297,clipping,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.9409332855949397,0.9409332855949397,0.0,0.0,0.0
test_0297,clipping,dilated_cnn,1.0,1.0,0.0,0.8004638031861262,0.8004638031861262,0.0,0.0,0.0
test_0297,clipping,contract_tcn_aug,1.0,1.0,0.0,0.8044756199441693,0.8044756199441693,0.0,0.0,0.0
test_0298,gain_drift,adaptive_energy,0.8,0.8,0.0,0.8684049430745465,0.8684049430745465,0.0,0.0,0.0
test_0298,gain_drift,spectral_flux,0.7058823529411764,0.7058823529411764,0.0,0.857891657891658,0.857891657891658,0.0,0.0,0.0
test_0298,gain_drift,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.7803030303030303,0.7803030303030303,0.0,0.0,0.0
test_0298,gain_drift,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.846816479400749,0.846816479400749,0.0,0.0,0.0
test_0298,gain_drift,dilated_cnn,1.0,1.0,0.0,0.9504929725194042,0.9504929725194042,0.0,0.0,0.0
test_0298,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9497835497835497,0.9497835497835497,0.0,0.0,0.0
test_0299,jitter,adaptive_energy,0.33333333333333337,0.33333333333333337,0.0,0.73990873990874,0.73990873990874,0.0,0.0,0.0
test_0299,jitter,spectral_flux,0.35714285714285715,0.35714285714285715,0.0,0.5535714285714286,0.5535714285714286,0.0,0.0,0.0
test_0299,jitter,logistic_features,0.0,0.0,0.0,0.27091836734693875,0.27091836734693875,0.0,0.0,0.0
test_0299,jitter,temporal_cnn,0.0,0.0,0.0,0.264201111916848,0.264201111916848,0.0,0.0,0.0
test_0299,jitter,dilated_cnn,0.0,0.0,0.0,0.26379185738376293,0.26379185738376293,0.0,0.0,0.0
test_0299,jitter,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.9489445262641139,0.9489445262641139,0.0,0.0,0.0
test_0300,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0300,compound,spectral_flux,0.14035087719298245,0.14035087719298245,0.0,0.34852495733540084,0.34852495733540084,0.0,0.0,0.0
test_0300,compound,logistic_features,0.163265306122449,0.163265306122449,0.0,0.23807522047973645,0.23807522047973645,0.0,0.0,0.0
test_0300,compound,temporal_cnn,0.25,0.25,0.0,0.23502304147465436,0.23502304147465436,0.0,0.0,0.0
test_0300,compound,dilated_cnn,0.0,0.0,0.0,0.2712091662603608,0.2712091662603608,0.0,0.0,0.0
test_0300,compound,contract_tcn_aug,0.4444444444444445,0.4444444444444445,0.0,0.6268082083662195,0.6268082083662195,0.0,0.0,0.0
test_0301,clean,adaptive_energy,0.6153846153846153,0.6153846153846153,0.0,0.6506843158180615,0.6506843158180615,0.0,0.0,0.0
test_0301,clean,spectral_flux,0.6153846153846153,0.6153846153846153,0.0,0.6617487622420584,0.6617487622420584,0.0,0.0,0.0
test_0301,clean,logistic_features,0.6153846153846153,0.6153846153846153,0.0,0.6902174542674098,0.6902174542674098,0.0,0.0,0.0
test_0301,clean,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.9618104667609618,0.9618104667609618,0.0,0.0,0.0
test_0301,clean,dilated_cnn,1.0,1.0,0.0,0.9991883116883117,0.9991883116883117,0.0,0.0,0.0
test_0301,clean,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9967897271268057,0.9967897271268057,0.0,0.0,0.0
test_0302,noise,adaptive_energy,0.0,0.0,0.0,0.2542857142857143,0.2542857142857143,0.0,0.0,0.0
test_0302,noise,spectral_flux,0.0,0.0,0.0,0.2544717386119723,0.2544717386119723,0.0,0.0,0.0
test_0302,noise,logistic_features,0.0,0.0,0.0,0.2542857142857143,0.2542857142857143,0.0,0.0,0.0
test_0302,noise,temporal_cnn,0.0,0.0,0.0,0.2542857142857143,0.2542857142857143,0.0,0.0,0.0
test_0302,noise,dilated_cnn,0.0,0.0,0.0,0.2542857142857143,0.2542857142857143,0.0,0.0,0.0
test_0302,noise,contract_tcn_aug,0.5714285714285715,0.5714285714285715,0.0,0.6899470899470899,0.6899470899470899,0.0,0.0,0.0
test_0303,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0303,reverb,spectral_flux,0.15,0.15,0.0,0.22159739808332088,0.22159739808332088,0.0,0.0,0.0
test_0303,reverb,logistic_features,0.15789473684210528,0.15789473684210528,0.0,0.23219117785595714,0.23219117785595714,0.0,0.0,0.0
test_0303,reverb,temporal_cnn,0.2,0.2,0.0,0.1535875327870846,0.1535875327870846,0.0,0.0,0.0
test_0303,reverb,dilated_cnn,0.0,0.0,0.0,0.13578748907216062,0.13578748907216062,0.0,0.0,0.0
test_0303,reverb,contract_tcn_aug,1.0,1.0,0.0,0.6311688311688312,0.6311688311688312,0.0,0.0,0.0
test_0304,clipping,adaptive_energy,0.0,0.0,0.0,0.19167264895908112,0.19167264895908112,0.0,0.0,0.0
test_0304,clipping,spectral_flux,0.5,0.5,0.0,0.7251051893408136,0.7251051893408136,0.0,0.0,0.0
test_0304,clipping,logistic_features,0.6,0.6,0.0,0.7265322228329036,0.7265322228329036,0.0,0.0,0.0
test_0304,clipping,temporal_cnn,0.6,0.6,0.0,0.6868722675174288,0.6868722675174288,0.0,0.0,0.0
test_0304,clipping,dilated_cnn,0.6,0.6,0.0,0.7279091435622372,0.7279091435622372,0.0,0.0,0.0
test_0304,clipping,contract_tcn_aug,0.6666666666666666,0.6666666666666666,0.0,0.7451284972125857,0.7451284972125857,0.0,0.0,0.0
test_0305,gain_drift,adaptive_energy,0.5454545454545454,0.5454545454545454,0.0,0.6833412291657693,0.6833412291657693,0.0,0.0,0.0
test_0305,gain_drift,spectral_flux,0.5454545454545454,0.5454545454545454,0.0,0.8329074151654797,0.8329074151654797,0.0,0.0,0.0
test_0305,gain_drift,logistic_features,0.42857142857142855,0.42857142857142855,0.0,0.7253620186748132,0.7253620186748132,0.0,0.0,0.0
test_0305,gain_drift,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.8943932411674348,0.8943932411674348,0.0,0.0,0.0
test_0305,gain_drift,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0305,gain_drift,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0306,jitter,adaptive_energy,0.3,0.3,0.0,0.7429222201799313,0.7429222201799313,0.0,0.0,0.0
test_0306,jitter,spectral_flux,0.2285714285714286,0.2285714285714286,0.0,0.4645354645354645,0.4645354645354645,0.0,0.0,0.0
test_0306,jitter,logistic_features,0.25,0.25,0.0,0.3207975769813226,0.3207975769813226,0.0,0.0,0.0
test_0306,jitter,temporal_cnn,0.0,0.0,0.0,0.2450363196125908,0.2450363196125908,0.0,0.0,0.0
test_0306,jitter,dilated_cnn,0.0,0.0,0.0,0.24538386783284744,0.24538386783284744,0.0,0.0,0.0
test_0306,jitter,contract_tcn_aug,1.0,1.0,0.0,0.7927999689394708,0.7927999689394708,0.0,0.0,0.0
test_0307,compound,adaptive_energy,0.0,0.0,0.0,0.3051948051948052,0.3051948051948052,0.0,0.0,0.0
test_0307,compound,spectral_flux,0.11538461538461538,0.11538461538461538,0.0,0.26093906093906094,0.26093906093906094,0.0,0.0,0.0
test_0307,compound,logistic_features,0.04255319148936171,0.04255319148936171,0.0,0.14456527408334635,0.14456527408334635,0.0,0.0,0.0
test_0307,compound,temporal_cnn,0.0,0.0,0.0,0.2107645875251509,0.2107645875251509,0.0,0.0,0.0
test_0307,compound,dilated_cnn,0.0,0.0,0.0,0.2136580466984685,0.2136580466984685,0.0,0.0,0.0
test_0307,compound,contract_tcn_aug,1.0,1.0,0.0,0.7979373567608861,0.7979373567608861,0.0,0.0,0.0
test_0308,clean,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.9589228662711091,0.9589228662711091,0.0,0.0,0.0
test_0308,clean,spectral_flux,0.8571428571428571,0.8571428571428571,0.0,0.9589285714285715,0.9589285714285715,0.0,0.0,0.0
test_0308,clean,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.9166666666666666,0.9166666666666666,0.0,0.0,0.0
test_0308,clean,temporal_cnn,0.8,0.8,0.0,0.934102934102934,0.934102934102934,0.0,0.0,0.0
test_0308,clean,dilated_cnn,0.923076923076923,0.923076923076923,0.0,0.9920909540286703,0.9920909540286703,0.0,0.0,0.0
test_0308,clean,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.9854227405247814,0.9854227405247814,0.0,0.0,0.0
test_0309,noise,adaptive_energy,0.0,0.0,0.0,0.24,0.24,0.0,0.0,0.0
test_0309,noise,spectral_flux,0.0,0.0,0.0,0.24016217505366086,0.24016217505366086,0.0,0.0,0.0
test_0309,noise,logistic_features,0.0,0.0,0.0,0.24,0.24,0.0,0.0,0.0
test_0309,noise,temporal_cnn,0.0,0.0,0.0,0.24,0.24,0.0,0.0,0.0
test_0309,noise,dilated_cnn,0.0,0.0,0.0,0.24,0.24,0.0,0.0,0.0
test_0309,noise,contract_tcn_aug,0.8,0.8,0.0,0.7863416199813259,0.7863416199813259,0.0,0.0,0.0
test_0310,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0310,reverb,spectral_flux,0.0909090909090909,0.0909090909090909,0.0,0.16795084485407066,0.16795084485407066,0.0,0.0,0.0
test_0310,reverb,logistic_features,0.05555555555555555,0.05555555555555555,0.0,0.06627529761904762,0.06627529761904762,0.0,0.0,0.0
test_0310,reverb,temporal_cnn,0.0,0.0,0.0,0.06274187614960146,0.06274187614960146,0.0,0.0,0.0
test_0310,reverb,dilated_cnn,0.0,0.0,0.0,0.10811146963919038,0.10811146963919038,0.0,0.0,0.0
test_0310,reverb,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8525714285714285,0.8525714285714285,0.0,0.0,0.0
test_0311,clipping,adaptive_energy,0.0,0.0,0.0,0.2664742664742665,0.2664742664742665,0.0,0.0,0.0
test_0311,clipping,spectral_flux,0.625,0.625,0.0,0.8679781124225567,0.8679781124225567,0.0,0.0,0.0
test_0311,clipping,logistic_features,0.7692307692307693,0.7692307692307693,0.0,0.8835590950138487,0.8835590950138487,0.0,0.0,0.0
test_0311,clipping,temporal_cnn,0.6153846153846154,0.6153846153846154,0.0,0.8526915113871636,0.8526915113871636,0.0,0.0,0.0
test_0311,clipping,dilated_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9361079865016873,0.9361079865016873,0.0,0.0,0.0
test_0311,clipping,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0312,gain_drift,adaptive_energy,0.7692307692307693,0.7692307692307693,0.0,0.7763966192537621,0.7763966192537621,0.0,0.0,0.0
test_0312,gain_drift,spectral_flux,0.7142857142857143,0.7142857142857143,0.0,0.8716214844146614,0.8716214844146614,0.0,0.0,0.0
test_0312,gain_drift,logistic_features,0.5263157894736842,0.5263157894736842,0.0,0.5743981424905291,0.5743981424905291,0.0,0.0,0.0
test_0312,gain_drift,temporal_cnn,0.8000000000000002,0.8000000000000002,0.0,0.822108843537415,0.822108843537415,0.0,0.0,0.0
test_0312,gain_drift,dilated_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9667051726350918,0.9667051726350918,0.0,0.0,0.0
test_0312,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9408637873754152,0.9408637873754152,0.0,0.0,0.0
test_0313,jitter,adaptive_energy,0.14285714285714288,0.14285714285714288,0.0,0.6306056403143783,0.6306056403143783,0.0,0.0,0.0
test_0313,jitter,spectral_flux,0.13953488372093023,0.13953488372093023,0.0,0.3629177146963708,0.3629177146963708,0.0,0.0,0.0
test_0313,jitter,logistic_features,0.11764705882352941,0.11764705882352941,0.0,0.3053221288515406,0.3053221288515406,0.0,0.0,0.0
test_0313,jitter,temporal_cnn,0.0,0.0,0.0,0.2048652516098259,0.2048652516098259,0.0,0.0,0.0
test_0313,jitter,dilated_cnn,0.0,0.0,0.0,0.20476190476190476,0.20476190476190476,0.0,0.0,0.0
test_0313,jitter,contract_tcn_aug,0.4615384615384615,0.4615384615384615,0.0,0.7982110339583376,0.7982110339583376,0.0,0.0,0.0
test_0314,compound,adaptive_energy,0.25,0.25,0.0,0.21424569827931172,0.21424569827931172,0.0,0.0,0.0
test_0314,compound,spectral_flux,0.2222222222222222,0.2222222222222222,0.0,0.46852240896358543,0.46852240896358543,0.0,0.0,0.0
test_0314,compound,logistic_features,0.1923076923076923,0.1923076923076923,0.0,0.3624610683434213,0.3624610683434213,0.0,0.0,0.0
test_0314,compound,temporal_cnn,0.16666666666666666,0.16666666666666666,0.0,0.3195823784059078,0.3195823784059078,0.0,0.0,0.0
test_0314,compound,dilated_cnn,0.25,0.25,0.0,0.3255427170868347,0.3255427170868347,0.0,0.0,0.0
test_0314,compound,contract_tcn_aug,0.8333333333333334,0.8333333333333334,0.0,0.5566895179124282,0.5566895179124282,0.0,0.0,0.0
test_0315,clean,adaptive_energy,0.6,0.6,0.0,0.6609450843777669,0.6609450843777669,0.0,0.0,0.0
test_0315,clean,spectral_flux,0.6,0.6,0.0,0.5955901195803762,0.5955901195803762,0.0,0.0,0.0
test_0315,clean,logistic_features,0.5,0.5,0.0,0.6661870503597122,0.6661870503597122,0.0,0.0,0.0
test_0315,clean,temporal_cnn,1.0,1.0,0.0,0.8499486125385406,0.8499486125385406,0.0,0.0,0.0
test_0315,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0315,clean,contract_tcn_aug,1.0,1.0,0.0,0.8022668016077867,0.8022668016077867,0.0,0.0,0.0
test_0316,noise,adaptive_energy,0.0,0.0,0.0,0.23142857142857146,0.23142857142857146,0.0,0.0,0.0
test_0316,noise,spectral_flux,0.0,0.0,0.0,0.231576436918674,0.231576436918674,0.0,0.0,0.0
test_0316,noise,logistic_features,0.0,0.0,0.0,0.23142857142857146,0.23142857142857146,0.0,0.0,0.0
test_0316,noise,temporal_cnn,0.0,0.0,0.0,0.23142857142857146,0.23142857142857146,0.0,0.0,0.0
test_0316,noise,dilated_cnn,0.0,0.0,0.0,0.231576436918674,0.231576436918674,0.0,0.0,0.0
test_0316,noise,contract_tcn_aug,1.0,1.0,0.0,0.8770145350605121,0.8770145350605121,0.0,0.0,0.0
test_0317,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0317,reverb,spectral_flux,0.24489795918367346,0.24489795918367346,0.0,0.4435897435897437,0.4435897435897437,0.0,0.0,0.0
test_0317,reverb,logistic_features,0.18181818181818182,0.18181818181818182,0.0,0.28820559122525413,0.28820559122525413,0.0,0.0,0.0
test_0317,reverb,temporal_cnn,0.0,0.0,0.0,0.1495734126984127,0.1495734126984127,0.0,0.0,0.0
test_0317,reverb,dilated_cnn,0.1818181818181818,0.1818181818181818,0.0,0.24089863415036725,0.24089863415036725,0.0,0.0,0.0
test_0317,reverb,contract_tcn_aug,0.8333333333333334,0.8333333333333334,0.0,0.6784995894909688,0.6784995894909688,0.0,0.0,0.0
test_0318,clipping,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.8526242613833855,0.8526242613833855,0.0,0.0,0.0
test_0318,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8857142857142859,0.8857142857142859,0.0,0.0,0.0
test_0318,clipping,logistic_features,0.6,0.6,0.0,0.8560846560846561,0.8560846560846561,0.0,0.0,0.0
test_0318,clipping,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.974025974025974,0.974025974025974,0.0,0.0,0.0
test_0318,clipping,dilated_cnn,1.0,1.0,0.0,0.9988290398126464,0.9988290398126464,0.0,0.0,0.0
test_0318,clipping,contract_tcn_aug,1.0,1.0,0.0,0.997677119628339,0.997677119628339,0.0,0.0,0.0
test_0319,gain_drift,adaptive_energy,0.8,0.8,0.0,0.7214285714285715,0.7214285714285715,0.0,0.0,0.0
test_0319,gain_drift,spectral_flux,0.6,0.6,0.0,0.6781076541045866,0.6781076541045866,0.0,0.0,0.0
test_0319,gain_drift,logistic_features,0.625,0.625,0.0,0.45119047619047625,0.45119047619047625,0.0,0.0,0.0
test_0319,gain_drift,temporal_cnn,0.7692307692307692,0.7692307692307692,0.0,0.5812148481439819,0.5812148481439819,0.0,0.0,0.0
test_0319,gain_drift,dilated_cnn,0.8333333333333334,0.8333333333333334,0.0,0.7714285714285714,0.7714285714285714,0.0,0.0,0.0
test_0319,gain_drift,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.8364427860696517,0.8364427860696517,0.0,0.0,0.0
test_0320,jitter,adaptive_energy,0.13953488372093023,0.13953488372093023,0.0,0.6895604395604396,0.6895604395604396,0.0,0.0,0.0
test_0320,jitter,spectral_flux,0.13636363636363635,0.13636363636363635,0.0,0.5512686826555439,0.5512686826555439,0.0,0.0,0.0
test_0320,jitter,logistic_features,0.13333333333333333,0.13333333333333333,0.0,0.29898937992463176,0.29898937992463176,0.0,0.0,0.0
test_0320,jitter,temporal_cnn,0.0,0.0,0.0,0.19952380952380952,0.19952380952380952,0.0,0.0,0.0
test_0320,jitter,dilated_cnn,0.0,0.0,0.0,0.19952380952380952,0.19952380952380952,0.0,0.0,0.0
test_0320,jitter,contract_tcn_aug,1.0,1.0,0.0,0.7335267569310122,0.7335267569310122,0.0,0.0,0.0
test_0321,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0321,compound,spectral_flux,0.14285714285714288,0.14285714285714288,0.0,0.34794372294372294,0.34794372294372294,0.0,0.0,0.0
test_0321,compound,logistic_features,0.10909090909090909,0.10909090909090909,0.0,0.2796169966113786,0.2796169966113786,0.0,0.0,0.0
test_0321,compound,temporal_cnn,0.3333333333333333,0.3333333333333333,0.0,0.3164286434476997,0.3164286434476997,0.0,0.0,0.0
test_0321,compound,dilated_cnn,0.0,0.0,0.0,0.19484126984126984,0.19484126984126984,0.0,0.0,0.0
test_0321,compound,contract_tcn_aug,0.4444444444444445,0.4444444444444445,0.0,0.4264421215640728,0.4264421215640728,0.0,0.0,0.0
test_0322,clean,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.7426107910689408,0.7426107910689408,0.0,0.0,0.0
test_0322,clean,spectral_flux,0.8,0.8,0.0,0.7164769754055468,0.7164769754055468,0.0,0.0,0.0
test_0322,clean,logistic_features,0.8,0.8,0.0,0.7173922439409165,0.7173922439409165,0.0,0.0,0.0
test_0322,clean,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.8211208888499726,0.8211208888499726,0.0,0.0,0.0
test_0322,clean,dilated_cnn,1.0,1.0,0.0,0.9486967139141053,0.9486967139141053,0.0,0.0,0.0
test_0322,clean,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.8960831141447881,0.8960831141447881,0.0,0.0,0.0
test_0323,noise,adaptive_energy,0.0,0.0,0.0,0.23190476190476192,0.23190476190476192,0.0,0.0,0.0
test_0323,noise,spectral_flux,0.0,0.0,0.0,0.2320534223706177,0.2320534223706177,0.0,0.0,0.0
test_0323,noise,logistic_features,0.0,0.0,0.0,0.23190476190476192,0.23190476190476192,0.0,0.0,0.0
test_0323,noise,temporal_cnn,0.0,0.0,0.0,0.23190476190476192,0.23190476190476192,0.0,0.0,0.0
test_0323,noise,dilated_cnn,0.0,0.0,0.0,0.23190476190476192,0.23190476190476192,0.0,0.0,0.0
test_0323,noise,contract_tcn_aug,0.4,0.4,0.0,0.8554285714285713,0.8554285714285713,0.0,0.0,0.0
test_0324,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0324,reverb,spectral_flux,0.1276595744680851,0.1276595744680851,0.0,0.34423404668421276,0.34423404668421276,0.0,0.0,0.0
test_0324,reverb,logistic_features,0.09090909090909091,0.09090909090909091,0.0,0.19164173522812264,0.19164173522812264,0.0,0.0,0.0
test_0324,reverb,temporal_cnn,0.0,0.0,0.0,0.20786435786435783,0.20786435786435783,0.0,0.0,0.0
test_0324,reverb,dilated_cnn,0.0,0.0,0.0,0.24050632911392406,0.24050632911392406,0.0,0.0,0.0
test_0324,reverb,contract_tcn_aug,0.6666666666666665,0.6666666666666665,0.0,0.4980769230769231,0.4980769230769231,0.0,0.0,0.0
test_0325,clipping,adaptive_energy,0.25,0.25,0.0,0.32486499754540993,0.32486499754540993,0.0,0.0,0.0
test_0325,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.9262166405023547,0.9262166405023547,0.0,0.0,0.0
test_0325,clipping,logistic_features,0.8,0.8,0.0,0.9309791332263242,0.9309791332263242,0.0,0.0,0.0
test_0325,clipping,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.9145264847512039,0.9145264847512039,0.0,0.0,0.0
test_0325,clipping,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.9464285714285714,0.9464285714285714,0.0,0.0,0.0
test_0325,clipping,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9712488769092543,0.9712488769092543,0.0,0.0,0.0
test_0326,gain_drift,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.9076479076479077,0.9076479076479077,0.0,0.0,0.0
test_0326,gain_drift,spectral_flux,0.6,0.6,0.0,0.9196428571428571,0.9196428571428571,0.0,0.0,0.0
test_0326,gain_drift,logistic_features,0.5714285714285715,0.5714285714285715,0.0,0.5769129113254924,0.5769129113254924,0.0,0.0,0.0
test_0326,gain_drift,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.5709830202268038,0.5709830202268038,0.0,0.0,0.0
test_0326,gain_drift,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.8482480032632009,0.8482480032632009,0.0,0.0,0.0
test_0326,gain_drift,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.8117641136010372,0.8117641136010372,0.0,0.0,0.0
test_0327,jitter,adaptive_energy,0.33333333333333337,0.33333333333333337,0.0,0.7648078227780891,0.7648078227780891,0.0,0.0,0.0
test_0327,jitter,spectral_flux,0.3448275862068966,0.3448275862068966,0.0,0.5785914365746299,0.5785914365746299,0.0,0.0,0.0
test_0327,jitter,logistic_features,0.16666666666666666,0.16666666666666666,0.0,0.31445134575569356,0.31445134575569356,0.0,0.0,0.0
test_0327,jitter,temporal_cnn,0.0,0.0,0.0,0.26022126022126024,0.26022126022126024,0.0,0.0,0.0
test_0327,jitter,dilated_cnn,0.0,0.0,0.0,0.2619047619047619,0.2619047619047619,0.0,0.0,0.0
test_0327,jitter,contract_tcn_aug,0.7058823529411764,0.7058823529411764,0.0,0.8534463927931186,0.8534463927931186,0.0,0.0,0.0
test_0328,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0328,compound,spectral_flux,0.17391304347826084,0.17391304347826084,0.0,0.1992454060119976,0.1992454060119976,0.0,0.0,0.0
test_0328,compound,logistic_features,0.0975609756097561,0.0975609756097561,0.0,0.15108951315847868,0.15108951315847868,0.0,0.0,0.0
test_0328,compound,temporal_cnn,0.0,0.0,0.0,0.21362858466571488,0.21362858466571488,0.0,0.0,0.0
test_0328,compound,dilated_cnn,0.22222222222222224,0.22222222222222224,0.0,0.23933901918976547,0.23933901918976547,0.0,0.0,0.0
test_0328,compound,contract_tcn_aug,0.28571428571428575,0.28571428571428575,0.0,0.3716849180753919,0.3716849180753919,0.0,0.0,0.0
test_0329,clean,adaptive_energy,0.7272727272727273,0.7272727272727273,0.0,0.9075144508670521,0.9075144508670521,0.0,0.0,0.0
test_0329,clean,spectral_flux,0.7272727272727273,0.7272727272727273,0.0,0.9090909090909091,0.9090909090909091,0.0,0.0,0.0
test_0329,clean,logistic_features,0.8,0.8,0.0,0.8706585206752263,0.8706585206752263,0.0,0.0,0.0
test_0329,clean,temporal_cnn,0.8,0.8,0.0,0.9822812846068659,0.9822812846068659,0.0,0.0,0.0
test_0329,clean,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.8731126596980255,0.8731126596980255,0.0,0.0,0.0
test_0329,clean,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8731126596980255,0.8731126596980255,0.0,0.0,0.0
test_0330,noise,adaptive_energy,0.0,0.0,0.0,0.2776190476190476,0.2776190476190476,0.0,0.0,0.0
test_0330,noise,spectral_flux,0.0,0.0,0.0,0.2778440257572144,0.2778440257572144,0.0,0.0,0.0
test_0330,noise,logistic_features,0.0,0.0,0.0,0.2776190476190476,0.2776190476190476,0.0,0.0,0.0
test_0330,noise,temporal_cnn,0.0,0.0,0.0,0.2776190476190476,0.2776190476190476,0.0,0.0,0.0
test_0330,noise,dilated_cnn,0.0,0.0,0.0,0.2776190476190476,0.2776190476190476,0.0,0.0,0.0
test_0330,noise,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8084621932188963,0.8084621932188963,0.0,0.0,0.0
test_0331,reverb,adaptive_energy,0.33333333333333337,0.33333333333333337,0.0,0.31935157041540024,0.31935157041540024,0.0,0.0,0.0
test_0331,reverb,spectral_flux,0.19999999999999998,0.19999999999999998,0.0,0.3078345220540291,0.3078345220540291,0.0,0.0,0.0
test_0331,reverb,logistic_features,0.16666666666666666,0.16666666666666666,0.0,0.18192810889388134,0.18192810889388134,0.0,0.0,0.0
test_0331,reverb,temporal_cnn,0.12500000000000003,0.12500000000000003,0.0,0.24627837431402422,0.24627837431402422,0.0,0.0,0.0
test_0331,reverb,dilated_cnn,0.0,0.0,0.0,0.20638338480405594,0.20638338480405594,0.0,0.0,0.0
test_0331,reverb,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.5971506635441062,0.5971506635441062,0.0,0.0,0.0
test_0332,clipping,adaptive_energy,0.0,0.0,0.0,0.22095238095238096,0.22095238095238096,0.0,0.0,0.0
test_0332,clipping,spectral_flux,0.5714285714285715,0.5714285714285715,0.0,0.8680124223602484,0.8680124223602484,0.0,0.0,0.0
test_0332,clipping,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.8695652173913044,0.8695652173913044,0.0,0.0,0.0
test_0332,clipping,temporal_cnn,0.7272727272727273,0.7272727272727273,0.0,0.9057142857142857,0.9057142857142857,0.0,0.0,0.0
test_0332,clipping,dilated_cnn,1.0,1.0,0.0,0.9990723562152134,0.9990723562152134,0.0,0.0,0.0
test_0332,clipping,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0333,gain_drift,adaptive_energy,0.8,0.8,0.0,0.9381425865800865,0.9381425865800865,0.0,0.0,0.0
test_0333,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8948134749589493,0.8948134749589493,0.0,0.0,0.0
test_0333,gain_drift,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.7714412746806039,0.7714412746806039,0.0,0.0,0.0
test_0333,gain_drift,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.7877604166666667,0.7877604166666667,0.0,0.0,0.0
test_0333,gain_drift,dilated_cnn,1.0,1.0,0.0,0.8997308298319328,0.8997308298319328,0.0,0.0,0.0
test_0333,gain_drift,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.9041835357624832,0.9041835357624832,0.0,0.0,0.0
test_0334,jitter,adaptive_energy,0.19999999999999998,0.19999999999999998,0.0,0.7310989010989012,0.7310989010989012,0.0,0.0,0.0
test_0334,jitter,spectral_flux,0.18604651162790695,0.18604651162790695,0.0,0.603641456582633,0.603641456582633,0.0,0.0,0.0
test_0334,jitter,logistic_features,0.125,0.125,0.0,0.22045220966084278,0.22045220966084278,0.0,0.0,0.0
test_0334,jitter,temporal_cnn,0.0,0.0,0.0,0.21571428571428572,0.21571428571428572,0.0,0.0,0.0
test_0334,jitter,dilated_cnn,0.0,0.0,0.0,0.21571428571428572,0.21571428571428572,0.0,0.0,0.0
test_0334,jitter,contract_tcn_aug,0.75,0.75,0.0,0.8427467525593916,0.8427467525593916,0.0,0.0,0.0
test_0335,compound,adaptive_energy,0.0,0.0,0.0,0.22998986828774062,0.22998986828774062,0.0,0.0,0.0
test_0335,compound,spectral_flux,0.10714285714285715,0.10714285714285715,0.0,0.3415495955725841,0.3415495955725841,0.0,0.0,0.0
test_0335,compound,logistic_features,0.1111111111111111,0.1111111111111111,0.0,0.3490087475594722,0.3490087475594722,0.0,0.0,0.0
test_0335,compound,temporal_cnn,0.0,0.0,0.0,0.22304978971645634,0.22304978971645634,0.0,0.0,0.0
test_0335,compound,dilated_cnn,0.0,0.0,0.0,0.2278260869565217,0.2278260869565217,0.0,0.0,0.0
test_0335,compound,contract_tcn_aug,0.4,0.4,0.0,0.39594356261022934,0.39594356261022934,0.0,0.0,0.0
test_0336,clean,adaptive_energy,0.7692307692307693,0.7692307692307693,0.0,0.9100645809165988,0.9100645809165988,0.0,0.0,0.0
test_0336,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8828450048889038,0.8828450048889038,0.0,0.0,0.0
test_0336,clean,logistic_features,0.7692307692307693,0.7692307692307693,0.0,0.8199871877001922,0.8199871877001922,0.0,0.0,0.0
test_0336,clean,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9428571428571428,0.9428571428571428,0.0,0.0,0.0
test_0336,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0336,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0337,noise,adaptive_energy,0.0,0.0,0.0,0.22428571428571428,0.22428571428571428,0.0,0.0,0.0
test_0337,noise,spectral_flux,0.0,0.0,0.0,0.22442165513951823,0.22442165513951823,0.0,0.0,0.0
test_0337,noise,logistic_features,0.0,0.0,0.0,0.22428571428571428,0.22428571428571428,0.0,0.0,0.0
test_0337,noise,temporal_cnn,0.0,0.0,0.0,0.22428571428571428,0.22428571428571428,0.0,0.0,0.0
test_0337,noise,dilated_cnn,0.0,0.0,0.0,0.22428571428571428,0.22428571428571428,0.0,0.0,0.0
test_0337,noise,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8417957544463569,0.8417957544463569,0.0,0.0,0.0
test_0338,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0338,reverb,spectral_flux,0.12244897959183672,0.12244897959183672,0.0,0.2477846677490659,0.2477846677490659,0.0,0.0,0.0
test_0338,reverb,logistic_features,0.15,0.15,0.0,0.31834862385321105,0.31834862385321105,0.0,0.0,0.0
test_0338,reverb,temporal_cnn,0.0,0.0,0.0,0.05245718309275788,0.05245718309275788,0.0,0.0,0.0
test_0338,reverb,dilated_cnn,0.0,0.0,0.0,0.05485705400182154,0.05485705400182154,0.0,0.0,0.0
test_0338,reverb,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.6392405063291139,0.6392405063291139,0.0,0.0,0.0
test_0339,clipping,adaptive_energy,0.28571428571428575,0.28571428571428575,0.0,0.3416586768935762,0.3416586768935762,0.0,0.0,0.0
test_0339,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.7323431017381196,0.7323431017381196,0.0,0.0,0.0
test_0339,clipping,logistic_features,0.8333333333333333,0.8333333333333333,0.0,0.8223647937446744,0.8223647937446744,0.0,0.0,0.0
test_0339,clipping,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.8238028446567053,0.8238028446567053,0.0,0.0,0.0
test_0339,clipping,dilated_cnn,1.0,1.0,0.0,0.9387789434764524,0.9387789434764524,0.0,0.0,0.0
test_0339,clipping,contract_tcn_aug,1.0,1.0,0.0,0.8806304016268428,0.8806304016268428,0.0,0.0,0.0
test_0340,gain_drift,adaptive_energy,0.6,0.6,0.0,0.49178705189941146,0.49178705189941146,0.0,0.0,0.0
test_0340,gain_drift,spectral_flux,0.7272727272727273,0.7272727272727273,0.0,0.6146031746031745,0.6146031746031745,0.0,0.0,0.0
test_0340,gain_drift,logistic_features,0.6153846153846153,0.6153846153846153,0.0,0.5596440596440597,0.5596440596440597,0.0,0.0,0.0
test_0340,gain_drift,temporal_cnn,0.8,0.8,0.0,0.8409495962127541,0.8409495962127541,0.0,0.0,0.0
test_0340,gain_drift,dilated_cnn,0.8,0.8,0.0,0.8927553927553928,0.8927553927553928,0.0,0.0,0.0
test_0340,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9082922824302135,0.9082922824302135,0.0,0.0,0.0
test_0341,jitter,adaptive_energy,0.3636363636363636,0.3636363636363636,0.0,0.565062656641604,0.565062656641604,0.0,0.0,0.0
test_0341,jitter,spectral_flux,0.34285714285714286,0.34285714285714286,0.0,0.5883256528417818,0.5883256528417818,0.0,0.0,0.0
test_0341,jitter,logistic_features,0.28571428571428575,0.28571428571428575,0.0,0.3783643892339545,0.3783643892339545,0.0,0.0,0.0
test_0341,jitter,temporal_cnn,0.0,0.0,0.0,0.2719047619047619,0.2719047619047619,0.0,0.0,0.0
test_0341,jitter,dilated_cnn,0.0,0.0,0.0,0.27032227032227035,0.27032227032227035,0.0,0.0,0.0
test_0341,jitter,contract_tcn_aug,0.8,0.8,0.0,0.8908448373215989,0.8908448373215989,0.0,0.0,0.0
test_0342,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0342,compound,spectral_flux,0.07692307692307691,0.07692307692307691,0.0,0.2306574624913725,0.2306574624913725,0.0,0.0,0.0
test_0342,compound,logistic_features,0.0909090909090909,0.0909090909090909,0.0,0.14248942211027518,0.14248942211027518,0.0,0.0,0.0
test_0342,compound,temporal_cnn,0.25,0.25,0.0,0.2966317282480692,0.2966317282480692,0.0,0.0,0.0
test_0342,compound,dilated_cnn,0.0,0.0,0.0,0.21747668139420714,0.21747668139420714,0.0,0.0,0.0
test_0342,compound,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.7044412673155188,0.7044412673155188,0.0,0.0,0.0
test_0343,clean,adaptive_energy,0.8,0.8,0.0,0.8595855555103203,0.8595855555103203,0.0,0.0,0.0
test_0343,clean,spectral_flux,0.8,0.8,0.0,0.8832996505410299,0.8832996505410299,0.0,0.0,0.0
test_0343,clean,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.7926165654714171,0.7926165654714171,0.0,0.0,0.0
test_0343,clean,temporal_cnn,1.0,1.0,0.0,0.9076354679802956,0.9076354679802956,0.0,0.0,0.0
test_0343,clean,dilated_cnn,1.0,1.0,0.0,0.958430913348946,0.958430913348946,0.0,0.0,0.0
test_0343,clean,contract_tcn_aug,1.0,1.0,0.0,0.8858313817330211,0.8858313817330211,0.0,0.0,0.0
test_0344,noise,adaptive_energy,0.0,0.0,0.0,0.19761904761904764,0.19761904761904764,0.0,0.0,0.0
test_0344,noise,spectral_flux,0.0,0.0,0.0,0.19771046983067017,0.19771046983067017,0.0,0.0,0.0
test_0344,noise,logistic_features,0.0,0.0,0.0,0.19761904761904764,0.19761904761904764,0.0,0.0,0.0
test_0344,noise,temporal_cnn,0.0,0.0,0.0,0.19761904761904764,0.19761904761904764,0.0,0.0,0.0
test_0344,noise,dilated_cnn,0.0,0.0,0.0,0.19761904761904764,0.19761904761904764,0.0,0.0,0.0
test_0344,noise,contract_tcn_aug,1.0,1.0,0.0,0.8959123472397809,0.8959123472397809,0.0,0.0,0.0
test_0345,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0345,reverb,spectral_flux,0.14545454545454545,0.14545454545454545,0.0,0.4037900874635568,0.4037900874635568,0.0,0.0,0.0
test_0345,reverb,logistic_features,0.125,0.125,0.0,0.24426125129854895,0.24426125129854895,0.0,0.0,0.0
test_0345,reverb,temporal_cnn,0.30769230769230765,0.30769230769230765,0.0,0.19964630370420597,0.19964630370420597,0.0,0.0,0.0
test_0345,reverb,dilated_cnn,0.0,0.0,0.0,0.2148941348259917,0.2148941348259917,0.0,0.0,0.0
test_0345,reverb,contract_tcn_aug,0.4444444444444445,0.4444444444444445,0.0,0.4553294690657328,0.4553294690657328,0.0,0.0,0.0
test_0346,clipping,adaptive_energy,0.0,0.0,0.0,0.24285714285714285,0.24285714285714285,0.0,0.0,0.0
test_0346,clipping,spectral_flux,0.5333333333333333,0.5333333333333333,0.0,0.8008397673346127,0.8008397673346127,0.0,0.0,0.0
test_0346,clipping,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.7660672660672662,0.7660672660672662,0.0,0.0,0.0
test_0346,clipping,temporal_cnn,0.8,0.8,0.0,0.7999350649350649,0.7999350649350649,0.0,0.0,0.0
test_0346,clipping,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0346,clipping,contract_tcn_aug,1.0,1.0,0.0,0.917689778345516,0.917689778345516,0.0,0.0,0.0
test_0347,gain_drift,adaptive_energy,0.8333333333333333,0.8333333333333333,0.0,0.8205564784053155,0.8205564784053155,0.0,0.0,0.0
test_0347,gain_drift,spectral_flux,0.7692307692307693,0.7692307692307693,0.0,0.7988247863247863,0.7988247863247863,0.0,0.0,0.0
test_0347,gain_drift,logistic_features,0.7692307692307693,0.7692307692307693,0.0,0.6375000000000001,0.6375000000000001,0.0,0.0,0.0
test_0347,gain_drift,temporal_cnn,0.6153846153846154,0.6153846153846154,0.0,0.6803571428571429,0.6803571428571429,0.0,0.0,0.0
test_0347,gain_drift,dilated_cnn,1.0,1.0,0.0,0.9398809523809524,0.9398809523809524,0.0,0.0,0.0
test_0347,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9398656898656899,0.9398656898656899,0.0,0.0,0.0
test_0348,jitter,adaptive_energy,0.21621621621621626,0.21621621621621626,0.0,0.8247115001989654,0.8247115001989654,0.0,0.0,0.0
test_0348,jitter,spectral_flux,0.1875,0.1875,0.0,0.3916591793950284,0.3916591793950284,0.0,0.0,0.0
test_0348,jitter,logistic_features,0.0,0.0,0.0,0.29803822937625757,0.29803822937625757,0.0,0.0,0.0
test_0348,jitter,temporal_cnn,0.0,0.0,0.0,0.25757575757575757,0.25757575757575757,0.0,0.0,0.0
test_0348,jitter,dilated_cnn,0.0,0.0,0.0,0.2599410898379971,0.2599410898379971,0.0,0.0,0.0
test_0348,jitter,contract_tcn_aug,1.0,1.0,0.0,0.962430426716141,0.962430426716141,0.0,0.0,0.0
test_0349,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0349,compound,spectral_flux,0.11320754716981131,0.11320754716981131,0.0,0.341576833650391,0.341576833650391,0.0,0.0,0.0
test_0349,compound,logistic_features,0.07407407407407407,0.07407407407407407,0.0,0.27159190110106723,0.27159190110106723,0.0,0.0,0.0
test_0349,compound,temporal_cnn,0.25,0.25,0.0,0.2965478211658178,0.2965478211658178,0.0,0.0,0.0
test_0349,compound,dilated_cnn,0.0,0.0,0.0,0.20451127819548873,0.20451127819548873,0.0,0.0,0.0
test_0349,compound,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.5408521303258145,0.5408521303258145,0.0,0.0,0.0
test_0350,clean,adaptive_energy,0.7142857142857143,0.7142857142857143,0.0,0.7748949881157282,0.7748949881157282,0.0,0.0,0.0
test_0350,clean,spectral_flux,0.7142857142857143,0.7142857142857143,0.0,0.8345255102040816,0.8345255102040816,0.0,0.0,0.0
test_0350,clean,logistic_features,0.625,0.625,0.0,0.791548066595059,0.791548066595059,0.0,0.0,0.0
test_0350,clean,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9619802436393059,0.9619802436393059,0.0,0.0,0.0
test_0350,clean,dilated_cnn,1.0,1.0,0.0,0.9409937888198757,0.9409937888198757,0.0,0.0,0.0
test_0350,clean,contract_tcn_aug,1.0,1.0,0.0,0.9415816326530612,0.9415816326530612,0.0,0.0,0.0
test_0351,noise,adaptive_energy,0.0,0.0,0.0,0.24380952380952384,0.24380952380952384,0.0,0.0,0.0
test_0351,noise,spectral_flux,0.0,0.0,0.0,0.24397805866921057,0.24397805866921057,0.0,0.0,0.0
test_0351,noise,logistic_features,0.0,0.0,0.0,0.24380952380952384,0.24380952380952384,0.0,0.0,0.0
test_0351,noise,temporal_cnn,0.0,0.0,0.0,0.24380952380952384,0.24380952380952384,0.0,0.0,0.0
test_0351,noise,dilated_cnn,0.0,0.0,0.0,0.24380952380952384,0.24380952380952384,0.0,0.0,0.0
test_0351,noise,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8941306755260243,0.8941306755260243,0.0,0.0,0.0
test_0352,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0352,reverb,spectral_flux,0.18181818181818182,0.18181818181818182,0.0,0.33697417563516635,0.33697417563516635,0.0,0.0,0.0
test_0352,reverb,logistic_features,0.049999999999999996,0.049999999999999996,0.0,0.0956798950341088,0.0956798950341088,0.0,0.0,0.0
test_0352,reverb,temporal_cnn,0.12500000000000003,0.12500000000000003,0.0,0.1276332723701145,0.1276332723701145,0.0,0.0,0.0
test_0352,reverb,dilated_cnn,0.0,0.0,0.0,0.23861003861003863,0.23861003861003863,0.0,0.0,0.0
test_0352,reverb,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.683743842364532,0.683743842364532,0.0,0.0,0.0
test_0353,clipping,adaptive_energy,0.8333333333333333,0.8333333333333333,0.0,0.985634477254589,0.985634477254589,0.0,0.0,0.0
test_0353,clipping,spectral_flux,0.7692307692307693,0.7692307692307693,0.0,0.9294903926482874,0.9294903926482874,0.0,0.0,0.0
test_0353,clipping,logistic_features,0.8333333333333333,0.8333333333333333,0.0,0.9296449215524359,0.9296449215524359,0.0,0.0,0.0
test_0353,clipping,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9953161592505856,0.9953161592505856,0.0,0.0,0.0
test_0353,clipping,dilated_cnn,1.0,1.0,0.0,0.9080405932864949,0.9080405932864949,0.0,0.0,0.0
test_0353,clipping,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0354,gain_drift,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.6403641308453577,0.6403641308453577,0.0,0.0,0.0
test_0354,gain_drift,spectral_flux,0.5454545454545454,0.5454545454545454,0.0,0.4269596363135418,0.4269596363135418,0.0,0.0,0.0
test_0354,gain_drift,logistic_features,0.4,0.4,0.0,0.2804989453053632,0.2804989453053632,0.0,0.0,0.0
test_0354,gain_drift,temporal_cnn,0.3333333333333333,0.3333333333333333,0.0,0.4758602053684021,0.4758602053684021,0.0,0.0,0.0
test_0354,gain_drift,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.6322092115534739,0.6322092115534739,0.0,0.0,0.0
test_0354,gain_drift,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8223555815768931,0.8223555815768931,0.0,0.0,0.0
test_0355,jitter,adaptive_energy,0.3243243243243243,0.3243243243243243,0.0,0.6446588445750975,0.6446588445750975,0.0,0.0,0.0
test_0355,jitter,spectral_flux,0.3076923076923077,0.3076923076923077,0.0,0.5077821710192668,0.5077821710192668,0.0,0.0,0.0
test_0355,jitter,logistic_features,0.3809523809523809,0.3809523809523809,0.0,0.43386243386243384,0.43386243386243384,0.0,0.0,0.0
test_0355,jitter,temporal_cnn,0.0,0.0,0.0,0.2634920634920635,0.2634920634920635,0.0,0.0,0.0
test_0355,jitter,dilated_cnn,0.0,0.0,0.0,0.2643225965084829,0.2643225965084829,0.0,0.0,0.0
test_0355,jitter,contract_tcn_aug,1.0,1.0,0.0,0.7001967210950367,0.7001967210950367,0.0,0.0,0.0
test_0356,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0356,compound,spectral_flux,0.2181818181818182,0.2181818181818182,0.0,0.3936134238738039,0.3936134238738039,0.0,0.0,0.0
test_0356,compound,logistic_features,0.15384615384615383,0.15384615384615383,0.0,0.23757288629737608,0.23757288629737608,0.0,0.0,0.0
test_0356,compound,temporal_cnn,0.0,0.0,0.0,0.26806864877930864,0.26806864877930864,0.0,0.0,0.0
test_0356,compound,dilated_cnn,0.0,0.0,0.0,0.270002417210539,0.270002417210539,0.0,0.0,0.0
test_0356,compound,contract_tcn_aug,1.0,1.0,0.0,0.8517966318534648,0.8517966318534648,0.0,0.0,0.0
test_0357,clean,adaptive_energy,0.8,0.8,0.0,0.8896103896103896,0.8896103896103896,0.0,0.0,0.0
test_0357,clean,spectral_flux,0.8,0.8,0.0,0.9249317561419472,0.9249317561419472,0.0,0.0,0.0
test_0357,clean,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.7909245352435779,0.7909245352435779,0.0,0.0,0.0
test_0357,clean,temporal_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0357,clean,dilated_cnn,1.0,1.0,0.0,0.9616724738675959,0.9616724738675959,0.0,0.0,0.0
test_0357,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0358,noise,adaptive_energy,0.0,0.0,0.0,0.2790476190476191,0.2790476190476191,0.0,0.0,0.0
test_0358,noise,spectral_flux,0.0,0.0,0.0,0.2792749821130456,0.2792749821130456,0.0,0.0,0.0
test_0358,noise,logistic_features,0.0,0.0,0.0,0.2790476190476191,0.2790476190476191,0.0,0.0,0.0
test_0358,noise,temporal_cnn,0.0,0.0,0.0,0.2790476190476191,0.2790476190476191,0.0,0.0,0.0
test_0358,noise,dilated_cnn,0.0,0.0,0.0,0.2790476190476191,0.2790476190476191,0.0,0.0,0.0
test_0358,noise,contract_tcn_aug,0.8,0.8,0.0,0.766110947724432,0.766110947724432,0.0,0.0,0.0
test_0359,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0359,reverb,spectral_flux,0.19999999999999998,0.19999999999999998,0.0,0.4335013457067613,0.4335013457067613,0.0,0.0,0.0
test_0359,reverb,logistic_features,0.07142857142857142,0.07142857142857142,0.0,0.11946691564400504,0.11946691564400504,0.0,0.0,0.0
test_0359,reverb,temporal_cnn,0.2608695652173913,0.2608695652173913,0.0,0.22399661802948972,0.22399661802948972,0.0,0.0,0.0
test_0359,reverb,dilated_cnn,0.0,0.0,0.0,0.186264545658901,0.186264545658901,0.0,0.0,0.0
test_0359,reverb,contract_tcn_aug,0.8000000000000002,0.8000000000000002,0.0,0.6329979879275653,0.6329979879275653,0.0,0.0,0.0
test_0360,clipping,adaptive_energy,0.2105263157894737,0.2105263157894737,0.0,0.3810394358840429,0.3810394358840429,0.0,0.0,0.0
test_0360,clipping,spectral_flux,0.6153846153846153,0.6153846153846153,0.0,0.604352532755982,0.604352532755982,0.0,0.0,0.0
test_0360,clipping,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.5690800779012487,0.5690800779012487,0.0,0.0,0.0
test_0360,clipping,temporal_cnn,0.8,0.8,0.0,0.8554817275747508,0.8554817275747508,0.0,0.0,0.0
test_0360,clipping,dilated_cnn,0.8,0.8,0.0,0.8573393348337085,0.8573393348337085,0.0,0.0,0.0
test_0360,clipping,contract_tcn_aug,0.7272727272727273,0.7272727272727273,0.0,0.8108157991878923,0.8108157991878923,0.0,0.0,0.0
test_0361,gain_drift,adaptive_energy,0.9090909090909091,0.9090909090909091,0.0,0.9227688787185355,0.9227688787185355,0.0,0.0,0.0
test_0361,gain_drift,spectral_flux,0.625,0.625,0.0,0.7824905400756794,0.7824905400756794,0.0,0.0,0.0
test_0361,gain_drift,logistic_features,0.5555555555555556,0.5555555555555556,0.0,0.6262210147216781,0.6262210147216781,0.0,0.0,0.0
test_0361,gain_drift,temporal_cnn,0.9090909090909091,0.9090909090909091,0.0,0.7015037593984962,0.7015037593984962,0.0,0.0,0.0
test_0361,gain_drift,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.8212467443117598,0.8212467443117598,0.0,0.0,0.0
test_0361,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.939825627899536,0.939825627899536,0.0,0.0,0.0
test_0362,jitter,adaptive_energy,0.2380952380952381,0.2380952380952381,0.0,0.636183267684439,0.636183267684439,0.0,0.0,0.0
test_0362,jitter,spectral_flux,0.22727272727272727,0.22727272727272727,0.0,0.5616806722689075,0.5616806722689075,0.0,0.0,0.0
test_0362,jitter,logistic_features,0.23529411764705882,0.23529411764705882,0.0,0.30310335983585535,0.30310335983585535,0.0,0.0,0.0
test_0362,jitter,temporal_cnn,0.0,0.0,0.0,0.23889154323936931,0.23889154323936931,0.0,0.0,0.0
test_0362,jitter,dilated_cnn,0.0,0.0,0.0,0.2387312186978297,0.2387312186978297,0.0,0.0,0.0
test_0362,jitter,contract_tcn_aug,1.0,1.0,0.0,0.8748917748917748,0.8748917748917748,0.0,0.0,0.0
test_0363,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0363,compound,spectral_flux,0.11764705882352941,0.11764705882352941,0.0,0.3810655401044417,0.3810655401044417,0.0,0.0,0.0
test_0363,compound,logistic_features,0.11538461538461538,0.11538461538461538,0.0,0.26903649084100206,0.26903649084100206,0.0,0.0,0.0
test_0363,compound,temporal_cnn,0.0,0.0,0.0,0.20182166826462128,0.20182166826462128,0.0,0.0,0.0
test_0363,compound,dilated_cnn,0.0,0.0,0.0,0.20303326810176126,0.20303326810176126,0.0,0.0,0.0
test_0363,compound,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.5867861142217246,0.5867861142217246,0.0,0.0,0.0
test_0364,clean,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.7489313336593669,0.7489313336593669,0.0,0.0,0.0
test_0364,clean,spectral_flux,0.923076923076923,0.923076923076923,0.0,0.8416713721061547,0.8416713721061547,0.0,0.0,0.0
test_0364,clean,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.7891612792493848,0.7891612792493848,0.0,0.0,0.0
test_0364,clean,temporal_cnn,0.8571428571428571,0.8571428571428571,0.0,0.7483766233766234,0.7483766233766234,0.0,0.0,0.0
test_0364,clean,dilated_cnn,1.0,1.0,0.0,0.8463203463203463,0.8463203463203463,0.0,0.0,0.0
test_0364,clean,contract_tcn_aug,1.0,1.0,0.0,0.8463203463203463,0.8463203463203463,0.0,0.0,0.0
test_0365,noise,adaptive_energy,0.0,0.0,0.0,0.24857142857142858,0.24857142857142858,0.0,0.0,0.0
test_0365,noise,spectral_flux,0.0,0.0,0.0,0.24874791318864778,0.24874791318864778,0.0,0.0,0.0
test_0365,noise,logistic_features,0.0,0.0,0.0,0.24857142857142858,0.24857142857142858,0.0,0.0,0.0
test_0365,noise,temporal_cnn,0.0,0.0,0.0,0.24857142857142858,0.24857142857142858,0.0,0.0,0.0
test_0365,noise,dilated_cnn,0.0,0.0,0.0,0.24857142857142858,0.24857142857142858,0.0,0.0,0.0
test_0365,noise,contract_tcn_aug,0.4285714285714285,0.4285714285714285,0.0,0.6440336790453886,0.6440336790453886,0.0,0.0,0.0
test_0366,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0366,reverb,spectral_flux,0.0851063829787234,0.0851063829787234,0.0,0.23162035898696828,0.23162035898696828,0.0,0.0,0.0
test_0366,reverb,logistic_features,0.046511627906976744,0.046511627906976744,0.0,0.1032069970845481,0.1032069970845481,0.0,0.0,0.0
test_0366,reverb,temporal_cnn,0.0,0.0,0.0,0.13593294460641397,0.13593294460641397,0.0,0.0,0.0
test_0366,reverb,dilated_cnn,0.0,0.0,0.0,0.10421676491243004,0.10421676491243004,0.0,0.0,0.0
test_0366,reverb,contract_tcn_aug,0.8,0.8,0.0,0.7515814951317454,0.7515814951317454,0.0,0.0,0.0
test_0367,clipping,adaptive_energy,0.7272727272727273,0.7272727272727273,0.0,0.7803696303696304,0.7803696303696304,0.0,0.0,0.0
test_0367,clipping,spectral_flux,0.6153846153846153,0.6153846153846153,0.0,0.8264453820291384,0.8264453820291384,0.0,0.0,0.0
test_0367,clipping,logistic_features,0.7272727272727273,0.7272727272727273,0.0,0.815725578769057,0.815725578769057,0.0,0.0,0.0
test_0367,clipping,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.917998667998668,0.917998667998668,0.0,0.0,0.0
test_0367,clipping,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.9166621806518179,0.9166621806518179,0.0,0.0,0.0
test_0367,clipping,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.9177645378676307,0.9177645378676307,0.0,0.0,0.0
test_0368,gain_drift,adaptive_energy,0.6666666666666666,0.6666666666666666,0.0,0.7557991513437058,0.7557991513437058,0.0,0.0,0.0
test_0368,gain_drift,spectral_flux,0.4210526315789474,0.4210526315789474,0.0,0.6924520643104041,0.6924520643104041,0.0,0.0,0.0
test_0368,gain_drift,logistic_features,0.38095238095238093,0.38095238095238093,0.0,0.4660693945500745,0.4660693945500745,0.0,0.0,0.0
test_0368,gain_drift,temporal_cnn,0.8,0.8,0.0,0.6789250353606789,0.6789250353606789,0.0,0.0,0.0
test_0368,gain_drift,dilated_cnn,0.8,0.8,0.0,0.8237563431360062,0.8237563431360062,0.0,0.0,0.0
test_0368,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9243281471004243,0.9243281471004243,0.0,0.0,0.0
test_0369,jitter,adaptive_energy,0.11428571428571428,0.11428571428571428,0.0,0.45009645649304497,0.45009645649304497,0.0,0.0,0.0
test_0369,jitter,spectral_flux,0.12,0.12,0.0,0.6646884272997031,0.6646884272997031,0.0,0.0,0.0
test_0369,jitter,logistic_features,0.2222222222222222,0.2222222222222222,0.0,0.4447229184071289,0.4447229184071289,0.0,0.0,0.0
test_0369,jitter,temporal_cnn,0.0,0.0,0.0,0.1982654781980246,0.1982654781980246,0.0,0.0,0.0
test_0369,jitter,dilated_cnn,0.0,0.0,0.0,0.1988318325626673,0.1988318325626673,0.0,0.0,0.0
test_0369,jitter,contract_tcn_aug,1.0,1.0,0.0,0.8959123472397809,0.8959123472397809,0.0,0.0,0.0
test_0370,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0370,compound,spectral_flux,0.1,0.1,0.0,0.28337340057661986,0.28337340057661986,0.0,0.0,0.0
test_0370,compound,logistic_features,0.06779661016949153,0.06779661016949153,0.0,0.16129331109875858,0.16129331109875858,0.0,0.0,0.0
test_0370,compound,temporal_cnn,0.0,0.0,0.0,0.20408824629191075,0.20408824629191075,0.0,0.0,0.0
test_0370,compound,dilated_cnn,0.0,0.0,0.0,0.20411825227104335,0.20411825227104335,0.0,0.0,0.0
test_0370,compound,contract_tcn_aug,0.5714285714285715,0.5714285714285715,0.0,0.5780236977420076,0.5780236977420076,0.0,0.0,0.0
test_0371,clean,adaptive_energy,0.7058823529411764,0.7058823529411764,0.0,0.6429684986761031,0.6429684986761031,0.0,0.0,0.0
test_0371,clean,spectral_flux,0.7499999999999999,0.7499999999999999,0.0,0.7128044598164119,0.7128044598164119,0.0,0.0,0.0
test_0371,clean,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.6567218897896189,0.6567218897896189,0.0,0.0,0.0
test_0371,clean,temporal_cnn,0.8,0.8,0.0,0.7337849531028036,0.7337849531028036,0.0,0.0,0.0
test_0371,clean,dilated_cnn,0.8571428571428571,0.8571428571428571,0.0,0.8776846121326469,0.8776846121326469,0.0,0.0,0.0
test_0371,clean,contract_tcn_aug,0.8,0.8,0.0,0.7632111011735372,0.7632111011735372,0.0,0.0,0.0
test_0372,noise,adaptive_energy,0.0,0.0,0.0,0.24857142857142853,0.24857142857142853,0.0,0.0,0.0
test_0372,noise,spectral_flux,0.0,0.0,0.0,0.24874791318864778,0.24874791318864778,0.0,0.0,0.0
test_0372,noise,logistic_features,0.0,0.0,0.0,0.24857142857142853,0.24857142857142853,0.0,0.0,0.0
test_0372,noise,temporal_cnn,0.0,0.0,0.0,0.24857142857142853,0.24857142857142853,0.0,0.0,0.0
test_0372,noise,dilated_cnn,0.0,0.0,0.0,0.24892498805542282,0.24892498805542282,0.0,0.0,0.0
test_0372,noise,contract_tcn_aug,1.0,1.0,0.0,0.9237494997999199,0.9237494997999199,0.0,0.0,0.0
test_0373,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0373,reverb,spectral_flux,0.16949152542372883,0.16949152542372883,0.0,0.3669814317479569,0.3669814317479569,0.0,0.0,0.0
test_0373,reverb,logistic_features,0.15,0.15,0.0,0.12035972283650301,0.12035972283650301,0.0,0.0,0.0
test_0373,reverb,temporal_cnn,0.125,0.125,0.0,0.19869626863090914,0.19869626863090914,0.0,0.0,0.0
test_0373,reverb,dilated_cnn,0.0,0.0,0.0,0.27285714285714285,0.27285714285714285,0.0,0.0,0.0
test_0373,reverb,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.7621304077186429,0.7621304077186429,0.0,0.0,0.0
test_0374,clipping,adaptive_energy,0.8,0.8,0.0,0.8956639566395663,0.8956639566395663,0.0,0.0,0.0
test_0374,clipping,spectral_flux,0.8,0.8,0.0,0.8978021978021978,0.8978021978021978,0.0,0.0,0.0
test_0374,clipping,logistic_features,0.8,0.8,0.0,0.8978021978021978,0.8978021978021978,0.0,0.0,0.0
test_0374,clipping,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.9708249496981891,0.9708249496981891,0.0,0.0,0.0
test_0374,clipping,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0374,clipping,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.984732824427481,0.984732824427481,0.0,0.0,0.0
test_0375,gain_drift,adaptive_energy,0.7692307692307693,0.7692307692307693,0.0,0.8648548866782894,0.8648548866782894,0.0,0.0,0.0
test_0375,gain_drift,spectral_flux,0.625,0.625,0.0,0.8362826984506812,0.8362826984506812,0.0,0.0,0.0
test_0375,gain_drift,logistic_features,0.625,0.625,0.0,0.8162939238316121,0.8162939238316121,0.0,0.0,0.0
test_0375,gain_drift,temporal_cnn,0.8333333333333333,0.8333333333333333,0.0,0.9077811100462428,0.9077811100462428,0.0,0.0,0.0
test_0375,gain_drift,dilated_cnn,1.0,1.0,0.0,0.9992927864214993,0.9992927864214993,0.0,0.0,0.0
test_0375,gain_drift,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.9421464108031271,0.9421464108031271,0.0,0.0,0.0
test_0376,jitter,adaptive_energy,0.24390243902439027,0.24390243902439027,0.0,0.6688311688311688,0.6688311688311688,0.0,0.0,0.0
test_0376,jitter,spectral_flux,0.2631578947368421,0.2631578947368421,0.0,0.48251121076233183,0.48251121076233183,0.0,0.0,0.0
test_0376,jitter,logistic_features,0.2857142857142857,0.2857142857142857,0.0,0.37400210084033614,0.37400210084033614,0.0,0.0,0.0
test_0376,jitter,temporal_cnn,0.0,0.0,0.0,0.25078294386894723,0.25078294386894723,0.0,0.0,0.0
test_0376,jitter,dilated_cnn,0.0,0.0,0.0,0.2495238095238095,0.2495238095238095,0.0,0.0,0.0
test_0376,jitter,contract_tcn_aug,0.8333333333333333,0.8333333333333333,0.0,0.8174691905280753,0.8174691905280753,0.0,0.0,0.0
test_0377,compound,adaptive_energy,0.23999999999999996,0.23999999999999996,0.0,0.1858829553326707,0.1858829553326707,0.0,0.0,0.0
test_0377,compound,spectral_flux,0.1791044776119403,0.1791044776119403,0.0,0.4789415675145582,0.4789415675145582,0.0,0.0,0.0
test_0377,compound,logistic_features,0.19999999999999998,0.19999999999999998,0.0,0.40309258162428346,0.40309258162428346,0.0,0.0,0.0
test_0377,compound,temporal_cnn,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0377,compound,dilated_cnn,0.0,0.0,0.0,0.2896963663514186,0.2896963663514186,0.0,0.0,0.0
test_0377,compound,contract_tcn_aug,0.4444444444444444,0.4444444444444444,0.0,0.43781054787506407,0.43781054787506407,0.0,0.0,0.0
test_0378,clean,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.9473684210526316,0.9473684210526316,0.0,0.0,0.0
test_0378,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.9696048632218844,0.9696048632218844,0.0,0.0,0.0
test_0378,clean,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.8000895520232258,0.8000895520232258,0.0,0.0,0.0
test_0378,clean,temporal_cnn,1.0,1.0,0.0,0.9036713922210106,0.9036713922210106,0.0,0.0,0.0
test_0378,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0378,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0379,noise,adaptive_energy,0.0,0.0,0.0,0.20142857142857143,0.20142857142857143,0.0,0.0,0.0
test_0379,noise,spectral_flux,0.0,0.0,0.0,0.2015263534462199,0.2015263534462199,0.0,0.0,0.0
test_0379,noise,logistic_features,0.0,0.0,0.0,0.20142857142857143,0.20142857142857143,0.0,0.0,0.0
test_0379,noise,temporal_cnn,0.0,0.0,0.0,0.20142857142857143,0.20142857142857143,0.0,0.0,0.0
test_0379,noise,dilated_cnn,0.0,0.0,0.0,0.20142857142857143,0.20142857142857143,0.0,0.0,0.0
test_0379,noise,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.6937195931003981,0.6937195931003981,0.0,0.0,0.0
test_0380,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0380,reverb,spectral_flux,0.13333333333333333,0.13333333333333333,0.0,0.4357512406292893,0.4357512406292893,0.0,0.0,0.0
test_0380,reverb,logistic_features,0.046511627906976744,0.046511627906976744,0.0,0.1877104377104377,0.1877104377104377,0.0,0.0,0.0
test_0380,reverb,temporal_cnn,0.0,0.0,0.0,0.15903327441788978,0.15903327441788978,0.0,0.0,0.0
test_0380,reverb,dilated_cnn,0.0,0.0,0.0,0.1807798597466494,0.1807798597466494,0.0,0.0,0.0
test_0380,reverb,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.6515873015873016,0.6515873015873016,0.0,0.0,0.0
test_0381,clipping,adaptive_energy,0.33333333333333337,0.33333333333333337,0.0,0.4433785192909281,0.4433785192909281,0.0,0.0,0.0
test_0381,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8528621204579391,0.8528621204579391,0.0,0.0,0.0
test_0381,clipping,logistic_features,0.7142857142857143,0.7142857142857143,0.0,0.8535211267605634,0.8535211267605634,0.0,0.0,0.0
test_0381,clipping,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.7558558558558558,0.7558558558558558,0.0,0.0,0.0
test_0381,clipping,dilated_cnn,1.0,1.0,0.0,0.9518479033404407,0.9518479033404407,0.0,0.0,0.0
test_0381,clipping,contract_tcn_aug,1.0,1.0,0.0,0.8989053092501368,0.8989053092501368,0.0,0.0,0.0
test_0382,gain_drift,adaptive_energy,0.8,0.8,0.0,0.7021357822328697,0.7021357822328697,0.0,0.0,0.0
test_0382,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.7191474606781362,0.7191474606781362,0.0,0.0,0.0
test_0382,gain_drift,logistic_features,0.75,0.75,0.0,0.5516643550624133,0.5516643550624133,0.0,0.0,0.0
test_0382,gain_drift,temporal_cnn,0.75,0.75,0.0,0.6839834509383088,0.6839834509383088,0.0,0.0,0.0
test_0382,gain_drift,dilated_cnn,0.888888888888889,0.888888888888889,0.0,0.8776005547850207,0.8776005547850207,0.0,0.0,0.0
test_0382,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9635922330097088,0.9635922330097088,0.0,0.0,0.0
test_0383,jitter,adaptive_energy,0.2926829268292683,0.2926829268292683,0.0,0.7321993765022251,0.7321993765022251,0.0,0.0,0.0
test_0383,jitter,spectral_flux,0.26666666666666666,0.26666666666666666,0.0,0.5511204481792716,0.5511204481792716,0.0,0.0,0.0
test_0383,jitter,logistic_features,0.3636363636363636,0.3636363636363636,0.0,0.3244968090328915,0.3244968090328915,0.0,0.0,0.0
test_0383,jitter,temporal_cnn,0.0,0.0,0.0,0.25293542074363995,0.25293542074363995,0.0,0.0,0.0
test_0383,jitter,dilated_cnn,0.0,0.0,0.0,0.25071907957814,0.25071907957814,0.0,0.0,0.0
test_0383,jitter,contract_tcn_aug,1.0,1.0,0.0,0.7908421204680052,0.7908421204680052,0.0,0.0,0.0
test_0384,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0384,compound,spectral_flux,0.18867924528301885,0.18867924528301885,0.0,0.3188537591202284,0.3188537591202284,0.0,0.0,0.0
test_0384,compound,logistic_features,0.18181818181818182,0.18181818181818182,0.0,0.25523577306570294,0.25523577306570294,0.0,0.0,0.0
test_0384,compound,temporal_cnn,0.3076923076923077,0.3076923076923077,0.0,0.2656064744991122,0.2656064744991122,0.0,0.0,0.0
test_0384,compound,dilated_cnn,0.0,0.0,0.0,0.2450037009622502,0.2450037009622502,0.0,0.0,0.0
test_0384,compound,contract_tcn_aug,0.6666666666666665,0.6666666666666665,0.0,0.6756473675025425,0.6756473675025425,0.0,0.0,0.0
test_0385,clean,adaptive_energy,0.7272727272727273,0.7272727272727273,0.0,0.8895348837209303,0.8895348837209303,0.0,0.0,0.0
test_0385,clean,spectral_flux,0.7272727272727273,0.7272727272727273,0.0,0.9285714285714286,0.9285714285714286,0.0,0.0,0.0
test_0385,clean,logistic_features,0.888888888888889,0.888888888888889,0.0,0.9032125662813658,0.9032125662813658,0.0,0.0,0.0
test_0385,clean,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.983789260385005,0.983789260385005,0.0,0.0,0.0
test_0385,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0385,clean,contract_tcn_aug,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0386,noise,adaptive_energy,0.0,0.0,0.0,0.2633333333333333,0.2633333333333333,0.0,0.0,0.0
test_0386,noise,spectral_flux,0.0,0.0,0.0,0.263534462198903,0.263534462198903,0.0,0.0,0.0
test_0386,noise,logistic_features,0.0,0.0,0.0,0.2633333333333333,0.2633333333333333,0.0,0.0,0.0
test_0386,noise,temporal_cnn,0.0,0.0,0.0,0.2633333333333333,0.2633333333333333,0.0,0.0,0.0
test_0386,noise,dilated_cnn,0.0,0.0,0.0,0.2633333333333333,0.2633333333333333,0.0,0.0,0.0
test_0386,noise,contract_tcn_aug,0.42857142857142855,0.42857142857142855,0.0,0.5364614994934144,0.5364614994934144,0.0,0.0,0.0
test_0387,reverb,adaptive_energy,0.4,0.4,0.0,0.5490746096009254,0.5490746096009254,0.0,0.0,0.0
test_0387,reverb,spectral_flux,0.14814814814814814,0.14814814814814814,0.0,0.3411588411588412,0.3411588411588412,0.0,0.0,0.0
test_0387,reverb,logistic_features,0.045454545454545456,0.045454545454545456,0.0,0.07890793417109207,0.07890793417109207,0.0,0.0,0.0
test_0387,reverb,temporal_cnn,0.14285714285714288,0.14285714285714288,0.0,0.2022978000473108,0.2022978000473108,0.0,0.0,0.0
test_0387,reverb,dilated_cnn,0.0,0.0,0.0,0.2118561710398445,0.2118561710398445,0.0,0.0,0.0
test_0387,reverb,contract_tcn_aug,0.5454545454545454,0.5454545454545454,0.0,0.6041061089448186,0.6041061089448186,0.0,0.0,0.0
test_0388,clipping,adaptive_energy,0.923076923076923,0.923076923076923,0.0,0.9895724713242962,0.9895724713242962,0.0,0.0,0.0
test_0388,clipping,spectral_flux,0.7499999999999999,0.7499999999999999,0.0,0.9426036574325547,0.9426036574325547,0.0,0.0,0.0
test_0388,clipping,logistic_features,0.923076923076923,0.923076923076923,0.0,0.9904051172707888,0.9904051172707888,0.0,0.0,0.0
test_0388,clipping,temporal_cnn,0.923076923076923,0.923076923076923,0.0,0.9730848861283644,0.9730848861283644,0.0,0.0,0.0
test_0388,clipping,dilated_cnn,1.0,1.0,0.0,0.9751552795031057,0.9751552795031057,0.0,0.0,0.0
test_0388,clipping,contract_tcn_aug,1.0,1.0,0.0,0.9502645502645503,0.9502645502645503,0.0,0.0,0.0
test_0389,gain_drift,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.8646202282565918,0.8646202282565918,0.0,0.0,0.0
test_0389,gain_drift,spectral_flux,0.8,0.8,0.0,0.8761606238239976,0.8761606238239976,0.0,0.0,0.0
test_0389,gain_drift,logistic_features,0.7692307692307692,0.7692307692307692,0.0,0.8061493838373046,0.8061493838373046,0.0,0.0,0.0
test_0389,gain_drift,temporal_cnn,0.7692307692307692,0.7692307692307692,0.0,0.8357993197278911,0.8357993197278911,0.0,0.0,0.0
test_0389,gain_drift,dilated_cnn,0.9090909090909091,0.9090909090909091,0.0,0.9151785714285714,0.9151785714285714,0.0,0.0,0.0
test_0389,gain_drift,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.8614491318915626,0.8614491318915626,0.0,0.0,0.0
test_0390,jitter,adaptive_energy,0.34285714285714286,0.34285714285714286,0.0,0.7768640620702634,0.7768640620702634,0.0,0.0,0.0
test_0390,jitter,spectral_flux,0.27586206896551724,0.27586206896551724,0.0,0.6037414965986395,0.6037414965986395,0.0,0.0,0.0
test_0390,jitter,logistic_features,0.16666666666666666,0.16666666666666666,0.0,0.28595848595848594,0.28595848595848594,0.0,0.0,0.0
test_0390,jitter,temporal_cnn,0.0,0.0,0.0,0.28668610301263364,0.28668610301263364,0.0,0.0,0.0
test_0390,jitter,dilated_cnn,0.0,0.0,0.0,0.28380952380952384,0.28380952380952384,0.0,0.0,0.0
test_0390,jitter,contract_tcn_aug,1.0,1.0,0.0,0.8472258440582291,0.8472258440582291,0.0,0.0,0.0
test_0391,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0391,compound,spectral_flux,0.11538461538461539,0.11538461538461539,0.0,0.36471861471861483,0.36471861471861483,0.0,0.0,0.0
test_0391,compound,logistic_features,0.12,0.12,0.0,0.27273991215597054,0.27273991215597054,0.0,0.0,0.0
test_0391,compound,temporal_cnn,0.30769230769230765,0.30769230769230765,0.0,0.24751761153975174,0.24751761153975174,0.0,0.0,0.0
test_0391,compound,dilated_cnn,0.28571428571428575,0.28571428571428575,0.0,0.22203690618324765,0.22203690618324765,0.0,0.0,0.0
test_0391,compound,contract_tcn_aug,0.8,0.8,0.0,0.7519480519480519,0.7519480519480519,0.0,0.0,0.0
test_0392,clean,adaptive_energy,0.7058823529411764,0.7058823529411764,0.0,0.832407469566774,0.832407469566774,0.0,0.0,0.0
test_0392,clean,spectral_flux,0.7499999999999999,0.7499999999999999,0.0,0.8161995701058202,0.8161995701058202,0.0,0.0,0.0
test_0392,clean,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.8110507729211086,0.8110507729211086,0.0,0.0,0.0
test_0392,clean,temporal_cnn,0.7058823529411764,0.7058823529411764,0.0,0.8426256613756615,0.8426256613756615,0.0,0.0,0.0
test_0392,clean,dilated_cnn,0.7692307692307692,0.7692307692307692,0.0,0.8655877976190477,0.8655877976190477,0.0,0.0,0.0
test_0392,clean,contract_tcn_aug,0.8333333333333334,0.8333333333333334,0.0,0.9117095701917132,0.9117095701917132,0.0,0.0,0.0
test_0393,noise,adaptive_energy,0.0,0.0,0.0,0.19999999999999998,0.19999999999999998,0.0,0.0,0.0
test_0393,noise,spectral_flux,0.0,0.0,0.0,0.20009539709038876,0.20009539709038876,0.0,0.0,0.0
test_0393,noise,logistic_features,0.0,0.0,0.0,0.19999999999999998,0.19999999999999998,0.0,0.0,0.0
test_0393,noise,temporal_cnn,0.0,0.0,0.0,0.19999999999999998,0.19999999999999998,0.0,0.0,0.0
test_0393,noise,dilated_cnn,0.0,0.0,0.0,0.19999999999999998,0.19999999999999998,0.0,0.0,0.0
test_0393,noise,contract_tcn_aug,0.8,0.8,0.0,0.8458646616541354,0.8458646616541354,0.0,0.0,0.0
test_0394,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0394,reverb,spectral_flux,0.08888888888888889,0.08888888888888889,0.0,0.3012653706821777,0.3012653706821777,0.0,0.0,0.0
test_0394,reverb,logistic_features,0.048780487804878044,0.048780487804878044,0.0,0.11883212324149894,0.11883212324149894,0.0,0.0,0.0
test_0394,reverb,temporal_cnn,0.0,0.0,0.0,0.1167793471754061,0.1167793471754061,0.0,0.0,0.0
test_0394,reverb,dilated_cnn,0.0,0.0,0.0,0.1872672242284809,0.1872672242284809,0.0,0.0,0.0
test_0394,reverb,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8001437587878865,0.8001437587878865,0.0,0.0,0.0
test_0395,clipping,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.9253034547152195,0.9253034547152195,0.0,0.0,0.0
test_0395,clipping,spectral_flux,0.7499999999999999,0.7499999999999999,0.0,0.9339164237123422,0.9339164237123422,0.0,0.0,0.0
test_0395,clipping,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.9234360410831,0.9234360410831,0.0,0.0,0.0
test_0395,clipping,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.9443911792905081,0.9443911792905081,0.0,0.0,0.0
test_0395,clipping,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0395,clipping,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.9861751152073733,0.9861751152073733,0.0,0.0,0.0
test_0396,gain_drift,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.8470113354048082,0.8470113354048082,0.0,0.0,0.0
test_0396,gain_drift,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.744512022170454,0.744512022170454,0.0,0.0,0.0
test_0396,gain_drift,logistic_features,0.6666666666666667,0.6666666666666667,0.0,0.6141206334296422,0.6141206334296422,0.0,0.0,0.0
test_0396,gain_drift,temporal_cnn,0.6666666666666667,0.6666666666666667,0.0,0.7525537982888254,0.7525537982888254,0.0,0.0,0.0
test_0396,gain_drift,dilated_cnn,0.923076923076923,0.923076923076923,0.0,0.8883915891846678,0.8883915891846678,0.0,0.0,0.0
test_0396,gain_drift,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.8564337298813941,0.8564337298813941,0.0,0.0,0.0
test_0397,jitter,adaptive_energy,0.29411764705882354,0.29411764705882354,0.0,0.6614862572107228,0.6614862572107228,0.0,0.0,0.0
test_0397,jitter,spectral_flux,0.24242424242424243,0.24242424242424243,0.0,0.6389921747229617,0.6389921747229617,0.0,0.0,0.0
test_0397,jitter,logistic_features,0.2222222222222222,0.2222222222222222,0.0,0.40318627450980393,0.40318627450980393,0.0,0.0,0.0
test_0397,jitter,temporal_cnn,0.0,0.0,0.0,0.2742857142857143,0.2742857142857143,0.0,0.0,0.0
test_0397,jitter,dilated_cnn,0.0,0.0,0.0,0.2742857142857143,0.2742857142857143,0.0,0.0,0.0
test_0397,jitter,contract_tcn_aug,0.8571428571428571,0.8571428571428571,0.0,0.8682170542635659,0.8682170542635659,0.0,0.0,0.0
test_0398,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0398,compound,spectral_flux,0.18867924528301885,0.18867924528301885,0.0,0.4380715530475913,0.4380715530475913,0.0,0.0,0.0
test_0398,compound,logistic_features,0.20408163265306123,0.20408163265306123,0.0,0.3736109754906748,0.3736109754906748,0.0,0.0,0.0
test_0398,compound,temporal_cnn,0.1818181818181818,0.1818181818181818,0.0,0.2293743951022981,0.2293743951022981,0.0,0.0,0.0
test_0398,compound,dilated_cnn,0.22222222222222224,0.22222222222222224,0.0,0.2960020371785078,0.2960020371785078,0.0,0.0,0.0
test_0398,compound,contract_tcn_aug,0.6,0.6,0.0,0.6206091527520099,0.6206091527520099,0.0,0.0,0.0
test_0399,clean,adaptive_energy,0.8571428571428571,0.8571428571428571,0.0,0.8925278010479804,0.8925278010479804,0.0,0.0,0.0
test_0399,clean,spectral_flux,0.8571428571428571,0.8571428571428571,0.0,0.8912884217232043,0.8912884217232043,0.0,0.0,0.0
test_0399,clean,logistic_features,0.8571428571428571,0.8571428571428571,0.0,0.8084652189915348,0.8084652189915348,0.0,0.0,0.0
test_0399,clean,temporal_cnn,0.923076923076923,0.923076923076923,0.0,0.9373420971551812,0.9373420971551812,0.0,0.0,0.0
test_0399,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0399,clean,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.9702609890109891,0.9702609890109891,0.0,0.0,0.0
test_0400,noise,adaptive_energy,0.0,0.0,0.0,0.2519047619047619,0.2519047619047619,0.0,0.0,0.0
test_0400,noise,spectral_flux,0.0,0.0,0.0,0.25208681135225375,0.25208681135225375,0.0,0.0,0.0
test_0400,noise,logistic_features,0.0,0.0,0.0,0.2519047619047619,0.2519047619047619,0.0,0.0,0.0
test_0400,noise,temporal_cnn,0.0,0.0,0.0,0.2519047619047619,0.2519047619047619,0.0,0.0,0.0
test_0400,noise,dilated_cnn,0.0,0.0,0.0,0.252269469660774,0.252269469660774,0.0,0.0,0.0
test_0400,noise,contract_tcn_aug,0.7692307692307692,0.7692307692307692,0.0,0.731587764526153,0.731587764526153,0.0,0.0,0.0
test_0401,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0401,reverb,spectral_flux,0.13636363636363635,0.13636363636363635,0.0,0.39780945393564615,0.39780945393564615,0.0,0.0,0.0
test_0401,reverb,logistic_features,0.15789473684210528,0.15789473684210528,0.0,0.20794288889200155,0.20794288889200155,0.0,0.0,0.0
test_0401,reverb,temporal_cnn,0.2,0.2,0.0,0.10104409961072894,0.10104409961072894,0.0,0.0,0.0
test_0401,reverb,dilated_cnn,0.0,0.0,0.0,0.14999171041724232,0.14999171041724232,0.0,0.0,0.0
test_0401,reverb,contract_tcn_aug,0.7499999999999999,0.7499999999999999,0.0,0.674640455795471,0.674640455795471,0.0,0.0,0.0
test_0402,clipping,adaptive_energy,0.0,0.0,0.0,0.24187452758881328,0.24187452758881328,0.0,0.0,0.0
test_0402,clipping,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.8175209014903672,0.8175209014903672,0.0,0.0,0.0
test_0402,clipping,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.9155844155844156,0.9155844155844156,0.0,0.0,0.0
test_0402,clipping,temporal_cnn,0.6666666666666666,0.6666666666666666,0.0,0.891321044546851,0.891321044546851,0.0,0.0,0.0
test_0402,clipping,dilated_cnn,1.0,1.0,0.0,0.9479166666666667,0.9479166666666667,0.0,0.0,0.0
test_0402,clipping,contract_tcn_aug,1.0,1.0,0.0,0.8975468975468975,0.8975468975468975,0.0,0.0,0.0
test_0403,gain_drift,adaptive_energy,0.7499999999999999,0.7499999999999999,0.0,0.8100128940465074,0.8100128940465074,0.0,0.0,0.0
test_0403,gain_drift,spectral_flux,0.631578947368421,0.631578947368421,0.0,0.7685555234752128,0.7685555234752128,0.0,0.0,0.0
test_0403,gain_drift,logistic_features,0.625,0.625,0.0,0.6896234355811289,0.6896234355811289,0.0,0.0,0.0
test_0403,gain_drift,temporal_cnn,0.7142857142857143,0.7142857142857143,0.0,0.7559719622446135,0.7559719622446135,0.0,0.0,0.0
test_0403,gain_drift,dilated_cnn,0.8333333333333334,0.8333333333333334,0.0,0.847800741918389,0.847800741918389,0.0,0.0,0.0
test_0403,gain_drift,contract_tcn_aug,0.8333333333333334,0.8333333333333334,0.0,0.8893068144288282,0.8893068144288282,0.0,0.0,0.0
test_0404,jitter,adaptive_energy,0.21621621621621626,0.21621621621621626,0.0,0.6739239377695875,0.6739239377695875,0.0,0.0,0.0
test_0404,jitter,spectral_flux,0.23529411764705882,0.23529411764705882,0.0,0.6189792362297319,0.6189792362297319,0.0,0.0,0.0
test_0404,jitter,logistic_features,0.28571428571428575,0.28571428571428575,0.0,0.38296800201562103,0.38296800201562103,0.0,0.0,0.0
test_0404,jitter,temporal_cnn,0.0,0.0,0.0,0.24122590212555609,0.24122590212555609,0.0,0.0,0.0
test_0404,jitter,dilated_cnn,0.0,0.0,0.0,0.23809523809523808,0.23809523809523808,0.0,0.0,0.0
test_0404,jitter,contract_tcn_aug,0.7272727272727273,0.7272727272727273,0.0,0.7560478736949324,0.7560478736949324,0.0,0.0,0.0
test_0405,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0405,compound,spectral_flux,0.1568627450980392,0.1568627450980392,0.0,0.3981684579951744,0.3981684579951744,0.0,0.0,0.0
test_0405,compound,logistic_features,0.163265306122449,0.163265306122449,0.0,0.22377908689248893,0.22377908689248893,0.0,0.0,0.0
test_0405,compound,temporal_cnn,0.2,0.2,0.0,0.23647709020746843,0.23647709020746843,0.0,0.0,0.0
test_0405,compound,dilated_cnn,0.0,0.0,0.0,0.24948240165631472,0.24948240165631472,0.0,0.0,0.0
test_0405,compound,contract_tcn_aug,1.0,1.0,0.0,0.8794369669142259,0.8794369669142259,0.0,0.0,0.0
test_0406,clean,adaptive_energy,0.6153846153846153,0.6153846153846153,0.0,0.8049036984520856,0.8049036984520856,0.0,0.0,0.0
test_0406,clean,spectral_flux,0.46153846153846156,0.46153846153846156,0.0,0.7334579399095528,0.7334579399095528,0.0,0.0,0.0
test_0406,clean,logistic_features,0.6666666666666666,0.6666666666666666,0.0,0.724634540849025,0.724634540849025,0.0,0.0,0.0
test_0406,clean,temporal_cnn,0.888888888888889,0.888888888888889,0.0,0.8943144413190496,0.8943144413190496,0.0,0.0,0.0
test_0406,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0406,clean,contract_tcn_aug,1.0,1.0,0.0,0.923963133640553,0.923963133640553,0.0,0.0,0.0
test_0407,noise,adaptive_energy,0.0,0.0,0.0,0.22952380952380952,0.22952380952380952,0.0,0.0,0.0
test_0407,noise,spectral_flux,0.0,0.0,0.0,0.22966849511089912,0.22966849511089912,0.0,0.0,0.0
test_0407,noise,logistic_features,0.0,0.0,0.0,0.22952380952380952,0.22952380952380952,0.0,0.0,0.0
test_0407,noise,temporal_cnn,0.0,0.0,0.0,0.22952380952380952,0.22952380952380952,0.0,0.0,0.0
test_0407,noise,dilated_cnn,0.0,0.0,0.0,0.22995932041158174,0.22995932041158174,0.0,0.0,0.0
test_0407,noise,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.8810903041419614,0.8810903041419614,0.0,0.0,0.0
test_0408,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0408,reverb,spectral_flux,0.12244897959183675,0.12244897959183675,0.0,0.22453393758368526,0.22453393758368526,0.0,0.0,0.0
test_0408,reverb,logistic_features,0.04347826086956521,0.04347826086956521,0.0,0.13849981263271846,0.13849981263271846,0.0,0.0,0.0
test_0408,reverb,temporal_cnn,0.15384615384615383,0.15384615384615383,0.0,0.12530577299412918,0.12530577299412918,0.0,0.0,0.0
test_0408,reverb,dilated_cnn,0.0,0.0,0.0,0.19340365615006444,0.19340365615006444,0.0,0.0,0.0
test_0408,reverb,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.7252270850536746,0.7252270850536746,0.0,0.0,0.0
test_0409,clipping,adaptive_energy,0.0,0.0,0.0,0.23666666666666666,0.23666666666666666,0.0,0.0,0.0
test_0409,clipping,spectral_flux,0.7692307692307693,0.7692307692307693,0.0,0.9160714285714285,0.9160714285714285,0.0,0.0,0.0
test_0409,clipping,logistic_features,0.7692307692307693,0.7692307692307693,0.0,0.860218931647503,0.860218931647503,0.0,0.0,0.0
test_0409,clipping,temporal_cnn,1.0,1.0,0.0,0.9134846461949264,0.9134846461949264,0.0,0.0,0.0
test_0409,clipping,dilated_cnn,1.0,1.0,0.0,0.9146978021978021,0.9146978021978021,0.0,0.0,0.0
test_0409,clipping,contract_tcn_aug,0.9090909090909091,0.9090909090909091,0.0,0.9757142857142858,0.9757142857142858,0.0,0.0,0.0
test_0410,gain_drift,adaptive_energy,0.6,0.6,0.0,0.8308985377681155,0.8308985377681155,0.0,0.0,0.0
test_0410,gain_drift,spectral_flux,0.6,0.6,0.0,0.7892290904015381,0.7892290904015381,0.0,0.0,0.0
test_0410,gain_drift,logistic_features,0.42105263157894735,0.42105263157894735,0.0,0.6594697672417734,0.6594697672417734,0.0,0.0,0.0
test_0410,gain_drift,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.7979755532439142,0.7979755532439142,0.0,0.0,0.0
test_0410,gain_drift,dilated_cnn,1.0,1.0,0.0,0.9507995079950798,0.9507995079950798,0.0,0.0,0.0
test_0410,gain_drift,contract_tcn_aug,1.0,1.0,0.0,0.9756554307116104,0.9756554307116104,0.0,0.0,0.0
test_0411,jitter,adaptive_energy,0.11320754716981131,0.11320754716981131,0.0,0.6783549783549783,0.6783549783549783,0.0,0.0,0.0
test_0411,jitter,spectral_flux,0.13043478260869565,0.13043478260869565,0.0,0.6212973378327709,0.6212973378327709,0.0,0.0,0.0
test_0411,jitter,logistic_features,0.18181818181818182,0.18181818181818182,0.0,0.3065953654188948,0.3065953654188948,0.0,0.0,0.0
test_0411,jitter,temporal_cnn,0.0,0.0,0.0,0.20714285714285713,0.20714285714285713,0.0,0.0,0.0
test_0411,jitter,dilated_cnn,0.0,0.0,0.0,0.20714285714285713,0.20714285714285713,0.0,0.0,0.0
test_0411,jitter,contract_tcn_aug,1.0,1.0,0.0,0.9480519480519481,0.9480519480519481,0.0,0.0,0.0
test_0412,compound,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0412,compound,spectral_flux,0.1694915254237288,0.1694915254237288,0.0,0.3000213445702168,0.3000213445702168,0.0,0.0,0.0
test_0412,compound,logistic_features,0.15384615384615383,0.15384615384615383,0.0,0.1960322661174562,0.1960322661174562,0.0,0.0,0.0
test_0412,compound,temporal_cnn,0.20000000000000004,0.20000000000000004,0.0,0.2864984072531242,0.2864984072531242,0.0,0.0,0.0
test_0412,compound,dilated_cnn,0.1818181818181818,0.1818181818181818,0.0,0.29145880574452004,0.29145880574452004,0.0,0.0,0.0
test_0412,compound,contract_tcn_aug,1.0,1.0,0.0,0.8480066445182725,0.8480066445182725,0.0,0.0,0.0
test_0413,clean,adaptive_energy,0.7142857142857143,0.7142857142857143,0.0,0.8073244186011873,0.8073244186011873,0.0,0.0,0.0
test_0413,clean,spectral_flux,0.6666666666666666,0.6666666666666666,0.0,0.7711111859982783,0.7711111859982783,0.0,0.0,0.0
test_0413,clean,logistic_features,0.5555555555555556,0.5555555555555556,0.0,0.7535022373400444,0.7535022373400444,0.0,0.0,0.0
test_0413,clean,temporal_cnn,0.8333333333333333,0.8333333333333333,0.0,0.9798458802608181,0.9798458802608181,0.0,0.0,0.0
test_0413,clean,dilated_cnn,1.0,1.0,0.0,1.0,1.0,0.0,0.0,0.0
test_0413,clean,contract_tcn_aug,1.0,1.0,0.0,0.9707821590174531,0.9707821590174531,0.0,0.0,0.0
test_0414,noise,adaptive_energy,0.0,0.0,0.0,0.2642857142857143,0.2642857142857143,0.0,0.0,0.0
test_0414,noise,spectral_flux,0.0,0.0,0.0,0.2644884331027904,0.2644884331027904,0.0,0.0,0.0
test_0414,noise,logistic_features,0.0,0.0,0.0,0.2642857142857143,0.2642857142857143,0.0,0.0,0.0
test_0414,noise,temporal_cnn,0.0,0.0,0.0,0.2642857142857143,0.2642857142857143,0.0,0.0,0.0
test_0414,noise,dilated_cnn,0.0,0.0,0.0,0.2642857142857143,0.2642857142857143,0.0,0.0,0.0
test_0414,noise,contract_tcn_aug,0.5882352941176471,0.5882352941176471,0.0,0.6992100504425621,0.6992100504425621,0.0,0.0,0.0
test_0415,reverb,adaptive_energy,0.0,0.0,0.0,0.2857142857142857,0.2857142857142857,0.0,0.0,0.0
test_0415,reverb,spectral_flux,0.1568627450980392,0.1568627450980392,0.0,0.30924522189828313,0.30924522189828313,0.0,0.0,0.0
test_0415,reverb,logistic_features,0.12903225806451613,0.12903225806451613,0.0,0.13547133138969875,0.13547133138969875,0.0,0.0,0.0
test_0415,reverb,temporal_cnn,0.0,0.0,0.0,0.07072886297376094,0.07072886297376094,0.0,0.0,0.0
test_0415,reverb,dilated_cnn,0.0,0.0,0.0,0.17565538650393644,0.17565538650393644,0.0,0.0,0.0
test_0415,reverb,contract_tcn_aug,0.8333333333333333,0.8333333333333333,0.0,0.9609080841638981,0.9609080841638981,0.0,0.0,0.0
test_0416,clipping,adaptive_energy,0.0,0.0,0.0,0.25999999999999995,0.25999999999999995,0.0,0.0,0.0
test_0416,clipping,spectral_flux,0.5714285714285715,0.5714285714285715,0.0,0.8536272499430393,0.8536272499430393,0.0,0.0,0.0
test_0416,clipping,logistic_features,0.7499999999999999,0.7499999999999999,0.0,0.8865988500663422,0.8865988500663422,0.0,0.0,0.0
test_0416,clipping,temporal_cnn,0.7499999999999999,0.7499999999999999,0.0,0.8015112870515511,0.8015112870515511,0.0,0.0,0.0
test_0416,clipping,dilated_cnn,1.0,1.0,0.0,0.9731248722665031,0.9731248722665031,0.0,0.0,0.0
test_0416,clipping,contract_tcn_aug,0.923076923076923,0.923076923076923,0.0,0.9467418546365913,0.9467418546365913,0.0,0.0,0.0
test_0417,gain_drift,adaptive_energy,0.5454545454545454,0.5454545454545454,0.0,0.6810335497835498,0.6810335497835498,0.0,0.0,0.0
test_0417,gain_drift,spectral_flux,0.42857142857142855,0.42857142857142855,0.0,0.7506493506493506,0.7506493506493506,0.0,0.0,0.0
test_0417,gain_drift,logistic_features,0.4444444444444444,0.4444444444444444,0.0,0.18975003491132522,0.18975003491132522,0.0,0.0,0.0
test_0417,gain_drift,temporal_cnn,0.28571428571428575,0.28571428571428575,0.0,0.3584748584748585,0.3584748584748585,0.0,0.0,0.0
test_0417,gain_drift,dilated_cnn,0.4444444444444444,0.4444444444444444,0.0,0.3316941485480811,0.3316941485480811,0.0,0.0,0.0
test_0417,gain_drift,contract_tcn_aug,0.8,0.8,0.0,0.8324675324675325,0.8324675324675325,0.0,0.0,0.0
test_0418,jitter,adaptive_energy,0.20512820512820512,0.20512820512820512,0.0,0.7842105263157896,0.7842105263157896,0.0,0.0,0.0
test_0418,jitter,spectral_flux,0.13043478260869565,0.13043478260869565,0.0,0.44634628044766295,0.44634628044766295,0.0,0.0,0.0
test_0418,jitter,logistic_features,0.14285714285714288,0.14285714285714288,0.0,0.2903919089759798,0.2903919089759798,0.0,0.0,0.0
test_0418,jitter,temporal_cnn,0.0,0.0,0.0,0.21523809523809523,0.21523809523809523,0.0,0.0,0.0
test_0418,jitter,dilated_cnn,0.0,0.0,0.0,0.21621621621621623,0.21621621621621623,0.0,0.0,0.0
test_0418,jitter,contract_tcn_aug,0.888888888888889,0.888888888888889,0.0,0.7699875369995327,0.7699875369995327,0.0,0.0,0.0
test_0419,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
test_0419,compound,spectral_flux,0.2033898305084746,0.2033898305084746,0.0,0.39880604491942895,0.39880604491942895,0.0,0.0,0.0
test_0419,compound,logistic_features,0.23076923076923078,0.23076923076923078,0.0,0.32567049808429116,0.32567049808429116,0.0,0.0,0.0
test_0419,compound,temporal_cnn,0.1818181818181818,0.1818181818181818,0.0,0.3023188405797101,0.3023188405797101,0.0,0.0,0.0
test_0419,compound,dilated_cnn,0.2222222222222222,0.2222222222222222,0.0,0.33156028368794327,0.33156028368794327,0.0,0.0,0.0
test_0419,compound,contract_tcn_aug,0.5454545454545454,0.5454545454545454,0.0,0.5733370306332171,0.5733370306332171,0.0,0.0,0.0


==> results/matching_policy_benchmark_summary.csv <==
detector,changed_fraction,greedy_boundary_f1,optimal_boundary_f1,mean_boundary_shift,mean_logic_shift,max_abs_logic_shift
adaptive_energy,0.0,0.30957214849282366,0.30957214849282366,0.0,0.0,0.0
spectral_flux,0.0,0.35805171589938156,0.35805171589938156,0.0,0.0,0.0
logistic_features,0.0,0.3621429899567319,0.3621429899567319,0.0,0.0,0.0
temporal_cnn,0.0,0.37416631665050026,0.37416631665050026,0.0,0.0,0.0
dilated_cnn,0.0,0.4076981484124341,0.4076981484124341,0.0,0.0,0.0
contract_tcn_aug,0.0,0.8294469644889814,0.8294469644889814,0.0,0.0,0.0
observed_bridge_probe,0.05454545454545454,0.6058181818181819,0.62408658008658,0.018268398268398267,0.002000000000000001,0.04761904761904767


==> results/matching_policy_observed_probe.csv <==
item,condition,detector,greedy_boundary_f1,optimal_boundary_f1,boundary_shift,greedy_logic,optimal_logic,logic_shift,fragmentation_shift,duration_shift
test_0001,noise,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4392749484372521,0.4392749484372521,0.0,0.0,0.0
test_0002,reverb,observed_bridge_probe,0.4,0.4,0.0,0.4203211085758807,0.4203211085758807,0.0,0.0,0.0
test_0004,gain_drift,observed_bridge_probe,0.8,0.8,0.0,0.4985914281413303,0.4985914281413303,0.0,0.0,0.0
test_0005,jitter,observed_bridge_probe,0.4,0.8,0.4,0.43913256554765984,0.4867516131667075,0.04761904761904767,0.3333333333333333,0.0
test_0006,compound,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.41814646177195985,0.41814646177195985,0.0,0.0,0.0
test_0007,clean,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4179718875502008,0.4179718875502008,0.0,0.0,0.0
test_0008,noise,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4116614106500327,0.4116614106500327,0.0,0.0,0.0
test_0009,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4112297708042389,0.4112297708042389,0.0,0.0,0.0
test_0010,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4057856557856558,0.4057856557856558,0.0,0.0,0.0
test_0011,gain_drift,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.436676436854849,0.436676436854849,0.0,0.0,0.0
test_0012,jitter,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.40366912722535825,0.40366912722535825,0.0,0.0,0.0
test_0014,clean,observed_bridge_probe,0.8,0.8,0.0,0.49525976886129586,0.49525976886129586,0.0,0.0,0.0
test_0015,noise,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.44601306706569865,0.44601306706569865,0.0,0.0,0.0
test_0019,jitter,observed_bridge_probe,0.8,0.8,0.0,0.5137057353472801,0.5137057353472801,0.0,0.0,0.0
test_0021,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.42439886845827435,0.42439886845827435,0.0,0.0,0.0
test_0024,clipping,observed_bridge_probe,0.8,0.8,0.0,0.516636858186154,0.516636858186154,0.0,0.0,0.0
test_0025,gain_drift,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.47211050883021505,0.47211050883021505,0.0,0.0,0.0
test_0027,compound,observed_bridge_probe,0.5,0.5,0.0,0.38666618346983644,0.38666618346983644,0.0,0.0,0.0
test_0029,noise,observed_bridge_probe,0.8,0.8,0.0,0.5433566433566434,0.5433566433566434,0.0,0.0,0.0
test_0030,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.42187957475915594,0.42187957475915594,0.0,0.0,0.0
test_0033,jitter,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.3909565580618212,0.3909565580618212,0.0,0.0,0.0
test_0034,compound,observed_bridge_probe,0.5,0.5,0.0,0.3869541510596937,0.3869541510596937,0.0,0.0,0.0
test_0035,clean,observed_bridge_probe,0.5,0.5,0.0,0.3963752831810014,0.3963752831810014,0.0,0.0,0.0
test_0038,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4436494229240343,0.4436494229240343,0.0,0.0,0.0
test_0039,gain_drift,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.410262286732875,0.410262286732875,0.0,0.0,0.0
test_0041,compound,observed_bridge_probe,0.8,0.8,0.0,0.5263932496075353,0.5263932496075353,0.0,0.0,0.0
test_0042,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4486471861471862,0.4486471861471862,0.0,0.0,0.0
test_0043,noise,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4229514533085962,0.4229514533085962,0.0,0.0,0.0
test_0044,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4115140563243145,0.4115140563243145,0.0,0.0,0.0
test_0047,jitter,observed_bridge_probe,0.8,0.8,0.0,0.5077201279732926,0.5077201279732926,0.0,0.0,0.0
test_0048,compound,observed_bridge_probe,0.5,0.5,0.0,0.40113380267645243,0.40113380267645243,0.0,0.0,0.0
test_0049,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.451433157532676,0.451433157532676,0.0,0.0,0.0
test_0051,reverb,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4509425625920471,0.4509425625920471,0.0,0.0,0.0
test_0054,jitter,observed_bridge_probe,0.4,0.8,0.4,0.4650793650793651,0.5126984126984128,0.04761904761904767,0.3333333333333333,0.0
test_0055,compound,observed_bridge_probe,0.5,0.5,0.0,0.4136183051970822,0.4136183051970822,0.0,0.0,0.0
test_0056,clean,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.38433651584336515,0.38433651584336515,0.0,0.0,0.0
test_0057,noise,observed_bridge_probe,0.5,0.5,0.0,0.39280219780219783,0.39280219780219783,0.0,0.0,0.0
test_0058,reverb,observed_bridge_probe,0.5,0.5,0.0,0.3965180809165771,0.3965180809165771,0.0,0.0,0.0
test_0059,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4668154761904762,0.4668154761904762,0.0,0.0,0.0
test_0060,gain_drift,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.39517039272294685,0.39517039272294685,0.0,0.0,0.0
test_0063,clean,observed_bridge_probe,1.0,1.0,0.0,0.628,0.628,0.0,0.0,0.0
test_0064,noise,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.40530798248508476,0.40530798248508476,0.0,0.0,0.0
test_0065,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.3862166478142259,0.3862166478142259,0.0,0.0,0.0
test_0067,gain_drift,observed_bridge_probe,0.8,0.8,0.0,0.5210747136787198,0.5210747136787198,0.0,0.0,0.0
test_0068,jitter,observed_bridge_probe,0.5,0.5,0.0,0.37386806574481646,0.37386806574481646,0.0,0.0,0.0
test_0069,compound,observed_bridge_probe,0.8,0.8,0.0,0.4868896925858951,0.4868896925858951,0.0,0.0,0.0
test_0071,noise,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.40817718900425665,0.40817718900425665,0.0,0.0,0.0
test_0073,clipping,observed_bridge_probe,0.5,0.5,0.0,0.3854317589104607,0.3854317589104607,0.0,0.0,0.0
test_0075,jitter,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4668864447036189,0.4668864447036189,0.0,0.0,0.0
test_0077,clean,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.41805555555555557,0.41805555555555557,0.0,0.0,0.0
test_0078,noise,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4264705882352941,0.4264705882352941,0.0,0.0,0.0
test_0079,reverb,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.46754743237280655,0.46754743237280655,0.0,0.0,0.0
test_0080,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.45802907784039854,0.45802907784039854,0.0,0.0,0.0
test_0083,compound,observed_bridge_probe,0.8,0.8,0.0,0.5100539909528673,0.5100539909528673,0.0,0.0,0.0
test_0084,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.46527598734325565,0.46527598734325565,0.0,0.0,0.0
test_0087,clipping,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.40657798554664076,0.40657798554664076,0.0,0.0,0.0
test_0088,gain_drift,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4432694865655759,0.4432694865655759,0.0,0.0,0.0
test_0089,jitter,observed_bridge_probe,0.8,0.8,0.0,0.5305203497974583,0.5305203497974583,0.0,0.0,0.0
test_0091,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4554876775271512,0.4554876775271512,0.0,0.0,0.0
test_0093,reverb,observed_bridge_probe,0.5,0.5,0.0,0.37110841913991516,0.37110841913991516,0.0,0.0,0.0
test_0095,gain_drift,observed_bridge_probe,0.3333333333333333,0.6666666666666666,0.3333333333333333,0.40561390896867555,0.44132819468296125,0.0357142857142857,0.25,0.0
test_0096,jitter,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.42519412291083336,0.42519412291083336,0.0,0.0,0.0
test_0097,compound,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4174512898235965,0.4174512898235965,0.0,0.0,0.0
test_0098,clean,observed_bridge_probe,0.8,0.8,0.0,0.5053237025147138,0.5053237025147138,0.0,0.0,0.0
test_0100,reverb,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4660786581839214,0.4660786581839214,0.0,0.0,0.0
test_0101,clipping,observed_bridge_probe,0.5,0.5,0.0,0.3876274446392402,0.3876274446392402,0.0,0.0,0.0
test_0102,gain_drift,observed_bridge_probe,0.8,0.8,0.0,0.48488649191019695,0.48488649191019695,0.0,0.0,0.0
test_0103,jitter,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.43115650676811107,0.43115650676811107,0.0,0.0,0.0
test_0105,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4394586894586895,0.4394586894586895,0.0,0.0,0.0
test_0106,noise,observed_bridge_probe,0.5,0.5,0.0,0.3888969136694111,0.3888969136694111,0.0,0.0,0.0
test_0107,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4121939030484758,0.4121939030484758,0.0,0.0,0.0
test_0109,gain_drift,observed_bridge_probe,1.0,1.0,0.0,0.6337386018237082,0.6337386018237082,0.0,0.0,0.0
test_0110,jitter,observed_bridge_probe,0.8,0.8,0.0,0.4740458895422575,0.4740458895422575,0.0,0.0,0.0
test_0111,compound,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4366352007871595,0.4366352007871595,0.0,0.0,0.0
test_0112,clean,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.40210119550778894,0.40210119550778894,0.0,0.0,0.0
test_0113,noise,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4111149614484969,0.4111149614484969,0.0,0.0,0.0
test_0114,reverb,observed_bridge_probe,0.28571428571428575,0.5714285714285715,0.28571428571428575,0.38625706987775954,0.4148284984491881,0.02857142857142858,0.2,0.0
test_0115,clipping,observed_bridge_probe,0.8,0.8,0.0,0.5027210884353741,0.5027210884353741,0.0,0.0,0.0
test_0117,jitter,observed_bridge_probe,0.5,0.5,0.0,0.3952358888649865,0.3952358888649865,0.0,0.0,0.0
test_0119,clean,observed_bridge_probe,0.3333333333333333,0.6666666666666666,0.3333333333333333,0.38517498565691344,0.42088927137119914,0.0357142857142857,0.25,0.0
test_0121,reverb,observed_bridge_probe,0.3333333333333333,0.3333333333333333,0.0,0.39471811713191024,0.39471811713191024,0.0,0.0,0.0
test_0122,clipping,observed_bridge_probe,0.5,0.5,0.0,0.39799809946151404,0.39799809946151404,0.0,0.0,0.0
test_0124,jitter,observed_bridge_probe,0.5,0.5,0.0,0.38915928362295144,0.38915928362295144,0.0,0.0,0.0
test_0127,noise,observed_bridge_probe,0.8,0.8,0.0,0.46951219512195125,0.46951219512195125,0.0,0.0,0.0
test_0128,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4068276961134104,0.4068276961134104,0.0,0.0,0.0
test_0130,gain_drift,observed_bridge_probe,0.8,0.8,0.0,0.48740307107610265,0.48740307107610265,0.0,0.0,0.0
test_0131,jitter,observed_bridge_probe,0.8,0.8,0.0,0.4801341589267286,0.4801341589267286,0.0,0.0,0.0
test_0132,compound,observed_bridge_probe,0.5,0.5,0.0,0.42369899966280766,0.42369899966280766,0.0,0.0,0.0
test_0134,noise,observed_bridge_probe,0.25,0.5,0.25,0.35607553366174055,0.37988505747126433,0.02380952380952378,0.16666666666666666,0.0
test_0135,reverb,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4192743764172336,0.4192743764172336,0.0,0.0,0.0
test_0137,gain_drift,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.41854875283446713,0.41854875283446713,0.0,0.0,0.0
test_0138,jitter,observed_bridge_probe,0.28571428571428575,0.28571428571428575,0.0,0.3599220175875228,0.3599220175875228,0.0,0.0,0.0
test_0140,clean,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.43069306930693074,0.43069306930693074,0.0,0.0,0.0
test_0141,noise,observed_bridge_probe,0.5,0.5,0.0,0.40598310447934505,0.40598310447934505,0.0,0.0,0.0
test_0142,reverb,observed_bridge_probe,0.8,0.8,0.0,0.5277690563404849,0.5277690563404849,0.0,0.0,0.0
test_0143,clipping,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.42323608688758524,0.42323608688758524,0.0,0.0,0.0
test_0145,jitter,observed_bridge_probe,0.5,0.5,0.0,0.3747454573934837,0.3747454573934837,0.0,0.0,0.0
test_0148,noise,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.47219765099022065,0.47219765099022065,0.0,0.0,0.0
test_0149,reverb,observed_bridge_probe,0.5,0.5,0.0,0.3791118805858406,0.3791118805858406,0.0,0.0,0.0
test_0152,jitter,observed_bridge_probe,0.5,0.5,0.0,0.4005012531328321,0.4005012531328321,0.0,0.0,0.0
test_0153,compound,observed_bridge_probe,0.5,0.5,0.0,0.38329195314489434,0.38329195314489434,0.0,0.0,0.0
test_0155,noise,observed_bridge_probe,0.28571428571428575,0.28571428571428575,0.0,0.3815620839399256,0.3815620839399256,0.0,0.0,0.0
test_0156,reverb,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.44532237673830594,0.44532237673830594,0.0,0.0,0.0
test_0157,clipping,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.41090282104720366,0.41090282104720366,0.0,0.0,0.0
test_0158,gain_drift,observed_bridge_probe,0.5,0.5,0.0,0.4134020180562931,0.4134020180562931,0.0,0.0,0.0
test_0161,clean,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.44768806073153905,0.44768806073153905,0.0,0.0,0.0
test_0162,noise,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.3931659079343685,0.3931659079343685,0.0,0.0,0.0
test_0163,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4090427682108498,0.4090427682108498,0.0,0.0,0.0
test_0164,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.44422257958843325,0.44422257958843325,0.0,0.0,0.0
test_0165,gain_drift,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.41593533965310264,0.41593533965310264,0.0,0.0,0.0
test_0166,jitter,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.40020549426779156,0.40020549426779156,0.0,0.0,0.0
test_0169,noise,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4278905633744344,0.4278905633744344,0.0,0.0,0.0
test_0171,clipping,observed_bridge_probe,0.8,0.8,0.0,0.5295305007248802,0.5295305007248802,0.0,0.0,0.0
test_0172,gain_drift,observed_bridge_probe,0.5,0.5,0.0,0.3838423534695711,0.3838423534695711,0.0,0.0,0.0
test_0173,jitter,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.42335178752352004,0.42335178752352004,0.0,0.0,0.0
test_0175,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.46413862842434267,0.46413862842434267,0.0,0.0,0.0
test_0176,noise,observed_bridge_probe,0.3333333333333333,0.6666666666666666,0.3333333333333333,0.4274769585253456,0.4631912442396313,0.0357142857142857,0.25,0.0
test_0178,clipping,observed_bridge_probe,0.5,0.5,0.0,0.40743642784011364,0.40743642784011364,0.0,0.0,0.0
test_0179,gain_drift,observed_bridge_probe,0.8,0.8,0.0,0.4817099567099567,0.4817099567099567,0.0,0.0,0.0
test_0180,jitter,observed_bridge_probe,0.8,0.8,0.0,0.507868236900495,0.507868236900495,0.0,0.0,0.0
test_0181,compound,observed_bridge_probe,0.5,0.5,0.0,0.39331086336530985,0.39331086336530985,0.0,0.0,0.0
test_0183,noise,observed_bridge_probe,0.3333333333333333,0.6666666666666666,0.3333333333333333,0.41283167878362914,0.4485459644979149,0.035714285714285754,0.25,0.0
test_0184,reverb,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.46862723018792385,0.46862723018792385,0.0,0.0,0.0
test_0186,gain_drift,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4271469357543166,0.4271469357543166,0.0,0.0,0.0
test_0187,jitter,observed_bridge_probe,0.8,0.8,0.0,0.4838201335580104,0.4838201335580104,0.0,0.0,0.0
test_0192,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.45447244616691884,0.45447244616691884,0.0,0.0,0.0
test_0193,gain_drift,observed_bridge_probe,0.8,0.8,0.0,0.4794244863630902,0.4794244863630902,0.0,0.0,0.0
test_0196,clean,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.3816118935837246,0.3816118935837246,0.0,0.0,0.0
test_0197,noise,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4331397174254317,0.4331397174254317,0.0,0.0,0.0
test_0198,reverb,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.43812168898227416,0.43812168898227416,0.0,0.0,0.0
test_0199,clipping,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.39320043901069457,0.39320043901069457,0.0,0.0,0.0
test_0201,jitter,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4116946778711485,0.4116946778711485,0.0,0.0,0.0
test_0203,clean,observed_bridge_probe,0.5,0.5,0.0,0.3783730158730158,0.3783730158730158,0.0,0.0,0.0
test_0204,noise,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4475504861630516,0.4475504861630516,0.0,0.0,0.0
test_0206,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.45612395734346955,0.45612395734346955,0.0,0.0,0.0
test_0207,gain_drift,observed_bridge_probe,0.8,0.8,0.0,0.5042857142857142,0.5042857142857142,0.0,0.0,0.0
test_0208,jitter,observed_bridge_probe,0.5,0.5,0.0,0.3940570299265951,0.3940570299265951,0.0,0.0,0.0
test_0211,noise,observed_bridge_probe,0.8,0.8,0.0,0.5237219495315845,0.5237219495315845,0.0,0.0,0.0
test_0213,clipping,observed_bridge_probe,0.8,0.8,0.0,0.4934924913361571,0.4934924913361571,0.0,0.0,0.0
test_0214,gain_drift,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.3936096512183469,0.3936096512183469,0.0,0.0,0.0
test_0215,jitter,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4231424277842712,0.4231424277842712,0.0,0.0,0.0
test_0216,compound,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.45291170017197413,0.45291170017197413,0.0,0.0,0.0
test_0217,clean,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4118416860991118,0.4118416860991118,0.0,0.0,0.0
test_0219,reverb,observed_bridge_probe,0.4,0.8,0.4,0.4589795625525285,0.5065986101715761,0.04761904761904767,0.3333333333333333,0.0
test_0220,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.41728414442700157,0.41728414442700157,0.0,0.0,0.0
test_0221,gain_drift,observed_bridge_probe,0.5,0.5,0.0,0.3768619035597071,0.3768619035597071,0.0,0.0,0.0
test_0222,jitter,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4114599294444643,0.4114599294444643,0.0,0.0,0.0
test_0223,compound,observed_bridge_probe,0.5,0.5,0.0,0.3983439464936521,0.3983439464936521,0.0,0.0,0.0
test_0224,clean,observed_bridge_probe,0.8,0.8,0.0,0.5196734516838616,0.5196734516838616,0.0,0.0,0.0
test_0227,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.43382975719932243,0.43382975719932243,0.0,0.0,0.0
test_0228,gain_drift,observed_bridge_probe,0.8,0.8,0.0,0.49529106270831724,0.49529106270831724,0.0,0.0,0.0
test_0229,jitter,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4044707011201857,0.4044707011201857,0.0,0.0,0.0
test_0231,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.45478125226728583,0.45478125226728583,0.0,0.0,0.0
test_0232,noise,observed_bridge_probe,0.8,0.8,0.0,0.48715570144141573,0.48715570144141573,0.0,0.0,0.0
test_0233,reverb,observed_bridge_probe,0.5,0.5,0.0,0.3808944502375159,0.3808944502375159,0.0,0.0,0.0
test_0235,gain_drift,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.35672386645672655,0.35672386645672655,0.0,0.0,0.0
test_0236,jitter,observed_bridge_probe,0.8,0.8,0.0,0.46916099773242637,0.46916099773242637,0.0,0.0,0.0
test_0237,compound,observed_bridge_probe,0.5,0.5,0.0,0.41159968780832606,0.41159968780832606,0.0,0.0,0.0
test_0239,noise,observed_bridge_probe,0.5,0.5,0.0,0.337063857801185,0.337063857801185,0.0,0.0,0.0
test_0240,reverb,observed_bridge_probe,0.28571428571428575,0.5714285714285715,0.28571428571428575,0.42119297494110086,0.4497644035125295,0.028571428571428636,0.2,0.0
test_0241,clipping,observed_bridge_probe,0.5,0.5,0.0,0.3768099440701595,0.3768099440701595,0.0,0.0,0.0
test_0242,gain_drift,observed_bridge_probe,0.5,0.5,0.0,0.41765112660635045,0.41765112660635045,0.0,0.0,0.0
test_0244,compound,observed_bridge_probe,0.8,0.8,0.0,0.5114121510673235,0.5114121510673235,0.0,0.0,0.0
test_0245,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.45353006067291785,0.45353006067291785,0.0,0.0,0.0
test_0246,noise,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4238288027761712,0.4238288027761712,0.0,0.0,0.0
test_0248,clipping,observed_bridge_probe,0.8,0.8,0.0,0.5292787076984189,0.5292787076984189,0.0,0.0,0.0
test_0249,gain_drift,observed_bridge_probe,0.4,0.8,0.4,0.4600732600732601,0.5076923076923078,0.04761904761904767,0.3333333333333333,0.0
test_0250,jitter,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4387755102040817,0.4387755102040817,0.0,0.0,0.0
test_0252,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4510118212783009,0.4510118212783009,0.0,0.0,0.0
test_0254,reverb,observed_bridge_probe,0.5,0.5,0.0,0.39920058932663965,0.39920058932663965,0.0,0.0,0.0
test_0257,jitter,observed_bridge_probe,0.5,0.5,0.0,0.40264157611096385,0.40264157611096385,0.0,0.0,0.0
test_0259,clean,observed_bridge_probe,0.8,0.8,0.0,0.4663167938931298,0.4663167938931298,0.0,0.0,0.0
test_0261,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4210083282239935,0.4210083282239935,0.0,0.0,0.0
test_0262,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.39523273675561743,0.39523273675561743,0.0,0.0,0.0
test_0266,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4812403100775194,0.4812403100775194,0.0,0.0,0.0
test_0268,reverb,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.44767546829158206,0.44767546829158206,0.0,0.0,0.0
test_0269,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.44814317479569155,0.44814317479569155,0.0,0.0,0.0
test_0275,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.40213180472818555,0.40213180472818555,0.0,0.0,0.0
test_0276,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.45882209188660805,0.45882209188660805,0.0,0.0,0.0
test_0277,gain_drift,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.38158448273093665,0.38158448273093665,0.0,0.0,0.0
test_0278,jitter,observed_bridge_probe,0.5,0.5,0.0,0.37023294166151305,0.37023294166151305,0.0,0.0,0.0
test_0279,compound,observed_bridge_probe,0.3333333333333333,0.6666666666666666,0.3333333333333333,0.38940020452625496,0.4251144902405407,0.035714285714285754,0.25,0.0
test_0281,noise,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.42256927941146083,0.42256927941146083,0.0,0.0,0.0
test_0282,reverb,observed_bridge_probe,0.5,0.5,0.0,0.39138576779026213,0.39138576779026213,0.0,0.0,0.0
test_0284,gain_drift,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.41748998664886516,0.41748998664886516,0.0,0.0,0.0
test_0285,jitter,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.39473733938019656,0.39473733938019656,0.0,0.0,0.0
test_0286,compound,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.37959850606909434,0.37959850606909434,0.0,0.0,0.0
test_0287,clean,observed_bridge_probe,0.5,0.5,0.0,0.38904796486495835,0.38904796486495835,0.0,0.0,0.0
test_0288,noise,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.47219953959084393,0.47219953959084393,0.0,0.0,0.0
test_0289,reverb,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.46688311688311684,0.46688311688311684,0.0,0.0,0.0
test_0290,clipping,observed_bridge_probe,0.8,0.8,0.0,0.5062453954859019,0.5062453954859019,0.0,0.0,0.0
test_0293,compound,observed_bridge_probe,0.5,0.5,0.0,0.37803136084228095,0.37803136084228095,0.0,0.0,0.0
test_0294,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4440903047605306,0.4440903047605306,0.0,0.0,0.0
test_0296,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4011753538624752,0.4011753538624752,0.0,0.0,0.0
test_0297,clipping,observed_bridge_probe,0.8,0.8,0.0,0.43799241693978536,0.43799241693978536,0.0,0.0,0.0
test_0298,gain_drift,observed_bridge_probe,0.5,0.5,0.0,0.37512487512487513,0.37512487512487513,0.0,0.0,0.0
test_0299,jitter,observed_bridge_probe,0.5,0.5,0.0,0.37764966397409416,0.37764966397409416,0.0,0.0,0.0
test_0301,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4051990852838311,0.4051990852838311,0.0,0.0,0.0
test_0302,noise,observed_bridge_probe,0.5,0.5,0.0,0.37948115754238204,0.37948115754238204,0.0,0.0,0.0
test_0304,clipping,observed_bridge_probe,0.8,0.8,0.0,0.4930284768994447,0.4930284768994447,0.0,0.0,0.0
test_0305,gain_drift,observed_bridge_probe,0.8,0.8,0.0,0.472542242703533,0.472542242703533,0.0,0.0,0.0
test_0311,clipping,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.421539468761691,0.421539468761691,0.0,0.0,0.0
test_0313,jitter,observed_bridge_probe,0.8,0.8,0.0,0.5395621892702793,0.5395621892702793,0.0,0.0,0.0
test_0314,compound,observed_bridge_probe,0.5,0.5,0.0,0.41092436974789914,0.41092436974789914,0.0,0.0,0.0
test_0316,noise,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.452646575871728,0.452646575871728,0.0,0.0,0.0
test_0317,reverb,observed_bridge_probe,0.5,0.5,0.0,0.3963509316770186,0.3963509316770186,0.0,0.0,0.0
test_0319,gain_drift,observed_bridge_probe,0.5,0.5,0.0,0.36713250517598345,0.36713250517598345,0.0,0.0,0.0
test_0320,jitter,observed_bridge_probe,0.4,0.8,0.4,0.4511847801321486,0.4988038277511962,0.047619047619047616,0.3333333333333333,0.0
test_0321,compound,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4244614512471655,0.4244614512471655,0.0,0.0,0.0
test_0322,clean,observed_bridge_probe,0.5,0.5,0.0,0.3885454822954823,0.3885454822954823,0.0,0.0,0.0
test_0323,noise,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.40829801046320696,0.40829801046320696,0.0,0.0,0.0
test_0324,reverb,observed_bridge_probe,0.3333333333333333,0.3333333333333333,0.0,0.42100649350649355,0.42100649350649355,0.0,0.0,0.0
test_0325,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.39954104855660905,0.39954104855660905,0.0,0.0,0.0
test_0327,jitter,observed_bridge_probe,0.25,0.5,0.25,0.3759749589490969,0.39978448275862066,0.02380952380952378,0.16666666666666666,0.0
test_0328,compound,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4306964164976335,0.4306964164976335,0.0,0.0,0.0
test_0330,noise,observed_bridge_probe,0.5,0.5,0.0,0.38864823605180926,0.38864823605180926,0.0,0.0,0.0
test_0331,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.445437991182672,0.445437991182672,0.0,0.0,0.0
test_0332,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.47353961827646035,0.47353961827646035,0.0,0.0,0.0
test_0335,compound,observed_bridge_probe,0.8,0.8,0.0,0.5093720520077109,0.5093720520077109,0.0,0.0,0.0
test_0337,noise,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.48506186272327867,0.48506186272327867,0.0,0.0,0.0
test_0339,clipping,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4077836383663786,0.4077836383663786,0.0,0.0,0.0
test_0340,gain_drift,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4680235535074245,0.4680235535074245,0.0,0.0,0.0
test_0342,compound,observed_bridge_probe,0.8,0.8,0.0,0.5134315226058346,0.5134315226058346,0.0,0.0,0.0
test_0344,noise,observed_bridge_probe,0.8,0.8,0.0,0.5118766846361187,0.5118766846361187,0.0,0.0,0.0
test_0345,reverb,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4467930029154519,0.4467930029154519,0.0,0.0,0.0
test_0346,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.45699475962633856,0.45699475962633856,0.0,0.0,0.0
test_0347,gain_drift,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.42483766233766235,0.42483766233766235,0.0,0.0,0.0
test_0348,jitter,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4782927267823429,0.4782927267823429,0.0,0.0,0.0
test_0351,noise,observed_bridge_probe,0.8,0.8,0.0,0.5254107640057523,0.5254107640057523,0.0,0.0,0.0
test_0352,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.3735588972431078,0.3735588972431078,0.0,0.0,0.0
test_0353,clipping,observed_bridge_probe,0.28571428571428575,0.5714285714285715,0.28571428571428575,0.3779176201372998,0.4064890487087284,0.02857142857142858,0.2,0.0
test_0354,gain_drift,observed_bridge_probe,0.8,0.8,0.0,0.5108430913348946,0.5108430913348946,0.0,0.0,0.0
test_0356,compound,observed_bridge_probe,0.5,0.5,0.0,0.3963757455800145,0.3963757455800145,0.0,0.0,0.0
test_0357,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.46307616868257595,0.46307616868257595,0.0,0.0,0.0
test_0358,noise,observed_bridge_probe,0.5,0.5,0.0,0.3694710338883092,0.3694710338883092,0.0,0.0,0.0
test_0359,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.41950121591555856,0.41950121591555856,0.0,0.0,0.0
test_0360,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.44431643625192013,0.44431643625192013,0.0,0.0,0.0
test_0361,gain_drift,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4090080971659919,0.4090080971659919,0.0,0.0,0.0
test_0364,clean,observed_bridge_probe,0.5,0.5,0.0,0.4134067152359835,0.4134067152359835,0.0,0.0,0.0
test_0367,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.44735930735930735,0.44735930735930735,0.0,0.0,0.0
test_0368,gain_drift,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.44634820624919636,0.44634820624919636,0.0,0.0,0.0
test_0369,jitter,observed_bridge_probe,0.8,0.8,0.0,0.5079085335150025,0.5079085335150025,0.0,0.0,0.0
test_0370,compound,observed_bridge_probe,0.8,0.8,0.0,0.49456740442655933,0.49456740442655933,0.0,0.0,0.0
test_0371,clean,observed_bridge_probe,0.5,0.5,0.0,0.39852291514215243,0.39852291514215243,0.0,0.0,0.0
test_0372,noise,observed_bridge_probe,0.5,0.5,0.0,0.39831038798498114,0.39831038798498114,0.0,0.0,0.0
test_0373,reverb,observed_bridge_probe,0.5,0.5,0.0,0.33174925142470785,0.33174925142470785,0.0,0.0,0.0
test_0374,clipping,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.44192799070847855,0.44192799070847855,0.0,0.0,0.0
test_0375,gain_drift,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.39799978365408256,0.39799978365408256,0.0,0.0,0.0
test_0376,jitter,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.408339029391661,0.408339029391661,0.0,0.0,0.0
test_0377,compound,observed_bridge_probe,0.5,0.5,0.0,0.40771283046325485,0.40771283046325485,0.0,0.0,0.0
test_0379,noise,observed_bridge_probe,0.8,0.8,0.0,0.511650413161617,0.511650413161617,0.0,0.0,0.0
test_0380,reverb,observed_bridge_probe,0.8,0.8,0.0,0.5016757436112276,0.5016757436112276,0.0,0.0,0.0
test_0381,clipping,observed_bridge_probe,0.28571428571428575,0.28571428571428575,0.0,0.3994858542625642,0.3994858542625642,0.0,0.0,0.0
test_0382,gain_drift,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4482481788307031,0.4482481788307031,0.0,0.0,0.0
test_0383,jitter,observed_bridge_probe,0.5,0.5,0.0,0.3808661145617667,0.3808661145617667,0.0,0.0,0.0
test_0385,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.39938224792239385,0.39938224792239385,0.0,0.0,0.0
test_0387,reverb,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.45070896845090397,0.45070896845090397,0.0,0.0,0.0
test_0389,gain_drift,observed_bridge_probe,0.5,0.5,0.0,0.3885720018344417,0.3885720018344417,0.0,0.0,0.0
test_0391,compound,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4371652157366443,0.4371652157366443,0.0,0.0,0.0
test_0392,clean,observed_bridge_probe,0.5,0.5,0.0,0.3870535714285714,0.3870535714285714,0.0,0.0,0.0
test_0396,gain_drift,observed_bridge_probe,0.5,0.5,0.0,0.39595311808934097,0.39595311808934097,0.0,0.0,0.0
test_0397,jitter,observed_bridge_probe,0.5,0.5,0.0,0.37895795030588436,0.37895795030588436,0.0,0.0,0.0
test_0398,compound,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4079545454545455,0.4079545454545455,0.0,0.0,0.0
test_0399,clean,observed_bridge_probe,0.5,0.5,0.0,0.3842490842490842,0.3842490842490842,0.0,0.0,0.0
test_0403,gain_drift,observed_bridge_probe,0.5,0.5,0.0,0.39556441133154285,0.39556441133154285,0.0,0.0,0.0
test_0404,jitter,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4355017434516561,0.4355017434516561,0.0,0.0,0.0
test_0405,compound,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4551546391752577,0.4551546391752577,0.0,0.0,0.0
test_0406,clean,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4292342265460545,0.4292342265460545,0.0,0.0,0.0
test_0407,noise,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.4428657177156577,0.4428657177156577,0.0,0.0,0.0
test_0409,clipping,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.423861852433281,0.423861852433281,0.0,0.0,0.0
test_0410,gain_drift,observed_bridge_probe,0.5,0.5,0.0,0.3868803848327107,0.3868803848327107,0.0,0.0,0.0
test_0411,jitter,observed_bridge_probe,0.8,0.8,0.0,0.5159146227298258,0.5159146227298258,0.0,0.0,0.0
test_0413,clean,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.4219244454538572,0.4219244454538572,0.0,0.0,0.0
test_0415,reverb,observed_bridge_probe,0.5714285714285715,0.5714285714285715,0.0,0.44331797235023046,0.44331797235023046,0.0,0.0,0.0
test_0418,jitter,observed_bridge_probe,0.6666666666666666,0.6666666666666666,0.0,0.46394557823129245,0.46394557823129245,0.0,0.0,0.0


==> results/matching_policy_stress.csv <==
scenario,pattern,greedy_matches,exact_matches,greedy_boundary_f1,exact_boundary_f1,boundary_shift,greedy_duration,exact_duration,greedy_fragmentation,exact_fragmentation,event_logic_shift,changed_coordinates
left_bridge_g0.06_s0.50,left bridge,2,2,1.0,1.0,0.0,0.0,0.0,0.5,0.5,0.0,none
left_bridge_g0.06_s0.60,left bridge,1,2,0.5,1.0,0.5,0.0,0.0,0.0,0.5,0.25,"boundary f1, fragmentation guard"
left_bridge_g0.06_s0.70,left bridge,1,2,0.5,1.0,0.5,0.0,0.0,0.0,0.5,0.25,"boundary f1, fragmentation guard"
left_bridge_g0.08_s0.50,left bridge,2,2,1.0,1.0,0.0,0.0,0.0,0.5,0.5,0.0,none
left_bridge_g0.08_s0.60,left bridge,1,2,0.5,1.0,0.5,0.0,0.0,0.0,0.5,0.25,"boundary f1, fragmentation guard"
left_bridge_g0.08_s0.70,left bridge,1,2,0.5,1.0,0.5,0.0,0.0,0.0,0.5,0.25,"boundary f1, fragmentation guard"
left_bridge_g0.10_s0.50,left bridge,2,2,1.0,1.0,0.0,0.0,0.0,0.5,0.5,0.0,none
left_bridge_g0.10_s0.60,left bridge,1,2,0.5,1.0,0.5,0.0,0.0,0.0,0.5,0.25,"boundary f1, fragmentation guard"
left_bridge_g0.10_s0.70,left bridge,1,2,0.5,1.0,0.5,0.0,0.0,0.0,0.5,0.25,"boundary f1, fragmentation guard"
left_bridge_g0.12_s0.50,left bridge,2,2,1.0,1.0,0.0,0.0,0.0,0.5,0.5,0.0,none
left_bridge_g0.12_s0.60,left bridge,1,2,0.5,1.0,0.5,0.0,0.0,0.0,0.5,0.25,"boundary f1, fragmentation guard"
left_bridge_g0.12_s0.70,left bridge,1,2,0.5,1.0,0.5,0.0,0.0,0.0,0.5,0.25,"boundary f1, fragmentation guard"
right_bridge_g0.06,right bridge,2,2,1.0,1.0,0.0,0.0,0.0,0.5,0.5,0.0,none
right_bridge_g0.08,right bridge,2,2,1.0,1.0,0.0,0.0,0.0,0.5,0.5,0.0,none
right_bridge_g0.10,right bridge,2,2,1.0,1.0,0.0,0.0,0.0,0.5,0.5,0.0,none
right_bridge_g0.12,right bridge,2,2,1.0,1.0,0.0,0.0,0.0,0.5,0.5,0.0,none
split_g0.06,split,1,1,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,none
split_g0.08,split,1,1,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,none
split_g0.10,split,1,1,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,none
split_g0.12,split,1,1,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,none
nominal_g0.06,nominal,2,2,1.0,1.0,0.0,1.0,1.0,1.0,1.0,0.0,none
nominal_g0.08,nominal,2,2,1.0,1.0,0.0,1.0,1.0,1.0,1.0,0.0,none
nominal_g0.10,nominal,2,2,1.0,1.0,0.0,1.0,1.0,1.0,1.0,0.0,none
nominal_g0.12,nominal,2,2,1.0,1.0,0.0,1.0,1.0,1.0,1.0,0.0,none


==> results/matching_policy_stress_summary.csv <==
pattern,cases,changed_fraction,mean_boundary_shift,max_boundary_shift,mean_event_logic_shift
left bridge,12,0.6666666666666666,0.3333333333333333,0.5,0.16666666666666666
nominal,4,0.0,0.0,0.0,0.0
right bridge,4,0.0,0.0,0.0,0.0
split,4,0.0,0.0,0.0,0.0


==> results/metric_mapping.csv <==
standard_report,sed_object,contract_object,added_diagnostic
segment or frame F1,activity mask,frame obligation score,shows which active frames satisfy an explicit formula
event F1 with collars,paired event intervals,onset and offset guard coordinates,keeps onset and release failure separate
polyphonic class macro score,class indexed masks,macro contract over typed traces,exposes class substitution hidden by union activity
duration or collar policy,interval matching rule,matched event clauses,records the matcher and tolerance as part of the score
soft strong label analysis,soft event field,soft boundary witnesses beside crisp verdicts,separates label uncertainty from detector behavior
operating threshold sweep,decoded submission family,guard vector under fixed formulas,shows whether thresholding repairs timing or only overlap


==> results/metric_neutrality_coordinate_leaders.csv <==
coordinate,all_leader,all_score,clean_leader,clean_score,clean_boundary_f1,contract_gap
duration_guard,contract_tcn_aug,0.6273809523809524,dilated_cnn,0.35714285714285715,0.4076981484124341,0.2702380952380952
fragmentation_guard,contract_tcn_aug,0.8511111111111112,dilated_cnn,0.4113492063492063,0.4076981484124341,0.43976190476190485
missing_guard,dilated_cnn,0.9493745994188605,dilated_cnn,0.9493745994188605,0.4076981484124341,0.0
offset_guard,contract_tcn_aug,0.6578174603174604,spectral_flux,0.575515873015873,0.3580517158993814,0.08230158730158732
onset_guard,contract_tcn_aug,0.705873015873016,spectral_flux,0.6092460317460318,0.3580517158993814,0.09662698412698423
silence_guard,contract_tcn_aug,0.9178150852528455,adaptive_energy,0.675341181247844,0.3095721484928236,0.24247390400500146
spurious_guard,contract_tcn_aug,0.9292685014893584,adaptive_energy,0.6808611884439935,0.3095721484928236,0.2484073130453649


==> results/multiclass_logic_summary.csv <==
item,condition,detector,property,satisfaction
test_0000,clean,contract_tcn_aug,onset_guard,0.8333333333333334
test_0000,clean,contract_tcn_aug,offset_guard,1.0
test_0000,clean,contract_tcn_aug,missing_guard,1.0
test_0000,clean,contract_tcn_aug,spurious_guard,0.5949422690763052
test_0000,clean,contract_tcn_aug,silence_guard,0.5909262048192772
test_0000,clean,contract_tcn_aug,duration_guard,0.5
test_0000,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0000,clean,contract_tcn_aug,mean_logic,0.7408383534136546
test_0001,noise,contract_tcn_aug,onset_guard,0.8888888888888888
test_0001,noise,contract_tcn_aug,offset_guard,0.3333333333333333
test_0001,noise,contract_tcn_aug,missing_guard,1.0
test_0001,noise,contract_tcn_aug,spurious_guard,0.5457202150750539
test_0001,noise,contract_tcn_aug,silence_guard,0.5290307145145855
test_0001,noise,contract_tcn_aug,duration_guard,0.3333333333333333
test_0001,noise,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0001,noise,contract_tcn_aug,mean_logic,0.6455993391477263
test_0002,reverb,contract_tcn_aug,onset_guard,0.3333333333333333
test_0002,reverb,contract_tcn_aug,offset_guard,0.0
test_0002,reverb,contract_tcn_aug,missing_guard,0.9965277777777778
test_0002,reverb,contract_tcn_aug,spurious_guard,0.6155708247211514
test_0002,reverb,contract_tcn_aug,silence_guard,0.5889894419306184
test_0002,reverb,contract_tcn_aug,duration_guard,0.0
test_0002,reverb,contract_tcn_aug,fragmentation_guard,0.5
test_0002,reverb,contract_tcn_aug,mean_logic,0.4334887682518401
test_0003,clipping,contract_tcn_aug,onset_guard,0.8888888888888888
test_0003,clipping,contract_tcn_aug,offset_guard,0.5555555555555555
test_0003,clipping,contract_tcn_aug,missing_guard,0.9911699779249448
test_0003,clipping,contract_tcn_aug,spurious_guard,0.48668138337012506
test_0003,clipping,contract_tcn_aug,silence_guard,0.47671081677704197
test_0003,clipping,contract_tcn_aug,duration_guard,0.2222222222222222
test_0003,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0003,clipping,contract_tcn_aug,mean_logic,0.6125565016293493
test_0004,gain_drift,contract_tcn_aug,onset_guard,0.3333333333333333
test_0004,gain_drift,contract_tcn_aug,offset_guard,0.3333333333333333
test_0004,gain_drift,contract_tcn_aug,missing_guard,0.907103825136612
test_0004,gain_drift,contract_tcn_aug,spurious_guard,0.7008547008547009
test_0004,gain_drift,contract_tcn_aug,silence_guard,0.686926242481798
test_0004,gain_drift,contract_tcn_aug,duration_guard,0.5
test_0004,gain_drift,contract_tcn_aug,fragmentation_guard,0.5
test_0004,gain_drift,contract_tcn_aug,mean_logic,0.5659359193056825
test_0005,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0005,jitter,contract_tcn_aug,offset_guard,0.8333333333333334
test_0005,jitter,contract_tcn_aug,missing_guard,0.9934640522875817
test_0005,jitter,contract_tcn_aug,spurious_guard,0.45658639938067874
test_0005,jitter,contract_tcn_aug,silence_guard,0.45247117304323026
test_0005,jitter,contract_tcn_aug,duration_guard,0.5
test_0005,jitter,contract_tcn_aug,fragmentation_guard,0.5
test_0005,jitter,contract_tcn_aug,mean_logic,0.62893166067307
test_0006,compound,contract_tcn_aug,onset_guard,0.6666666666666666
test_0006,compound,contract_tcn_aug,offset_guard,0.5
test_0006,compound,contract_tcn_aug,missing_guard,0.8478097622027535
test_0006,compound,contract_tcn_aug,spurious_guard,0.4992467965003389
test_0006,compound,contract_tcn_aug,silence_guard,0.4934395955711868
test_0006,compound,contract_tcn_aug,duration_guard,0.5
test_0006,compound,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0006,compound,contract_tcn_aug,mean_logic,0.596261355372516
test_0007,clean,contract_tcn_aug,onset_guard,0.5
test_0007,clean,contract_tcn_aug,offset_guard,0.8333333333333334
test_0007,clean,contract_tcn_aug,missing_guard,0.8992248062015503
test_0007,clean,contract_tcn_aug,spurious_guard,0.7048064304461942
test_0007,clean,contract_tcn_aug,silence_guard,0.6916830708661417
test_0007,clean,contract_tcn_aug,duration_guard,0.6666666666666666
test_0007,clean,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0007,clean,contract_tcn_aug,mean_logic,0.7327210915496027
test_0008,noise,contract_tcn_aug,onset_guard,0.06666666666666667
test_0008,noise,contract_tcn_aug,offset_guard,0.0
test_0008,noise,contract_tcn_aug,missing_guard,0.9090909090909092
test_0008,noise,contract_tcn_aug,spurious_guard,0.561974717412557
test_0008,noise,contract_tcn_aug,silence_guard,0.5371702728175163
test_0008,noise,contract_tcn_aug,duration_guard,0.16666666666666666
test_0008,noise,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0008,noise,contract_tcn_aug,mean_logic,0.453557509426807
test_0009,reverb,contract_tcn_aug,onset_guard,0.6222222222222221
test_0009,reverb,contract_tcn_aug,offset_guard,0.0
test_0009,reverb,contract_tcn_aug,missing_guard,0.9935342435342435
test_0009,reverb,contract_tcn_aug,spurious_guard,0.5851670641731493
test_0009,reverb,contract_tcn_aug,silence_guard,0.5602107155859691
test_0009,reverb,contract_tcn_aug,duration_guard,0.25
test_0009,reverb,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0009,reverb,contract_tcn_aug,mean_logic,0.5634953684069882
test_0010,clipping,contract_tcn_aug,onset_guard,0.6666666666666666
test_0010,clipping,contract_tcn_aug,offset_guard,0.5555555555555555
test_0010,clipping,contract_tcn_aug,missing_guard,0.9956709956709956
test_0010,clipping,contract_tcn_aug,spurious_guard,0.8507276507276508
test_0010,clipping,contract_tcn_aug,silence_guard,0.8292099792099793
test_0010,clipping,contract_tcn_aug,duration_guard,0.5555555555555555
test_0010,clipping,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0010,clipping,contract_tcn_aug,mean_logic,0.763182184610756
test_0011,gain_drift,contract_tcn_aug,onset_guard,1.0
test_0011,gain_drift,contract_tcn_aug,offset_guard,1.0
test_0011,gain_drift,contract_tcn_aug,missing_guard,0.9942279942279942
test_0011,gain_drift,contract_tcn_aug,spurious_guard,0.6666666666666666
test_0011,gain_drift,contract_tcn_aug,silence_guard,0.660470329484414
test_0011,gain_drift,contract_tcn_aug,duration_guard,0.6
test_0011,gain_drift,contract_tcn_aug,fragmentation_guard,0.6
test_0011,gain_drift,contract_tcn_aug,mean_logic,0.7887664271970106
test_0012,jitter,contract_tcn_aug,onset_guard,0.8888888888888888
test_0012,jitter,contract_tcn_aug,offset_guard,0.7777777777777777
test_0012,jitter,contract_tcn_aug,missing_guard,0.9940476190476191
test_0012,jitter,contract_tcn_aug,spurious_guard,0.6889343541308257
test_0012,jitter,contract_tcn_aug,silence_guard,0.675435289709548
test_0012,jitter,contract_tcn_aug,duration_guard,0.8888888888888888
test_0012,jitter,contract_tcn_aug,fragmentation_guard,1.0
test_0012,jitter,contract_tcn_aug,mean_logic,0.8448532597776497
test_0013,compound,contract_tcn_aug,onset_guard,0.3333333333333333
test_0013,compound,contract_tcn_aug,offset_guard,0.6666666666666666
test_0013,compound,contract_tcn_aug,missing_guard,0.9824561403508771
test_0013,compound,contract_tcn_aug,spurious_guard,0.20854700854700856
test_0013,compound,contract_tcn_aug,silence_guard,0.20000000000000004
test_0013,compound,contract_tcn_aug,duration_guard,0.0
test_0013,compound,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0013,compound,contract_tcn_aug,mean_logic,0.420936957779063
test_0014,clean,contract_tcn_aug,onset_guard,0.8333333333333334
test_0014,clean,contract_tcn_aug,offset_guard,0.8333333333333334
test_0014,clean,contract_tcn_aug,missing_guard,0.9654088050314465
test_0014,clean,contract_tcn_aug,spurious_guard,0.5416666666666666
test_0014,clean,contract_tcn_aug,silence_guard,0.5340909090909091
test_0014,clean,contract_tcn_aug,duration_guard,0.3333333333333333
test_0014,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0014,clean,contract_tcn_aug,mean_logic,0.6725475782079555
test_0015,noise,contract_tcn_aug,onset_guard,0.2888888888888889
test_0015,noise,contract_tcn_aug,offset_guard,0.7333333333333334
test_0015,noise,contract_tcn_aug,missing_guard,0.967032967032967
test_0015,noise,contract_tcn_aug,spurious_guard,0.8897128060263654
test_0015,noise,contract_tcn_aug,silence_guard,0.8522349617813227
test_0015,noise,contract_tcn_aug,duration_guard,0.5555555555555555
test_0015,noise,contract_tcn_aug,fragmentation_guard,0.8666666666666667
test_0015,noise,contract_tcn_aug,mean_logic,0.7362035970407286
test_0016,reverb,contract_tcn_aug,onset_guard,0.25
test_0016,reverb,contract_tcn_aug,offset_guard,0.16666666666666666
test_0016,reverb,contract_tcn_aug,missing_guard,0.9757174392935982
test_0016,reverb,contract_tcn_aug,spurious_guard,0.42503061872817055
test_0016,reverb,contract_tcn_aug,silence_guard,0.40354866835546094
test_0016,reverb,contract_tcn_aug,duration_guard,0.0
test_0016,reverb,contract_tcn_aug,fragmentation_guard,0.75
test_0016,reverb,contract_tcn_aug,mean_logic,0.42442334186341374
test_0017,clipping,contract_tcn_aug,onset_guard,0.8888888888888888
test_0017,clipping,contract_tcn_aug,offset_guard,0.6666666666666666
test_0017,clipping,contract_tcn_aug,missing_guard,0.9895833333333334
test_0017,clipping,contract_tcn_aug,spurious_guard,0.49054142204827134
test_0017,clipping,contract_tcn_aug,silence_guard,0.4871400615040537
test_0017,clipping,contract_tcn_aug,duration_guard,0.5555555555555555
test_0017,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0017,clipping,contract_tcn_aug,mean_logic,0.72548227542811
test_0018,gain_drift,contract_tcn_aug,onset_guard,0.7777777777777777
test_0018,gain_drift,contract_tcn_aug,offset_guard,0.7777777777777777
test_0018,gain_drift,contract_tcn_aug,missing_guard,0.910394265232975
test_0018,gain_drift,contract_tcn_aug,spurious_guard,0.7983595352016405
test_0018,gain_drift,contract_tcn_aug,silence_guard,0.7853725222146274
test_0018,gain_drift,contract_tcn_aug,duration_guard,0.8333333333333334
test_0018,gain_drift,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0018,gain_drift,contract_tcn_aug,mean_logic,0.8245577286324316
test_0019,jitter,contract_tcn_aug,onset_guard,0.8333333333333334
test_0019,jitter,contract_tcn_aug,offset_guard,0.8333333333333334
test_0019,jitter,contract_tcn_aug,missing_guard,1.0
test_0019,jitter,contract_tcn_aug,spurious_guard,0.46805819101834284
test_0019,jitter,contract_tcn_aug,silence_guard,0.45999367488931053
test_0019,jitter,contract_tcn_aug,duration_guard,0.5
test_0019,jitter,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0019,jitter,contract_tcn_aug,mean_logic,0.6801978856058551
test_0020,compound,contract_tcn_aug,onset_guard,0.5
test_0020,compound,contract_tcn_aug,offset_guard,0.16666666666666666
test_0020,compound,contract_tcn_aug,missing_guard,1.0
test_0020,compound,contract_tcn_aug,spurious_guard,0.5008601265698779
test_0020,compound,contract_tcn_aug,silence_guard,0.4877812391831083
test_0020,compound,contract_tcn_aug,duration_guard,0.16666666666666666
test_0020,compound,contract_tcn_aug,fragmentation_guard,1.0
test_0020,compound,contract_tcn_aug,mean_logic,0.5459963855837598
test_0021,clean,contract_tcn_aug,onset_guard,0.8333333333333334
test_0021,clean,contract_tcn_aug,offset_guard,0.75
test_0021,clean,contract_tcn_aug,missing_guard,0.9971509971509972
test_0021,clean,contract_tcn_aug,spurious_guard,0.7050290758119124
test_0021,clean,contract_tcn_aug,silence_guard,0.6930718406316179
test_0021,clean,contract_tcn_aug,duration_guard,1.0
test_0021,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0021,clean,contract_tcn_aug,mean_logic,0.8540836067039801
test_0022,noise,contract_tcn_aug,onset_guard,0.3333333333333333
test_0022,noise,contract_tcn_aug,offset_guard,0.4166666666666667
test_0022,noise,contract_tcn_aug,missing_guard,0.8176014591883266
test_0022,noise,contract_tcn_aug,spurious_guard,0.6350943694227276
test_0022,noise,contract_tcn_aug,silence_guard,0.592339887862276
test_0022,noise,contract_tcn_aug,duration_guard,0.3333333333333333
test_0022,noise,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0022,noise,contract_tcn_aug,mean_logic,0.5659574833057138
test_0023,reverb,contract_tcn_aug,onset_guard,0.75
test_0023,reverb,contract_tcn_aug,offset_guard,0.0
test_0023,reverb,contract_tcn_aug,missing_guard,0.990049751243781
test_0023,reverb,contract_tcn_aug,spurious_guard,0.39753578124818034
test_0023,reverb,contract_tcn_aug,silence_guard,0.3782272997239982
test_0023,reverb,contract_tcn_aug,duration_guard,0.0
test_0023,reverb,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0023,reverb,contract_tcn_aug,mean_logic,0.47844945222132756
test_0024,clipping,contract_tcn_aug,onset_guard,1.0
test_0024,clipping,contract_tcn_aug,offset_guard,0.8333333333333334
test_0024,clipping,contract_tcn_aug,missing_guard,1.0
test_0024,clipping,contract_tcn_aug,spurious_guard,0.48821898821898824
test_0024,clipping,contract_tcn_aug,silence_guard,0.48180873180873185
test_0024,clipping,contract_tcn_aug,duration_guard,0.5
test_0024,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0024,clipping,contract_tcn_aug,mean_logic,0.7100039600039599
test_0025,gain_drift,contract_tcn_aug,onset_guard,0.8888888888888888
test_0025,gain_drift,contract_tcn_aug,offset_guard,0.7777777777777777
test_0025,gain_drift,contract_tcn_aug,missing_guard,0.936936936936937
test_0025,gain_drift,contract_tcn_aug,spurious_guard,0.9535864978902954
test_0025,gain_drift,contract_tcn_aug,silence_guard,0.9324894514767932
test_0025,gain_drift,contract_tcn_aug,duration_guard,0.6666666666666666
test_0025,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0025,gain_drift,contract_tcn_aug,mean_logic,0.8794780313767655
test_0026,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0026,jitter,contract_tcn_aug,offset_guard,0.6666666666666666
test_0026,jitter,contract_tcn_aug,missing_guard,1.0
test_0026,jitter,contract_tcn_aug,spurious_guard,0.5745393634840871
test_0026,jitter,contract_tcn_aug,silence_guard,0.5511557788944724
test_0026,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0026,jitter,contract_tcn_aug,fragmentation_guard,0.4444444444444444
test_0026,jitter,contract_tcn_aug,mean_logic,0.6052580362128102
test_0027,compound,contract_tcn_aug,onset_guard,0.2888888888888889
test_0027,compound,contract_tcn_aug,offset_guard,0.4222222222222222
test_0027,compound,contract_tcn_aug,missing_guard,0.7858135748044005
test_0027,compound,contract_tcn_aug,spurious_guard,0.5121132474149006
test_0027,compound,contract_tcn_aug,silence_guard,0.4971307759040639
test_0027,compound,contract_tcn_aug,duration_guard,0.7777777777777777
test_0027,compound,contract_tcn_aug,fragmentation_guard,0.5777777777777777
test_0027,compound,contract_tcn_aug,mean_logic,0.5516748949700045
test_0028,clean,contract_tcn_aug,onset_guard,0.6666666666666666
test_0028,clean,contract_tcn_aug,offset_guard,0.7777777777777778
test_0028,clean,contract_tcn_aug,missing_guard,0.9686274509803922
test_0028,clean,contract_tcn_aug,spurious_guard,0.7679802017894537
test_0028,clean,contract_tcn_aug,silence_guard,0.7492786077128858
test_0028,clean,contract_tcn_aug,duration_guard,0.611111111111111
test_0028,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0028,clean,contract_tcn_aug,mean_logic,0.7916345451483267
test_0029,noise,contract_tcn_aug,onset_guard,0.38888888888888884
test_0029,noise,contract_tcn_aug,offset_guard,0.2222222222222222
test_0029,noise,contract_tcn_aug,missing_guard,0.7527910685805423
test_0029,noise,contract_tcn_aug,spurious_guard,0.49369149369149373
test_0029,noise,contract_tcn_aug,silence_guard,0.4791465844097423
test_0029,noise,contract_tcn_aug,duration_guard,0.16666666666666666
test_0029,noise,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0029,noise,contract_tcn_aug,mean_logic,0.43699464000215876
test_0030,reverb,contract_tcn_aug,onset_guard,0.2333333333333333
test_0030,reverb,contract_tcn_aug,offset_guard,0.13333333333333333
test_0030,reverb,contract_tcn_aug,missing_guard,0.6666666666666666
test_0030,reverb,contract_tcn_aug,spurious_guard,0.4008353033884949
test_0030,reverb,contract_tcn_aug,silence_guard,0.38366430260047285
test_0030,reverb,contract_tcn_aug,duration_guard,0.25
test_0030,reverb,contract_tcn_aug,fragmentation_guard,0.6
test_0030,reverb,contract_tcn_aug,mean_logic,0.38111899133175725
test_0031,clipping,contract_tcn_aug,onset_guard,0.4444444444444444
test_0031,clipping,contract_tcn_aug,offset_guard,0.6666666666666666
test_0031,clipping,contract_tcn_aug,missing_guard,1.0
test_0031,clipping,contract_tcn_aug,spurious_guard,0.728606139067132
test_0031,clipping,contract_tcn_aug,silence_guard,0.6925775826485047
test_0031,clipping,contract_tcn_aug,duration_guard,0.3333333333333333
test_0031,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0031,clipping,contract_tcn_aug,mean_logic,0.6950897380228686
test_0032,gain_drift,contract_tcn_aug,onset_guard,1.0
test_0032,gain_drift,contract_tcn_aug,offset_guard,0.7777777777777777
test_0032,gain_drift,contract_tcn_aug,missing_guard,0.9971509971509972
test_0032,gain_drift,contract_tcn_aug,spurious_guard,0.8376944362672947
test_0032,gain_drift,contract_tcn_aug,silence_guard,0.8195238936316357
test_0032,gain_drift,contract_tcn_aug,duration_guard,0.8888888888888888
test_0032,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0032,gain_drift,contract_tcn_aug,mean_logic,0.9030051419595134
test_0033,jitter,contract_tcn_aug,onset_guard,0.3333333333333333
test_0033,jitter,contract_tcn_aug,offset_guard,0.16666666666666666
test_0033,jitter,contract_tcn_aug,missing_guard,0.975
test_0033,jitter,contract_tcn_aug,spurious_guard,0.5861974690411693
test_0033,jitter,contract_tcn_aug,silence_guard,0.5637259849129266
test_0033,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0033,jitter,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0033,jitter,contract_tcn_aug,mean_logic,0.5019731918347121
test_0034,compound,contract_tcn_aug,onset_guard,0.45555555555555555
test_0034,compound,contract_tcn_aug,offset_guard,0.3
test_0034,compound,contract_tcn_aug,missing_guard,0.8376665828513955
test_0034,compound,contract_tcn_aug,spurious_guard,0.5987755349457476
test_0034,compound,contract_tcn_aug,silence_guard,0.5827417657204891
test_0034,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0034,compound,contract_tcn_aug,fragmentation_guard,0.8222222222222223
test_0034,compound,contract_tcn_aug,mean_logic,0.561470713518392
test_0035,clean,contract_tcn_aug,onset_guard,0.8222222222222223
test_0035,clean,contract_tcn_aug,offset_guard,0.7555555555555555
test_0035,clean,contract_tcn_aug,missing_guard,0.9707317073170731
test_0035,clean,contract_tcn_aug,spurious_guard,0.921497404256025
test_0035,clean,contract_tcn_aug,silence_guard,0.909837289147634
test_0035,clean,contract_tcn_aug,duration_guard,0.5777777777777777
test_0035,clean,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0035,clean,contract_tcn_aug,mean_logic,0.841565041372803
test_0036,noise,contract_tcn_aug,onset_guard,0.3333333333333333
test_0036,noise,contract_tcn_aug,offset_guard,0.6944444444444443
test_0036,noise,contract_tcn_aug,missing_guard,0.9433243727598567
test_0036,noise,contract_tcn_aug,spurious_guard,0.8236812570145903
test_0036,noise,contract_tcn_aug,silence_guard,0.7928170594837262
test_0036,noise,contract_tcn_aug,duration_guard,0.25
test_0036,noise,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0036,noise,contract_tcn_aug,mean_logic,0.67521276513212
test_0037,reverb,contract_tcn_aug,onset_guard,0.3333333333333333
test_0037,reverb,contract_tcn_aug,offset_guard,0.0
test_0037,reverb,contract_tcn_aug,missing_guard,1.0
test_0037,reverb,contract_tcn_aug,spurious_guard,0.40717653970666023
test_0037,reverb,contract_tcn_aug,silence_guard,0.3865724588616155
test_0037,reverb,contract_tcn_aug,duration_guard,0.0
test_0037,reverb,contract_tcn_aug,fragmentation_guard,0.5
test_0037,reverb,contract_tcn_aug,mean_logic,0.3752974759859442
test_0038,clipping,contract_tcn_aug,onset_guard,0.16666666666666666
test_0038,clipping,contract_tcn_aug,offset_guard,0.8333333333333334
test_0038,clipping,contract_tcn_aug,missing_guard,0.9761904761904763
test_0038,clipping,contract_tcn_aug,spurious_guard,0.5742246642246642
test_0038,clipping,contract_tcn_aug,silence_guard,0.5596214896214896
test_0038,clipping,contract_tcn_aug,duration_guard,0.5
test_0038,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0038,clipping,contract_tcn_aug,mean_logic,0.6585766614338043
test_0039,gain_drift,contract_tcn_aug,onset_guard,0.5555555555555555
test_0039,gain_drift,contract_tcn_aug,offset_guard,0.6666666666666666
test_0039,gain_drift,contract_tcn_aug,missing_guard,0.9846153846153847
test_0039,gain_drift,contract_tcn_aug,spurious_guard,0.5615498948971316
test_0039,gain_drift,contract_tcn_aug,silence_guard,0.5451508681331413
test_0039,gain_drift,contract_tcn_aug,duration_guard,0.3333333333333333
test_0039,gain_drift,contract_tcn_aug,fragmentation_guard,0.7777777777777777
test_0039,gain_drift,contract_tcn_aug,mean_logic,0.6320927829969987
test_0040,jitter,contract_tcn_aug,onset_guard,0.1111111111111111
test_0040,jitter,contract_tcn_aug,offset_guard,0.7000000000000001
test_0040,jitter,contract_tcn_aug,missing_guard,0.9703187508065557
test_0040,jitter,contract_tcn_aug,spurious_guard,0.7277194549921823
test_0040,jitter,contract_tcn_aug,silence_guard,0.7041098950189859
test_0040,jitter,contract_tcn_aug,duration_guard,0.7333333333333334
test_0040,jitter,contract_tcn_aug,fragmentation_guard,1.0
test_0040,jitter,contract_tcn_aug,mean_logic,0.7066560778945954
test_0041,compound,contract_tcn_aug,onset_guard,0.3333333333333333
test_0041,compound,contract_tcn_aug,offset_guard,0.3333333333333333
test_0041,compound,contract_tcn_aug,missing_guard,0.76497113997114
test_0041,compound,contract_tcn_aug,spurious_guard,0.51830273204319
test_0041,compound,contract_tcn_aug,silence_guard,0.5046539550356345
test_0041,compound,contract_tcn_aug,duration_guard,0.16666666666666666
test_0041,compound,contract_tcn_aug,fragmentation_guard,0.5
test_0041,compound,contract_tcn_aug,mean_logic,0.44589445148332824
test_0042,clean,contract_tcn_aug,onset_guard,0.8333333333333334
test_0042,clean,contract_tcn_aug,offset_guard,0.8333333333333334
test_0042,clean,contract_tcn_aug,missing_guard,1.0
test_0042,clean,contract_tcn_aug,spurious_guard,0.46194724781824387
test_0042,clean,contract_tcn_aug,silence_guard,0.45356150358344305
test_0042,clean,contract_tcn_aug,duration_guard,0.5
test_0042,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0042,clean,contract_tcn_aug,mean_logic,0.6784060121050027
test_0043,noise,contract_tcn_aug,onset_guard,0.4444444444444444
test_0043,noise,contract_tcn_aug,offset_guard,0.5
test_0043,noise,contract_tcn_aug,missing_guard,0.9089211162381895
test_0043,noise,contract_tcn_aug,spurious_guard,0.6607657001087468
test_0043,noise,contract_tcn_aug,silence_guard,0.6477566322116658
test_0043,noise,contract_tcn_aug,duration_guard,0.5
test_0043,noise,contract_tcn_aug,fragmentation_guard,0.7222222222222222
test_0043,noise,contract_tcn_aug,mean_logic,0.6263014450321812
test_0044,reverb,contract_tcn_aug,onset_guard,0.7111111111111111
test_0044,reverb,contract_tcn_aug,offset_guard,0.4444444444444444
test_0044,reverb,contract_tcn_aug,missing_guard,0.9917695473251028
test_0044,reverb,contract_tcn_aug,spurious_guard,0.49907328237279475
test_0044,reverb,contract_tcn_aug,silence_guard,0.4825537944840123
test_0044,reverb,contract_tcn_aug,duration_guard,0.5555555555555555
test_0044,reverb,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0044,reverb,contract_tcn_aug,mean_logic,0.6596915812323362
test_0045,clipping,contract_tcn_aug,onset_guard,0.8888888888888888
test_0045,clipping,contract_tcn_aug,offset_guard,0.6111111111111112
test_0045,clipping,contract_tcn_aug,missing_guard,0.9658469945355191
test_0045,clipping,contract_tcn_aug,spurious_guard,0.6101665787087781
test_0045,clipping,contract_tcn_aug,silence_guard,0.5921020582145902
test_0045,clipping,contract_tcn_aug,duration_guard,0.5
test_0045,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0045,clipping,contract_tcn_aug,mean_logic,0.7383022330655553
test_0046,gain_drift,contract_tcn_aug,onset_guard,0.6555555555555556
test_0046,gain_drift,contract_tcn_aug,offset_guard,0.5555555555555555
test_0046,gain_drift,contract_tcn_aug,missing_guard,0.835065835065835
test_0046,gain_drift,contract_tcn_aug,spurious_guard,0.8804006015859994
test_0046,gain_drift,contract_tcn_aug,silence_guard,0.8580333948591742
test_0046,gain_drift,contract_tcn_aug,duration_guard,0.6
test_0046,gain_drift,contract_tcn_aug,fragmentation_guard,0.6555555555555556
test_0046,gain_drift,contract_tcn_aug,mean_logic,0.7200237854539536
test_0047,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0047,jitter,contract_tcn_aug,offset_guard,0.0
test_0047,jitter,contract_tcn_aug,missing_guard,1.0
test_0047,jitter,contract_tcn_aug,spurious_guard,0.5179366326263419
test_0047,jitter,contract_tcn_aug,silence_guard,0.49218818189752994
test_0047,jitter,contract_tcn_aug,duration_guard,0.6666666666666666
test_0047,jitter,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0047,jitter,contract_tcn_aug,mean_logic,0.5728749735034103
test_0048,compound,contract_tcn_aug,onset_guard,0.38888888888888884
test_0048,compound,contract_tcn_aug,offset_guard,0.27777777777777773
test_0048,compound,contract_tcn_aug,missing_guard,0.7180735930735932
test_0048,compound,contract_tcn_aug,spurious_guard,0.5804387183697529
test_0048,compound,contract_tcn_aug,silence_guard,0.5619903723351999
test_0048,compound,contract_tcn_aug,duration_guard,0.16666666666666666
test_0048,compound,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0048,compound,contract_tcn_aug,mean_logic,0.4641987960953478
test_0049,clean,contract_tcn_aug,onset_guard,0.8333333333333334
test_0049,clean,contract_tcn_aug,offset_guard,0.6666666666666666
test_0049,clean,contract_tcn_aug,missing_guard,1.0
test_0049,clean,contract_tcn_aug,spurious_guard,0.8754578754578755
test_0049,clean,contract_tcn_aug,silence_guard,0.8505799755799757
test_0049,clean,contract_tcn_aug,duration_guard,0.6666666666666666
test_0049,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0049,clean,contract_tcn_aug,mean_logic,0.8418149311006453
test_0050,noise,contract_tcn_aug,onset_guard,0.7222222222222222
test_0050,noise,contract_tcn_aug,offset_guard,0.8888888888888888
test_0050,noise,contract_tcn_aug,missing_guard,0.9603174603174603
test_0050,noise,contract_tcn_aug,spurious_guard,0.5550108932461874
test_0050,noise,contract_tcn_aug,silence_guard,0.5357661583151779
test_0050,noise,contract_tcn_aug,duration_guard,0.38888888888888884
test_0050,noise,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0050,noise,contract_tcn_aug,mean_logic,0.6739658826493561
test_0051,reverb,contract_tcn_aug,onset_guard,0.6666666666666666
test_0051,reverb,contract_tcn_aug,offset_guard,0.4444444444444444
test_0051,reverb,contract_tcn_aug,missing_guard,0.9941520467836257
test_0051,reverb,contract_tcn_aug,spurious_guard,0.558731683881816
test_0051,reverb,contract_tcn_aug,silence_guard,0.5301999092534765
test_0051,reverb,contract_tcn_aug,duration_guard,0.16666666666666666
test_0051,reverb,contract_tcn_aug,fragmentation_guard,0.38888888888888884
test_0051,reverb,contract_tcn_aug,mean_logic,0.5356786152265121
test_0052,clipping,contract_tcn_aug,onset_guard,1.0
test_0052,clipping,contract_tcn_aug,offset_guard,0.38888888888888884
test_0052,clipping,contract_tcn_aug,missing_guard,1.0
test_0052,clipping,contract_tcn_aug,spurious_guard,0.5997457088366179
test_0052,clipping,contract_tcn_aug,silence_guard,0.5842127569400296
test_0052,clipping,contract_tcn_aug,duration_guard,0.7222222222222222
test_0052,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0052,clipping,contract_tcn_aug,mean_logic,0.7564385109839655
test_0053,gain_drift,contract_tcn_aug,onset_guard,0.7777777777777777
test_0053,gain_drift,contract_tcn_aug,offset_guard,0.611111111111111
test_0053,gain_drift,contract_tcn_aug,missing_guard,0.9761904761904763
test_0053,gain_drift,contract_tcn_aug,spurious_guard,0.9143243700321326
test_0053,gain_drift,contract_tcn_aug,silence_guard,0.9048198883815322
test_0053,gain_drift,contract_tcn_aug,duration_guard,0.5555555555555555
test_0053,gain_drift,contract_tcn_aug,fragmentation_guard,0.7777777777777777
test_0053,gain_drift,contract_tcn_aug,mean_logic,0.7882224224037663
test_0054,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0054,jitter,contract_tcn_aug,offset_guard,0.0
test_0054,jitter,contract_tcn_aug,missing_guard,1.0
test_0054,jitter,contract_tcn_aug,spurious_guard,0.6110472541507024
test_0054,jitter,contract_tcn_aug,silence_guard,0.5883857734432447
test_0054,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0054,jitter,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0054,jitter,contract_tcn_aug,mean_logic,0.5522999563229448
test_0055,compound,contract_tcn_aug,onset_guard,0.08333333333333333
test_0055,compound,contract_tcn_aug,offset_guard,0.19444444444444442
test_0055,compound,contract_tcn_aug,missing_guard,0.5471071622813631
test_0055,compound,contract_tcn_aug,spurious_guard,0.5111739468740462
test_0055,compound,contract_tcn_aug,silence_guard,0.5014906477170628
test_0055,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0055,compound,contract_tcn_aug,fragmentation_guard,0.5
test_0055,compound,contract_tcn_aug,mean_logic,0.38155469542622616
test_0056,clean,contract_tcn_aug,onset_guard,0.8333333333333334
test_0056,clean,contract_tcn_aug,offset_guard,0.8055555555555555
test_0056,clean,contract_tcn_aug,missing_guard,0.927860696517413
test_0056,clean,contract_tcn_aug,spurious_guard,0.5991335372069316
test_0056,clean,contract_tcn_aug,silence_guard,0.5849643221202854
test_0056,clean,contract_tcn_aug,duration_guard,0.4166666666666667
test_0056,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0056,clean,contract_tcn_aug,mean_logic,0.6905972540095503
test_0057,noise,contract_tcn_aug,onset_guard,0.08333333333333333
test_0057,noise,contract_tcn_aug,offset_guard,0.6666666666666666
test_0057,noise,contract_tcn_aug,missing_guard,0.8144654088050315
test_0057,noise,contract_tcn_aug,spurious_guard,0.6814049676645096
test_0057,noise,contract_tcn_aug,silence_guard,0.6474897734439718
test_0057,noise,contract_tcn_aug,duration_guard,0.1111111111111111
test_0057,noise,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0057,noise,contract_tcn_aug,mean_logic,0.52444827538447
test_0058,reverb,contract_tcn_aug,onset_guard,0.27777777777777773
test_0058,reverb,contract_tcn_aug,offset_guard,0.1111111111111111
test_0058,reverb,contract_tcn_aug,missing_guard,0.922171276935221
test_0058,reverb,contract_tcn_aug,spurious_guard,0.5210043541480781
test_0058,reverb,contract_tcn_aug,silence_guard,0.5020672595568311
test_0058,reverb,contract_tcn_aug,duration_guard,0.16666666666666666
test_0058,reverb,contract_tcn_aug,fragmentation_guard,0.6888888888888888
test_0058,reverb,contract_tcn_aug,mean_logic,0.4556696192977963
test_0059,clipping,contract_tcn_aug,onset_guard,0.6666666666666666
test_0059,clipping,contract_tcn_aug,offset_guard,0.2222222222222222
test_0059,clipping,contract_tcn_aug,missing_guard,0.9416069295101553
test_0059,clipping,contract_tcn_aug,spurious_guard,0.6254222039235421
test_0059,clipping,contract_tcn_aug,silence_guard,0.6042803662785822
test_0059,clipping,contract_tcn_aug,duration_guard,0.16666666666666666
test_0059,clipping,contract_tcn_aug,fragmentation_guard,0.7777777777777777
test_0059,clipping,contract_tcn_aug,mean_logic,0.5720918332922305
test_0060,gain_drift,contract_tcn_aug,onset_guard,0.8333333333333334
test_0060,gain_drift,contract_tcn_aug,offset_guard,0.8333333333333334
test_0060,gain_drift,contract_tcn_aug,missing_guard,0.9443236409608091
test_0060,gain_drift,contract_tcn_aug,spurious_guard,0.8857075168375808
test_0060,gain_drift,contract_tcn_aug,silence_guard,0.8840491420448776
test_0060,gain_drift,contract_tcn_aug,duration_guard,1.0
test_0060,gain_drift,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0060,gain_drift,contract_tcn_aug,mean_logic,0.8877257571204668
test_0061,jitter,contract_tcn_aug,onset_guard,0.7777777777777777
test_0061,jitter,contract_tcn_aug,offset_guard,0.8888888888888888
test_0061,jitter,contract_tcn_aug,missing_guard,1.0
test_0061,jitter,contract_tcn_aug,spurious_guard,0.488120473414591
test_0061,jitter,contract_tcn_aug,silence_guard,0.4703232644409115
test_0061,jitter,contract_tcn_aug,duration_guard,0.4444444444444444
test_0061,jitter,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0061,jitter,contract_tcn_aug,mean_logic,0.6766030736618972
test_0062,compound,contract_tcn_aug,onset_guard,0.38888888888888884
test_0062,compound,contract_tcn_aug,offset_guard,0.38888888888888884
test_0062,compound,contract_tcn_aug,missing_guard,0.9947089947089948
test_0062,compound,contract_tcn_aug,spurious_guard,0.433878573533746
test_0062,compound,contract_tcn_aug,silence_guard,0.4202448892104065
test_0062,compound,contract_tcn_aug,duration_guard,0.38888888888888884
test_0062,compound,contract_tcn_aug,fragmentation_guard,1.0
test_0062,compound,contract_tcn_aug,mean_logic,0.5736427320171162
test_0063,clean,contract_tcn_aug,onset_guard,0.16666666666666666
test_0063,clean,contract_tcn_aug,offset_guard,0.5
test_0063,clean,contract_tcn_aug,missing_guard,0.9597701149425287
test_0063,clean,contract_tcn_aug,spurious_guard,0.7382332643202208
test_0063,clean,contract_tcn_aug,silence_guard,0.7175983436853001
test_0063,clean,contract_tcn_aug,duration_guard,0.16666666666666666
test_0063,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0063,clean,contract_tcn_aug,mean_logic,0.5593716747068643
test_0064,noise,contract_tcn_aug,onset_guard,0.6666666666666666
test_0064,noise,contract_tcn_aug,offset_guard,0.6666666666666666
test_0064,noise,contract_tcn_aug,missing_guard,0.8809523809523809
test_0064,noise,contract_tcn_aug,spurious_guard,0.361206328279499
test_0064,noise,contract_tcn_aug,silence_guard,0.3557020435069216
test_0064,noise,contract_tcn_aug,duration_guard,0.3333333333333333
test_0064,noise,contract_tcn_aug,fragmentation_guard,0.3333333333333333
test_0064,noise,contract_tcn_aug,mean_logic,0.5139801075341145
test_0065,reverb,contract_tcn_aug,onset_guard,0.5499999999999999
test_0065,reverb,contract_tcn_aug,offset_guard,0.48333333333333334
test_0065,reverb,contract_tcn_aug,missing_guard,0.9696969696969697
test_0065,reverb,contract_tcn_aug,spurious_guard,0.5456970983603145
test_0065,reverb,contract_tcn_aug,silence_guard,0.5250206022436616
test_0065,reverb,contract_tcn_aug,duration_guard,0.6388888888888888
test_0065,reverb,contract_tcn_aug,fragmentation_guard,0.8666666666666667
test_0065,reverb,contract_tcn_aug,mean_logic,0.6541862227414049
test_0066,clipping,contract_tcn_aug,onset_guard,0.4444444444444444
test_0066,clipping,contract_tcn_aug,offset_guard,0.4444444444444444
test_0066,clipping,contract_tcn_aug,missing_guard,0.6666666666666666
test_0066,clipping,contract_tcn_aug,spurious_guard,0.31806615776081426
test_0066,clipping,contract_tcn_aug,silence_guard,0.3053435114503817
test_0066,clipping,contract_tcn_aug,duration_guard,0.0
test_0066,clipping,contract_tcn_aug,fragmentation_guard,0.2222222222222222
test_0066,clipping,contract_tcn_aug,mean_logic,0.34302677814128196
test_0067,gain_drift,contract_tcn_aug,onset_guard,0.611111111111111
test_0067,gain_drift,contract_tcn_aug,offset_guard,0.611111111111111
test_0067,gain_drift,contract_tcn_aug,missing_guard,0.985611510791367
test_0067,gain_drift,contract_tcn_aug,spurious_guard,0.8174603174603176
test_0067,gain_drift,contract_tcn_aug,silence_guard,0.8044444444444445
test_0067,gain_drift,contract_tcn_aug,duration_guard,0.3333333333333333
test_0067,gain_drift,contract_tcn_aug,fragmentation_guard,0.7222222222222222
test_0067,gain_drift,contract_tcn_aug,mean_logic,0.697899150067701
test_0068,jitter,contract_tcn_aug,onset_guard,0.6888888888888888
test_0068,jitter,contract_tcn_aug,offset_guard,0.4666666666666666
test_0068,jitter,contract_tcn_aug,missing_guard,0.9731129526211494
test_0068,jitter,contract_tcn_aug,spurious_guard,0.7845823499934211
test_0068,jitter,contract_tcn_aug,silence_guard,0.7670073711999686
test_0068,jitter,contract_tcn_aug,duration_guard,0.7222222222222222
test_0068,jitter,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0068,jitter,contract_tcn_aug,mean_logic,0.7622591121322357
test_0069,compound,contract_tcn_aug,onset_guard,0.6666666666666666
test_0069,compound,contract_tcn_aug,offset_guard,0.3333333333333333
test_0069,compound,contract_tcn_aug,missing_guard,0.993939393939394
test_0069,compound,contract_tcn_aug,spurious_guard,0.24123250957759912
test_0069,compound,contract_tcn_aug,silence_guard,0.22967806113221198
test_0069,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0069,compound,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0069,compound,contract_tcn_aug,mean_logic,0.5187880901879817
test_0070,clean,contract_tcn_aug,onset_guard,1.0
test_0070,clean,contract_tcn_aug,offset_guard,0.8333333333333334
test_0070,clean,contract_tcn_aug,missing_guard,1.0
test_0070,clean,contract_tcn_aug,spurious_guard,0.8067935800303214
test_0070,clean,contract_tcn_aug,silence_guard,0.8004424043243069
test_0070,clean,contract_tcn_aug,duration_guard,1.0
test_0070,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0070,clean,contract_tcn_aug,mean_logic,0.9200813310982802
test_0071,noise,contract_tcn_aug,onset_guard,0.0
test_0071,noise,contract_tcn_aug,offset_guard,0.4666666666666666
test_0071,noise,contract_tcn_aug,missing_guard,0.9853249475890985
test_0071,noise,contract_tcn_aug,spurious_guard,0.5438818470909661
test_0071,noise,contract_tcn_aug,silence_guard,0.5170493124916021
test_0071,noise,contract_tcn_aug,duration_guard,0.0
test_0071,noise,contract_tcn_aug,fragmentation_guard,0.8666666666666667
test_0071,noise,contract_tcn_aug,mean_logic,0.48279849150071436
test_0072,reverb,contract_tcn_aug,onset_guard,0.8333333333333334
test_0072,reverb,contract_tcn_aug,offset_guard,0.3333333333333333
test_0072,reverb,contract_tcn_aug,missing_guard,0.9313725490196078
test_0072,reverb,contract_tcn_aug,spurious_guard,0.49244306418219463
test_0072,reverb,contract_tcn_aug,silence_guard,0.4786490683229814
test_0072,reverb,contract_tcn_aug,duration_guard,0.16666666666666666
test_0072,reverb,contract_tcn_aug,fragmentation_guard,1.0
test_0072,reverb,contract_tcn_aug,mean_logic,0.6051140021225881
test_0073,clipping,contract_tcn_aug,onset_guard,0.5
test_0073,clipping,contract_tcn_aug,offset_guard,0.9166666666666666
test_0073,clipping,contract_tcn_aug,missing_guard,0.9267888973771327
test_0073,clipping,contract_tcn_aug,spurious_guard,0.7359671409214092
test_0073,clipping,contract_tcn_aug,silence_guard,0.7292428861788617
test_0073,clipping,contract_tcn_aug,duration_guard,0.5833333333333334
test_0073,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0073,clipping,contract_tcn_aug,mean_logic,0.7226665130205814
test_0074,gain_drift,contract_tcn_aug,onset_guard,0.7777777777777777
test_0074,gain_drift,contract_tcn_aug,offset_guard,1.0
test_0074,gain_drift,contract_tcn_aug,missing_guard,0.9814814814814815
test_0074,gain_drift,contract_tcn_aug,spurious_guard,0.9746835443037974
test_0074,gain_drift,contract_tcn_aug,silence_guard,0.9662447257383966
test_0074,gain_drift,contract_tcn_aug,duration_guard,0.7777777777777777
test_0074,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0074,gain_drift,contract_tcn_aug,mean_logic,0.9254236152970329
test_0075,jitter,contract_tcn_aug,onset_guard,0.16666666666666666
test_0075,jitter,contract_tcn_aug,offset_guard,0.611111111111111
test_0075,jitter,contract_tcn_aug,missing_guard,0.9950980392156863
test_0075,jitter,contract_tcn_aug,spurious_guard,0.7024691819252286
test_0075,jitter,contract_tcn_aug,silence_guard,0.6739442846290831
test_0075,jitter,contract_tcn_aug,duration_guard,0.27777777777777773
test_0075,jitter,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0075,jitter,contract_tcn_aug,mean_logic,0.6165651357449203
test_0076,compound,contract_tcn_aug,onset_guard,0.3333333333333333
test_0076,compound,contract_tcn_aug,offset_guard,0.0
test_0076,compound,contract_tcn_aug,missing_guard,0.9735270379338177
test_0076,compound,contract_tcn_aug,spurious_guard,0.4417022184300341
test_0076,compound,contract_tcn_aug,silence_guard,0.4261473192147254
test_0076,compound,contract_tcn_aug,duration_guard,0.08333333333333333
test_0076,compound,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0076,compound,contract_tcn_aug,mean_logic,0.45352998698741587
test_0077,clean,contract_tcn_aug,onset_guard,0.6666666666666666
test_0077,clean,contract_tcn_aug,offset_guard,0.9166666666666666
test_0077,clean,contract_tcn_aug,missing_guard,0.9682539682539683
test_0077,clean,contract_tcn_aug,spurious_guard,0.6724033061534772
test_0077,clean,contract_tcn_aug,silence_guard,0.6670269620674555
test_0077,clean,contract_tcn_aug,duration_guard,0.5833333333333334
test_0077,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0077,clean,contract_tcn_aug,mean_logic,0.7820501290202241
test_0078,noise,contract_tcn_aug,onset_guard,0.5
test_0078,noise,contract_tcn_aug,offset_guard,0.27777777777777773
test_0078,noise,contract_tcn_aug,missing_guard,0.9935897435897436
test_0078,noise,contract_tcn_aug,spurious_guard,0.8172905525846702
test_0078,noise,contract_tcn_aug,silence_guard,0.7580213903743317
test_0078,noise,contract_tcn_aug,duration_guard,0.1111111111111111
test_0078,noise,contract_tcn_aug,fragmentation_guard,1.0
test_0078,noise,contract_tcn_aug,mean_logic,0.6368272250625192
test_0079,reverb,contract_tcn_aug,onset_guard,0.5833333333333334
test_0079,reverb,contract_tcn_aug,offset_guard,0.16666666666666666
test_0079,reverb,contract_tcn_aug,missing_guard,0.8816786570743406
test_0079,reverb,contract_tcn_aug,spurious_guard,0.5443841826912128
test_0079,reverb,contract_tcn_aug,silence_guard,0.5241280001681723
test_0079,reverb,contract_tcn_aug,duration_guard,0.0
test_0079,reverb,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0079,reverb,contract_tcn_aug,mean_logic,0.5047891676095798
test_0080,clipping,contract_tcn_aug,onset_guard,0.3333333333333333
test_0080,clipping,contract_tcn_aug,offset_guard,0.5
test_0080,clipping,contract_tcn_aug,missing_guard,0.5978835978835978
test_0080,clipping,contract_tcn_aug,spurious_guard,0.5199156746031747
test_0080,clipping,contract_tcn_aug,silence_guard,0.5094990079365079
test_0080,clipping,contract_tcn_aug,duration_guard,0.4444444444444444
test_0080,clipping,contract_tcn_aug,fragmentation_guard,0.5833333333333334
test_0080,clipping,contract_tcn_aug,mean_logic,0.49834419879062736
test_0081,gain_drift,contract_tcn_aug,onset_guard,0.5833333333333334
test_0081,gain_drift,contract_tcn_aug,offset_guard,0.8333333333333334
test_0081,gain_drift,contract_tcn_aug,missing_guard,0.8930320150659133
test_0081,gain_drift,contract_tcn_aug,spurious_guard,0.6467236467236467
test_0081,gain_drift,contract_tcn_aug,silence_guard,0.6381766381766382
test_0081,gain_drift,contract_tcn_aug,duration_guard,0.3333333333333333
test_0081,gain_drift,contract_tcn_aug,fragmentation_guard,0.5833333333333334
test_0081,gain_drift,contract_tcn_aug,mean_logic,0.6444665190427903
test_0082,jitter,contract_tcn_aug,onset_guard,0.8333333333333334
test_0082,jitter,contract_tcn_aug,offset_guard,0.6666666666666666
test_0082,jitter,contract_tcn_aug,missing_guard,1.0
test_0082,jitter,contract_tcn_aug,spurious_guard,0.4820247933884298
test_0082,jitter,contract_tcn_aug,silence_guard,0.4682277318640955
test_0082,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0082,jitter,contract_tcn_aug,fragmentation_guard,0.5
test_0082,jitter,contract_tcn_aug,mean_logic,0.6119408369408369
test_0083,compound,contract_tcn_aug,onset_guard,0.5
test_0083,compound,contract_tcn_aug,offset_guard,0.0
test_0083,compound,contract_tcn_aug,missing_guard,1.0
test_0083,compound,contract_tcn_aug,spurious_guard,0.3272436226238189
test_0083,compound,contract_tcn_aug,silence_guard,0.30892597389046766
test_0083,compound,contract_tcn_aug,duration_guard,0.0
test_0083,compound,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0083,compound,contract_tcn_aug,mean_logic,0.42421470426394564
test_0084,clean,contract_tcn_aug,onset_guard,0.38888888888888884
test_0084,clean,contract_tcn_aug,offset_guard,0.5555555555555555
test_0084,clean,contract_tcn_aug,missing_guard,0.935064935064935
test_0084,clean,contract_tcn_aug,spurious_guard,0.772029103971083
test_0084,clean,contract_tcn_aug,silence_guard,0.7546315329563941
test_0084,clean,contract_tcn_aug,duration_guard,0.3333333333333333
test_0084,clean,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0084,clean,contract_tcn_aug,mean_logic,0.6611988912370113
test_0085,noise,contract_tcn_aug,onset_guard,0.3333333333333333
test_0085,noise,contract_tcn_aug,offset_guard,0.0
test_0085,noise,contract_tcn_aug,missing_guard,0.9907407407407408
test_0085,noise,contract_tcn_aug,spurious_guard,0.46872689386301003
test_0085,noise,contract_tcn_aug,silence_guard,0.4491727402798184
test_0085,noise,contract_tcn_aug,duration_guard,0.3333333333333333
test_0085,noise,contract_tcn_aug,fragmentation_guard,1.0
test_0085,noise,contract_tcn_aug,mean_logic,0.5107581487928908
test_0086,reverb,contract_tcn_aug,onset_guard,0.3333333333333333
test_0086,reverb,contract_tcn_aug,offset_guard,0.08333333333333333
test_0086,reverb,contract_tcn_aug,missing_guard,0.8750158931977113
test_0086,reverb,contract_tcn_aug,spurious_guard,0.3831791281153622
test_0086,reverb,contract_tcn_aug,silence_guard,0.3650611234368876
test_0086,reverb,contract_tcn_aug,duration_guard,0.16666666666666666
test_0086,reverb,contract_tcn_aug,fragmentation_guard,0.5
test_0086,reverb,contract_tcn_aug,mean_logic,0.38665563972618494
test_0087,clipping,contract_tcn_aug,onset_guard,0.8666666666666667
test_0087,clipping,contract_tcn_aug,offset_guard,0.7166666666666667
test_0087,clipping,contract_tcn_aug,missing_guard,0.9869281045751634
test_0087,clipping,contract_tcn_aug,spurious_guard,0.7437306783051465
test_0087,clipping,contract_tcn_aug,silence_guard,0.7304791212038552
test_0087,clipping,contract_tcn_aug,duration_guard,0.6666666666666666
test_0087,clipping,contract_tcn_aug,fragmentation_guard,0.8666666666666667
test_0087,clipping,contract_tcn_aug,mean_logic,0.796829224392976
test_0088,gain_drift,contract_tcn_aug,onset_guard,0.7222222222222222
test_0088,gain_drift,contract_tcn_aug,offset_guard,0.8055555555555555
test_0088,gain_drift,contract_tcn_aug,missing_guard,0.9017261536345506
test_0088,gain_drift,contract_tcn_aug,spurious_guard,0.6134453781512605
test_0088,gain_drift,contract_tcn_aug,silence_guard,0.6050420168067226
test_0088,gain_drift,contract_tcn_aug,duration_guard,0.3055555555555555
test_0088,gain_drift,contract_tcn_aug,fragmentation_guard,0.5833333333333334
test_0088,gain_drift,contract_tcn_aug,mean_logic,0.6481257450370287
test_0089,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0089,jitter,contract_tcn_aug,offset_guard,0.16666666666666666
test_0089,jitter,contract_tcn_aug,missing_guard,0.9649122807017544
test_0089,jitter,contract_tcn_aug,spurious_guard,0.5525338272367134
test_0089,jitter,contract_tcn_aug,silence_guard,0.5343562964106258
test_0089,jitter,contract_tcn_aug,duration_guard,0.6666666666666666
test_0089,jitter,contract_tcn_aug,fragmentation_guard,1.0
test_0089,jitter,contract_tcn_aug,mean_logic,0.6502574863355849
test_0090,compound,contract_tcn_aug,onset_guard,0.5
test_0090,compound,contract_tcn_aug,offset_guard,0.0
test_0090,compound,contract_tcn_aug,missing_guard,0.9929078014184397
test_0090,compound,contract_tcn_aug,spurious_guard,0.49096484323757056
test_0090,compound,contract_tcn_aug,silence_guard,0.4706261751716297
test_0090,compound,contract_tcn_aug,duration_guard,0.16666666666666666
test_0090,compound,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0090,compound,contract_tcn_aug,mean_logic,0.46969030759442476
test_0091,clean,contract_tcn_aug,onset_guard,0.75
test_0091,clean,contract_tcn_aug,offset_guard,0.9166666666666666
test_0091,clean,contract_tcn_aug,missing_guard,0.9840319361277445
test_0091,clean,contract_tcn_aug,spurious_guard,0.5004937091893614
test_0091,clean,contract_tcn_aug,silence_guard,0.49221213569039657
test_0091,clean,contract_tcn_aug,duration_guard,0.5833333333333334
test_0091,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0091,clean,contract_tcn_aug,mean_logic,0.699057778239167
test_0092,noise,contract_tcn_aug,onset_guard,0.7777777777777777
test_0092,noise,contract_tcn_aug,offset_guard,0.6666666666666666
test_0092,noise,contract_tcn_aug,missing_guard,0.9771689497716896
test_0092,noise,contract_tcn_aug,spurious_guard,0.6168582375478927
test_0092,noise,contract_tcn_aug,silence_guard,0.6015325670498085
test_0092,noise,contract_tcn_aug,duration_guard,0.3333333333333333
test_0092,noise,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0092,noise,contract_tcn_aug,mean_logic,0.6469847268146748
test_0093,reverb,contract_tcn_aug,onset_guard,0.7000000000000001
test_0093,reverb,contract_tcn_aug,offset_guard,0.2333333333333333
test_0093,reverb,contract_tcn_aug,missing_guard,0.8928571428571429
test_0093,reverb,contract_tcn_aug,spurious_guard,0.5552470701945149
test_0093,reverb,contract_tcn_aug,silence_guard,0.5417705690467561
test_0093,reverb,contract_tcn_aug,duration_guard,0.27777777777777773
test_0093,reverb,contract_tcn_aug,fragmentation_guard,0.7000000000000001
test_0093,reverb,contract_tcn_aug,mean_logic,0.5572836990299321
test_0094,clipping,contract_tcn_aug,onset_guard,0.7777777777777777
test_0094,clipping,contract_tcn_aug,offset_guard,0.5555555555555555
test_0094,clipping,contract_tcn_aug,missing_guard,1.0
test_0094,clipping,contract_tcn_aug,spurious_guard,0.6821889116006763
test_0094,clipping,contract_tcn_aug,silence_guard,0.6573068867186515
test_0094,clipping,contract_tcn_aug,duration_guard,0.4444444444444444
test_0094,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0094,clipping,contract_tcn_aug,mean_logic,0.7310390822995864
test_0095,gain_drift,contract_tcn_aug,onset_guard,0.8888888888888888
test_0095,gain_drift,contract_tcn_aug,offset_guard,0.6666666666666666
test_0095,gain_drift,contract_tcn_aug,missing_guard,0.9583333333333334
test_0095,gain_drift,contract_tcn_aug,spurious_guard,0.9832134292565947
test_0095,gain_drift,contract_tcn_aug,silence_guard,0.9712230215827339
test_0095,gain_drift,contract_tcn_aug,duration_guard,0.6388888888888888
test_0095,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0095,gain_drift,contract_tcn_aug,mean_logic,0.8724591755167296
test_0096,jitter,contract_tcn_aug,onset_guard,0.7777777777777777
test_0096,jitter,contract_tcn_aug,offset_guard,0.6666666666666666
test_0096,jitter,contract_tcn_aug,missing_guard,0.9705215419501134
test_0096,jitter,contract_tcn_aug,spurious_guard,0.5557952530272587
test_0096,jitter,contract_tcn_aug,silence_guard,0.5446959562936232
test_0096,jitter,contract_tcn_aug,duration_guard,0.6666666666666666
test_0096,jitter,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0096,jitter,contract_tcn_aug,mean_logic,0.7244303930387136
test_0097,compound,contract_tcn_aug,onset_guard,0.08333333333333333
test_0097,compound,contract_tcn_aug,offset_guard,0.16666666666666666
test_0097,compound,contract_tcn_aug,missing_guard,0.592037269334848
test_0097,compound,contract_tcn_aug,spurious_guard,0.5175808720112518
test_0097,compound,contract_tcn_aug,silence_guard,0.5067784028754493
test_0097,compound,contract_tcn_aug,duration_guard,0.08333333333333333
test_0097,compound,contract_tcn_aug,fragmentation_guard,0.4166666666666667
test_0097,compound,contract_tcn_aug,mean_logic,0.33805664917450695
test_0098,clean,contract_tcn_aug,onset_guard,0.7777777777777777
test_0098,clean,contract_tcn_aug,offset_guard,0.611111111111111
test_0098,clean,contract_tcn_aug,missing_guard,0.9873015873015873
test_0098,clean,contract_tcn_aug,spurious_guard,0.6372924648786719
test_0098,clean,contract_tcn_aug,silence_guard,0.6182950191570882
test_0098,clean,contract_tcn_aug,duration_guard,0.3333333333333333
test_0098,clean,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0098,clean,contract_tcn_aug,mean_logic,0.6458095498735892
test_0099,noise,contract_tcn_aug,onset_guard,0.7777777777777777
test_0099,noise,contract_tcn_aug,offset_guard,0.4444444444444444
test_0099,noise,contract_tcn_aug,missing_guard,0.9841269841269842
test_0099,noise,contract_tcn_aug,spurious_guard,0.5207843137254903
test_0099,noise,contract_tcn_aug,silence_guard,0.5020915032679739
test_0099,noise,contract_tcn_aug,duration_guard,0.0
test_0099,noise,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0099,noise,contract_tcn_aug,mean_logic,0.5406829398426037
test_0100,reverb,contract_tcn_aug,onset_guard,0.1111111111111111
test_0100,reverb,contract_tcn_aug,offset_guard,0.0
test_0100,reverb,contract_tcn_aug,missing_guard,0.9974937343358397
test_0100,reverb,contract_tcn_aug,spurious_guard,0.48486588612188203
test_0100,reverb,contract_tcn_aug,silence_guard,0.4609120729103056
test_0100,reverb,contract_tcn_aug,duration_guard,0.3333333333333333
test_0100,reverb,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0100,reverb,contract_tcn_aug,mean_logic,0.420467384766861
test_0101,clipping,contract_tcn_aug,onset_guard,0.9166666666666666
test_0101,clipping,contract_tcn_aug,offset_guard,0.5
test_0101,clipping,contract_tcn_aug,missing_guard,0.9703196347031963
test_0101,clipping,contract_tcn_aug,spurious_guard,0.7478431372549018
test_0101,clipping,contract_tcn_aug,silence_guard,0.7313071895424836
test_0101,clipping,contract_tcn_aug,duration_guard,0.4166666666666667
test_0101,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0101,clipping,contract_tcn_aug,mean_logic,0.7546861849762735
test_0102,gain_drift,contract_tcn_aug,onset_guard,0.611111111111111
test_0102,gain_drift,contract_tcn_aug,offset_guard,0.7777777777777777
test_0102,gain_drift,contract_tcn_aug,missing_guard,0.9634460547504027
test_0102,gain_drift,contract_tcn_aug,spurious_guard,0.9611650485436893
test_0102,gain_drift,contract_tcn_aug,silence_guard,0.9437043726951155
test_0102,gain_drift,contract_tcn_aug,duration_guard,0.6666666666666666
test_0102,gain_drift,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0102,gain_drift,contract_tcn_aug,mean_logic,0.8303942743476646
test_0103,jitter,contract_tcn_aug,onset_guard,0.3333333333333333
test_0103,jitter,contract_tcn_aug,offset_guard,0.5555555555555555
test_0103,jitter,contract_tcn_aug,missing_guard,0.5833333333333334
test_0103,jitter,contract_tcn_aug,spurious_guard,0.5729166666666666
test_0103,jitter,contract_tcn_aug,silence_guard,0.5677083333333334
test_0103,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0103,jitter,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0103,jitter,contract_tcn_aug,mean_logic,0.5161210317460317
test_0104,compound,contract_tcn_aug,onset_guard,0.16666666666666666
test_0104,compound,contract_tcn_aug,offset_guard,0.27777777777777773
test_0104,compound,contract_tcn_aug,missing_guard,0.9553805774278216
test_0104,compound,contract_tcn_aug,spurious_guard,0.4572320841551611
test_0104,compound,contract_tcn_aug,silence_guard,0.4328164949959821
test_0104,compound,contract_tcn_aug,duration_guard,0.0
test_0104,compound,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0104,compound,contract_tcn_aug,mean_logic,0.40648987951128074
test_0105,clean,contract_tcn_aug,onset_guard,0.7777777777777777
test_0105,clean,contract_tcn_aug,offset_guard,0.7777777777777777
test_0105,clean,contract_tcn_aug,missing_guard,1.0
test_0105,clean,contract_tcn_aug,spurious_guard,0.6079104208054904
test_0105,clean,contract_tcn_aug,silence_guard,0.5902113057612426
test_0105,clean,contract_tcn_aug,duration_guard,0.3333333333333333
test_0105,clean,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0105,clean,contract_tcn_aug,mean_logic,0.6632237387158825
test_0106,noise,contract_tcn_aug,onset_guard,0.38888888888888884
test_0106,noise,contract_tcn_aug,offset_guard,0.1111111111111111
test_0106,noise,contract_tcn_aug,missing_guard,0.8482471776589424
test_0106,noise,contract_tcn_aug,spurious_guard,0.7310331834074972
test_0106,noise,contract_tcn_aug,silence_guard,0.7120067160383362
test_0106,noise,contract_tcn_aug,duration_guard,0.1111111111111111
test_0106,noise,contract_tcn_aug,fragmentation_guard,0.5833333333333334
test_0106,noise,contract_tcn_aug,mean_logic,0.4979616459356029
test_0107,reverb,contract_tcn_aug,onset_guard,0.4166666666666667
test_0107,reverb,contract_tcn_aug,offset_guard,0.5
test_0107,reverb,contract_tcn_aug,missing_guard,0.9652096342551294
test_0107,reverb,contract_tcn_aug,spurious_guard,0.5145904247933077
test_0107,reverb,contract_tcn_aug,silence_guard,0.49576180367127565
test_0107,reverb,contract_tcn_aug,duration_guard,0.5555555555555555
test_0107,reverb,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0107,reverb,contract_tcn_aug,mean_logic,0.6115882026107525
test_0108,clipping,contract_tcn_aug,onset_guard,0.8333333333333334
test_0108,clipping,contract_tcn_aug,offset_guard,0.8333333333333334
test_0108,clipping,contract_tcn_aug,missing_guard,0.9970501474926253
test_0108,clipping,contract_tcn_aug,spurious_guard,0.7602150537634409
test_0108,clipping,contract_tcn_aug,silence_guard,0.7471684587813621
test_0108,clipping,contract_tcn_aug,duration_guard,0.8888888888888888
test_0108,clipping,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0108,clipping,contract_tcn_aug,mean_logic,0.85380798317995
test_0109,gain_drift,contract_tcn_aug,onset_guard,0.5555555555555555
test_0109,gain_drift,contract_tcn_aug,offset_guard,0.27777777777777773
test_0109,gain_drift,contract_tcn_aug,missing_guard,0.664
test_0109,gain_drift,contract_tcn_aug,spurious_guard,0.8863201260147826
test_0109,gain_drift,contract_tcn_aug,silence_guard,0.8780564643160064
test_0109,gain_drift,contract_tcn_aug,duration_guard,0.3333333333333333
test_0109,gain_drift,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0109,gain_drift,contract_tcn_aug,mean_logic,0.592942687507573
test_0110,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0110,jitter,contract_tcn_aug,offset_guard,0.6666666666666666
test_0110,jitter,contract_tcn_aug,missing_guard,0.9953703703703703
test_0110,jitter,contract_tcn_aug,spurious_guard,0.5993937114394594
test_0110,jitter,contract_tcn_aug,silence_guard,0.5865536125015866
test_0110,jitter,contract_tcn_aug,duration_guard,0.6666666666666666
test_0110,jitter,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0110,jitter,contract_tcn_aug,mean_logic,0.7163787182349642
test_0111,compound,contract_tcn_aug,onset_guard,0.1111111111111111
test_0111,compound,contract_tcn_aug,offset_guard,0.2222222222222222
test_0111,compound,contract_tcn_aug,missing_guard,0.5630645662593446
test_0111,compound,contract_tcn_aug,spurious_guard,0.43063175683496535
test_0111,compound,contract_tcn_aug,silence_guard,0.4208743276925095
test_0111,compound,contract_tcn_aug,duration_guard,0.1111111111111111
test_0111,compound,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0111,compound,contract_tcn_aug,mean_logic,0.360811680271133
test_0112,clean,contract_tcn_aug,onset_guard,0.85
test_0112,clean,contract_tcn_aug,offset_guard,0.7000000000000001
test_0112,clean,contract_tcn_aug,missing_guard,0.9979166666666667
test_0112,clean,contract_tcn_aug,spurious_guard,0.6227910817506194
test_0112,clean,contract_tcn_aug,silence_guard,0.6036333608587944
test_0112,clean,contract_tcn_aug,duration_guard,0.2833333333333333
test_0112,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0112,clean,contract_tcn_aug,mean_logic,0.6749058727537257
test_0113,noise,contract_tcn_aug,onset_guard,0.5555555555555555
test_0113,noise,contract_tcn_aug,offset_guard,0.38888888888888884
test_0113,noise,contract_tcn_aug,missing_guard,0.9251700680272109
test_0113,noise,contract_tcn_aug,spurious_guard,0.5911918133461179
test_0113,noise,contract_tcn_aug,silence_guard,0.5696442024518868
test_0113,noise,contract_tcn_aug,duration_guard,0.5555555555555555
test_0113,noise,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0113,noise,contract_tcn_aug,mean_logic,0.6313342024512213
test_0114,reverb,contract_tcn_aug,onset_guard,0.5111111111111111
test_0114,reverb,contract_tcn_aug,offset_guard,0.0
test_0114,reverb,contract_tcn_aug,missing_guard,1.0
test_0114,reverb,contract_tcn_aug,spurious_guard,0.5098825323405097
test_0114,reverb,contract_tcn_aug,silence_guard,0.48359443234064337
test_0114,reverb,contract_tcn_aug,duration_guard,0.16666666666666666
test_0114,reverb,contract_tcn_aug,fragmentation_guard,0.6888888888888888
test_0114,reverb,contract_tcn_aug,mean_logic,0.4800205187639743
test_0115,clipping,contract_tcn_aug,onset_guard,0.6666666666666666
test_0115,clipping,contract_tcn_aug,offset_guard,0.7222222222222222
test_0115,clipping,contract_tcn_aug,missing_guard,1.0
test_0115,clipping,contract_tcn_aug,spurious_guard,0.6362706175468169
test_0115,clipping,contract_tcn_aug,silence_guard,0.6210718536754867
test_0115,clipping,contract_tcn_aug,duration_guard,0.6666666666666666
test_0115,clipping,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0115,clipping,contract_tcn_aug,mean_logic,0.7351759085873132
test_0116,gain_drift,contract_tcn_aug,onset_guard,0.5333333333333333
test_0116,gain_drift,contract_tcn_aug,offset_guard,0.6444444444444445
test_0116,gain_drift,contract_tcn_aug,missing_guard,0.8578728461081403
test_0116,gain_drift,contract_tcn_aug,spurious_guard,0.7778155065082061
test_0116,gain_drift,contract_tcn_aug,silence_guard,0.7690633184611944
test_0116,gain_drift,contract_tcn_aug,duration_guard,0.7222222222222222
test_0116,gain_drift,contract_tcn_aug,fragmentation_guard,0.7555555555555555
test_0116,gain_drift,contract_tcn_aug,mean_logic,0.7229010323761567
test_0117,jitter,contract_tcn_aug,onset_guard,0.7222222222222223
test_0117,jitter,contract_tcn_aug,offset_guard,0.3333333333333333
test_0117,jitter,contract_tcn_aug,missing_guard,0.9756554307116105
test_0117,jitter,contract_tcn_aug,spurious_guard,0.6500673007101996
test_0117,jitter,contract_tcn_aug,silence_guard,0.6162566636558454
test_0117,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0117,jitter,contract_tcn_aug,fragmentation_guard,0.9444444444444445
test_0117,jitter,contract_tcn_aug,mean_logic,0.6536161040587126
test_0118,compound,contract_tcn_aug,onset_guard,0.4166666666666667
test_0118,compound,contract_tcn_aug,offset_guard,0.08333333333333333
test_0118,compound,contract_tcn_aug,missing_guard,0.7873690572119258
test_0118,compound,contract_tcn_aug,spurious_guard,0.4582211894191639
test_0118,compound,contract_tcn_aug,silence_guard,0.44306673140954494
test_0118,compound,contract_tcn_aug,duration_guard,0.0
test_0118,compound,contract_tcn_aug,fragmentation_guard,0.4166666666666667
test_0118,compound,contract_tcn_aug,mean_logic,0.37218909210104306
test_0119,clean,contract_tcn_aug,onset_guard,0.7777777777777777
test_0119,clean,contract_tcn_aug,offset_guard,0.8888888888888888
test_0119,clean,contract_tcn_aug,missing_guard,0.9523809523809524
test_0119,clean,contract_tcn_aug,spurious_guard,0.7840738741979972
test_0119,clean,contract_tcn_aug,silence_guard,0.7632522121998647
test_0119,clean,contract_tcn_aug,duration_guard,0.8333333333333334
test_0119,clean,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0119,clean,contract_tcn_aug,mean_logic,0.8412279896668148
test_0120,noise,contract_tcn_aug,onset_guard,0.3333333333333333
test_0120,noise,contract_tcn_aug,offset_guard,0.4666666666666666
test_0120,noise,contract_tcn_aug,missing_guard,0.9685534591194968
test_0120,noise,contract_tcn_aug,spurious_guard,0.5097758702908918
test_0120,noise,contract_tcn_aug,silence_guard,0.4940757859212795
test_0120,noise,contract_tcn_aug,duration_guard,0.0
test_0120,noise,contract_tcn_aug,fragmentation_guard,0.5333333333333333
test_0120,noise,contract_tcn_aug,mean_logic,0.472248349809286
test_0121,reverb,contract_tcn_aug,onset_guard,0.3055555555555555
test_0121,reverb,contract_tcn_aug,offset_guard,0.1111111111111111
test_0121,reverb,contract_tcn_aug,missing_guard,0.8701528709917971
test_0121,reverb,contract_tcn_aug,spurious_guard,0.48456912236010136
test_0121,reverb,contract_tcn_aug,silence_guard,0.4612327052535435
test_0121,reverb,contract_tcn_aug,duration_guard,0.0
test_0121,reverb,contract_tcn_aug,fragmentation_guard,0.3055555555555555
test_0121,reverb,contract_tcn_aug,mean_logic,0.36259670297538055
test_0122,clipping,contract_tcn_aug,onset_guard,0.75
test_0122,clipping,contract_tcn_aug,offset_guard,0.6666666666666666
test_0122,clipping,contract_tcn_aug,missing_guard,1.0
test_0122,clipping,contract_tcn_aug,spurious_guard,0.6131746952293825
test_0122,clipping,contract_tcn_aug,silence_guard,0.5997316586070826
test_0122,clipping,contract_tcn_aug,duration_guard,0.5
test_0122,clipping,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0122,clipping,contract_tcn_aug,mean_logic,0.708986621976638
test_0123,gain_drift,contract_tcn_aug,onset_guard,0.8222222222222223
test_0123,gain_drift,contract_tcn_aug,offset_guard,0.6722222222222222
test_0123,gain_drift,contract_tcn_aug,missing_guard,0.9101551373392004
test_0123,gain_drift,contract_tcn_aug,spurious_guard,0.9169319176012091
test_0123,gain_drift,contract_tcn_aug,silence_guard,0.9102652509345424
test_0123,gain_drift,contract_tcn_aug,duration_guard,0.7833333333333333
test_0123,gain_drift,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0123,gain_drift,contract_tcn_aug,mean_logic,0.8434312817916597
test_0124,jitter,contract_tcn_aug,onset_guard,0.08333333333333333
test_0124,jitter,contract_tcn_aug,offset_guard,0.5666666666666667
test_0124,jitter,contract_tcn_aug,missing_guard,0.9924377982276754
test_0124,jitter,contract_tcn_aug,spurious_guard,0.7955498866213152
test_0124,jitter,contract_tcn_aug,silence_guard,0.7766014739229025
test_0124,jitter,contract_tcn_aug,duration_guard,0.6666666666666666
test_0124,jitter,contract_tcn_aug,fragmentation_guard,0.7999999999999999
test_0124,jitter,contract_tcn_aug,mean_logic,0.6687508322055086
test_0125,compound,contract_tcn_aug,onset_guard,0.4444444444444444
test_0125,compound,contract_tcn_aug,offset_guard,0.27777777777777773
test_0125,compound,contract_tcn_aug,missing_guard,0.9222497932175351
test_0125,compound,contract_tcn_aug,spurious_guard,0.4904931047788191
test_0125,compound,contract_tcn_aug,silence_guard,0.4641358641358641
test_0125,compound,contract_tcn_aug,duration_guard,0.27777777777777773
test_0125,compound,contract_tcn_aug,fragmentation_guard,0.7777777777777777
test_0125,compound,contract_tcn_aug,mean_logic,0.5220937914157138
test_0126,clean,contract_tcn_aug,onset_guard,0.6666666666666666
test_0126,clean,contract_tcn_aug,offset_guard,0.6666666666666666
test_0126,clean,contract_tcn_aug,missing_guard,0.8533333333333334
test_0126,clean,contract_tcn_aug,spurious_guard,0.7279353821907013
test_0126,clean,contract_tcn_aug,silence_guard,0.6919760812126269
test_0126,clean,contract_tcn_aug,duration_guard,0.6666666666666666
test_0126,clean,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0126,clean,contract_tcn_aug,mean_logic,0.7295111614385706
test_0127,noise,contract_tcn_aug,onset_guard,0.7777777777777777
test_0127,noise,contract_tcn_aug,offset_guard,0.6666666666666666
test_0127,noise,contract_tcn_aug,missing_guard,0.9636963696369637
test_0127,noise,contract_tcn_aug,spurious_guard,0.47210331050228316
test_0127,noise,contract_tcn_aug,silence_guard,0.45630422374429225
test_0127,noise,contract_tcn_aug,duration_guard,0.5
test_0127,noise,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0127,noise,contract_tcn_aug,mean_logic,0.6750624624595533
test_0128,reverb,contract_tcn_aug,onset_guard,0.2333333333333333
test_0128,reverb,contract_tcn_aug,offset_guard,0.0
test_0128,reverb,contract_tcn_aug,missing_guard,0.9780701754385964
test_0128,reverb,contract_tcn_aug,spurious_guard,0.4508490190251851
test_0128,reverb,contract_tcn_aug,silence_guard,0.42924147101797683
test_0128,reverb,contract_tcn_aug,duration_guard,0.0
test_0128,reverb,contract_tcn_aug,fragmentation_guard,0.31666666666666665
test_0128,reverb,contract_tcn_aug,mean_logic,0.3440229522116798
test_0129,clipping,contract_tcn_aug,onset_guard,0.3333333333333333
test_0129,clipping,contract_tcn_aug,offset_guard,0.3333333333333333
test_0129,clipping,contract_tcn_aug,missing_guard,0.9901960784313726
test_0129,clipping,contract_tcn_aug,spurious_guard,0.563033033033033
test_0129,clipping,contract_tcn_aug,silence_guard,0.5396396396396397
test_0129,clipping,contract_tcn_aug,duration_guard,0.6666666666666666
test_0129,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0129,clipping,contract_tcn_aug,mean_logic,0.6323145834910541
test_0130,gain_drift,contract_tcn_aug,onset_guard,1.0
test_0130,gain_drift,contract_tcn_aug,offset_guard,0.6666666666666666
test_0130,gain_drift,contract_tcn_aug,missing_guard,1.0
test_0130,gain_drift,contract_tcn_aug,spurious_guard,0.578853046594982
test_0130,gain_drift,contract_tcn_aug,silence_guard,0.568100358422939
test_0130,gain_drift,contract_tcn_aug,duration_guard,0.3333333333333333
test_0130,gain_drift,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0130,gain_drift,contract_tcn_aug,mean_logic,0.6876600102406555
test_0131,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0131,jitter,contract_tcn_aug,offset_guard,0.5
test_0131,jitter,contract_tcn_aug,missing_guard,0.9941520467836257
test_0131,jitter,contract_tcn_aug,spurious_guard,0.4770647449096317
test_0131,jitter,contract_tcn_aug,silence_guard,0.4566460764127202
test_0131,jitter,contract_tcn_aug,duration_guard,1.0
test_0131,jitter,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0131,jitter,contract_tcn_aug,mean_logic,0.7039804097294254
test_0132,compound,contract_tcn_aug,onset_guard,0.2222222222222222
test_0132,compound,contract_tcn_aug,offset_guard,0.35555555555555557
test_0132,compound,contract_tcn_aug,missing_guard,0.7863830925628679
test_0132,compound,contract_tcn_aug,spurious_guard,0.5028949545078577
test_0132,compound,contract_tcn_aug,silence_guard,0.4825728333792851
test_0132,compound,contract_tcn_aug,duration_guard,0.5
test_0132,compound,contract_tcn_aug,fragmentation_guard,0.5777777777777778
test_0132,compound,contract_tcn_aug,mean_logic,0.489629490857938
test_0133,clean,contract_tcn_aug,onset_guard,1.0
test_0133,clean,contract_tcn_aug,offset_guard,0.5555555555555555
test_0133,clean,contract_tcn_aug,missing_guard,1.0
test_0133,clean,contract_tcn_aug,spurious_guard,0.7852131678359417
test_0133,clean,contract_tcn_aug,silence_guard,0.7732377354611569
test_0133,clean,contract_tcn_aug,duration_guard,0.7222222222222222
test_0133,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0133,clean,contract_tcn_aug,mean_logic,0.833746954439268
test_0134,noise,contract_tcn_aug,onset_guard,0.5666666666666667
test_0134,noise,contract_tcn_aug,offset_guard,0.6333333333333333
test_0134,noise,contract_tcn_aug,missing_guard,0.8581223628691982
test_0134,noise,contract_tcn_aug,spurious_guard,0.8891249254621347
test_0134,noise,contract_tcn_aug,silence_guard,0.8556622851365016
test_0134,noise,contract_tcn_aug,duration_guard,0.8333333333333334
test_0134,noise,contract_tcn_aug,fragmentation_guard,0.6333333333333333
test_0134,noise,contract_tcn_aug,mean_logic,0.7527966057335002
test_0135,reverb,contract_tcn_aug,onset_guard,0.7777777777777777
test_0135,reverb,contract_tcn_aug,offset_guard,0.3333333333333333
test_0135,reverb,contract_tcn_aug,missing_guard,1.0
test_0135,reverb,contract_tcn_aug,spurious_guard,0.43573274270948686
test_0135,reverb,contract_tcn_aug,silence_guard,0.4226282761166482
test_0135,reverb,contract_tcn_aug,duration_guard,0.16666666666666666
test_0135,reverb,contract_tcn_aug,fragmentation_guard,0.4444444444444444
test_0135,reverb,contract_tcn_aug,mean_logic,0.5115118915783368
test_0136,clipping,contract_tcn_aug,onset_guard,1.0
test_0136,clipping,contract_tcn_aug,offset_guard,0.8888888888888888
test_0136,clipping,contract_tcn_aug,missing_guard,0.9662162162162162
test_0136,clipping,contract_tcn_aug,spurious_guard,0.7262626262626263
test_0136,clipping,contract_tcn_aug,silence_guard,0.7163419913419914
test_0136,clipping,contract_tcn_aug,duration_guard,0.7777777777777777
test_0136,clipping,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0136,clipping,contract_tcn_aug,mean_logic,0.8520537699109129
test_0137,gain_drift,contract_tcn_aug,onset_guard,0.8333333333333334
test_0137,gain_drift,contract_tcn_aug,offset_guard,0.6666666666666666
test_0137,gain_drift,contract_tcn_aug,missing_guard,0.9452099737532809
test_0137,gain_drift,contract_tcn_aug,spurious_guard,0.6842351590425771
test_0137,gain_drift,contract_tcn_aug,silence_guard,0.669100097280666
test_0137,gain_drift,contract_tcn_aug,duration_guard,0.6666666666666666
test_0137,gain_drift,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0137,gain_drift,contract_tcn_aug,mean_logic,0.7569350328680748
test_0138,jitter,contract_tcn_aug,onset_guard,0.611111111111111
test_0138,jitter,contract_tcn_aug,offset_guard,0.38888888888888884
test_0138,jitter,contract_tcn_aug,missing_guard,0.9525056748734068
test_0138,jitter,contract_tcn_aug,spurious_guard,0.5756578287254926
test_0138,jitter,contract_tcn_aug,silence_guard,0.559530681360762
test_0138,jitter,contract_tcn_aug,duration_guard,0.611111111111111
test_0138,jitter,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0138,jitter,contract_tcn_aug,mean_logic,0.6593531375339198
test_0139,compound,contract_tcn_aug,onset_guard,0.3333333333333333
test_0139,compound,contract_tcn_aug,offset_guard,0.1111111111111111
test_0139,compound,contract_tcn_aug,missing_guard,0.8596491228070176
test_0139,compound,contract_tcn_aug,spurious_guard,0.41744182954394365
test_0139,compound,contract_tcn_aug,silence_guard,0.4017289367548642
test_0139,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0139,compound,contract_tcn_aug,fragmentation_guard,0.611111111111111
test_0139,compound,contract_tcn_aug,mean_logic,0.43824411114210204
test_0140,clean,contract_tcn_aug,onset_guard,0.7777777777777777
test_0140,clean,contract_tcn_aug,offset_guard,0.4444444444444444
test_0140,clean,contract_tcn_aug,missing_guard,1.0
test_0140,clean,contract_tcn_aug,spurious_guard,0.6926768574475649
test_0140,clean,contract_tcn_aug,silence_guard,0.6796618872694237
test_0140,clean,contract_tcn_aug,duration_guard,0.3333333333333333
test_0140,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0140,clean,contract_tcn_aug,mean_logic,0.7039849000389348
test_0141,noise,contract_tcn_aug,onset_guard,0.7777777777777777
test_0141,noise,contract_tcn_aug,offset_guard,0.6666666666666666
test_0141,noise,contract_tcn_aug,missing_guard,0.8603988603988605
test_0141,noise,contract_tcn_aug,spurious_guard,0.602020202020202
test_0141,noise,contract_tcn_aug,silence_guard,0.5885521885521885
test_0141,noise,contract_tcn_aug,duration_guard,0.4166666666666667
test_0141,noise,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0141,noise,contract_tcn_aug,mean_logic,0.6382339882339882
test_0142,reverb,contract_tcn_aug,onset_guard,0.16666666666666666
test_0142,reverb,contract_tcn_aug,offset_guard,0.0
test_0142,reverb,contract_tcn_aug,missing_guard,0.9798850574712644
test_0142,reverb,contract_tcn_aug,spurious_guard,0.38621925596341616
test_0142,reverb,contract_tcn_aug,silence_guard,0.3600296625880608
test_0142,reverb,contract_tcn_aug,duration_guard,0.0
test_0142,reverb,contract_tcn_aug,fragmentation_guard,0.4166666666666667
test_0142,reverb,contract_tcn_aug,mean_logic,0.32992390133658206
test_0143,clipping,contract_tcn_aug,onset_guard,0.8888888888888888
test_0143,clipping,contract_tcn_aug,offset_guard,0.4444444444444444
test_0143,clipping,contract_tcn_aug,missing_guard,0.9913793103448275
test_0143,clipping,contract_tcn_aug,spurious_guard,0.7669657234874626
test_0143,clipping,contract_tcn_aug,silence_guard,0.7494248907292386
test_0143,clipping,contract_tcn_aug,duration_guard,0.5
test_0143,clipping,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0143,clipping,contract_tcn_aug,mean_logic,0.7471417352548215
test_0144,gain_drift,contract_tcn_aug,onset_guard,0.7777777777777777
test_0144,gain_drift,contract_tcn_aug,offset_guard,0.5
test_0144,gain_drift,contract_tcn_aug,missing_guard,0.9929577464788734
test_0144,gain_drift,contract_tcn_aug,spurious_guard,0.6120658194260459
test_0144,gain_drift,contract_tcn_aug,silence_guard,0.5921376695438975
test_0144,gain_drift,contract_tcn_aug,duration_guard,0.38888888888888884
test_0144,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0144,gain_drift,contract_tcn_aug,mean_logic,0.694832557445069
test_0145,jitter,contract_tcn_aug,onset_guard,0.2333333333333333
test_0145,jitter,contract_tcn_aug,offset_guard,0.2333333333333333
test_0145,jitter,contract_tcn_aug,missing_guard,0.8366393154672287
test_0145,jitter,contract_tcn_aug,spurious_guard,0.6960100845643015
test_0145,jitter,contract_tcn_aug,silence_guard,0.6736795667518559
test_0145,jitter,contract_tcn_aug,duration_guard,0.5
test_0145,jitter,contract_tcn_aug,fragmentation_guard,0.6333333333333333
test_0145,jitter,contract_tcn_aug,mean_logic,0.5437612809690552
test_0146,compound,contract_tcn_aug,onset_guard,0.8333333333333334
test_0146,compound,contract_tcn_aug,offset_guard,0.16666666666666666
test_0146,compound,contract_tcn_aug,missing_guard,0.9643130815544608
test_0146,compound,contract_tcn_aug,spurious_guard,0.31886936260973964
test_0146,compound,contract_tcn_aug,silence_guard,0.3125133712147741
test_0146,compound,contract_tcn_aug,duration_guard,0.16666666666666666
test_0146,compound,contract_tcn_aug,fragmentation_guard,1.0
test_0146,compound,contract_tcn_aug,mean_logic,0.5374803545779488
test_0147,clean,contract_tcn_aug,onset_guard,0.7777777777777777
test_0147,clean,contract_tcn_aug,offset_guard,0.7777777777777777
test_0147,clean,contract_tcn_aug,missing_guard,1.0
test_0147,clean,contract_tcn_aug,spurious_guard,0.6654508305270724
test_0147,clean,contract_tcn_aug,silence_guard,0.6443527942790116
test_0147,clean,contract_tcn_aug,duration_guard,0.8888888888888888
test_0147,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0147,clean,contract_tcn_aug,mean_logic,0.8220354384643612
test_0148,noise,contract_tcn_aug,onset_guard,0.611111111111111
test_0148,noise,contract_tcn_aug,offset_guard,0.5555555555555555
test_0148,noise,contract_tcn_aug,missing_guard,0.9743589743589745
test_0148,noise,contract_tcn_aug,spurious_guard,0.5859005799583049
test_0148,noise,contract_tcn_aug,silence_guard,0.5736236268918781
test_0148,noise,contract_tcn_aug,duration_guard,0.4444444444444444
test_0148,noise,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0148,noise,contract_tcn_aug,mean_logic,0.6540468036648003
test_0149,reverb,contract_tcn_aug,onset_guard,0.2333333333333333
test_0149,reverb,contract_tcn_aug,offset_guard,0.0
test_0149,reverb,contract_tcn_aug,missing_guard,0.9227348107945123
test_0149,reverb,contract_tcn_aug,spurious_guard,0.5831792222176744
test_0149,reverb,contract_tcn_aug,silence_guard,0.558262775584097
test_0149,reverb,contract_tcn_aug,duration_guard,0.1111111111111111
test_0149,reverb,contract_tcn_aug,fragmentation_guard,0.6444444444444445
test_0149,reverb,contract_tcn_aug,mean_logic,0.4361522424978818
test_0150,clipping,contract_tcn_aug,onset_guard,0.7777777777777777
test_0150,clipping,contract_tcn_aug,offset_guard,0.7777777777777777
test_0150,clipping,contract_tcn_aug,missing_guard,0.9433106575963719
test_0150,clipping,contract_tcn_aug,spurious_guard,0.7108630227587248
test_0150,clipping,contract_tcn_aug,silence_guard,0.7037328979815412
test_0150,clipping,contract_tcn_aug,duration_guard,0.7777777777777777
test_0150,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0150,clipping,contract_tcn_aug,mean_logic,0.8130342730957102
test_0151,gain_drift,contract_tcn_aug,onset_guard,0.9166666666666666
test_0151,gain_drift,contract_tcn_aug,offset_guard,1.0
test_0151,gain_drift,contract_tcn_aug,missing_guard,0.9806201550387597
test_0151,gain_drift,contract_tcn_aug,spurious_guard,1.0
test_0151,gain_drift,contract_tcn_aug,silence_guard,0.9904761904761905
test_0151,gain_drift,contract_tcn_aug,duration_guard,0.8333333333333334
test_0151,gain_drift,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0151,gain_drift,contract_tcn_aug,mean_logic,0.9482518588830882
test_0152,jitter,contract_tcn_aug,onset_guard,0.7333333333333334
test_0152,jitter,contract_tcn_aug,offset_guard,0.7999999999999999
test_0152,jitter,contract_tcn_aug,missing_guard,0.983640081799591
test_0152,jitter,contract_tcn_aug,spurious_guard,0.7403447147752121
test_0152,jitter,contract_tcn_aug,silence_guard,0.7235877833274394
test_0152,jitter,contract_tcn_aug,duration_guard,0.75
test_0152,jitter,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0152,jitter,contract_tcn_aug,mean_logic,0.8091770352241299
test_0153,compound,contract_tcn_aug,onset_guard,0.16666666666666666
test_0153,compound,contract_tcn_aug,offset_guard,0.38888888888888884
test_0153,compound,contract_tcn_aug,missing_guard,0.7345260143596812
test_0153,compound,contract_tcn_aug,spurious_guard,0.48195163038331873
test_0153,compound,contract_tcn_aug,silence_guard,0.4688398628233306
test_0153,compound,contract_tcn_aug,duration_guard,0.5555555555555555
test_0153,compound,contract_tcn_aug,fragmentation_guard,0.6388888888888888
test_0153,compound,contract_tcn_aug,mean_logic,0.4907596439380472
test_0154,clean,contract_tcn_aug,onset_guard,0.6944444444444443
test_0154,clean,contract_tcn_aug,offset_guard,0.8333333333333334
test_0154,clean,contract_tcn_aug,missing_guard,0.9591397849462365
test_0154,clean,contract_tcn_aug,spurious_guard,0.8289757672395126
test_0154,clean,contract_tcn_aug,silence_guard,0.8132912065198133
test_0154,clean,contract_tcn_aug,duration_guard,0.8888888888888888
test_0154,clean,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0154,clean,contract_tcn_aug,mean_logic,0.8478200131484136
test_0155,noise,contract_tcn_aug,onset_guard,0.4444444444444444
test_0155,noise,contract_tcn_aug,offset_guard,0.6666666666666666
test_0155,noise,contract_tcn_aug,missing_guard,0.8030303030303031
test_0155,noise,contract_tcn_aug,spurious_guard,0.7037285357768094
test_0155,noise,contract_tcn_aug,silence_guard,0.6944351324170298
test_0155,noise,contract_tcn_aug,duration_guard,0.5
test_0155,noise,contract_tcn_aug,fragmentation_guard,0.7777777777777777
test_0155,noise,contract_tcn_aug,mean_logic,0.6557261228732901
test_0156,reverb,contract_tcn_aug,onset_guard,0.5
test_0156,reverb,contract_tcn_aug,offset_guard,0.3333333333333333
test_0156,reverb,contract_tcn_aug,missing_guard,1.0
test_0156,reverb,contract_tcn_aug,spurious_guard,0.33040488922841865
test_0156,reverb,contract_tcn_aug,silence_guard,0.31804895871392036
test_0156,reverb,contract_tcn_aug,duration_guard,0.0
test_0156,reverb,contract_tcn_aug,fragmentation_guard,0.27777777777777773
test_0156,reverb,contract_tcn_aug,mean_logic,0.3942235655790643
test_0157,clipping,contract_tcn_aug,onset_guard,0.9166666666666666
test_0157,clipping,contract_tcn_aug,offset_guard,0.6666666666666666
test_0157,clipping,contract_tcn_aug,missing_guard,0.9873873873873874
test_0157,clipping,contract_tcn_aug,spurious_guard,0.7564716579397063
test_0157,clipping,contract_tcn_aug,silence_guard,0.7373207774762179
test_0157,clipping,contract_tcn_aug,duration_guard,0.5833333333333334
test_0157,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0157,clipping,contract_tcn_aug,mean_logic,0.8068352127814254
test_0158,gain_drift,contract_tcn_aug,onset_guard,0.5666666666666667
test_0158,gain_drift,contract_tcn_aug,offset_guard,0.6333333333333333
test_0158,gain_drift,contract_tcn_aug,missing_guard,0.8752202330207446
test_0158,gain_drift,contract_tcn_aug,spurious_guard,0.8338144692835768
test_0158,gain_drift,contract_tcn_aug,silence_guard,0.82697686244597
test_0158,gain_drift,contract_tcn_aug,duration_guard,0.9166666666666666
test_0158,gain_drift,contract_tcn_aug,fragmentation_guard,0.7666666666666666
test_0158,gain_drift,contract_tcn_aug,mean_logic,0.7741921282976607
test_0159,jitter,contract_tcn_aug,onset_guard,0.75
test_0159,jitter,contract_tcn_aug,offset_guard,0.4166666666666667
test_0159,jitter,contract_tcn_aug,missing_guard,0.9457364341085271
test_0159,jitter,contract_tcn_aug,spurious_guard,0.5623931623931624
test_0159,jitter,contract_tcn_aug,silence_guard,0.5387554721701063
test_0159,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0159,jitter,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0159,jitter,contract_tcn_aug,mean_logic,0.6257454860007328
test_0160,compound,contract_tcn_aug,onset_guard,0.0
test_0160,compound,contract_tcn_aug,offset_guard,0.4444444444444444
test_0160,compound,contract_tcn_aug,missing_guard,0.8537414965986394
test_0160,compound,contract_tcn_aug,spurious_guard,0.6304601944136828
test_0160,compound,contract_tcn_aug,silence_guard,0.6160022148394241
test_0160,compound,contract_tcn_aug,duration_guard,0.0
test_0160,compound,contract_tcn_aug,fragmentation_guard,0.4444444444444444
test_0160,compound,contract_tcn_aug,mean_logic,0.4270132563915194
test_0161,clean,contract_tcn_aug,onset_guard,0.6666666666666666
test_0161,clean,contract_tcn_aug,offset_guard,0.4166666666666667
test_0161,clean,contract_tcn_aug,missing_guard,0.8717948717948718
test_0161,clean,contract_tcn_aug,spurious_guard,0.6451943211031576
test_0161,clean,contract_tcn_aug,silence_guard,0.6275956821003817
test_0161,clean,contract_tcn_aug,duration_guard,0.3333333333333333
test_0161,clean,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0161,clean,contract_tcn_aug,mean_logic,0.6277978392854872
test_0162,noise,contract_tcn_aug,onset_guard,0.7222222222222222
test_0162,noise,contract_tcn_aug,offset_guard,0.4444444444444444
test_0162,noise,contract_tcn_aug,missing_guard,0.9601139601139601
test_0162,noise,contract_tcn_aug,spurious_guard,0.6528927781566026
test_0162,noise,contract_tcn_aug,silence_guard,0.6424178220822374
test_0162,noise,contract_tcn_aug,duration_guard,0.5
test_0162,noise,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0162,noise,contract_tcn_aug,mean_logic,0.6872828737011937
test_0163,reverb,contract_tcn_aug,onset_guard,0.611111111111111
test_0163,reverb,contract_tcn_aug,offset_guard,0.4444444444444444
test_0163,reverb,contract_tcn_aug,missing_guard,1.0
test_0163,reverb,contract_tcn_aug,spurious_guard,0.5669173015028467
test_0163,reverb,contract_tcn_aug,silence_guard,0.5500527254304306
test_0163,reverb,contract_tcn_aug,duration_guard,0.3333333333333333
test_0163,reverb,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0163,reverb,contract_tcn_aug,mean_logic,0.6198846070222143
test_0164,clipping,contract_tcn_aug,onset_guard,0.8333333333333334
test_0164,clipping,contract_tcn_aug,offset_guard,0.75
test_0164,clipping,contract_tcn_aug,missing_guard,0.9686800894854586
test_0164,clipping,contract_tcn_aug,spurious_guard,0.7212312281482243
test_0164,clipping,contract_tcn_aug,silence_guard,0.7064796753531931
test_0164,clipping,contract_tcn_aug,duration_guard,0.6666666666666666
test_0164,clipping,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0164,clipping,contract_tcn_aug,mean_logic,0.7947225228076489
test_0165,gain_drift,contract_tcn_aug,onset_guard,0.8333333333333334
test_0165,gain_drift,contract_tcn_aug,offset_guard,1.0
test_0165,gain_drift,contract_tcn_aug,missing_guard,1.0
test_0165,gain_drift,contract_tcn_aug,spurious_guard,0.5066246088675229
test_0165,gain_drift,contract_tcn_aug,silence_guard,0.5008275074182476
test_0165,gain_drift,contract_tcn_aug,duration_guard,1.0
test_0165,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0165,gain_drift,contract_tcn_aug,mean_logic,0.8343979213741578
test_0166,jitter,contract_tcn_aug,onset_guard,0.6888888888888888
test_0166,jitter,contract_tcn_aug,offset_guard,0.8888888888888888
test_0166,jitter,contract_tcn_aug,missing_guard,0.9046332046332046
test_0166,jitter,contract_tcn_aug,spurious_guard,0.6653189577717878
test_0166,jitter,contract_tcn_aug,silence_guard,0.6550613956274334
test_0166,jitter,contract_tcn_aug,duration_guard,0.8666666666666667
test_0166,jitter,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0166,jitter,contract_tcn_aug,mean_logic,0.7940495559093942
test_0167,compound,contract_tcn_aug,onset_guard,0.5833333333333334
test_0167,compound,contract_tcn_aug,offset_guard,0.6666666666666666
test_0167,compound,contract_tcn_aug,missing_guard,1.0
test_0167,compound,contract_tcn_aug,spurious_guard,0.53501221001221
test_0167,compound,contract_tcn_aug,silence_guard,0.5147435897435898
test_0167,compound,contract_tcn_aug,duration_guard,0.2222222222222222
test_0167,compound,contract_tcn_aug,fragmentation_guard,0.4166666666666667
test_0167,compound,contract_tcn_aug,mean_logic,0.5626635269492413
test_0168,clean,contract_tcn_aug,onset_guard,0.9166666666666666
test_0168,clean,contract_tcn_aug,offset_guard,0.8055555555555555
test_0168,clean,contract_tcn_aug,missing_guard,0.9452054794520549
test_0168,clean,contract_tcn_aug,spurious_guard,0.628099173553719
test_0168,clean,contract_tcn_aug,silence_guard,0.6042097107438017
test_0168,clean,contract_tcn_aug,duration_guard,0.38888888888888884
test_0168,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0168,clean,contract_tcn_aug,mean_logic,0.7078988773610505
test_0169,noise,contract_tcn_aug,onset_guard,0.5555555555555555
test_0169,noise,contract_tcn_aug,offset_guard,0.6666666666666666
test_0169,noise,contract_tcn_aug,missing_guard,0.8452050181022144
test_0169,noise,contract_tcn_aug,spurious_guard,0.8027116402116401
test_0169,noise,contract_tcn_aug,silence_guard,0.7897486772486771
test_0169,noise,contract_tcn_aug,duration_guard,0.6666666666666666
test_0169,noise,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0169,noise,contract_tcn_aug,mean_logic,0.7133172701597267
test_0170,reverb,contract_tcn_aug,onset_guard,0.16666666666666666
test_0170,reverb,contract_tcn_aug,offset_guard,0.3333333333333333
test_0170,reverb,contract_tcn_aug,missing_guard,0.9478598456926631
test_0170,reverb,contract_tcn_aug,spurious_guard,0.48683647676453434
test_0170,reverb,contract_tcn_aug,silence_guard,0.46052648635003807
test_0170,reverb,contract_tcn_aug,duration_guard,0.0
test_0170,reverb,contract_tcn_aug,fragmentation_guard,0.7222222222222222
test_0170,reverb,contract_tcn_aug,mean_logic,0.4453492901470654
test_0171,clipping,contract_tcn_aug,onset_guard,0.8333333333333334
test_0171,clipping,contract_tcn_aug,offset_guard,0.6666666666666666
test_0171,clipping,contract_tcn_aug,missing_guard,0.9853479853479854
test_0171,clipping,contract_tcn_aug,spurious_guard,0.533189422558014
test_0171,clipping,contract_tcn_aug,silence_guard,0.5240151106314085
test_0171,clipping,contract_tcn_aug,duration_guard,0.5
test_0171,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0171,clipping,contract_tcn_aug,mean_logic,0.6727455978862964
test_0172,gain_drift,contract_tcn_aug,onset_guard,0.7000000000000001
test_0172,gain_drift,contract_tcn_aug,offset_guard,0.6166666666666667
test_0172,gain_drift,contract_tcn_aug,missing_guard,0.849009747314832
test_0172,gain_drift,contract_tcn_aug,spurious_guard,0.8352838732149076
test_0172,gain_drift,contract_tcn_aug,silence_guard,0.8234761407175201
test_0172,gain_drift,contract_tcn_aug,duration_guard,0.5555555555555555
test_0172,gain_drift,contract_tcn_aug,fragmentation_guard,0.6333333333333333
test_0172,gain_drift,contract_tcn_aug,mean_logic,0.7161893309718308
test_0173,jitter,contract_tcn_aug,onset_guard,0.5555555555555555
test_0173,jitter,contract_tcn_aug,offset_guard,0.6888888888888888
test_0173,jitter,contract_tcn_aug,missing_guard,0.9747235387045814
test_0173,jitter,contract_tcn_aug,spurious_guard,0.7257786769265969
test_0173,jitter,contract_tcn_aug,silence_guard,0.7066389161510275
test_0173,jitter,contract_tcn_aug,duration_guard,0.4444444444444444
test_0173,jitter,contract_tcn_aug,fragmentation_guard,0.7999999999999999
test_0173,jitter,contract_tcn_aug,mean_logic,0.6994328600958708
test_0174,compound,contract_tcn_aug,onset_guard,0.38888888888888884
test_0174,compound,contract_tcn_aug,offset_guard,0.4444444444444444
test_0174,compound,contract_tcn_aug,missing_guard,0.7224691358024691
test_0174,compound,contract_tcn_aug,spurious_guard,0.4626578784454298
test_0174,compound,contract_tcn_aug,silence_guard,0.4530676817575996
test_0174,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0174,compound,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0174,compound,contract_tcn_aug,mean_logic,0.4800595597468173
test_0175,clean,contract_tcn_aug,onset_guard,0.75
test_0175,clean,contract_tcn_aug,offset_guard,0.75
test_0175,clean,contract_tcn_aug,missing_guard,1.0
test_0175,clean,contract_tcn_aug,spurious_guard,0.9629629629629629
test_0175,clean,contract_tcn_aug,silence_guard,0.9470899470899471
test_0175,clean,contract_tcn_aug,duration_guard,0.6666666666666666
test_0175,clean,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0175,clean,contract_tcn_aug,mean_logic,0.8561980347694633
test_0176,noise,contract_tcn_aug,onset_guard,0.1111111111111111
test_0176,noise,contract_tcn_aug,offset_guard,0.16666666666666666
test_0176,noise,contract_tcn_aug,missing_guard,0.8245614035087719
test_0176,noise,contract_tcn_aug,spurious_guard,0.4226666666666667
test_0176,noise,contract_tcn_aug,silence_guard,0.40040476190476193
test_0176,noise,contract_tcn_aug,duration_guard,0.0
test_0176,noise,contract_tcn_aug,fragmentation_guard,0.4444444444444444
test_0176,noise,contract_tcn_aug,mean_logic,0.3385507220432033
test_0177,reverb,contract_tcn_aug,onset_guard,0.6388888888888888
test_0177,reverb,contract_tcn_aug,offset_guard,0.08333333333333333
test_0177,reverb,contract_tcn_aug,missing_guard,1.0
test_0177,reverb,contract_tcn_aug,spurious_guard,0.46211340206185575
test_0177,reverb,contract_tcn_aug,silence_guard,0.4358813651983755
test_0177,reverb,contract_tcn_aug,duration_guard,0.0
test_0177,reverb,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0177,reverb,contract_tcn_aug,mean_logic,0.5052690937355886
test_0178,clipping,contract_tcn_aug,onset_guard,0.7999999999999999
test_0178,clipping,contract_tcn_aug,offset_guard,0.7000000000000001
test_0178,clipping,contract_tcn_aug,missing_guard,1.0
test_0178,clipping,contract_tcn_aug,spurious_guard,0.6961963075710565
test_0178,clipping,contract_tcn_aug,silence_guard,0.6819487504520715
test_0178,clipping,contract_tcn_aug,duration_guard,0.611111111111111
test_0178,clipping,contract_tcn_aug,fragmentation_guard,0.8666666666666667
test_0178,clipping,contract_tcn_aug,mean_logic,0.7651318336858436
test_0179,gain_drift,contract_tcn_aug,onset_guard,0.4444444444444444
test_0179,gain_drift,contract_tcn_aug,offset_guard,0.38888888888888884
test_0179,gain_drift,contract_tcn_aug,missing_guard,0.6018518518518519
test_0179,gain_drift,contract_tcn_aug,spurious_guard,0.4598478197249049
test_0179,gain_drift,contract_tcn_aug,silence_guard,0.4470295580918935
test_0179,gain_drift,contract_tcn_aug,duration_guard,0.1111111111111111
test_0179,gain_drift,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0179,gain_drift,contract_tcn_aug,mean_logic,0.4456914772542517
test_0180,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0180,jitter,contract_tcn_aug,offset_guard,0.4444444444444444
test_0180,jitter,contract_tcn_aug,missing_guard,0.9967637540453075
test_0180,jitter,contract_tcn_aug,spurious_guard,0.46651098250245376
test_0180,jitter,contract_tcn_aug,silence_guard,0.4524655633397638
test_0180,jitter,contract_tcn_aug,duration_guard,0.5
test_0180,jitter,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0180,jitter,contract_tcn_aug,mean_logic,0.5832009952220273
test_0181,compound,contract_tcn_aug,onset_guard,0.2222222222222222
test_0181,compound,contract_tcn_aug,offset_guard,0.2888888888888889
test_0181,compound,contract_tcn_aug,missing_guard,0.518544449231653
test_0181,compound,contract_tcn_aug,spurious_guard,0.5813953488372093
test_0181,compound,contract_tcn_aug,silence_guard,0.5675268132101517
test_0181,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0181,compound,contract_tcn_aug,fragmentation_guard,0.2888888888888889
test_0181,compound,contract_tcn_aug,mean_logic,0.40011427780176395
test_0182,clean,contract_tcn_aug,onset_guard,1.0
test_0182,clean,contract_tcn_aug,offset_guard,0.5555555555555555
test_0182,clean,contract_tcn_aug,missing_guard,1.0
test_0182,clean,contract_tcn_aug,spurious_guard,0.6990414710485133
test_0182,clean,contract_tcn_aug,silence_guard,0.6688184663536777
test_0182,clean,contract_tcn_aug,duration_guard,0.5555555555555555
test_0182,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0182,clean,contract_tcn_aug,mean_logic,0.7827101497876147
test_0183,noise,contract_tcn_aug,onset_guard,0.5
test_0183,noise,contract_tcn_aug,offset_guard,0.611111111111111
test_0183,noise,contract_tcn_aug,missing_guard,0.9696969696969697
test_0183,noise,contract_tcn_aug,spurious_guard,0.8527901970524921
test_0183,noise,contract_tcn_aug,silence_guard,0.8292349726775957
test_0183,noise,contract_tcn_aug,duration_guard,0.6666666666666666
test_0183,noise,contract_tcn_aug,fragmentation_guard,0.7222222222222222
test_0183,noise,contract_tcn_aug,mean_logic,0.7359603056324368
test_0184,reverb,contract_tcn_aug,onset_guard,0.27777777777777773
test_0184,reverb,contract_tcn_aug,offset_guard,0.0
test_0184,reverb,contract_tcn_aug,missing_guard,0.9862542955326461
test_0184,reverb,contract_tcn_aug,spurious_guard,0.5293912192655834
test_0184,reverb,contract_tcn_aug,silence_guard,0.5073570886906436
test_0184,reverb,contract_tcn_aug,duration_guard,0.3333333333333333
test_0184,reverb,contract_tcn_aug,fragmentation_guard,0.27777777777777773
test_0184,reverb,contract_tcn_aug,mean_logic,0.41598449891110884
test_0185,clipping,contract_tcn_aug,onset_guard,0.5277777777777778
test_0185,clipping,contract_tcn_aug,offset_guard,0.611111111111111
test_0185,clipping,contract_tcn_aug,missing_guard,0.9947916666666666
test_0185,clipping,contract_tcn_aug,spurious_guard,0.5886831275720165
test_0185,clipping,contract_tcn_aug,silence_guard,0.5633744855967078
test_0185,clipping,contract_tcn_aug,duration_guard,0.1111111111111111
test_0185,clipping,contract_tcn_aug,fragmentation_guard,0.5
test_0185,clipping,contract_tcn_aug,mean_logic,0.5566927542621988
test_0186,gain_drift,contract_tcn_aug,onset_guard,0.9333333333333332
test_0186,gain_drift,contract_tcn_aug,offset_guard,0.9333333333333332
test_0186,gain_drift,contract_tcn_aug,missing_guard,0.9896373056994818
test_0186,gain_drift,contract_tcn_aug,spurious_guard,0.7057222712562519
test_0186,gain_drift,contract_tcn_aug,silence_guard,0.6858193586348925
test_0186,gain_drift,contract_tcn_aug,duration_guard,0.4666666666666666
test_0186,gain_drift,contract_tcn_aug,fragmentation_guard,0.6
test_0186,gain_drift,contract_tcn_aug,mean_logic,0.7592160384177085
test_0187,jitter,contract_tcn_aug,onset_guard,0.3333333333333333
test_0187,jitter,contract_tcn_aug,offset_guard,0.6666666666666666
test_0187,jitter,contract_tcn_aug,missing_guard,1.0
test_0187,jitter,contract_tcn_aug,spurious_guard,0.3408485540334856
test_0187,jitter,contract_tcn_aug,silence_guard,0.3178272450532725
test_0187,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0187,jitter,contract_tcn_aug,fragmentation_guard,0.4444444444444444
test_0187,jitter,contract_tcn_aug,mean_logic,0.4909219395520765
test_0188,compound,contract_tcn_aug,onset_guard,0.38888888888888884
test_0188,compound,contract_tcn_aug,offset_guard,0.2222222222222222
test_0188,compound,contract_tcn_aug,missing_guard,1.0
test_0188,compound,contract_tcn_aug,spurious_guard,0.4234953733947698
test_0188,compound,contract_tcn_aug,silence_guard,0.4033424210486585
test_0188,compound,contract_tcn_aug,duration_guard,0.38888888888888884
test_0188,compound,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0188,compound,contract_tcn_aug,mean_logic,0.49907206587287073
test_0189,clean,contract_tcn_aug,onset_guard,0.8055555555555555
test_0189,clean,contract_tcn_aug,offset_guard,0.8055555555555555
test_0189,clean,contract_tcn_aug,missing_guard,0.940008694392117
test_0189,clean,contract_tcn_aug,spurious_guard,0.7969105091824827
test_0189,clean,contract_tcn_aug,silence_guard,0.7887792185880059
test_0189,clean,contract_tcn_aug,duration_guard,1.0
test_0189,clean,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0189,clean,contract_tcn_aug,mean_logic,0.8608140603089437
test_0190,noise,contract_tcn_aug,onset_guard,0.9166666666666666
test_0190,noise,contract_tcn_aug,offset_guard,0.5555555555555555
test_0190,noise,contract_tcn_aug,missing_guard,0.9272013516199563
test_0190,noise,contract_tcn_aug,spurious_guard,0.6937935668094398
test_0190,noise,contract_tcn_aug,silence_guard,0.6862769799277736
test_0190,noise,contract_tcn_aug,duration_guard,0.47222222222222215
test_0190,noise,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0190,noise,contract_tcn_aug,mean_logic,0.73834042992404
test_0191,reverb,contract_tcn_aug,onset_guard,0.8333333333333334
test_0191,reverb,contract_tcn_aug,offset_guard,0.3333333333333333
test_0191,reverb,contract_tcn_aug,missing_guard,1.0
test_0191,reverb,contract_tcn_aug,spurious_guard,0.33262108262108264
test_0191,reverb,contract_tcn_aug,silence_guard,0.32132003798670467
test_0191,reverb,contract_tcn_aug,duration_guard,0.0
test_0191,reverb,contract_tcn_aug,fragmentation_guard,0.5
test_0191,reverb,contract_tcn_aug,mean_logic,0.4743725410392077
test_0192,clipping,contract_tcn_aug,onset_guard,0.7777777777777777
test_0192,clipping,contract_tcn_aug,offset_guard,0.6666666666666666
test_0192,clipping,contract_tcn_aug,missing_guard,0.9942528735632185
test_0192,clipping,contract_tcn_aug,spurious_guard,0.48263705270579943
test_0192,clipping,contract_tcn_aug,silence_guard,0.46641988365943937
test_0192,clipping,contract_tcn_aug,duration_guard,0.38888888888888884
test_0192,clipping,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0192,clipping,contract_tcn_aug,mean_logic,0.618885528402478
test_0193,gain_drift,contract_tcn_aug,onset_guard,0.7777777777777777
test_0193,gain_drift,contract_tcn_aug,offset_guard,0.5555555555555555
test_0193,gain_drift,contract_tcn_aug,missing_guard,0.97953216374269
test_0193,gain_drift,contract_tcn_aug,spurious_guard,0.7238663793963332
test_0193,gain_drift,contract_tcn_aug,silence_guard,0.7089991421788656
test_0193,gain_drift,contract_tcn_aug,duration_guard,0.8888888888888888
test_0193,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0193,gain_drift,contract_tcn_aug,mean_logic,0.8049457010771587
test_0194,jitter,contract_tcn_aug,onset_guard,0.75
test_0194,jitter,contract_tcn_aug,offset_guard,0.47222222222222215
test_0194,jitter,contract_tcn_aug,missing_guard,0.9837837837837838
test_0194,jitter,contract_tcn_aug,spurious_guard,0.711441404124331
test_0194,jitter,contract_tcn_aug,silence_guard,0.6914567817006841
test_0194,jitter,contract_tcn_aug,duration_guard,0.2222222222222222
test_0194,jitter,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0194,jitter,contract_tcn_aug,mean_logic,0.6663513924837966
test_0195,compound,contract_tcn_aug,onset_guard,0.2222222222222222
test_0195,compound,contract_tcn_aug,offset_guard,0.1111111111111111
test_0195,compound,contract_tcn_aug,missing_guard,0.4696017833620427
test_0195,compound,contract_tcn_aug,spurious_guard,0.41509202453987726
test_0195,compound,contract_tcn_aug,silence_guard,0.41073619631901837
test_0195,compound,contract_tcn_aug,duration_guard,0.0
test_0195,compound,contract_tcn_aug,fragmentation_guard,0.4444444444444444
test_0195,compound,contract_tcn_aug,mean_logic,0.2961725402855309
test_0196,clean,contract_tcn_aug,onset_guard,0.9333333333333332
test_0196,clean,contract_tcn_aug,offset_guard,0.8666666666666667
test_0196,clean,contract_tcn_aug,missing_guard,0.996078431372549
test_0196,clean,contract_tcn_aug,spurious_guard,0.5830687830687831
test_0196,clean,contract_tcn_aug,silence_guard,0.5773544973544974
test_0196,clean,contract_tcn_aug,duration_guard,0.6
test_0196,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0196,clean,contract_tcn_aug,mean_logic,0.746166911208928
test_0197,noise,contract_tcn_aug,onset_guard,0.6944444444444443
test_0197,noise,contract_tcn_aug,offset_guard,0.611111111111111
test_0197,noise,contract_tcn_aug,missing_guard,0.9580191050779286
test_0197,noise,contract_tcn_aug,spurious_guard,0.8852080422294675
test_0197,noise,contract_tcn_aug,silence_guard,0.8663940613159712
test_0197,noise,contract_tcn_aug,duration_guard,0.8888888888888888
test_0197,noise,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0197,noise,contract_tcn_aug,mean_logic,0.831533188533497
test_0198,reverb,contract_tcn_aug,onset_guard,0.5
test_0198,reverb,contract_tcn_aug,offset_guard,0.3333333333333333
test_0198,reverb,contract_tcn_aug,missing_guard,0.9696969696969697
test_0198,reverb,contract_tcn_aug,spurious_guard,0.302340328557557
test_0198,reverb,contract_tcn_aug,silence_guard,0.29143134573846186
test_0198,reverb,contract_tcn_aug,duration_guard,0.0
test_0198,reverb,contract_tcn_aug,fragmentation_guard,0.3333333333333333
test_0198,reverb,contract_tcn_aug,mean_logic,0.3900193300942365
test_0199,clipping,contract_tcn_aug,onset_guard,0.4666666666666666
test_0199,clipping,contract_tcn_aug,offset_guard,0.8666666666666667
test_0199,clipping,contract_tcn_aug,missing_guard,0.9861111111111112
test_0199,clipping,contract_tcn_aug,spurious_guard,0.5935163003124168
test_0199,clipping,contract_tcn_aug,silence_guard,0.5855797923759088
test_0199,clipping,contract_tcn_aug,duration_guard,0.8333333333333334
test_0199,clipping,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0199,clipping,contract_tcn_aug,mean_logic,0.7521724576856338
test_0200,gain_drift,contract_tcn_aug,onset_guard,0.7777777777777777
test_0200,gain_drift,contract_tcn_aug,offset_guard,0.6666666666666666
test_0200,gain_drift,contract_tcn_aug,missing_guard,0.9001710654936462
test_0200,gain_drift,contract_tcn_aug,spurious_guard,0.8720877112836911
test_0200,gain_drift,contract_tcn_aug,silence_guard,0.8619343805273454
test_0200,gain_drift,contract_tcn_aug,duration_guard,0.7999999999999999
test_0200,gain_drift,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0200,gain_drift,contract_tcn_aug,mean_logic,0.815995847868923
test_0201,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0201,jitter,contract_tcn_aug,offset_guard,0.5
test_0201,jitter,contract_tcn_aug,missing_guard,0.9970501474926253
test_0201,jitter,contract_tcn_aug,spurious_guard,0.573194224160719
test_0201,jitter,contract_tcn_aug,silence_guard,0.5471798176050754
test_0201,jitter,contract_tcn_aug,duration_guard,0.611111111111111
test_0201,jitter,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0201,jitter,contract_tcn_aug,mean_logic,0.6874098048146949
test_0202,compound,contract_tcn_aug,onset_guard,0.3333333333333333
test_0202,compound,contract_tcn_aug,offset_guard,0.3333333333333333
test_0202,compound,contract_tcn_aug,missing_guard,0.9474747474747476
test_0202,compound,contract_tcn_aug,spurious_guard,0.462916398022781
test_0202,compound,contract_tcn_aug,silence_guard,0.4505802707930367
test_0202,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0202,compound,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0202,compound,contract_tcn_aug,mean_logic,0.5039482975653189
test_0203,clean,contract_tcn_aug,onset_guard,0.8333333333333334
test_0203,clean,contract_tcn_aug,offset_guard,0.75
test_0203,clean,contract_tcn_aug,missing_guard,0.9755555555555556
test_0203,clean,contract_tcn_aug,spurious_guard,0.8137169063998332
test_0203,clean,contract_tcn_aug,silence_guard,0.8045653533458412
test_0203,clean,contract_tcn_aug,duration_guard,0.8333333333333334
test_0203,clean,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0203,clean,contract_tcn_aug,mean_logic,0.8467387355192232
test_0204,noise,contract_tcn_aug,onset_guard,0.5
test_0204,noise,contract_tcn_aug,offset_guard,0.8333333333333334
test_0204,noise,contract_tcn_aug,missing_guard,0.8583850931677018
test_0204,noise,contract_tcn_aug,spurious_guard,0.8449504082415474
test_0204,noise,contract_tcn_aug,silence_guard,0.8320729903008384
test_0204,noise,contract_tcn_aug,duration_guard,0.5
test_0204,noise,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0204,noise,contract_tcn_aug,mean_logic,0.755058355958584
test_0205,reverb,contract_tcn_aug,onset_guard,0.3333333333333333
test_0205,reverb,contract_tcn_aug,offset_guard,0.0
test_0205,reverb,contract_tcn_aug,missing_guard,1.0
test_0205,reverb,contract_tcn_aug,spurious_guard,0.4841871811931692
test_0205,reverb,contract_tcn_aug,silence_guard,0.4667912851545586
test_0205,reverb,contract_tcn_aug,duration_guard,0.0
test_0205,reverb,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0205,reverb,contract_tcn_aug,mean_logic,0.42156835233538975
test_0206,clipping,contract_tcn_aug,onset_guard,0.611111111111111
test_0206,clipping,contract_tcn_aug,offset_guard,0.38888888888888884
test_0206,clipping,contract_tcn_aug,missing_guard,0.8989898989898991
test_0206,clipping,contract_tcn_aug,spurious_guard,0.7813792955602717
test_0206,clipping,contract_tcn_aug,silence_guard,0.7614126018042668
test_0206,clipping,contract_tcn_aug,duration_guard,0.6666666666666666
test_0206,clipping,contract_tcn_aug,fragmentation_guard,0.7222222222222222
test_0206,clipping,contract_tcn_aug,mean_logic,0.6900958121776181
test_0207,gain_drift,contract_tcn_aug,onset_guard,0.3333333333333333
test_0207,gain_drift,contract_tcn_aug,offset_guard,0.8333333333333334
test_0207,gain_drift,contract_tcn_aug,missing_guard,0.963963963963964
test_0207,gain_drift,contract_tcn_aug,spurious_guard,0.8057539207071917
test_0207,gain_drift,contract_tcn_aug,silence_guard,0.7973866389754241
test_0207,gain_drift,contract_tcn_aug,duration_guard,0.5
test_0207,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0207,gain_drift,contract_tcn_aug,mean_logic,0.747681598616178
test_0208,jitter,contract_tcn_aug,onset_guard,0.6333333333333333
test_0208,jitter,contract_tcn_aug,offset_guard,0.7666666666666666
test_0208,jitter,contract_tcn_aug,missing_guard,0.9100529100529101
test_0208,jitter,contract_tcn_aug,spurious_guard,0.7580298552520773
test_0208,jitter,contract_tcn_aug,silence_guard,0.7342878592878592
test_0208,jitter,contract_tcn_aug,duration_guard,0.6222222222222222
test_0208,jitter,contract_tcn_aug,fragmentation_guard,0.85
test_0208,jitter,contract_tcn_aug,mean_logic,0.7535132638307241
test_0209,compound,contract_tcn_aug,onset_guard,0.39999999999999997
test_0209,compound,contract_tcn_aug,offset_guard,0.3333333333333333
test_0209,compound,contract_tcn_aug,missing_guard,0.6600608307195134
test_0209,compound,contract_tcn_aug,spurious_guard,0.527028543207502
test_0209,compound,contract_tcn_aug,silence_guard,0.51754987022172
test_0209,compound,contract_tcn_aug,duration_guard,0.5
test_0209,compound,contract_tcn_aug,fragmentation_guard,0.4666666666666666
test_0209,compound,contract_tcn_aug,mean_logic,0.48637703487839073
test_0210,clean,contract_tcn_aug,onset_guard,0.8888888888888888
test_0210,clean,contract_tcn_aug,offset_guard,0.6666666666666666
test_0210,clean,contract_tcn_aug,missing_guard,0.9814814814814815
test_0210,clean,contract_tcn_aug,spurious_guard,0.8744553376906318
test_0210,clean,contract_tcn_aug,silence_guard,0.8613034998945815
test_0210,clean,contract_tcn_aug,duration_guard,0.8888888888888888
test_0210,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0210,clean,contract_tcn_aug,mean_logic,0.8802406805015913
test_0211,noise,contract_tcn_aug,onset_guard,0.8888888888888888
test_0211,noise,contract_tcn_aug,offset_guard,0.7777777777777777
test_0211,noise,contract_tcn_aug,missing_guard,0.9440203562340966
test_0211,noise,contract_tcn_aug,spurious_guard,0.8029693486590038
test_0211,noise,contract_tcn_aug,silence_guard,0.7963601532567051
test_0211,noise,contract_tcn_aug,duration_guard,0.8888888888888888
test_0211,noise,contract_tcn_aug,fragmentation_guard,1.0
test_0211,noise,contract_tcn_aug,mean_logic,0.8712722019579088
test_0212,reverb,contract_tcn_aug,onset_guard,0.6666666666666666
test_0212,reverb,contract_tcn_aug,offset_guard,0.3333333333333333
test_0212,reverb,contract_tcn_aug,missing_guard,0.978494623655914
test_0212,reverb,contract_tcn_aug,spurious_guard,0.4421888053467001
test_0212,reverb,contract_tcn_aug,silence_guard,0.43157894736842106
test_0212,reverb,contract_tcn_aug,duration_guard,0.0
test_0212,reverb,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0212,reverb,contract_tcn_aug,mean_logic,0.502704149005386
test_0213,clipping,contract_tcn_aug,onset_guard,0.8888888888888888
test_0213,clipping,contract_tcn_aug,offset_guard,0.27777777777777773
test_0213,clipping,contract_tcn_aug,missing_guard,0.9974747474747474
test_0213,clipping,contract_tcn_aug,spurious_guard,0.5511197403024326
test_0213,clipping,contract_tcn_aug,silence_guard,0.5306144532106071
test_0213,clipping,contract_tcn_aug,duration_guard,0.27777777777777773
test_0213,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0213,clipping,contract_tcn_aug,mean_logic,0.6462361979188903
test_0214,gain_drift,contract_tcn_aug,onset_guard,0.8222222222222223
test_0214,gain_drift,contract_tcn_aug,offset_guard,0.6888888888888888
test_0214,gain_drift,contract_tcn_aug,missing_guard,0.9969278033794163
test_0214,gain_drift,contract_tcn_aug,spurious_guard,0.6376175548589341
test_0214,gain_drift,contract_tcn_aug,silence_guard,0.6254092650644375
test_0214,gain_drift,contract_tcn_aug,duration_guard,0.4222222222222222
test_0214,gain_drift,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0214,gain_drift,contract_tcn_aug,mean_logic,0.6942792319003983
test_0215,jitter,contract_tcn_aug,onset_guard,0.75
test_0215,jitter,contract_tcn_aug,offset_guard,0.5833333333333334
test_0215,jitter,contract_tcn_aug,missing_guard,1.0
test_0215,jitter,contract_tcn_aug,spurious_guard,0.5639606188466948
test_0215,jitter,contract_tcn_aug,silence_guard,0.5457440225035163
test_0215,jitter,contract_tcn_aug,duration_guard,0.5
test_0215,jitter,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0215,jitter,contract_tcn_aug,mean_logic,0.6942435201928872
test_0216,compound,contract_tcn_aug,onset_guard,0.2222222222222222
test_0216,compound,contract_tcn_aug,offset_guard,0.1111111111111111
test_0216,compound,contract_tcn_aug,missing_guard,0.9425547073791348
test_0216,compound,contract_tcn_aug,spurious_guard,0.5536109309521782
test_0216,compound,contract_tcn_aug,silence_guard,0.5420790122486238
test_0216,compound,contract_tcn_aug,duration_guard,0.16666666666666666
test_0216,compound,contract_tcn_aug,fragmentation_guard,0.2222222222222222
test_0216,compound,contract_tcn_aug,mean_logic,0.39435241040030844
test_0217,clean,contract_tcn_aug,onset_guard,0.7777777777777777
test_0217,clean,contract_tcn_aug,offset_guard,0.7222222222222222
test_0217,clean,contract_tcn_aug,missing_guard,0.9871794871794872
test_0217,clean,contract_tcn_aug,spurious_guard,0.8617663962498942
test_0217,clean,contract_tcn_aug,silence_guard,0.8508374345012601
test_0217,clean,contract_tcn_aug,duration_guard,0.611111111111111
test_0217,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0217,clean,contract_tcn_aug,mean_logic,0.8301277755773931
test_0218,noise,contract_tcn_aug,onset_guard,0.9166666666666666
test_0218,noise,contract_tcn_aug,offset_guard,0.75
test_0218,noise,contract_tcn_aug,missing_guard,0.9975308641975308
test_0218,noise,contract_tcn_aug,spurious_guard,0.6067864271457086
test_0218,noise,contract_tcn_aug,silence_guard,0.6007984031936128
test_0218,noise,contract_tcn_aug,duration_guard,0.5
test_0218,noise,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0218,noise,contract_tcn_aug,mean_logic,0.7197784325528837
test_0219,reverb,contract_tcn_aug,onset_guard,0.6666666666666666
test_0219,reverb,contract_tcn_aug,offset_guard,0.0
test_0219,reverb,contract_tcn_aug,missing_guard,1.0
test_0219,reverb,contract_tcn_aug,spurious_guard,0.4040353012315629
test_0219,reverb,contract_tcn_aug,silence_guard,0.38585042136444003
test_0219,reverb,contract_tcn_aug,duration_guard,0.0
test_0219,reverb,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0219,reverb,contract_tcn_aug,mean_logic,0.4699836746565718
test_0220,clipping,contract_tcn_aug,onset_guard,0.9166666666666666
test_0220,clipping,contract_tcn_aug,offset_guard,0.75
test_0220,clipping,contract_tcn_aug,missing_guard,1.0
test_0220,clipping,contract_tcn_aug,spurious_guard,0.566364247311828
test_0220,clipping,contract_tcn_aug,silence_guard,0.5567596326164875
test_0220,clipping,contract_tcn_aug,duration_guard,0.4166666666666667
test_0220,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0220,clipping,contract_tcn_aug,mean_logic,0.6961605542754737
test_0221,gain_drift,contract_tcn_aug,onset_guard,1.0
test_0221,gain_drift,contract_tcn_aug,offset_guard,0.8333333333333334
test_0221,gain_drift,contract_tcn_aug,missing_guard,1.0
test_0221,gain_drift,contract_tcn_aug,spurious_guard,0.5888223552894212
test_0221,gain_drift,contract_tcn_aug,silence_guard,0.5804869134969498
test_0221,gain_drift,contract_tcn_aug,duration_guard,0.5833333333333334
test_0221,gain_drift,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0221,gain_drift,contract_tcn_aug,mean_logic,0.7503775145885291
test_0222,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0222,jitter,contract_tcn_aug,offset_guard,0.7777777777777777
test_0222,jitter,contract_tcn_aug,missing_guard,0.9179487179487179
test_0222,jitter,contract_tcn_aug,spurious_guard,0.6676451200922836
test_0222,jitter,contract_tcn_aug,silence_guard,0.6558769002595476
test_0222,jitter,contract_tcn_aug,duration_guard,0.6666666666666666
test_0222,jitter,contract_tcn_aug,fragmentation_guard,0.7777777777777777
test_0222,jitter,contract_tcn_aug,mean_logic,0.7329085181699199
test_0223,compound,contract_tcn_aug,onset_guard,0.4166666666666667
test_0223,compound,contract_tcn_aug,offset_guard,0.3333333333333333
test_0223,compound,contract_tcn_aug,missing_guard,0.9301504520591884
test_0223,compound,contract_tcn_aug,spurious_guard,0.6717205306552918
test_0223,compound,contract_tcn_aug,silence_guard,0.6582597426996468
test_0223,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0223,compound,contract_tcn_aug,fragmentation_guard,0.75
test_0223,compound,contract_tcn_aug,mean_logic,0.5847805798210657
test_0224,clean,contract_tcn_aug,onset_guard,0.3333333333333333
test_0224,clean,contract_tcn_aug,offset_guard,0.5555555555555555
test_0224,clean,contract_tcn_aug,missing_guard,0.6529209621993127
test_0224,clean,contract_tcn_aug,spurious_guard,0.6450617283950617
test_0224,clean,contract_tcn_aug,silence_guard,0.6226851851851851
test_0224,clean,contract_tcn_aug,duration_guard,0.3333333333333333
test_0224,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0224,clean,contract_tcn_aug,mean_logic,0.5442223949526355
test_0225,noise,contract_tcn_aug,onset_guard,0.4444444444444444
test_0225,noise,contract_tcn_aug,offset_guard,0.7555555555555555
test_0225,noise,contract_tcn_aug,missing_guard,0.9441233140655106
test_0225,noise,contract_tcn_aug,spurious_guard,0.8856035141329258
test_0225,noise,contract_tcn_aug,silence_guard,0.8544289533995416
test_0225,noise,contract_tcn_aug,duration_guard,0.4444444444444444
test_0225,noise,contract_tcn_aug,fragmentation_guard,0.8666666666666667
test_0225,noise,contract_tcn_aug,mean_logic,0.7421809846727271
test_0226,reverb,contract_tcn_aug,onset_guard,0.5555555555555555
test_0226,reverb,contract_tcn_aug,offset_guard,0.0
test_0226,reverb,contract_tcn_aug,missing_guard,0.9642857142857143
test_0226,reverb,contract_tcn_aug,spurious_guard,0.41907722456341157
test_0226,reverb,contract_tcn_aug,silence_guard,0.39124872101694325
test_0226,reverb,contract_tcn_aug,duration_guard,0.0
test_0226,reverb,contract_tcn_aug,fragmentation_guard,0.7222222222222222
test_0226,reverb,contract_tcn_aug,mean_logic,0.436055633949121
test_0227,clipping,contract_tcn_aug,onset_guard,0.75
test_0227,clipping,contract_tcn_aug,offset_guard,0.5833333333333334
test_0227,clipping,contract_tcn_aug,missing_guard,1.0
test_0227,clipping,contract_tcn_aug,spurious_guard,0.545176778699258
test_0227,clipping,contract_tcn_aug,silence_guard,0.5295540520878801
test_0227,clipping,contract_tcn_aug,duration_guard,0.16666666666666666
test_0227,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0227,clipping,contract_tcn_aug,mean_logic,0.6059139282076864
test_0228,gain_drift,contract_tcn_aug,onset_guard,1.0
test_0228,gain_drift,contract_tcn_aug,offset_guard,0.6666666666666666
test_0228,gain_drift,contract_tcn_aug,missing_guard,0.9827586206896551
test_0228,gain_drift,contract_tcn_aug,spurious_guard,0.6551724137931035
test_0228,gain_drift,contract_tcn_aug,silence_guard,0.6379310344827586
test_0228,gain_drift,contract_tcn_aug,duration_guard,0.3333333333333333
test_0228,gain_drift,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0228,gain_drift,contract_tcn_aug,mean_logic,0.7060755336617405
test_0229,jitter,contract_tcn_aug,onset_guard,0.75
test_0229,jitter,contract_tcn_aug,offset_guard,0.5833333333333334
test_0229,jitter,contract_tcn_aug,missing_guard,0.9166666666666666
test_0229,jitter,contract_tcn_aug,spurious_guard,0.8008964719491035
test_0229,jitter,contract_tcn_aug,silence_guard,0.7892447464815886
test_0229,jitter,contract_tcn_aug,duration_guard,0.5
test_0229,jitter,contract_tcn_aug,fragmentation_guard,1.0
test_0229,jitter,contract_tcn_aug,mean_logic,0.7628773169186704
test_0230,compound,contract_tcn_aug,onset_guard,0.5
test_0230,compound,contract_tcn_aug,offset_guard,0.6666666666666666
test_0230,compound,contract_tcn_aug,missing_guard,0.9937106918238993
test_0230,compound,contract_tcn_aug,spurious_guard,0.41373479517809414
test_0230,compound,contract_tcn_aug,silence_guard,0.40157093765341184
test_0230,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0230,compound,contract_tcn_aug,fragmentation_guard,0.3333333333333333
test_0230,compound,contract_tcn_aug,mean_logic,0.5203356797126769
test_0231,clean,contract_tcn_aug,onset_guard,0.6666666666666666
test_0231,clean,contract_tcn_aug,offset_guard,0.75
test_0231,clean,contract_tcn_aug,missing_guard,0.9911699779249448
test_0231,clean,contract_tcn_aug,spurious_guard,0.9055341055341056
test_0231,clean,contract_tcn_aug,silence_guard,0.8929214929214929
test_0231,clean,contract_tcn_aug,duration_guard,0.6666666666666666
test_0231,clean,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0231,clean,contract_tcn_aug,mean_logic,0.8151846061496014
test_0232,noise,contract_tcn_aug,onset_guard,0.8333333333333334
test_0232,noise,contract_tcn_aug,offset_guard,0.3333333333333333
test_0232,noise,contract_tcn_aug,missing_guard,0.9491525423728814
test_0232,noise,contract_tcn_aug,spurious_guard,0.7039387278282389
test_0232,noise,contract_tcn_aug,silence_guard,0.6728049438015843
test_0232,noise,contract_tcn_aug,duration_guard,0.5
test_0232,noise,contract_tcn_aug,fragmentation_guard,1.0
test_0232,noise,contract_tcn_aug,mean_logic,0.7132232686670529
test_0233,reverb,contract_tcn_aug,onset_guard,0.5833333333333334
test_0233,reverb,contract_tcn_aug,offset_guard,0.5833333333333334
test_0233,reverb,contract_tcn_aug,missing_guard,0.9342840166369578
test_0233,reverb,contract_tcn_aug,spurious_guard,0.5712410705411312
test_0233,reverb,contract_tcn_aug,silence_guard,0.555631137478756
test_0233,reverb,contract_tcn_aug,duration_guard,0.7222222222222222
test_0233,reverb,contract_tcn_aug,fragmentation_guard,0.6944444444444443
test_0233,reverb,contract_tcn_aug,mean_logic,0.6634985082843112
test_0234,clipping,contract_tcn_aug,onset_guard,0.6388888888888888
test_0234,clipping,contract_tcn_aug,offset_guard,0.6666666666666666
test_0234,clipping,contract_tcn_aug,missing_guard,0.9025840552048158
test_0234,clipping,contract_tcn_aug,spurious_guard,0.7363076870819786
test_0234,clipping,contract_tcn_aug,silence_guard,0.7215023665542567
test_0234,clipping,contract_tcn_aug,duration_guard,0.9166666666666666
test_0234,clipping,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0234,clipping,contract_tcn_aug,mean_logic,0.7737070949138009
test_0235,gain_drift,contract_tcn_aug,onset_guard,0.611111111111111
test_0235,gain_drift,contract_tcn_aug,offset_guard,0.5888888888888889
test_0235,gain_drift,contract_tcn_aug,missing_guard,0.7718515803193222
test_0235,gain_drift,contract_tcn_aug,spurious_guard,0.677142857142857
test_0235,gain_drift,contract_tcn_aug,silence_guard,0.6638095238095237
test_0235,gain_drift,contract_tcn_aug,duration_guard,0.5333333333333333
test_0235,gain_drift,contract_tcn_aug,fragmentation_guard,0.7222222222222222
test_0235,gain_drift,contract_tcn_aug,mean_logic,0.6526227881181798
test_0236,jitter,contract_tcn_aug,onset_guard,0.5
test_0236,jitter,contract_tcn_aug,offset_guard,0.5
test_0236,jitter,contract_tcn_aug,missing_guard,1.0
test_0236,jitter,contract_tcn_aug,spurious_guard,0.5606858054226476
test_0236,jitter,contract_tcn_aug,silence_guard,0.5427014505961875
test_0236,jitter,contract_tcn_aug,duration_guard,0.5
test_0236,jitter,contract_tcn_aug,fragmentation_guard,1.0
test_0236,jitter,contract_tcn_aug,mean_logic,0.6576267508598336
test_0237,compound,contract_tcn_aug,onset_guard,0.5555555555555555
test_0237,compound,contract_tcn_aug,offset_guard,0.1111111111111111
test_0237,compound,contract_tcn_aug,missing_guard,0.9467787114845939
test_0237,compound,contract_tcn_aug,spurious_guard,0.5286848072562358
test_0237,compound,contract_tcn_aug,silence_guard,0.5105132962275819
test_0237,compound,contract_tcn_aug,duration_guard,0.1111111111111111
test_0237,compound,contract_tcn_aug,fragmentation_guard,0.7999999999999999
test_0237,compound,contract_tcn_aug,mean_logic,0.5091077989637414
test_0238,clean,contract_tcn_aug,onset_guard,0.8333333333333334
test_0238,clean,contract_tcn_aug,offset_guard,0.8333333333333334
test_0238,clean,contract_tcn_aug,missing_guard,1.0
test_0238,clean,contract_tcn_aug,spurious_guard,0.7816813472376903
test_0238,clean,contract_tcn_aug,silence_guard,0.7683760251088388
test_0238,clean,contract_tcn_aug,duration_guard,0.8333333333333334
test_0238,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0238,clean,contract_tcn_aug,mean_logic,0.8642939103352184
test_0239,noise,contract_tcn_aug,onset_guard,0.5
test_0239,noise,contract_tcn_aug,offset_guard,0.5
test_0239,noise,contract_tcn_aug,missing_guard,0.8161474684053771
test_0239,noise,contract_tcn_aug,spurious_guard,0.8408548082966688
test_0239,noise,contract_tcn_aug,silence_guard,0.8220693561778832
test_0239,noise,contract_tcn_aug,duration_guard,0.6666666666666666
test_0239,noise,contract_tcn_aug,fragmentation_guard,0.7666666666666666
test_0239,noise,contract_tcn_aug,mean_logic,0.7017721380304661
test_0240,reverb,contract_tcn_aug,onset_guard,0.6333333333333333
test_0240,reverb,contract_tcn_aug,offset_guard,0.0
test_0240,reverb,contract_tcn_aug,missing_guard,0.943909026297086
test_0240,reverb,contract_tcn_aug,spurious_guard,0.5636919360832404
test_0240,reverb,contract_tcn_aug,silence_guard,0.5419175027870681
test_0240,reverb,contract_tcn_aug,duration_guard,0.0
test_0240,reverb,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0240,reverb,contract_tcn_aug,mean_logic,0.5165978759762945
test_0241,clipping,contract_tcn_aug,onset_guard,0.7999999999999999
test_0241,clipping,contract_tcn_aug,offset_guard,0.8666666666666667
test_0241,clipping,contract_tcn_aug,missing_guard,0.9635448547915392
test_0241,clipping,contract_tcn_aug,spurious_guard,0.7288452751989284
test_0241,clipping,contract_tcn_aug,silence_guard,0.7163561320679571
test_0241,clipping,contract_tcn_aug,duration_guard,0.6666666666666666
test_0241,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0241,clipping,contract_tcn_aug,mean_logic,0.8202970850559654
test_0242,gain_drift,contract_tcn_aug,onset_guard,0.5666666666666667
test_0242,gain_drift,contract_tcn_aug,offset_guard,0.9333333333333332
test_0242,gain_drift,contract_tcn_aug,missing_guard,0.9682539682539683
test_0242,gain_drift,contract_tcn_aug,spurious_guard,0.8094699661863841
test_0242,gain_drift,contract_tcn_aug,silence_guard,0.7983382407689444
test_0242,gain_drift,contract_tcn_aug,duration_guard,0.9166666666666666
test_0242,gain_drift,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0242,gain_drift,contract_tcn_aug,mean_logic,0.8465803107441853
test_0243,jitter,contract_tcn_aug,onset_guard,0.4444444444444444
test_0243,jitter,contract_tcn_aug,offset_guard,0.0
test_0243,jitter,contract_tcn_aug,missing_guard,0.9755291005291005
test_0243,jitter,contract_tcn_aug,spurious_guard,0.5428802588996764
test_0243,jitter,contract_tcn_aug,silence_guard,0.5199440078080855
test_0243,jitter,contract_tcn_aug,duration_guard,0.5
test_0243,jitter,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0243,jitter,contract_tcn_aug,mean_logic,0.5530981000814565
test_0244,compound,contract_tcn_aug,onset_guard,0.3333333333333333
test_0244,compound,contract_tcn_aug,offset_guard,0.0
test_0244,compound,contract_tcn_aug,missing_guard,0.9322033898305085
test_0244,compound,contract_tcn_aug,spurious_guard,0.44012764650019554
test_0244,compound,contract_tcn_aug,silence_guard,0.42051002737277243
test_0244,compound,contract_tcn_aug,duration_guard,0.0
test_0244,compound,contract_tcn_aug,fragmentation_guard,0.4444444444444444
test_0244,compound,contract_tcn_aug,mean_logic,0.3672312630687506
test_0245,clean,contract_tcn_aug,onset_guard,0.7222222222222222
test_0245,clean,contract_tcn_aug,offset_guard,0.7222222222222222
test_0245,clean,contract_tcn_aug,missing_guard,1.0
test_0245,clean,contract_tcn_aug,spurious_guard,0.8462837837837838
test_0245,clean,contract_tcn_aug,silence_guard,0.8233858858858859
test_0245,clean,contract_tcn_aug,duration_guard,0.7222222222222222
test_0245,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0245,clean,contract_tcn_aug,mean_logic,0.8337623337623338
test_0246,noise,contract_tcn_aug,onset_guard,0.4166666666666667
test_0246,noise,contract_tcn_aug,offset_guard,0.5
test_0246,noise,contract_tcn_aug,missing_guard,0.9858499525166192
test_0246,noise,contract_tcn_aug,spurious_guard,0.8480760985907265
test_0246,noise,contract_tcn_aug,silence_guard,0.8242962791337815
test_0246,noise,contract_tcn_aug,duration_guard,0.5
test_0246,noise,contract_tcn_aug,fragmentation_guard,1.0
test_0246,noise,contract_tcn_aug,mean_logic,0.7249841424153991
test_0247,reverb,contract_tcn_aug,onset_guard,0.4444444444444444
test_0247,reverb,contract_tcn_aug,offset_guard,0.0
test_0247,reverb,contract_tcn_aug,missing_guard,0.9268518518518518
test_0247,reverb,contract_tcn_aug,spurious_guard,0.5215313519110988
test_0247,reverb,contract_tcn_aug,silence_guard,0.5033832552819895
test_0247,reverb,contract_tcn_aug,duration_guard,0.2333333333333333
test_0247,reverb,contract_tcn_aug,fragmentation_guard,0.9444444444444445
test_0247,reverb,contract_tcn_aug,mean_logic,0.5105698116095947
test_0248,clipping,contract_tcn_aug,onset_guard,0.8333333333333334
test_0248,clipping,contract_tcn_aug,offset_guard,0.6666666666666666
test_0248,clipping,contract_tcn_aug,missing_guard,1.0
test_0248,clipping,contract_tcn_aug,spurious_guard,0.6724234820565096
test_0248,clipping,contract_tcn_aug,silence_guard,0.6508468595624559
test_0248,clipping,contract_tcn_aug,duration_guard,0.5
test_0248,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0248,clipping,contract_tcn_aug,mean_logic,0.7604671916598521
test_0249,gain_drift,contract_tcn_aug,onset_guard,0.5555555555555555
test_0249,gain_drift,contract_tcn_aug,offset_guard,0.7777777777777777
test_0249,gain_drift,contract_tcn_aug,missing_guard,0.9971751412429378
test_0249,gain_drift,contract_tcn_aug,spurious_guard,0.8603127572016461
test_0249,gain_drift,contract_tcn_aug,silence_guard,0.8481975308641975
test_0249,gain_drift,contract_tcn_aug,duration_guard,0.5
test_0249,gain_drift,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0249,gain_drift,contract_tcn_aug,mean_logic,0.7754153787901433
test_0250,jitter,contract_tcn_aug,onset_guard,0.7777777777777777
test_0250,jitter,contract_tcn_aug,offset_guard,0.7777777777777777
test_0250,jitter,contract_tcn_aug,missing_guard,0.9957264957264957
test_0250,jitter,contract_tcn_aug,spurious_guard,0.7090964590964591
test_0250,jitter,contract_tcn_aug,silence_guard,0.6987179487179488
test_0250,jitter,contract_tcn_aug,duration_guard,0.8333333333333334
test_0250,jitter,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0250,jitter,contract_tcn_aug,mean_logic,0.8116169544740973
test_0251,compound,contract_tcn_aug,onset_guard,0.8333333333333334
test_0251,compound,contract_tcn_aug,offset_guard,0.7222222222222223
test_0251,compound,contract_tcn_aug,missing_guard,0.95679012345679
test_0251,compound,contract_tcn_aug,spurious_guard,0.34152046783625734
test_0251,compound,contract_tcn_aug,silence_guard,0.3333333333333333
test_0251,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0251,compound,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0251,compound,contract_tcn_aug,mean_logic,0.5822983384386893
test_0252,clean,contract_tcn_aug,onset_guard,0.8333333333333334
test_0252,clean,contract_tcn_aug,offset_guard,1.0
test_0252,clean,contract_tcn_aug,missing_guard,1.0
test_0252,clean,contract_tcn_aug,spurious_guard,0.8450519325070466
test_0252,clean,contract_tcn_aug,silence_guard,0.8338159774508668
test_0252,clean,contract_tcn_aug,duration_guard,0.8333333333333334
test_0252,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0252,clean,contract_tcn_aug,mean_logic,0.9065049395177972
test_0253,noise,contract_tcn_aug,onset_guard,0.4444444444444444
test_0253,noise,contract_tcn_aug,offset_guard,0.3333333333333333
test_0253,noise,contract_tcn_aug,missing_guard,0.9637681159420289
test_0253,noise,contract_tcn_aug,spurious_guard,0.8068894068894069
test_0253,noise,contract_tcn_aug,silence_guard,0.7722999222999224
test_0253,noise,contract_tcn_aug,duration_guard,0.3333333333333333
test_0253,noise,contract_tcn_aug,fragmentation_guard,1.0
test_0253,noise,contract_tcn_aug,mean_logic,0.664866936606067
test_0254,reverb,contract_tcn_aug,onset_guard,0.4666666666666666
test_0254,reverb,contract_tcn_aug,offset_guard,0.13333333333333333
test_0254,reverb,contract_tcn_aug,missing_guard,0.8281428142814281
test_0254,reverb,contract_tcn_aug,spurious_guard,0.47154176295807204
test_0254,reverb,contract_tcn_aug,silence_guard,0.4528250481040181
test_0254,reverb,contract_tcn_aug,duration_guard,0.0
test_0254,reverb,contract_tcn_aug,fragmentation_guard,0.4666666666666666
test_0254,reverb,contract_tcn_aug,mean_logic,0.4027394702871692
test_0255,clipping,contract_tcn_aug,onset_guard,0.7222222222222222
test_0255,clipping,contract_tcn_aug,offset_guard,0.611111111111111
test_0255,clipping,contract_tcn_aug,missing_guard,1.0
test_0255,clipping,contract_tcn_aug,spurious_guard,0.6654066958449384
test_0255,clipping,contract_tcn_aug,silence_guard,0.6438924572273064
test_0255,clipping,contract_tcn_aug,duration_guard,0.75
test_0255,clipping,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0255,clipping,contract_tcn_aug,mean_logic,0.7545030536134952
test_0256,gain_drift,contract_tcn_aug,onset_guard,0.7333333333333334
test_0256,gain_drift,contract_tcn_aug,offset_guard,0.6222222222222222
test_0256,gain_drift,contract_tcn_aug,missing_guard,0.9168573607932875
test_0256,gain_drift,contract_tcn_aug,spurious_guard,0.7671578388424267
test_0256,gain_drift,contract_tcn_aug,silence_guard,0.7463442902511003
test_0256,gain_drift,contract_tcn_aug,duration_guard,0.7222222222222222
test_0256,gain_drift,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0256,gain_drift,contract_tcn_aug,mean_logic,0.7773529429997037
test_0257,jitter,contract_tcn_aug,onset_guard,0.6555555555555556
test_0257,jitter,contract_tcn_aug,offset_guard,0.7111111111111111
test_0257,jitter,contract_tcn_aug,missing_guard,0.984779299847793
test_0257,jitter,contract_tcn_aug,spurious_guard,0.630189701897019
test_0257,jitter,contract_tcn_aug,silence_guard,0.6146612466124661
test_0257,jitter,contract_tcn_aug,duration_guard,0.26666666666666666
test_0257,jitter,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0257,jitter,contract_tcn_aug,mean_logic,0.6312170196065953
test_0258,compound,contract_tcn_aug,onset_guard,0.6388888888888888
test_0258,compound,contract_tcn_aug,offset_guard,0.6666666666666666
test_0258,compound,contract_tcn_aug,missing_guard,0.8762403390675643
test_0258,compound,contract_tcn_aug,spurious_guard,0.5412844036697247
test_0258,compound,contract_tcn_aug,silence_guard,0.5299761400678832
test_0258,compound,contract_tcn_aug,duration_guard,0.2222222222222222
test_0258,compound,contract_tcn_aug,fragmentation_guard,0.38888888888888884
test_0258,compound,contract_tcn_aug,mean_logic,0.5520239356388342
test_0259,clean,contract_tcn_aug,onset_guard,0.6666666666666666
test_0259,clean,contract_tcn_aug,offset_guard,1.0
test_0259,clean,contract_tcn_aug,missing_guard,1.0
test_0259,clean,contract_tcn_aug,spurious_guard,0.755097107610236
test_0259,clean,contract_tcn_aug,silence_guard,0.7360256730849378
test_0259,clean,contract_tcn_aug,duration_guard,1.0
test_0259,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0259,clean,contract_tcn_aug,mean_logic,0.8796842067659773
test_0260,noise,contract_tcn_aug,onset_guard,0.16666666666666666
test_0260,noise,contract_tcn_aug,offset_guard,0.3333333333333333
test_0260,noise,contract_tcn_aug,missing_guard,1.0
test_0260,noise,contract_tcn_aug,spurious_guard,0.4295506747057134
test_0260,noise,contract_tcn_aug,silence_guard,0.4153453136011276
test_0260,noise,contract_tcn_aug,duration_guard,0.0
test_0260,noise,contract_tcn_aug,fragmentation_guard,0.5
test_0260,noise,contract_tcn_aug,mean_logic,0.40641371261526293
test_0261,reverb,contract_tcn_aug,onset_guard,0.5555555555555555
test_0261,reverb,contract_tcn_aug,offset_guard,0.1111111111111111
test_0261,reverb,contract_tcn_aug,missing_guard,0.9638583638583639
test_0261,reverb,contract_tcn_aug,spurious_guard,0.6352175956076932
test_0261,reverb,contract_tcn_aug,silence_guard,0.6095995152634311
test_0261,reverb,contract_tcn_aug,duration_guard,0.3333333333333333
test_0261,reverb,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0261,reverb,contract_tcn_aug,mean_logic,0.5377472900407205
test_0262,clipping,contract_tcn_aug,onset_guard,0.8888888888888888
test_0262,clipping,contract_tcn_aug,offset_guard,0.8888888888888888
test_0262,clipping,contract_tcn_aug,missing_guard,1.0
test_0262,clipping,contract_tcn_aug,spurious_guard,0.49940733869305304
test_0262,clipping,contract_tcn_aug,silence_guard,0.48428159142444854
test_0262,clipping,contract_tcn_aug,duration_guard,0.3333333333333333
test_0262,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0262,clipping,contract_tcn_aug,mean_logic,0.6802095296993255
test_0263,gain_drift,contract_tcn_aug,onset_guard,0.5833333333333334
test_0263,gain_drift,contract_tcn_aug,offset_guard,0.75
test_0263,gain_drift,contract_tcn_aug,missing_guard,0.8729634271391135
test_0263,gain_drift,contract_tcn_aug,spurious_guard,0.703037081386131
test_0263,gain_drift,contract_tcn_aug,silence_guard,0.6930460620776442
test_0263,gain_drift,contract_tcn_aug,duration_guard,0.5
test_0263,gain_drift,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0263,gain_drift,contract_tcn_aug,mean_logic,0.705101891038508
test_0264,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0264,jitter,contract_tcn_aug,offset_guard,0.5
test_0264,jitter,contract_tcn_aug,missing_guard,0.8860759493670886
test_0264,jitter,contract_tcn_aug,spurious_guard,0.8576388888888888
test_0264,jitter,contract_tcn_aug,silence_guard,0.8340773809523809
test_0264,jitter,contract_tcn_aug,duration_guard,0.5
test_0264,jitter,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0264,jitter,contract_tcn_aug,mean_logic,0.7253988884583369
test_0265,compound,contract_tcn_aug,onset_guard,0.6666666666666666
test_0265,compound,contract_tcn_aug,offset_guard,0.6666666666666666
test_0265,compound,contract_tcn_aug,missing_guard,1.0
test_0265,compound,contract_tcn_aug,spurious_guard,0.19362329755852634
test_0265,compound,contract_tcn_aug,silence_guard,0.18477374003640246
test_0265,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0265,compound,contract_tcn_aug,fragmentation_guard,0.4444444444444444
test_0265,compound,contract_tcn_aug,mean_logic,0.4985011641008628
test_0266,clean,contract_tcn_aug,onset_guard,0.8888888888888888
test_0266,clean,contract_tcn_aug,offset_guard,0.8333333333333334
test_0266,clean,contract_tcn_aug,missing_guard,1.0
test_0266,clean,contract_tcn_aug,spurious_guard,0.5366514459665145
test_0266,clean,contract_tcn_aug,silence_guard,0.527640791476408
test_0266,clean,contract_tcn_aug,duration_guard,0.5555555555555555
test_0266,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0266,clean,contract_tcn_aug,mean_logic,0.7155338116981952
test_0267,noise,contract_tcn_aug,onset_guard,0.5555555555555555
test_0267,noise,contract_tcn_aug,offset_guard,0.6666666666666666
test_0267,noise,contract_tcn_aug,missing_guard,0.9616313638052768
test_0267,noise,contract_tcn_aug,spurious_guard,0.7565789473684211
test_0267,noise,contract_tcn_aug,silence_guard,0.7501124606387765
test_0267,noise,contract_tcn_aug,duration_guard,0.5555555555555555
test_0267,noise,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0267,noise,contract_tcn_aug,mean_logic,0.7018238880367026
test_0268,reverb,contract_tcn_aug,onset_guard,0.3333333333333333
test_0268,reverb,contract_tcn_aug,offset_guard,0.16666666666666666
test_0268,reverb,contract_tcn_aug,missing_guard,0.9512555857992183
test_0268,reverb,contract_tcn_aug,spurious_guard,0.4856885846588364
test_0268,reverb,contract_tcn_aug,silence_guard,0.4673159072472574
test_0268,reverb,contract_tcn_aug,duration_guard,0.3333333333333333
test_0268,reverb,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0268,reverb,contract_tcn_aug,mean_logic,0.48632286824361604
test_0269,clipping,contract_tcn_aug,onset_guard,0.3333333333333333
test_0269,clipping,contract_tcn_aug,offset_guard,0.7777777777777777
test_0269,clipping,contract_tcn_aug,missing_guard,0.9074074074074074
test_0269,clipping,contract_tcn_aug,spurious_guard,0.7774140098738939
test_0269,clipping,contract_tcn_aug,silence_guard,0.7674933749532588
test_0269,clipping,contract_tcn_aug,duration_guard,0.3333333333333333
test_0269,clipping,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0269,clipping,contract_tcn_aug,mean_logic,0.6836640179382706
test_0270,gain_drift,contract_tcn_aug,onset_guard,0.7777777777777777
test_0270,gain_drift,contract_tcn_aug,offset_guard,0.7777777777777777
test_0270,gain_drift,contract_tcn_aug,missing_guard,0.9317269076305221
test_0270,gain_drift,contract_tcn_aug,spurious_guard,0.9780701754385964
test_0270,gain_drift,contract_tcn_aug,silence_guard,0.9692982456140351
test_0270,gain_drift,contract_tcn_aug,duration_guard,0.8333333333333334
test_0270,gain_drift,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0270,gain_drift,contract_tcn_aug,mean_logic,0.8795533009229901
test_0271,jitter,contract_tcn_aug,onset_guard,0.5
test_0271,jitter,contract_tcn_aug,offset_guard,0.8333333333333334
test_0271,jitter,contract_tcn_aug,missing_guard,0.9719626168224299
test_0271,jitter,contract_tcn_aug,spurious_guard,0.8538888888888888
test_0271,jitter,contract_tcn_aug,silence_guard,0.8373809523809523
test_0271,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0271,jitter,contract_tcn_aug,fragmentation_guard,1.0
test_0271,jitter,contract_tcn_aug,mean_logic,0.7614141606798484
test_0272,compound,contract_tcn_aug,onset_guard,0.5
test_0272,compound,contract_tcn_aug,offset_guard,0.16666666666666666
test_0272,compound,contract_tcn_aug,missing_guard,0.7157430383236835
test_0272,compound,contract_tcn_aug,spurious_guard,0.4681711430593846
test_0272,compound,contract_tcn_aug,silence_guard,0.46255899440818676
test_0272,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0272,compound,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0272,compound,contract_tcn_aug,mean_logic,0.4733056917797031
test_0273,clean,contract_tcn_aug,onset_guard,0.7777777777777777
test_0273,clean,contract_tcn_aug,offset_guard,0.6666666666666666
test_0273,clean,contract_tcn_aug,missing_guard,0.9880952380952381
test_0273,clean,contract_tcn_aug,spurious_guard,0.8161183242823685
test_0273,clean,contract_tcn_aug,silence_guard,0.7876934479631794
test_0273,clean,contract_tcn_aug,duration_guard,0.8888888888888888
test_0273,clean,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0273,clean,contract_tcn_aug,mean_logic,0.8305898903661441
test_0274,noise,contract_tcn_aug,onset_guard,1.0
test_0274,noise,contract_tcn_aug,offset_guard,0.6666666666666666
test_0274,noise,contract_tcn_aug,missing_guard,0.9587628865979382
test_0274,noise,contract_tcn_aug,spurious_guard,0.7336140488314401
test_0274,noise,contract_tcn_aug,silence_guard,0.7103211907559733
test_0274,noise,contract_tcn_aug,duration_guard,0.6666666666666666
test_0274,noise,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0274,noise,contract_tcn_aug,mean_logic,0.7956235418360027
test_0275,reverb,contract_tcn_aug,onset_guard,0.5833333333333334
test_0275,reverb,contract_tcn_aug,offset_guard,0.4166666666666667
test_0275,reverb,contract_tcn_aug,missing_guard,0.8715322236448998
test_0275,reverb,contract_tcn_aug,spurious_guard,0.44961423397890093
test_0275,reverb,contract_tcn_aug,silence_guard,0.43016847740513303
test_0275,reverb,contract_tcn_aug,duration_guard,0.1111111111111111
test_0275,reverb,contract_tcn_aug,fragmentation_guard,0.5833333333333334
test_0275,reverb,contract_tcn_aug,mean_logic,0.4922513399247683
test_0276,clipping,contract_tcn_aug,onset_guard,0.3333333333333333
test_0276,clipping,contract_tcn_aug,offset_guard,0.5555555555555555
test_0276,clipping,contract_tcn_aug,missing_guard,1.0
test_0276,clipping,contract_tcn_aug,spurious_guard,0.6238631646477225
test_0276,clipping,contract_tcn_aug,silence_guard,0.6115659132471087
test_0276,clipping,contract_tcn_aug,duration_guard,0.38888888888888884
test_0276,clipping,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0276,clipping,contract_tcn_aug,mean_logic,0.581251773032595
test_0277,gain_drift,contract_tcn_aug,onset_guard,0.8888888888888888
test_0277,gain_drift,contract_tcn_aug,offset_guard,0.8333333333333334
test_0277,gain_drift,contract_tcn_aug,missing_guard,0.9978213507625272
test_0277,gain_drift,contract_tcn_aug,spurious_guard,0.8159072727345821
test_0277,gain_drift,contract_tcn_aug,silence_guard,0.8074154475760902
test_0277,gain_drift,contract_tcn_aug,duration_guard,0.8888888888888888
test_0277,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0277,gain_drift,contract_tcn_aug,mean_logic,0.8903221688834729
test_0278,jitter,contract_tcn_aug,onset_guard,0.5277777777777778
test_0278,jitter,contract_tcn_aug,offset_guard,0.5277777777777778
test_0278,jitter,contract_tcn_aug,missing_guard,0.9705174156787061
test_0278,jitter,contract_tcn_aug,spurious_guard,0.8036936314714093
test_0278,jitter,contract_tcn_aug,silence_guard,0.7783594491927825
test_0278,jitter,contract_tcn_aug,duration_guard,1.0
test_0278,jitter,contract_tcn_aug,fragmentation_guard,0.75
test_0278,jitter,contract_tcn_aug,mean_logic,0.7654465788426362
test_0279,compound,contract_tcn_aug,onset_guard,0.27777777777777773
test_0279,compound,contract_tcn_aug,offset_guard,0.16666666666666666
test_0279,compound,contract_tcn_aug,missing_guard,0.9157280772325019
test_0279,compound,contract_tcn_aug,spurious_guard,0.5525675560520484
test_0279,compound,contract_tcn_aug,silence_guard,0.5385738268779666
test_0279,compound,contract_tcn_aug,duration_guard,0.0
test_0279,compound,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0279,compound,contract_tcn_aug,mean_logic,0.47717182764226435
test_0280,clean,contract_tcn_aug,onset_guard,0.6666666666666666
test_0280,clean,contract_tcn_aug,offset_guard,0.8333333333333334
test_0280,clean,contract_tcn_aug,missing_guard,1.0
test_0280,clean,contract_tcn_aug,spurious_guard,0.5976190476190476
test_0280,clean,contract_tcn_aug,silence_guard,0.5880952380952381
test_0280,clean,contract_tcn_aug,duration_guard,0.3333333333333333
test_0280,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0280,clean,contract_tcn_aug,mean_logic,0.6693877551020408
test_0281,noise,contract_tcn_aug,onset_guard,0.08333333333333333
test_0281,noise,contract_tcn_aug,offset_guard,0.3055555555555555
test_0281,noise,contract_tcn_aug,missing_guard,0.8303791659496357
test_0281,noise,contract_tcn_aug,spurious_guard,0.6144550377291633
test_0281,noise,contract_tcn_aug,silence_guard,0.5940399099161231
test_0281,noise,contract_tcn_aug,duration_guard,0.4444444444444444
test_0281,noise,contract_tcn_aug,fragmentation_guard,0.75
test_0281,noise,contract_tcn_aug,mean_logic,0.5174582067040364
test_0282,reverb,contract_tcn_aug,onset_guard,0.47222222222222215
test_0282,reverb,contract_tcn_aug,offset_guard,0.08333333333333333
test_0282,reverb,contract_tcn_aug,missing_guard,0.8305084745762712
test_0282,reverb,contract_tcn_aug,spurious_guard,0.5593625986615707
test_0282,reverb,contract_tcn_aug,silence_guard,0.5383727613524872
test_0282,reverb,contract_tcn_aug,duration_guard,0.0
test_0282,reverb,contract_tcn_aug,fragmentation_guard,0.6944444444444443
test_0282,reverb,contract_tcn_aug,mean_logic,0.45403483351290425
test_0283,clipping,contract_tcn_aug,onset_guard,0.8333333333333334
test_0283,clipping,contract_tcn_aug,offset_guard,0.4444444444444444
test_0283,clipping,contract_tcn_aug,missing_guard,1.0
test_0283,clipping,contract_tcn_aug,spurious_guard,0.543768115942029
test_0283,clipping,contract_tcn_aug,silence_guard,0.5155555555555555
test_0283,clipping,contract_tcn_aug,duration_guard,0.2222222222222222
test_0283,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0283,clipping,contract_tcn_aug,mean_logic,0.6037129054520359
test_0284,gain_drift,contract_tcn_aug,onset_guard,0.8333333333333334
test_0284,gain_drift,contract_tcn_aug,offset_guard,0.8333333333333334
test_0284,gain_drift,contract_tcn_aug,missing_guard,0.9444444444444445
test_0284,gain_drift,contract_tcn_aug,spurious_guard,0.6227106227106227
test_0284,gain_drift,contract_tcn_aug,silence_guard,0.6118533744433025
test_0284,gain_drift,contract_tcn_aug,duration_guard,0.5555555555555555
test_0284,gain_drift,contract_tcn_aug,fragmentation_guard,0.5833333333333334
test_0284,gain_drift,contract_tcn_aug,mean_logic,0.7120805710219892
test_0285,jitter,contract_tcn_aug,onset_guard,0.16666666666666666
test_0285,jitter,contract_tcn_aug,offset_guard,0.611111111111111
test_0285,jitter,contract_tcn_aug,missing_guard,0.9966996699669967
test_0285,jitter,contract_tcn_aug,spurious_guard,0.6541883244986533
test_0285,jitter,contract_tcn_aug,silence_guard,0.632490178923713
test_0285,jitter,contract_tcn_aug,duration_guard,0.6666666666666666
test_0285,jitter,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0285,jitter,contract_tcn_aug,mean_logic,0.6595302152460994
test_0286,compound,contract_tcn_aug,onset_guard,0.6666666666666666
test_0286,compound,contract_tcn_aug,offset_guard,0.5
test_0286,compound,contract_tcn_aug,missing_guard,0.95912651782217
test_0286,compound,contract_tcn_aug,spurious_guard,0.3904346778686179
test_0286,compound,contract_tcn_aug,silence_guard,0.37815619495008806
test_0286,compound,contract_tcn_aug,duration_guard,0.08333333333333333
test_0286,compound,contract_tcn_aug,fragmentation_guard,0.3333333333333333
test_0286,compound,contract_tcn_aug,mean_logic,0.4730072462820299
test_0287,clean,contract_tcn_aug,onset_guard,0.6388888888888888
test_0287,clean,contract_tcn_aug,offset_guard,0.7222222222222222
test_0287,clean,contract_tcn_aug,missing_guard,0.981981981981982
test_0287,clean,contract_tcn_aug,spurious_guard,0.7314001991174637
test_0287,clean,contract_tcn_aug,silence_guard,0.7195741082913062
test_0287,clean,contract_tcn_aug,duration_guard,0.5555555555555555
test_0287,clean,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0287,clean,contract_tcn_aug,mean_logic,0.7523270889605835
test_0288,noise,contract_tcn_aug,onset_guard,0.6666666666666666
test_0288,noise,contract_tcn_aug,offset_guard,0.5555555555555555
test_0288,noise,contract_tcn_aug,missing_guard,0.9254385964912281
test_0288,noise,contract_tcn_aug,spurious_guard,0.7016521810572461
test_0288,noise,contract_tcn_aug,silence_guard,0.6854553504316115
test_0288,noise,contract_tcn_aug,duration_guard,0.6666666666666666
test_0288,noise,contract_tcn_aug,fragmentation_guard,0.7777777777777777
test_0288,noise,contract_tcn_aug,mean_logic,0.7113161135209646
test_0289,reverb,contract_tcn_aug,onset_guard,0.4444444444444444
test_0289,reverb,contract_tcn_aug,offset_guard,0.1111111111111111
test_0289,reverb,contract_tcn_aug,missing_guard,1.0
test_0289,reverb,contract_tcn_aug,spurious_guard,0.5006698608801247
test_0289,reverb,contract_tcn_aug,silence_guard,0.4838226947546263
test_0289,reverb,contract_tcn_aug,duration_guard,0.0
test_0289,reverb,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0289,reverb,contract_tcn_aug,mean_logic,0.44222909524940884
test_0290,clipping,contract_tcn_aug,onset_guard,1.0
test_0290,clipping,contract_tcn_aug,offset_guard,1.0
test_0290,clipping,contract_tcn_aug,missing_guard,1.0
test_0290,clipping,contract_tcn_aug,spurious_guard,0.29814814814814816
test_0290,clipping,contract_tcn_aug,silence_guard,0.29814814814814816
test_0290,clipping,contract_tcn_aug,duration_guard,0.3333333333333333
test_0290,clipping,contract_tcn_aug,fragmentation_guard,0.3333333333333333
test_0290,clipping,contract_tcn_aug,mean_logic,0.608994708994709
test_0291,gain_drift,contract_tcn_aug,onset_guard,0.16666666666666666
test_0291,gain_drift,contract_tcn_aug,offset_guard,0.3333333333333333
test_0291,gain_drift,contract_tcn_aug,missing_guard,0.3302469135802469
test_0291,gain_drift,contract_tcn_aug,spurious_guard,0.3274336283185841
test_0291,gain_drift,contract_tcn_aug,silence_guard,0.3185840707964602
test_0291,gain_drift,contract_tcn_aug,duration_guard,0.25
test_0291,gain_drift,contract_tcn_aug,fragmentation_guard,0.3333333333333333
test_0291,gain_drift,contract_tcn_aug,mean_logic,0.2942282780040892
test_0292,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0292,jitter,contract_tcn_aug,offset_guard,0.6666666666666666
test_0292,jitter,contract_tcn_aug,missing_guard,0.9940476190476191
test_0292,jitter,contract_tcn_aug,spurious_guard,0.26576576576576577
test_0292,jitter,contract_tcn_aug,silence_guard,0.2545045045045045
test_0292,jitter,contract_tcn_aug,duration_guard,0.16666666666666666
test_0292,jitter,contract_tcn_aug,fragmentation_guard,0.2222222222222222
test_0292,jitter,contract_tcn_aug,mean_logic,0.4623628730771588
test_0293,compound,contract_tcn_aug,onset_guard,0.5666666666666667
test_0293,compound,contract_tcn_aug,offset_guard,0.3333333333333333
test_0293,compound,contract_tcn_aug,missing_guard,0.8711980548187445
test_0293,compound,contract_tcn_aug,spurious_guard,0.4617706498322673
test_0293,compound,contract_tcn_aug,silence_guard,0.4529987200077059
test_0293,compound,contract_tcn_aug,duration_guard,0.5
test_0293,compound,contract_tcn_aug,fragmentation_guard,0.8666666666666667
test_0293,compound,contract_tcn_aug,mean_logic,0.5789477273321978
test_0294,clean,contract_tcn_aug,onset_guard,0.8888888888888888
test_0294,clean,contract_tcn_aug,offset_guard,0.7777777777777777
test_0294,clean,contract_tcn_aug,missing_guard,1.0
test_0294,clean,contract_tcn_aug,spurious_guard,0.7776271278917504
test_0294,clean,contract_tcn_aug,silence_guard,0.7642123163101994
test_0294,clean,contract_tcn_aug,duration_guard,0.8888888888888888
test_0294,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0294,clean,contract_tcn_aug,mean_logic,0.8710564285367864
test_0295,noise,contract_tcn_aug,onset_guard,0.8888888888888888
test_0295,noise,contract_tcn_aug,offset_guard,0.6666666666666666
test_0295,noise,contract_tcn_aug,missing_guard,0.9213483146067416
test_0295,noise,contract_tcn_aug,spurious_guard,0.51587196759565
test_0295,noise,contract_tcn_aug,silence_guard,0.5070224100735262
test_0295,noise,contract_tcn_aug,duration_guard,0.3333333333333333
test_0295,noise,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0295,noise,contract_tcn_aug,mean_logic,0.626955305245766
test_0296,reverb,contract_tcn_aug,onset_guard,0.4166666666666667
test_0296,reverb,contract_tcn_aug,offset_guard,0.0
test_0296,reverb,contract_tcn_aug,missing_guard,0.9764492753623188
test_0296,reverb,contract_tcn_aug,spurious_guard,0.5203369255918145
test_0296,reverb,contract_tcn_aug,silence_guard,0.49996205929244614
test_0296,reverb,contract_tcn_aug,duration_guard,0.3333333333333333
test_0296,reverb,contract_tcn_aug,fragmentation_guard,0.75
test_0296,reverb,contract_tcn_aug,mean_logic,0.4995354657495114
test_0297,clipping,contract_tcn_aug,onset_guard,0.6666666666666666
test_0297,clipping,contract_tcn_aug,offset_guard,0.8888888888888888
test_0297,clipping,contract_tcn_aug,missing_guard,0.9880095923261392
test_0297,clipping,contract_tcn_aug,spurious_guard,0.8429963798384851
test_0297,clipping,contract_tcn_aug,silence_guard,0.832692843219159
test_0297,clipping,contract_tcn_aug,duration_guard,1.0
test_0297,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0297,clipping,contract_tcn_aug,mean_logic,0.8884649101341912
test_0298,gain_drift,contract_tcn_aug,onset_guard,0.8666666666666667
test_0298,gain_drift,contract_tcn_aug,offset_guard,0.37777777777777777
test_0298,gain_drift,contract_tcn_aug,missing_guard,0.9672619047619048
test_0298,gain_drift,contract_tcn_aug,spurious_guard,0.8294117748607857
test_0298,gain_drift,contract_tcn_aug,silence_guard,0.8134117318942616
test_0298,gain_drift,contract_tcn_aug,duration_guard,0.75
test_0298,gain_drift,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0298,gain_drift,contract_tcn_aug,mean_logic,0.7911233127563899
test_0299,jitter,contract_tcn_aug,onset_guard,0.5
test_0299,jitter,contract_tcn_aug,offset_guard,0.75
test_0299,jitter,contract_tcn_aug,missing_guard,1.0
test_0299,jitter,contract_tcn_aug,spurious_guard,0.5911277981202332
test_0299,jitter,contract_tcn_aug,silence_guard,0.5754981836355789
test_0299,jitter,contract_tcn_aug,duration_guard,0.5833333333333334
test_0299,jitter,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0299,jitter,contract_tcn_aug,mean_logic,0.7023751402508304
test_0300,compound,contract_tcn_aug,onset_guard,0.611111111111111
test_0300,compound,contract_tcn_aug,offset_guard,0.2222222222222222
test_0300,compound,contract_tcn_aug,missing_guard,0.8762065095398429
test_0300,compound,contract_tcn_aug,spurious_guard,0.45306575583350556
test_0300,compound,contract_tcn_aug,silence_guard,0.44945564753025646
test_0300,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0300,compound,contract_tcn_aug,fragmentation_guard,0.7222222222222222
test_0300,compound,contract_tcn_aug,mean_logic,0.5239452573989277
test_0301,clean,contract_tcn_aug,onset_guard,1.0
test_0301,clean,contract_tcn_aug,offset_guard,0.5
test_0301,clean,contract_tcn_aug,missing_guard,1.0
test_0301,clean,contract_tcn_aug,spurious_guard,0.7705218987673748
test_0301,clean,contract_tcn_aug,silence_guard,0.7480851223258776
test_0301,clean,contract_tcn_aug,duration_guard,0.75
test_0301,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0301,clean,contract_tcn_aug,mean_logic,0.8240867172990359
test_0302,noise,contract_tcn_aug,onset_guard,0.7333333333333334
test_0302,noise,contract_tcn_aug,offset_guard,0.7333333333333334
test_0302,noise,contract_tcn_aug,missing_guard,0.8282828282828283
test_0302,noise,contract_tcn_aug,spurious_guard,0.45930232558139533
test_0302,noise,contract_tcn_aug,silence_guard,0.4509438428309367
test_0302,noise,contract_tcn_aug,duration_guard,0.3333333333333333
test_0302,noise,contract_tcn_aug,fragmentation_guard,0.5333333333333333
test_0302,noise,contract_tcn_aug,mean_logic,0.5816946185754991
test_0303,reverb,contract_tcn_aug,onset_guard,0.3333333333333333
test_0303,reverb,contract_tcn_aug,offset_guard,0.0
test_0303,reverb,contract_tcn_aug,missing_guard,1.0
test_0303,reverb,contract_tcn_aug,spurious_guard,0.5757009958071279
test_0303,reverb,contract_tcn_aug,silence_guard,0.5537211740041929
test_0303,reverb,contract_tcn_aug,duration_guard,0.0
test_0303,reverb,contract_tcn_aug,fragmentation_guard,0.3333333333333333
test_0303,reverb,contract_tcn_aug,mean_logic,0.3994412623539982
test_0304,clipping,contract_tcn_aug,onset_guard,0.7777777777777777
test_0304,clipping,contract_tcn_aug,offset_guard,0.7777777777777777
test_0304,clipping,contract_tcn_aug,missing_guard,0.8888888888888888
test_0304,clipping,contract_tcn_aug,spurious_guard,0.43709528214616095
test_0304,clipping,contract_tcn_aug,silence_guard,0.41936478569226027
test_0304,clipping,contract_tcn_aug,duration_guard,0.3333333333333333
test_0304,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0304,clipping,contract_tcn_aug,mean_logic,0.6144149303261236
test_0305,gain_drift,contract_tcn_aug,onset_guard,0.38888888888888884
test_0305,gain_drift,contract_tcn_aug,offset_guard,0.27777777777777773
test_0305,gain_drift,contract_tcn_aug,missing_guard,0.6883468834688347
test_0305,gain_drift,contract_tcn_aug,spurious_guard,0.7437286775035119
test_0305,gain_drift,contract_tcn_aug,silence_guard,0.7371061609472206
test_0305,gain_drift,contract_tcn_aug,duration_guard,0.5
test_0305,gain_drift,contract_tcn_aug,fragmentation_guard,0.38888888888888884
test_0305,gain_drift,contract_tcn_aug,mean_logic,0.532105325353589
test_0306,jitter,contract_tcn_aug,onset_guard,0.27777777777777773
test_0306,jitter,contract_tcn_aug,offset_guard,0.27777777777777773
test_0306,jitter,contract_tcn_aug,missing_guard,0.975611283303591
test_0306,jitter,contract_tcn_aug,spurious_guard,0.6937896825396827
test_0306,jitter,contract_tcn_aug,silence_guard,0.6619801587301587
test_0306,jitter,contract_tcn_aug,duration_guard,0.5
test_0306,jitter,contract_tcn_aug,fragmentation_guard,1.0
test_0306,jitter,contract_tcn_aug,mean_logic,0.6267052400184268
test_0307,compound,contract_tcn_aug,onset_guard,0.6666666666666666
test_0307,compound,contract_tcn_aug,offset_guard,0.1111111111111111
test_0307,compound,contract_tcn_aug,missing_guard,1.0
test_0307,compound,contract_tcn_aug,spurious_guard,0.4735268225834264
test_0307,compound,contract_tcn_aug,silence_guard,0.4501619973318087
test_0307,compound,contract_tcn_aug,duration_guard,0.0
test_0307,compound,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0307,compound,contract_tcn_aug,mean_logic,0.5129079266545573
test_0308,clean,contract_tcn_aug,onset_guard,1.0
test_0308,clean,contract_tcn_aug,offset_guard,0.5333333333333333
test_0308,clean,contract_tcn_aug,missing_guard,1.0
test_0308,clean,contract_tcn_aug,spurious_guard,0.6405580192165558
test_0308,clean,contract_tcn_aug,silence_guard,0.6272172949002218
test_0308,clean,contract_tcn_aug,duration_guard,0.4666666666666666
test_0308,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0308,clean,contract_tcn_aug,mean_logic,0.7525393305881111
test_0309,noise,contract_tcn_aug,onset_guard,0.5555555555555555
test_0309,noise,contract_tcn_aug,offset_guard,0.5555555555555555
test_0309,noise,contract_tcn_aug,missing_guard,0.804240032382109
test_0309,noise,contract_tcn_aug,spurious_guard,0.6743471582181261
test_0309,noise,contract_tcn_aug,silence_guard,0.6594799210006583
test_0309,noise,contract_tcn_aug,duration_guard,0.2222222222222222
test_0309,noise,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0309,noise,contract_tcn_aug,mean_logic,0.622898476260445
test_0310,reverb,contract_tcn_aug,onset_guard,0.3333333333333333
test_0310,reverb,contract_tcn_aug,offset_guard,0.16666666666666666
test_0310,reverb,contract_tcn_aug,missing_guard,0.9652777777777778
test_0310,reverb,contract_tcn_aug,spurious_guard,0.6041851754454545
test_0310,reverb,contract_tcn_aug,silence_guard,0.5838231496551741
test_0310,reverb,contract_tcn_aug,duration_guard,0.0
test_0310,reverb,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0310,reverb,contract_tcn_aug,mean_logic,0.47427896707786754
test_0311,clipping,contract_tcn_aug,onset_guard,0.65
test_0311,clipping,contract_tcn_aug,offset_guard,0.7833333333333333
test_0311,clipping,contract_tcn_aug,missing_guard,0.990791896869245
test_0311,clipping,contract_tcn_aug,spurious_guard,0.7427183977455717
test_0311,clipping,contract_tcn_aug,silence_guard,0.7255686392914654
test_0311,clipping,contract_tcn_aug,duration_guard,0.5555555555555555
test_0311,clipping,contract_tcn_aug,fragmentation_guard,0.7833333333333333
test_0311,clipping,contract_tcn_aug,mean_logic,0.7473287365897864
test_0312,gain_drift,contract_tcn_aug,onset_guard,0.7222222222222222
test_0312,gain_drift,contract_tcn_aug,offset_guard,0.8888888888888888
test_0312,gain_drift,contract_tcn_aug,missing_guard,0.935495898583147
test_0312,gain_drift,contract_tcn_aug,spurious_guard,0.8009601509601509
test_0312,gain_drift,contract_tcn_aug,silence_guard,0.7889388389388389
test_0312,gain_drift,contract_tcn_aug,duration_guard,0.5
test_0312,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0312,gain_drift,contract_tcn_aug,mean_logic,0.8052151427990354
test_0313,jitter,contract_tcn_aug,onset_guard,0.8333333333333334
test_0313,jitter,contract_tcn_aug,offset_guard,0.6666666666666666
test_0313,jitter,contract_tcn_aug,missing_guard,0.978494623655914
test_0313,jitter,contract_tcn_aug,spurious_guard,0.5263157894736842
test_0313,jitter,contract_tcn_aug,silence_guard,0.5175438596491229
test_0313,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0313,jitter,contract_tcn_aug,fragmentation_guard,0.5
test_0313,jitter,contract_tcn_aug,mean_logic,0.6222410865874364
test_0314,compound,contract_tcn_aug,onset_guard,0.5277777777777778
test_0314,compound,contract_tcn_aug,offset_guard,0.4166666666666667
test_0314,compound,contract_tcn_aug,missing_guard,0.7367211973546816
test_0314,compound,contract_tcn_aug,spurious_guard,0.4564436636900406
test_0314,compound,contract_tcn_aug,silence_guard,0.4460815888352121
test_0314,compound,contract_tcn_aug,duration_guard,0.4444444444444444
test_0314,compound,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0314,compound,contract_tcn_aug,mean_logic,0.5516383817288795
test_0315,clean,contract_tcn_aug,onset_guard,0.8888888888888888
test_0315,clean,contract_tcn_aug,offset_guard,0.7777777777777777
test_0315,clean,contract_tcn_aug,missing_guard,0.985611510791367
test_0315,clean,contract_tcn_aug,spurious_guard,0.6641975308641975
test_0315,clean,contract_tcn_aug,silence_guard,0.6592592592592593
test_0315,clean,contract_tcn_aug,duration_guard,0.5555555555555555
test_0315,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0315,clean,contract_tcn_aug,mean_logic,0.7425653128291018
test_0316,noise,contract_tcn_aug,onset_guard,0.75
test_0316,noise,contract_tcn_aug,offset_guard,0.8333333333333334
test_0316,noise,contract_tcn_aug,missing_guard,0.9876543209876543
test_0316,noise,contract_tcn_aug,spurious_guard,0.6483401209428606
test_0316,noise,contract_tcn_aug,silence_guard,0.6392077008515364
test_0316,noise,contract_tcn_aug,duration_guard,0.6666666666666666
test_0316,noise,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0316,noise,contract_tcn_aug,mean_logic,0.7774098299212455
test_0317,reverb,contract_tcn_aug,onset_guard,0.6222222222222222
test_0317,reverb,contract_tcn_aug,offset_guard,0.06666666666666667
test_0317,reverb,contract_tcn_aug,missing_guard,0.9743589743589745
test_0317,reverb,contract_tcn_aug,spurious_guard,0.5299908314433238
test_0317,reverb,contract_tcn_aug,silence_guard,0.5030642281522946
test_0317,reverb,contract_tcn_aug,duration_guard,0.16666666666666666
test_0317,reverb,contract_tcn_aug,fragmentation_guard,0.7999999999999999
test_0317,reverb,contract_tcn_aug,mean_logic,0.5232813699300212
test_0318,clipping,contract_tcn_aug,onset_guard,0.8888888888888888
test_0318,clipping,contract_tcn_aug,offset_guard,0.8888888888888888
test_0318,clipping,contract_tcn_aug,missing_guard,1.0
test_0318,clipping,contract_tcn_aug,spurious_guard,0.6581920903954802
test_0318,clipping,contract_tcn_aug,silence_guard,0.6468926553672317
test_0318,clipping,contract_tcn_aug,duration_guard,0.4444444444444444
test_0318,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0318,clipping,contract_tcn_aug,mean_logic,0.7419962335216571
test_0319,gain_drift,contract_tcn_aug,onset_guard,0.5
test_0319,gain_drift,contract_tcn_aug,offset_guard,0.5833333333333334
test_0319,gain_drift,contract_tcn_aug,missing_guard,0.8034049783921117
test_0319,gain_drift,contract_tcn_aug,spurious_guard,0.8664615658997681
test_0319,gain_drift,contract_tcn_aug,silence_guard,0.8587479935794543
test_0319,gain_drift,contract_tcn_aug,duration_guard,0.5555555555555555
test_0319,gain_drift,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0319,gain_drift,contract_tcn_aug,mean_logic,0.7223417593784447
test_0320,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0320,jitter,contract_tcn_aug,offset_guard,0.4444444444444444
test_0320,jitter,contract_tcn_aug,missing_guard,1.0
test_0320,jitter,contract_tcn_aug,spurious_guard,0.3875839644033714
test_0320,jitter,contract_tcn_aug,silence_guard,0.3699567877465451
test_0320,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0320,jitter,contract_tcn_aug,fragmentation_guard,0.4444444444444444
test_0320,jitter,contract_tcn_aug,mean_logic,0.5209185201484008
test_0321,compound,contract_tcn_aug,onset_guard,0.4444444444444444
test_0321,compound,contract_tcn_aug,offset_guard,0.1111111111111111
test_0321,compound,contract_tcn_aug,missing_guard,0.8981585168595246
test_0321,compound,contract_tcn_aug,spurious_guard,0.4158691376929082
test_0321,compound,contract_tcn_aug,silence_guard,0.4046962259052423
test_0321,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0321,compound,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0321,compound,contract_tcn_aug,mean_logic,0.499500236890779
test_0322,clean,contract_tcn_aug,onset_guard,0.7777777777777777
test_0322,clean,contract_tcn_aug,offset_guard,0.5222222222222223
test_0322,clean,contract_tcn_aug,missing_guard,0.9155919312169312
test_0322,clean,contract_tcn_aug,spurious_guard,0.7625843416930124
test_0322,clean,contract_tcn_aug,silence_guard,0.7489929301958417
test_0322,clean,contract_tcn_aug,duration_guard,0.5333333333333333
test_0322,clean,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0322,clean,contract_tcn_aug,mean_logic,0.7356273464754296
test_0323,noise,contract_tcn_aug,onset_guard,0.19999999999999998
test_0323,noise,contract_tcn_aug,offset_guard,0.26666666666666666
test_0323,noise,contract_tcn_aug,missing_guard,0.7254901960784313
test_0323,noise,contract_tcn_aug,spurious_guard,0.34168740299473216
test_0323,noise,contract_tcn_aug,silence_guard,0.3256911717878912
test_0323,noise,contract_tcn_aug,duration_guard,0.19999999999999998
test_0323,noise,contract_tcn_aug,fragmentation_guard,0.5
test_0323,noise,contract_tcn_aug,mean_logic,0.36564791964681737
test_0324,reverb,contract_tcn_aug,onset_guard,0.6666666666666666
test_0324,reverb,contract_tcn_aug,offset_guard,0.06666666666666667
test_0324,reverb,contract_tcn_aug,missing_guard,0.9472573839662447
test_0324,reverb,contract_tcn_aug,spurious_guard,0.4436316529720927
test_0324,reverb,contract_tcn_aug,silence_guard,0.4216289669320982
test_0324,reverb,contract_tcn_aug,duration_guard,0.0
test_0324,reverb,contract_tcn_aug,fragmentation_guard,0.7333333333333334
test_0324,reverb,contract_tcn_aug,mean_logic,0.46845495293387174
test_0325,clipping,contract_tcn_aug,onset_guard,0.7777777777777777
test_0325,clipping,contract_tcn_aug,offset_guard,0.8888888888888888
test_0325,clipping,contract_tcn_aug,missing_guard,1.0
test_0325,clipping,contract_tcn_aug,spurious_guard,0.5184343434343434
test_0325,clipping,contract_tcn_aug,silence_guard,0.5007575757575758
test_0325,clipping,contract_tcn_aug,duration_guard,0.4444444444444444
test_0325,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0325,clipping,contract_tcn_aug,mean_logic,0.6852813852813853
test_0326,gain_drift,contract_tcn_aug,onset_guard,0.5
test_0326,gain_drift,contract_tcn_aug,offset_guard,0.5
test_0326,gain_drift,contract_tcn_aug,missing_guard,0.8843537414965986
test_0326,gain_drift,contract_tcn_aug,spurious_guard,0.5280694093951399
test_0326,gain_drift,contract_tcn_aug,silence_guard,0.5166449414489329
test_0326,gain_drift,contract_tcn_aug,duration_guard,0.6666666666666666
test_0326,gain_drift,contract_tcn_aug,fragmentation_guard,0.5
test_0326,gain_drift,contract_tcn_aug,mean_logic,0.5851049655724769
test_0327,jitter,contract_tcn_aug,onset_guard,0.5833333333333334
test_0327,jitter,contract_tcn_aug,offset_guard,0.5
test_0327,jitter,contract_tcn_aug,missing_guard,0.9701931578589403
test_0327,jitter,contract_tcn_aug,spurious_guard,0.6075143447692467
test_0327,jitter,contract_tcn_aug,silence_guard,0.5913217138707335
test_0327,jitter,contract_tcn_aug,duration_guard,0.4166666666666667
test_0327,jitter,contract_tcn_aug,fragmentation_guard,0.75
test_0327,jitter,contract_tcn_aug,mean_logic,0.6312898880712744
test_0328,compound,contract_tcn_aug,onset_guard,0.16666666666666666
test_0328,compound,contract_tcn_aug,offset_guard,0.25
test_0328,compound,contract_tcn_aug,missing_guard,0.8878010878010878
test_0328,compound,contract_tcn_aug,spurious_guard,0.491526519503003
test_0328,compound,contract_tcn_aug,silence_guard,0.4706545895691252
test_0328,compound,contract_tcn_aug,duration_guard,0.16666666666666666
test_0328,compound,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0328,compound,contract_tcn_aug,mean_logic,0.4428545995533166
test_0329,clean,contract_tcn_aug,onset_guard,0.6666666666666666
test_0329,clean,contract_tcn_aug,offset_guard,0.6666666666666666
test_0329,clean,contract_tcn_aug,missing_guard,1.0
test_0329,clean,contract_tcn_aug,spurious_guard,0.67420814479638
test_0329,clean,contract_tcn_aug,silence_guard,0.651612439847734
test_0329,clean,contract_tcn_aug,duration_guard,0.38888888888888884
test_0329,clean,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0329,clean,contract_tcn_aug,mean_logic,0.6973394485999528
test_0330,noise,contract_tcn_aug,onset_guard,0.37777777777777777
test_0330,noise,contract_tcn_aug,offset_guard,0.5333333333333333
test_0330,noise,contract_tcn_aug,missing_guard,0.8643671580554363
test_0330,noise,contract_tcn_aug,spurious_guard,0.6000323131606887
test_0330,noise,contract_tcn_aug,silence_guard,0.5881687670221114
test_0330,noise,contract_tcn_aug,duration_guard,0.19999999999999998
test_0330,noise,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0330,noise,contract_tcn_aug,mean_logic,0.5789383197483194
test_0331,reverb,contract_tcn_aug,onset_guard,0.19444444444444442
test_0331,reverb,contract_tcn_aug,offset_guard,0.1111111111111111
test_0331,reverb,contract_tcn_aug,missing_guard,0.8751708578298173
test_0331,reverb,contract_tcn_aug,spurious_guard,0.7666301937441643
test_0331,reverb,contract_tcn_aug,silence_guard,0.7410539215686275
test_0331,reverb,contract_tcn_aug,duration_guard,0.3333333333333333
test_0331,reverb,contract_tcn_aug,fragmentation_guard,0.27777777777777773
test_0331,reverb,contract_tcn_aug,mean_logic,0.47136023425846796
test_0332,clipping,contract_tcn_aug,onset_guard,0.7777777777777777
test_0332,clipping,contract_tcn_aug,offset_guard,0.8888888888888888
test_0332,clipping,contract_tcn_aug,missing_guard,1.0
test_0332,clipping,contract_tcn_aug,spurious_guard,0.6058700209643606
test_0332,clipping,contract_tcn_aug,silence_guard,0.5932914046121593
test_0332,clipping,contract_tcn_aug,duration_guard,0.3333333333333333
test_0332,clipping,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0332,clipping,contract_tcn_aug,mean_logic,0.6792452830188679
test_0333,gain_drift,contract_tcn_aug,onset_guard,0.8333333333333334
test_0333,gain_drift,contract_tcn_aug,offset_guard,0.8055555555555555
test_0333,gain_drift,contract_tcn_aug,missing_guard,0.9629510825982358
test_0333,gain_drift,contract_tcn_aug,spurious_guard,0.8548069841716289
test_0333,gain_drift,contract_tcn_aug,silence_guard,0.8427398711870847
test_0333,gain_drift,contract_tcn_aug,duration_guard,0.6388888888888888
test_0333,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0333,gain_drift,contract_tcn_aug,mean_logic,0.8483251022478182
test_0334,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0334,jitter,contract_tcn_aug,offset_guard,0.6666666666666666
test_0334,jitter,contract_tcn_aug,missing_guard,1.0
test_0334,jitter,contract_tcn_aug,spurious_guard,0.6625615170514191
test_0334,jitter,contract_tcn_aug,silence_guard,0.6441569635857579
test_0334,jitter,contract_tcn_aug,duration_guard,0.6666666666666666
test_0334,jitter,contract_tcn_aug,fragmentation_guard,0.7777777777777777
test_0334,jitter,contract_tcn_aug,mean_logic,0.7263566083449936
test_0335,compound,contract_tcn_aug,onset_guard,0.5
test_0335,compound,contract_tcn_aug,offset_guard,0.3333333333333333
test_0335,compound,contract_tcn_aug,missing_guard,0.6935515293200858
test_0335,compound,contract_tcn_aug,spurious_guard,0.32529302458547743
test_0335,compound,contract_tcn_aug,silence_guard,0.3180567467124071
test_0335,compound,contract_tcn_aug,duration_guard,0.0
test_0335,compound,contract_tcn_aug,fragmentation_guard,0.16666666666666666
test_0335,compound,contract_tcn_aug,mean_logic,0.3338430429454243
test_0336,clean,contract_tcn_aug,onset_guard,0.8333333333333334
test_0336,clean,contract_tcn_aug,offset_guard,0.6666666666666666
test_0336,clean,contract_tcn_aug,missing_guard,1.0
test_0336,clean,contract_tcn_aug,spurious_guard,0.7364281153074256
test_0336,clean,contract_tcn_aug,silence_guard,0.7237958401751504
test_0336,clean,contract_tcn_aug,duration_guard,0.5
test_0336,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0336,clean,contract_tcn_aug,mean_logic,0.780031993640368
test_0337,noise,contract_tcn_aug,onset_guard,0.5555555555555555
test_0337,noise,contract_tcn_aug,offset_guard,0.5555555555555555
test_0337,noise,contract_tcn_aug,missing_guard,0.9797979797979798
test_0337,noise,contract_tcn_aug,spurious_guard,0.5503826978442525
test_0337,noise,contract_tcn_aug,silence_guard,0.5298434098729022
test_0337,noise,contract_tcn_aug,duration_guard,0.1111111111111111
test_0337,noise,contract_tcn_aug,fragmentation_guard,0.4444444444444444
test_0337,noise,contract_tcn_aug,mean_logic,0.532384393454543
test_0338,reverb,contract_tcn_aug,onset_guard,0.5555555555555555
test_0338,reverb,contract_tcn_aug,offset_guard,0.3333333333333333
test_0338,reverb,contract_tcn_aug,missing_guard,0.9875389408099688
test_0338,reverb,contract_tcn_aug,spurious_guard,0.4139404656646036
test_0338,reverb,contract_tcn_aug,silence_guard,0.3910993221338049
test_0338,reverb,contract_tcn_aug,duration_guard,0.1111111111111111
test_0338,reverb,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0338,reverb,contract_tcn_aug,mean_logic,0.49417791361072055
test_0339,clipping,contract_tcn_aug,onset_guard,0.6222222222222222
test_0339,clipping,contract_tcn_aug,offset_guard,0.39999999999999997
test_0339,clipping,contract_tcn_aug,missing_guard,0.9878234398782344
test_0339,clipping,contract_tcn_aug,spurious_guard,0.6599128989742709
test_0339,clipping,contract_tcn_aug,silence_guard,0.6449813764254198
test_0339,clipping,contract_tcn_aug,duration_guard,0.2222222222222222
test_0339,clipping,contract_tcn_aug,fragmentation_guard,0.7999999999999999
test_0339,clipping,contract_tcn_aug,mean_logic,0.6195945942460527
test_0340,gain_drift,contract_tcn_aug,onset_guard,0.5
test_0340,gain_drift,contract_tcn_aug,offset_guard,0.5
test_0340,gain_drift,contract_tcn_aug,missing_guard,0.6172839506172839
test_0340,gain_drift,contract_tcn_aug,spurious_guard,0.6531165311653117
test_0340,gain_drift,contract_tcn_aug,silence_guard,0.6449864498644987
test_0340,gain_drift,contract_tcn_aug,duration_guard,0.2222222222222222
test_0340,gain_drift,contract_tcn_aug,fragmentation_guard,0.25
test_0340,gain_drift,contract_tcn_aug,mean_logic,0.48394416483847374
test_0341,jitter,contract_tcn_aug,onset_guard,0.6222222222222222
test_0341,jitter,contract_tcn_aug,offset_guard,0.6
test_0341,jitter,contract_tcn_aug,missing_guard,0.9629629629629629
test_0341,jitter,contract_tcn_aug,spurious_guard,0.6642862492953361
test_0341,jitter,contract_tcn_aug,silence_guard,0.6503708054698132
test_0341,jitter,contract_tcn_aug,duration_guard,0.5777777777777778
test_0341,jitter,contract_tcn_aug,fragmentation_guard,1.0
test_0341,jitter,contract_tcn_aug,mean_logic,0.7253742882468731
test_0342,compound,contract_tcn_aug,onset_guard,0.5
test_0342,compound,contract_tcn_aug,offset_guard,0.0
test_0342,compound,contract_tcn_aug,missing_guard,0.9814814814814815
test_0342,compound,contract_tcn_aug,spurious_guard,0.4745206358380509
test_0342,compound,contract_tcn_aug,silence_guard,0.4538000801592175
test_0342,compound,contract_tcn_aug,duration_guard,0.0
test_0342,compound,contract_tcn_aug,fragmentation_guard,0.5
test_0342,compound,contract_tcn_aug,mean_logic,0.41568602821124995
test_0343,clean,contract_tcn_aug,onset_guard,0.611111111111111
test_0343,clean,contract_tcn_aug,offset_guard,0.7777777777777777
test_0343,clean,contract_tcn_aug,missing_guard,1.0
test_0343,clean,contract_tcn_aug,spurious_guard,0.8158602150537635
test_0343,clean,contract_tcn_aug,silence_guard,0.7977897252090801
test_0343,clean,contract_tcn_aug,duration_guard,0.611111111111111
test_0343,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0343,clean,contract_tcn_aug,mean_logic,0.8019499914661207
test_0344,noise,contract_tcn_aug,onset_guard,0.2222222222222222
test_0344,noise,contract_tcn_aug,offset_guard,0.5555555555555555
test_0344,noise,contract_tcn_aug,missing_guard,0.9523809523809524
test_0344,noise,contract_tcn_aug,spurious_guard,0.6169345274608432
test_0344,noise,contract_tcn_aug,silence_guard,0.5949822107716844
test_0344,noise,contract_tcn_aug,duration_guard,0.1111111111111111
test_0344,noise,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0344,noise,contract_tcn_aug,mean_logic,0.5552171304051003
test_0345,reverb,contract_tcn_aug,onset_guard,0.25
test_0345,reverb,contract_tcn_aug,offset_guard,0.0
test_0345,reverb,contract_tcn_aug,missing_guard,0.9974160206718347
test_0345,reverb,contract_tcn_aug,spurious_guard,0.3733373530298462
test_0345,reverb,contract_tcn_aug,silence_guard,0.34836733326633834
test_0345,reverb,contract_tcn_aug,duration_guard,0.0
test_0345,reverb,contract_tcn_aug,fragmentation_guard,0.4166666666666667
test_0345,reverb,contract_tcn_aug,mean_logic,0.34082676766209796
test_0346,clipping,contract_tcn_aug,onset_guard,0.9166666666666666
test_0346,clipping,contract_tcn_aug,offset_guard,0.5
test_0346,clipping,contract_tcn_aug,missing_guard,0.9797979797979798
test_0346,clipping,contract_tcn_aug,spurious_guard,0.6878787878787879
test_0346,clipping,contract_tcn_aug,silence_guard,0.657565011820331
test_0346,clipping,contract_tcn_aug,duration_guard,0.25
test_0346,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0346,clipping,contract_tcn_aug,mean_logic,0.7131297780233951
test_0347,gain_drift,contract_tcn_aug,onset_guard,0.5555555555555555
test_0347,gain_drift,contract_tcn_aug,offset_guard,0.8333333333333334
test_0347,gain_drift,contract_tcn_aug,missing_guard,0.991390306122449
test_0347,gain_drift,contract_tcn_aug,spurious_guard,0.8692193006234752
test_0347,gain_drift,contract_tcn_aug,silence_guard,0.8541655371826149
test_0347,gain_drift,contract_tcn_aug,duration_guard,0.6388888888888888
test_0347,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0347,gain_drift,contract_tcn_aug,mean_logic,0.8203647031009025
test_0348,jitter,contract_tcn_aug,onset_guard,0.7222222222222222
test_0348,jitter,contract_tcn_aug,offset_guard,0.5555555555555555
test_0348,jitter,contract_tcn_aug,missing_guard,1.0
test_0348,jitter,contract_tcn_aug,spurious_guard,0.7986793769813375
test_0348,jitter,contract_tcn_aug,silence_guard,0.7713981346137871
test_0348,jitter,contract_tcn_aug,duration_guard,0.5
test_0348,jitter,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0348,jitter,contract_tcn_aug,mean_logic,0.7481063111802561
test_0349,compound,contract_tcn_aug,onset_guard,0.6666666666666666
test_0349,compound,contract_tcn_aug,offset_guard,0.0
test_0349,compound,contract_tcn_aug,missing_guard,1.0
test_0349,compound,contract_tcn_aug,spurious_guard,0.4430731993287189
test_0349,compound,contract_tcn_aug,silence_guard,0.4268283477880181
test_0349,compound,contract_tcn_aug,duration_guard,0.16666666666666666
test_0349,compound,contract_tcn_aug,fragmentation_guard,1.0
test_0349,compound,contract_tcn_aug,mean_logic,0.5290335543500101
test_0350,clean,contract_tcn_aug,onset_guard,0.8333333333333334
test_0350,clean,contract_tcn_aug,offset_guard,0.9166666666666666
test_0350,clean,contract_tcn_aug,missing_guard,1.0
test_0350,clean,contract_tcn_aug,spurious_guard,0.6935651500743667
test_0350,clean,contract_tcn_aug,silence_guard,0.6823735766708117
test_0350,clean,contract_tcn_aug,duration_guard,0.7777777777777777
test_0350,clean,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0350,clean,contract_tcn_aug,mean_logic,0.8314833101699461
test_0351,noise,contract_tcn_aug,onset_guard,0.27777777777777773
test_0351,noise,contract_tcn_aug,offset_guard,0.3333333333333333
test_0351,noise,contract_tcn_aug,missing_guard,0.9138993545372237
test_0351,noise,contract_tcn_aug,spurious_guard,0.605447720772315
test_0351,noise,contract_tcn_aug,silence_guard,0.5886586046542351
test_0351,noise,contract_tcn_aug,duration_guard,0.16666666666666666
test_0351,noise,contract_tcn_aug,fragmentation_guard,0.7222222222222222
test_0351,noise,contract_tcn_aug,mean_logic,0.5154293828519676
test_0352,reverb,contract_tcn_aug,onset_guard,0.39999999999999997
test_0352,reverb,contract_tcn_aug,offset_guard,0.3333333333333333
test_0352,reverb,contract_tcn_aug,missing_guard,0.9878787878787879
test_0352,reverb,contract_tcn_aug,spurious_guard,0.48831047909260206
test_0352,reverb,contract_tcn_aug,silence_guard,0.4644962975503013
test_0352,reverb,contract_tcn_aug,duration_guard,0.5
test_0352,reverb,contract_tcn_aug,fragmentation_guard,0.7999999999999999
test_0352,reverb,contract_tcn_aug,mean_logic,0.5677169854078606
test_0353,clipping,contract_tcn_aug,onset_guard,0.8333333333333334
test_0353,clipping,contract_tcn_aug,offset_guard,0.9166666666666666
test_0353,clipping,contract_tcn_aug,missing_guard,0.986449864498645
test_0353,clipping,contract_tcn_aug,spurious_guard,0.6262645285244156
test_0353,clipping,contract_tcn_aug,silence_guard,0.6137619129144554
test_0353,clipping,contract_tcn_aug,duration_guard,0.75
test_0353,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0353,clipping,contract_tcn_aug,mean_logic,0.8180680437053595
test_0354,gain_drift,contract_tcn_aug,onset_guard,0.6666666666666666
test_0354,gain_drift,contract_tcn_aug,offset_guard,0.8333333333333334
test_0354,gain_drift,contract_tcn_aug,missing_guard,0.8311101549053356
test_0354,gain_drift,contract_tcn_aug,spurious_guard,0.6983976386253427
test_0354,gain_drift,contract_tcn_aug,silence_guard,0.6983976386253427
test_0354,gain_drift,contract_tcn_aug,duration_guard,0.8333333333333334
test_0354,gain_drift,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0354,gain_drift,contract_tcn_aug,mean_logic,0.7706531569746695
test_0355,jitter,contract_tcn_aug,onset_guard,0.5
test_0355,jitter,contract_tcn_aug,offset_guard,0.6666666666666666
test_0355,jitter,contract_tcn_aug,missing_guard,0.9622641509433962
test_0355,jitter,contract_tcn_aug,spurious_guard,0.6700650699912511
test_0355,jitter,contract_tcn_aug,silence_guard,0.6504620516185476
test_0355,jitter,contract_tcn_aug,duration_guard,0.7777777777777777
test_0355,jitter,contract_tcn_aug,fragmentation_guard,0.8666666666666667
test_0355,jitter,contract_tcn_aug,mean_logic,0.7277003405234722
test_0356,compound,contract_tcn_aug,onset_guard,0.5
test_0356,compound,contract_tcn_aug,offset_guard,0.5833333333333334
test_0356,compound,contract_tcn_aug,missing_guard,0.9658119658119658
test_0356,compound,contract_tcn_aug,spurious_guard,0.531481962154231
test_0356,compound,contract_tcn_aug,silence_guard,0.5182559510290603
test_0356,compound,contract_tcn_aug,duration_guard,0.7777777777777777
test_0356,compound,contract_tcn_aug,fragmentation_guard,0.75
test_0356,compound,contract_tcn_aug,mean_logic,0.6609515700151954
test_0357,clean,contract_tcn_aug,onset_guard,0.8888888888888888
test_0357,clean,contract_tcn_aug,offset_guard,1.0
test_0357,clean,contract_tcn_aug,missing_guard,1.0
test_0357,clean,contract_tcn_aug,spurious_guard,0.528523987428097
test_0357,clean,contract_tcn_aug,silence_guard,0.5216746723596039
test_0357,clean,contract_tcn_aug,duration_guard,0.6666666666666666
test_0357,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0357,clean,contract_tcn_aug,mean_logic,0.7532029831442747
test_0358,noise,contract_tcn_aug,onset_guard,0.5
test_0358,noise,contract_tcn_aug,offset_guard,0.4166666666666667
test_0358,noise,contract_tcn_aug,missing_guard,0.6204620462046204
test_0358,noise,contract_tcn_aug,spurious_guard,0.565640758129021
test_0358,noise,contract_tcn_aug,silence_guard,0.5578160319944357
test_0358,noise,contract_tcn_aug,duration_guard,0.3333333333333333
test_0358,noise,contract_tcn_aug,fragmentation_guard,0.5833333333333334
test_0358,noise,contract_tcn_aug,mean_logic,0.5110360242373444
test_0359,reverb,contract_tcn_aug,onset_guard,0.47222222222222215
test_0359,reverb,contract_tcn_aug,offset_guard,0.0
test_0359,reverb,contract_tcn_aug,missing_guard,0.8708010335917313
test_0359,reverb,contract_tcn_aug,spurious_guard,0.5437788925803517
test_0359,reverb,contract_tcn_aug,silence_guard,0.5280864935681143
test_0359,reverb,contract_tcn_aug,duration_guard,0.3333333333333333
test_0359,reverb,contract_tcn_aug,fragmentation_guard,0.7222222222222222
test_0359,reverb,contract_tcn_aug,mean_logic,0.4957777425025678
test_0360,clipping,contract_tcn_aug,onset_guard,0.8333333333333334
test_0360,clipping,contract_tcn_aug,offset_guard,0.75
test_0360,clipping,contract_tcn_aug,missing_guard,0.9880239520958084
test_0360,clipping,contract_tcn_aug,spurious_guard,0.5348822324628776
test_0360,clipping,contract_tcn_aug,silence_guard,0.5233614951356887
test_0360,clipping,contract_tcn_aug,duration_guard,0.38888888888888884
test_0360,clipping,contract_tcn_aug,fragmentation_guard,0.5833333333333334
test_0360,clipping,contract_tcn_aug,mean_logic,0.6574033193214186
test_0361,gain_drift,contract_tcn_aug,onset_guard,0.8888888888888888
test_0361,gain_drift,contract_tcn_aug,offset_guard,0.6944444444444443
test_0361,gain_drift,contract_tcn_aug,missing_guard,0.8564796479647964
test_0361,gain_drift,contract_tcn_aug,spurious_guard,0.7778044039726283
test_0361,gain_drift,contract_tcn_aug,silence_guard,0.7657485824798339
test_0361,gain_drift,contract_tcn_aug,duration_guard,0.8055555555555555
test_0361,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0361,gain_drift,contract_tcn_aug,mean_logic,0.8269887890437354
test_0362,jitter,contract_tcn_aug,onset_guard,0.16666666666666666
test_0362,jitter,contract_tcn_aug,offset_guard,0.7777777777777777
test_0362,jitter,contract_tcn_aug,missing_guard,0.9968553459119497
test_0362,jitter,contract_tcn_aug,spurious_guard,0.7122270712534404
test_0362,jitter,contract_tcn_aug,silence_guard,0.6851373778351465
test_0362,jitter,contract_tcn_aug,duration_guard,0.5
test_0362,jitter,contract_tcn_aug,fragmentation_guard,1.0
test_0362,jitter,contract_tcn_aug,mean_logic,0.6912377484921403
test_0363,compound,contract_tcn_aug,onset_guard,0.3333333333333333
test_0363,compound,contract_tcn_aug,offset_guard,0.0
test_0363,compound,contract_tcn_aug,missing_guard,0.9535864978902954
test_0363,compound,contract_tcn_aug,spurious_guard,0.3932267690888381
test_0363,compound,contract_tcn_aug,silence_guard,0.3719732271456409
test_0363,compound,contract_tcn_aug,duration_guard,0.0
test_0363,compound,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0363,compound,contract_tcn_aug,mean_logic,0.3883980705892536
test_0364,clean,contract_tcn_aug,onset_guard,0.7333333333333334
test_0364,clean,contract_tcn_aug,offset_guard,0.7999999999999999
test_0364,clean,contract_tcn_aug,missing_guard,0.9672897196261682
test_0364,clean,contract_tcn_aug,spurious_guard,0.8404800912407403
test_0364,clean,contract_tcn_aug,silence_guard,0.8339119467415613
test_0364,clean,contract_tcn_aug,duration_guard,0.6666666666666666
test_0364,clean,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0364,clean,contract_tcn_aug,mean_logic,0.8250021558488291
test_0365,noise,contract_tcn_aug,onset_guard,0.38888888888888884
test_0365,noise,contract_tcn_aug,offset_guard,0.3333333333333333
test_0365,noise,contract_tcn_aug,missing_guard,0.8612114208676394
test_0365,noise,contract_tcn_aug,spurious_guard,0.6269463820193053
test_0365,noise,contract_tcn_aug,silence_guard,0.6072714115869856
test_0365,noise,contract_tcn_aug,duration_guard,0.3333333333333333
test_0365,noise,contract_tcn_aug,fragmentation_guard,0.6944444444444443
test_0365,noise,contract_tcn_aug,mean_logic,0.5493470306391329
test_0366,reverb,contract_tcn_aug,onset_guard,0.3333333333333333
test_0366,reverb,contract_tcn_aug,offset_guard,0.16666666666666666
test_0366,reverb,contract_tcn_aug,missing_guard,0.9946236559139785
test_0366,reverb,contract_tcn_aug,spurious_guard,0.5190461944650218
test_0366,reverb,contract_tcn_aug,silence_guard,0.4980447603852071
test_0366,reverb,contract_tcn_aug,duration_guard,0.16666666666666666
test_0366,reverb,contract_tcn_aug,fragmentation_guard,1.0
test_0366,reverb,contract_tcn_aug,mean_logic,0.525483039632982
test_0367,clipping,contract_tcn_aug,onset_guard,0.5
test_0367,clipping,contract_tcn_aug,offset_guard,0.5833333333333334
test_0367,clipping,contract_tcn_aug,missing_guard,1.0
test_0367,clipping,contract_tcn_aug,spurious_guard,0.6170558608058608
test_0367,clipping,contract_tcn_aug,silence_guard,0.589052960927961
test_0367,clipping,contract_tcn_aug,duration_guard,0.5
test_0367,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0367,clipping,contract_tcn_aug,mean_logic,0.6842060221524506
test_0368,gain_drift,contract_tcn_aug,onset_guard,0.8888888888888888
test_0368,gain_drift,contract_tcn_aug,offset_guard,0.7777777777777777
test_0368,gain_drift,contract_tcn_aug,missing_guard,0.952505024938584
test_0368,gain_drift,contract_tcn_aug,spurious_guard,0.7689909782933039
test_0368,gain_drift,contract_tcn_aug,silence_guard,0.7586550609806424
test_0368,gain_drift,contract_tcn_aug,duration_guard,0.5555555555555555
test_0368,gain_drift,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0368,gain_drift,contract_tcn_aug,mean_logic,0.7987517393319488
test_0369,jitter,contract_tcn_aug,onset_guard,0.8333333333333334
test_0369,jitter,contract_tcn_aug,offset_guard,0.6666666666666666
test_0369,jitter,contract_tcn_aug,missing_guard,1.0
test_0369,jitter,contract_tcn_aug,spurious_guard,0.4971264367816092
test_0369,jitter,contract_tcn_aug,silence_guard,0.48563218390804597
test_0369,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0369,jitter,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0369,jitter,contract_tcn_aug,mean_logic,0.6403940886699507
test_0370,compound,contract_tcn_aug,onset_guard,0.5
test_0370,compound,contract_tcn_aug,offset_guard,0.0
test_0370,compound,contract_tcn_aug,missing_guard,0.9226190476190476
test_0370,compound,contract_tcn_aug,spurious_guard,0.4338487097914457
test_0370,compound,contract_tcn_aug,silence_guard,0.4185737009544009
test_0370,compound,contract_tcn_aug,duration_guard,0.0
test_0370,compound,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0370,compound,contract_tcn_aug,mean_logic,0.42024401786165155
test_0371,clean,contract_tcn_aug,onset_guard,0.7111111111111111
test_0371,clean,contract_tcn_aug,offset_guard,0.8222222222222223
test_0371,clean,contract_tcn_aug,missing_guard,0.9003371919212987
test_0371,clean,contract_tcn_aug,spurious_guard,0.5624079552312609
test_0371,clean,contract_tcn_aug,silence_guard,0.5451506430580623
test_0371,clean,contract_tcn_aug,duration_guard,0.7000000000000001
test_0371,clean,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0371,clean,contract_tcn_aug,mean_logic,0.7328740017761205
test_0372,noise,contract_tcn_aug,onset_guard,0.5555555555555555
test_0372,noise,contract_tcn_aug,offset_guard,0.638888888888889
test_0372,noise,contract_tcn_aug,missing_guard,0.9133471359558317
test_0372,noise,contract_tcn_aug,spurious_guard,0.7680105401844534
test_0372,noise,contract_tcn_aug,silence_guard,0.7517610891523936
test_0372,noise,contract_tcn_aug,duration_guard,0.25
test_0372,noise,contract_tcn_aug,fragmentation_guard,0.9444444444444445
test_0372,noise,contract_tcn_aug,mean_logic,0.6888582363116523
test_0373,reverb,contract_tcn_aug,onset_guard,0.5333333333333333
test_0373,reverb,contract_tcn_aug,offset_guard,0.17777777777777778
test_0373,reverb,contract_tcn_aug,missing_guard,0.8417993973310374
test_0373,reverb,contract_tcn_aug,spurious_guard,0.6423052921722742
test_0373,reverb,contract_tcn_aug,silence_guard,0.6217623225899903
test_0373,reverb,contract_tcn_aug,duration_guard,0.1111111111111111
test_0373,reverb,contract_tcn_aug,fragmentation_guard,0.6444444444444445
test_0373,reverb,contract_tcn_aug,mean_logic,0.510361954108567
test_0374,clipping,contract_tcn_aug,onset_guard,0.8333333333333334
test_0374,clipping,contract_tcn_aug,offset_guard,0.5555555555555555
test_0374,clipping,contract_tcn_aug,missing_guard,1.0
test_0374,clipping,contract_tcn_aug,spurious_guard,0.5965731498285946
test_0374,clipping,contract_tcn_aug,silence_guard,0.5843289977818108
test_0374,clipping,contract_tcn_aug,duration_guard,0.5555555555555555
test_0374,clipping,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0374,clipping,contract_tcn_aug,mean_logic,0.7083828464840263
test_0375,gain_drift,contract_tcn_aug,onset_guard,0.8888888888888888
test_0375,gain_drift,contract_tcn_aug,offset_guard,1.0
test_0375,gain_drift,contract_tcn_aug,missing_guard,1.0
test_0375,gain_drift,contract_tcn_aug,spurious_guard,0.9782838983050848
test_0375,gain_drift,contract_tcn_aug,silence_guard,0.9698093220338984
test_0375,gain_drift,contract_tcn_aug,duration_guard,0.8888888888888888
test_0375,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0375,gain_drift,contract_tcn_aug,mean_logic,0.9608387140166802
test_0376,jitter,contract_tcn_aug,onset_guard,0.7777777777777777
test_0376,jitter,contract_tcn_aug,offset_guard,0.7777777777777777
test_0376,jitter,contract_tcn_aug,missing_guard,0.9787234042553191
test_0376,jitter,contract_tcn_aug,spurious_guard,0.7815963538326707
test_0376,jitter,contract_tcn_aug,silence_guard,0.7653117117694839
test_0376,jitter,contract_tcn_aug,duration_guard,0.6666666666666666
test_0376,jitter,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0376,jitter,contract_tcn_aug,mean_logic,0.8052489401383692
test_0377,compound,contract_tcn_aug,onset_guard,0.0
test_0377,compound,contract_tcn_aug,offset_guard,0.1111111111111111
test_0377,compound,contract_tcn_aug,missing_guard,0.602338853515878
test_0377,compound,contract_tcn_aug,spurious_guard,0.6145557191948944
test_0377,compound,contract_tcn_aug,silence_guard,0.6063573883161512
test_0377,compound,contract_tcn_aug,duration_guard,0.16666666666666666
test_0377,compound,contract_tcn_aug,fragmentation_guard,0.5277777777777778
test_0377,compound,contract_tcn_aug,mean_logic,0.37554393094035415
test_0378,clean,contract_tcn_aug,onset_guard,0.6666666666666666
test_0378,clean,contract_tcn_aug,offset_guard,1.0
test_0378,clean,contract_tcn_aug,missing_guard,1.0
test_0378,clean,contract_tcn_aug,spurious_guard,0.43555555555555553
test_0378,clean,contract_tcn_aug,silence_guard,0.43111111111111117
test_0378,clean,contract_tcn_aug,duration_guard,0.6666666666666666
test_0378,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0378,clean,contract_tcn_aug,mean_logic,0.6952380952380951
test_0379,noise,contract_tcn_aug,onset_guard,0.3333333333333333
test_0379,noise,contract_tcn_aug,offset_guard,0.0
test_0379,noise,contract_tcn_aug,missing_guard,0.8412698412698413
test_0379,noise,contract_tcn_aug,spurious_guard,0.549562935991271
test_0379,noise,contract_tcn_aug,silence_guard,0.5321408576180726
test_0379,noise,contract_tcn_aug,duration_guard,0.0
test_0379,noise,contract_tcn_aug,fragmentation_guard,0.5
test_0379,noise,contract_tcn_aug,mean_logic,0.39375813831607404
test_0380,reverb,contract_tcn_aug,onset_guard,0.4444444444444444
test_0380,reverb,contract_tcn_aug,offset_guard,0.3333333333333333
test_0380,reverb,contract_tcn_aug,missing_guard,0.9302325581395349
test_0380,reverb,contract_tcn_aug,spurious_guard,0.38774772718627565
test_0380,reverb,contract_tcn_aug,silence_guard,0.369793449731827
test_0380,reverb,contract_tcn_aug,duration_guard,0.0
test_0380,reverb,contract_tcn_aug,fragmentation_guard,0.2222222222222222
test_0380,reverb,contract_tcn_aug,mean_logic,0.38396767643680535
test_0381,clipping,contract_tcn_aug,onset_guard,0.611111111111111
test_0381,clipping,contract_tcn_aug,offset_guard,0.5555555555555555
test_0381,clipping,contract_tcn_aug,missing_guard,0.9985507246376812
test_0381,clipping,contract_tcn_aug,spurious_guard,0.7323918659663985
test_0381,clipping,contract_tcn_aug,silence_guard,0.7133773632171984
test_0381,clipping,contract_tcn_aug,duration_guard,0.5
test_0381,clipping,contract_tcn_aug,fragmentation_guard,0.8888888888888888
test_0381,clipping,contract_tcn_aug,mean_logic,0.7142679299109762
test_0382,gain_drift,contract_tcn_aug,onset_guard,0.7222222222222222
test_0382,gain_drift,contract_tcn_aug,offset_guard,0.27777777777777773
test_0382,gain_drift,contract_tcn_aug,missing_guard,0.894204503506829
test_0382,gain_drift,contract_tcn_aug,spurious_guard,0.662181934446365
test_0382,gain_drift,contract_tcn_aug,silence_guard,0.654583182966438
test_0382,gain_drift,contract_tcn_aug,duration_guard,0.16666666666666666
test_0382,gain_drift,contract_tcn_aug,fragmentation_guard,0.7222222222222222
test_0382,gain_drift,contract_tcn_aug,mean_logic,0.5856940728297887
test_0383,jitter,contract_tcn_aug,onset_guard,0.7222222222222222
test_0383,jitter,contract_tcn_aug,offset_guard,0.3055555555555555
test_0383,jitter,contract_tcn_aug,missing_guard,0.9958847736625515
test_0383,jitter,contract_tcn_aug,spurious_guard,0.6954902099385029
test_0383,jitter,contract_tcn_aug,silence_guard,0.6712871986993708
test_0383,jitter,contract_tcn_aug,duration_guard,0.6666666666666666
test_0383,jitter,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0383,jitter,contract_tcn_aug,mean_logic,0.7105390419159338
test_0384,compound,contract_tcn_aug,onset_guard,0.06666666666666667
test_0384,compound,contract_tcn_aug,offset_guard,0.06666666666666667
test_0384,compound,contract_tcn_aug,missing_guard,0.9400264700321421
test_0384,compound,contract_tcn_aug,spurious_guard,0.49575216858290894
test_0384,compound,contract_tcn_aug,silence_guard,0.4720338465227261
test_0384,compound,contract_tcn_aug,duration_guard,0.7777777777777777
test_0384,compound,contract_tcn_aug,fragmentation_guard,0.6444444444444445
test_0384,compound,contract_tcn_aug,mean_logic,0.4947668629561904
test_0385,clean,contract_tcn_aug,onset_guard,0.8888888888888888
test_0385,clean,contract_tcn_aug,offset_guard,0.6666666666666666
test_0385,clean,contract_tcn_aug,missing_guard,1.0
test_0385,clean,contract_tcn_aug,spurious_guard,0.7665200777963324
test_0385,clean,contract_tcn_aug,silence_guard,0.7502167785487924
test_0385,clean,contract_tcn_aug,duration_guard,0.7777777777777777
test_0385,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0385,clean,contract_tcn_aug,mean_logic,0.8357243128112083
test_0386,noise,contract_tcn_aug,onset_guard,0.6666666666666666
test_0386,noise,contract_tcn_aug,offset_guard,0.05555555555555555
test_0386,noise,contract_tcn_aug,missing_guard,0.8335052401953811
test_0386,noise,contract_tcn_aug,spurious_guard,0.6275835275835275
test_0386,noise,contract_tcn_aug,silence_guard,0.6151126651126652
test_0386,noise,contract_tcn_aug,duration_guard,0.1111111111111111
test_0386,noise,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0386,noise,contract_tcn_aug,mean_logic,0.5346954427940344
test_0387,reverb,contract_tcn_aug,onset_guard,0.4444444444444444
test_0387,reverb,contract_tcn_aug,offset_guard,0.3333333333333333
test_0387,reverb,contract_tcn_aug,missing_guard,0.9097252936262225
test_0387,reverb,contract_tcn_aug,spurious_guard,0.3471966880472825
test_0387,reverb,contract_tcn_aug,silence_guard,0.32734131361414115
test_0387,reverb,contract_tcn_aug,duration_guard,0.0
test_0387,reverb,contract_tcn_aug,fragmentation_guard,0.38888888888888884
test_0387,reverb,contract_tcn_aug,mean_logic,0.3929899945649018
test_0388,clipping,contract_tcn_aug,onset_guard,0.5833333333333333
test_0388,clipping,contract_tcn_aug,offset_guard,0.8055555555555555
test_0388,clipping,contract_tcn_aug,missing_guard,0.949185900876722
test_0388,clipping,contract_tcn_aug,spurious_guard,0.8115984862972816
test_0388,clipping,contract_tcn_aug,silence_guard,0.8047152035519298
test_0388,clipping,contract_tcn_aug,duration_guard,0.5833333333333334
test_0388,clipping,contract_tcn_aug,fragmentation_guard,1.0
test_0388,clipping,contract_tcn_aug,mean_logic,0.7911031161354508
test_0389,gain_drift,contract_tcn_aug,onset_guard,0.6944444444444443
test_0389,gain_drift,contract_tcn_aug,offset_guard,0.6388888888888888
test_0389,gain_drift,contract_tcn_aug,missing_guard,0.8703758053470855
test_0389,gain_drift,contract_tcn_aug,spurious_guard,0.6666002456253891
test_0389,gain_drift,contract_tcn_aug,silence_guard,0.6594093636637165
test_0389,gain_drift,contract_tcn_aug,duration_guard,0.7222222222222222
test_0389,gain_drift,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0389,gain_drift,contract_tcn_aug,mean_logic,0.738372519551202
test_0390,jitter,contract_tcn_aug,onset_guard,0.5555555555555555
test_0390,jitter,contract_tcn_aug,offset_guard,0.75
test_0390,jitter,contract_tcn_aug,missing_guard,0.9788232943761862
test_0390,jitter,contract_tcn_aug,spurious_guard,0.7455794132989659
test_0390,jitter,contract_tcn_aug,silence_guard,0.7248789329360994
test_0390,jitter,contract_tcn_aug,duration_guard,0.75
test_0390,jitter,contract_tcn_aug,fragmentation_guard,1.0
test_0390,jitter,contract_tcn_aug,mean_logic,0.7864053137381153
test_0391,compound,contract_tcn_aug,onset_guard,0.5555555555555555
test_0391,compound,contract_tcn_aug,offset_guard,0.3333333333333333
test_0391,compound,contract_tcn_aug,missing_guard,0.9817351598173515
test_0391,compound,contract_tcn_aug,spurious_guard,0.3525438565361913
test_0391,compound,contract_tcn_aug,silence_guard,0.34116422394927665
test_0391,compound,contract_tcn_aug,duration_guard,0.2222222222222222
test_0391,compound,contract_tcn_aug,fragmentation_guard,0.5
test_0391,compound,contract_tcn_aug,mean_logic,0.46950776448770437
test_0392,clean,contract_tcn_aug,onset_guard,0.9444444444444445
test_0392,clean,contract_tcn_aug,offset_guard,0.9444444444444445
test_0392,clean,contract_tcn_aug,missing_guard,0.9896755162241888
test_0392,clean,contract_tcn_aug,spurious_guard,0.6575342465753424
test_0392,clean,contract_tcn_aug,silence_guard,0.6560121765601218
test_0392,clean,contract_tcn_aug,duration_guard,0.5
test_0392,clean,contract_tcn_aug,fragmentation_guard,0.6111111111111112
test_0392,clean,contract_tcn_aug,mean_logic,0.7576031341942361
test_0393,noise,contract_tcn_aug,onset_guard,0.6666666666666666
test_0393,noise,contract_tcn_aug,offset_guard,0.6666666666666666
test_0393,noise,contract_tcn_aug,missing_guard,1.0
test_0393,noise,contract_tcn_aug,spurious_guard,0.8635613672182821
test_0393,noise,contract_tcn_aug,silence_guard,0.8337068229577095
test_0393,noise,contract_tcn_aug,duration_guard,0.3333333333333333
test_0393,noise,contract_tcn_aug,fragmentation_guard,1.0
test_0393,noise,contract_tcn_aug,mean_logic,0.7662764081203797
test_0394,reverb,contract_tcn_aug,onset_guard,0.6666666666666666
test_0394,reverb,contract_tcn_aug,offset_guard,0.5
test_0394,reverb,contract_tcn_aug,missing_guard,1.0
test_0394,reverb,contract_tcn_aug,spurious_guard,0.36308507833423526
test_0394,reverb,contract_tcn_aug,silence_guard,0.3501797038702246
test_0394,reverb,contract_tcn_aug,duration_guard,0.0
test_0394,reverb,contract_tcn_aug,fragmentation_guard,0.5
test_0394,reverb,contract_tcn_aug,mean_logic,0.4828473498387324
test_0395,clipping,contract_tcn_aug,onset_guard,0.6666666666666666
test_0395,clipping,contract_tcn_aug,offset_guard,0.6666666666666666
test_0395,clipping,contract_tcn_aug,missing_guard,1.0
test_0395,clipping,contract_tcn_aug,spurious_guard,0.4761509433962264
test_0395,clipping,contract_tcn_aug,silence_guard,0.4708176100628931
test_0395,clipping,contract_tcn_aug,duration_guard,0.6666666666666666
test_0395,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0395,clipping,contract_tcn_aug,mean_logic,0.6590907457322551
test_0396,gain_drift,contract_tcn_aug,onset_guard,0.75
test_0396,gain_drift,contract_tcn_aug,offset_guard,0.8888888888888888
test_0396,gain_drift,contract_tcn_aug,missing_guard,0.9761904761904763
test_0396,gain_drift,contract_tcn_aug,spurious_guard,0.7781568789633306
test_0396,gain_drift,contract_tcn_aug,silence_guard,0.7705274676040804
test_0396,gain_drift,contract_tcn_aug,duration_guard,0.5277777777777778
test_0396,gain_drift,contract_tcn_aug,fragmentation_guard,0.8055555555555555
test_0396,gain_drift,contract_tcn_aug,mean_logic,0.7852995778543014
test_0397,jitter,contract_tcn_aug,onset_guard,0.5833333333333334
test_0397,jitter,contract_tcn_aug,offset_guard,0.6666666666666666
test_0397,jitter,contract_tcn_aug,missing_guard,0.9981378026070763
test_0397,jitter,contract_tcn_aug,spurious_guard,0.5574135393671817
test_0397,jitter,contract_tcn_aug,silence_guard,0.5382410911384422
test_0397,jitter,contract_tcn_aug,duration_guard,0.6666666666666666
test_0397,jitter,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0397,jitter,contract_tcn_aug,mean_logic,0.6681608237780048
test_0398,compound,contract_tcn_aug,onset_guard,0.38888888888888884
test_0398,compound,contract_tcn_aug,offset_guard,0.1111111111111111
test_0398,compound,contract_tcn_aug,missing_guard,0.9109318996415771
test_0398,compound,contract_tcn_aug,spurious_guard,0.47394402985074624
test_0398,compound,contract_tcn_aug,silence_guard,0.45891956882255386
test_0398,compound,contract_tcn_aug,duration_guard,0.0
test_0398,compound,contract_tcn_aug,fragmentation_guard,0.5555555555555555
test_0398,compound,contract_tcn_aug,mean_logic,0.4141930076957761
test_0399,clean,contract_tcn_aug,onset_guard,0.7666666666666666
test_0399,clean,contract_tcn_aug,offset_guard,0.7166666666666667
test_0399,clean,contract_tcn_aug,missing_guard,0.9117543859649123
test_0399,clean,contract_tcn_aug,spurious_guard,0.7203468653378954
test_0399,clean,contract_tcn_aug,silence_guard,0.70526367850511
test_0399,clean,contract_tcn_aug,duration_guard,0.6888888888888888
test_0399,clean,contract_tcn_aug,fragmentation_guard,0.85
test_0399,clean,contract_tcn_aug,mean_logic,0.7656553074328771
test_0400,noise,contract_tcn_aug,onset_guard,0.3
test_0400,noise,contract_tcn_aug,offset_guard,0.7000000000000001
test_0400,noise,contract_tcn_aug,missing_guard,0.7280236576289209
test_0400,noise,contract_tcn_aug,spurious_guard,0.7600755517422185
test_0400,noise,contract_tcn_aug,silence_guard,0.72603754548199
test_0400,noise,contract_tcn_aug,duration_guard,0.17777777777777778
test_0400,noise,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0400,noise,contract_tcn_aug,mean_logic,0.6036068379948915
test_0401,reverb,contract_tcn_aug,onset_guard,0.6666666666666666
test_0401,reverb,contract_tcn_aug,offset_guard,0.0
test_0401,reverb,contract_tcn_aug,missing_guard,0.9886363636363636
test_0401,reverb,contract_tcn_aug,spurious_guard,0.44770296570071605
test_0401,reverb,contract_tcn_aug,silence_guard,0.4348742121520524
test_0401,reverb,contract_tcn_aug,duration_guard,0.0
test_0401,reverb,contract_tcn_aug,fragmentation_guard,0.8333333333333334
test_0401,reverb,contract_tcn_aug,mean_logic,0.48160193449844746
test_0402,clipping,contract_tcn_aug,onset_guard,0.8333333333333334
test_0402,clipping,contract_tcn_aug,offset_guard,0.8333333333333334
test_0402,clipping,contract_tcn_aug,missing_guard,1.0
test_0402,clipping,contract_tcn_aug,spurious_guard,0.3960834762721555
test_0402,clipping,contract_tcn_aug,silence_guard,0.38350485991995426
test_0402,clipping,contract_tcn_aug,duration_guard,0.3333333333333333
test_0402,clipping,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0402,clipping,contract_tcn_aug,mean_logic,0.6351792861226823
test_0403,gain_drift,contract_tcn_aug,onset_guard,0.75
test_0403,gain_drift,contract_tcn_aug,offset_guard,0.5833333333333334
test_0403,gain_drift,contract_tcn_aug,missing_guard,0.9895013123359581
test_0403,gain_drift,contract_tcn_aug,spurious_guard,0.7383792482330459
test_0403,gain_drift,contract_tcn_aug,silence_guard,0.7245512388743104
test_0403,gain_drift,contract_tcn_aug,duration_guard,0.6666666666666666
test_0403,gain_drift,contract_tcn_aug,fragmentation_guard,1.0
test_0403,gain_drift,contract_tcn_aug,mean_logic,0.7789188284919021
test_0404,jitter,contract_tcn_aug,onset_guard,0.5833333333333334
test_0404,jitter,contract_tcn_aug,offset_guard,0.8333333333333334
test_0404,jitter,contract_tcn_aug,missing_guard,0.9981884057971014
test_0404,jitter,contract_tcn_aug,spurious_guard,0.5440989990318079
test_0404,jitter,contract_tcn_aug,silence_guard,0.5267594700567497
test_0404,jitter,contract_tcn_aug,duration_guard,0.7222222222222222
test_0404,jitter,contract_tcn_aug,fragmentation_guard,0.9166666666666666
test_0404,jitter,contract_tcn_aug,mean_logic,0.7320860614916019
test_0405,compound,contract_tcn_aug,onset_guard,0.611111111111111
test_0405,compound,contract_tcn_aug,offset_guard,0.4444444444444444
test_0405,compound,contract_tcn_aug,missing_guard,0.9689265536723163
test_0405,compound,contract_tcn_aug,spurious_guard,0.4680400321425962
test_0405,compound,contract_tcn_aug,silence_guard,0.45167652859960555
test_0405,compound,contract_tcn_aug,duration_guard,0.3333333333333333
test_0405,compound,contract_tcn_aug,fragmentation_guard,0.7222222222222222
test_0405,compound,contract_tcn_aug,mean_logic,0.5713934607893757
test_0406,clean,contract_tcn_aug,onset_guard,0.7777777777777777
test_0406,clean,contract_tcn_aug,offset_guard,0.8333333333333334
test_0406,clean,contract_tcn_aug,missing_guard,0.9781931464174455
test_0406,clean,contract_tcn_aug,spurious_guard,0.5246242088607594
test_0406,clean,contract_tcn_aug,silence_guard,0.5151964662447258
test_0406,clean,contract_tcn_aug,duration_guard,0.5555555555555555
test_0406,clean,contract_tcn_aug,fragmentation_guard,0.6666666666666666
test_0406,clean,contract_tcn_aug,mean_logic,0.6930495935508948
test_0407,noise,contract_tcn_aug,onset_guard,0.7222222222222222
test_0407,noise,contract_tcn_aug,offset_guard,0.5555555555555555
test_0407,noise,contract_tcn_aug,missing_guard,0.9120976692563817
test_0407,noise,contract_tcn_aug,spurious_guard,0.7694595441579656
test_0407,noise,contract_tcn_aug,silence_guard,0.7642102003259446
test_0407,noise,contract_tcn_aug,duration_guard,0.5555555555555555
test_0407,noise,contract_tcn_aug,fragmentation_guard,1.0
test_0407,noise,contract_tcn_aug,mean_logic,0.7541572495819464
test_0408,reverb,contract_tcn_aug,onset_guard,0.4166666666666667
test_0408,reverb,contract_tcn_aug,offset_guard,0.0
test_0408,reverb,contract_tcn_aug,missing_guard,0.9975845410628019
test_0408,reverb,contract_tcn_aug,spurious_guard,0.3686008940619234
test_0408,reverb,contract_tcn_aug,silence_guard,0.3485688991696831
test_0408,reverb,contract_tcn_aug,duration_guard,0.0
test_0408,reverb,contract_tcn_aug,fragmentation_guard,0.5
test_0408,reverb,contract_tcn_aug,mean_logic,0.3759172858515822
test_0409,clipping,contract_tcn_aug,onset_guard,0.8666666666666667
test_0409,clipping,contract_tcn_aug,offset_guard,0.6333333333333333
test_0409,clipping,contract_tcn_aug,missing_guard,1.0
test_0409,clipping,contract_tcn_aug,spurious_guard,0.7285553396283723
test_0409,clipping,contract_tcn_aug,silence_guard,0.6965846770544665
test_0409,clipping,contract_tcn_aug,duration_guard,0.25
test_0409,clipping,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0409,clipping,contract_tcn_aug,mean_logic,0.7297819071451674
test_0410,gain_drift,contract_tcn_aug,onset_guard,0.7000000000000001
test_0410,gain_drift,contract_tcn_aug,offset_guard,0.8666666666666667
test_0410,gain_drift,contract_tcn_aug,missing_guard,0.9969418960244649
test_0410,gain_drift,contract_tcn_aug,spurious_guard,0.7363595010653835
test_0410,gain_drift,contract_tcn_aug,silence_guard,0.7262323732911967
test_0410,gain_drift,contract_tcn_aug,duration_guard,0.6666666666666666
test_0410,gain_drift,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0410,gain_drift,contract_tcn_aug,mean_logic,0.8037429195782445
test_0411,jitter,contract_tcn_aug,onset_guard,0.6666666666666666
test_0411,jitter,contract_tcn_aug,offset_guard,0.8333333333333334
test_0411,jitter,contract_tcn_aug,missing_guard,0.9766081871345028
test_0411,jitter,contract_tcn_aug,spurious_guard,0.5738396624472574
test_0411,jitter,contract_tcn_aug,silence_guard,0.552485782425243
test_0411,jitter,contract_tcn_aug,duration_guard,0.2222222222222222
test_0411,jitter,contract_tcn_aug,fragmentation_guard,0.5
test_0411,jitter,contract_tcn_aug,mean_logic,0.6178794077470322
test_0412,compound,contract_tcn_aug,onset_guard,0.6666666666666666
test_0412,compound,contract_tcn_aug,offset_guard,0.13333333333333333
test_0412,compound,contract_tcn_aug,missing_guard,0.9343065693430658
test_0412,compound,contract_tcn_aug,spurious_guard,0.5391697230288385
test_0412,compound,contract_tcn_aug,silence_guard,0.508752060438053
test_0412,compound,contract_tcn_aug,duration_guard,0.2222222222222222
test_0412,compound,contract_tcn_aug,fragmentation_guard,0.7999999999999999
test_0412,compound,contract_tcn_aug,mean_logic,0.5434929392903113
test_0413,clean,contract_tcn_aug,onset_guard,0.8055555555555555
test_0413,clean,contract_tcn_aug,offset_guard,0.8333333333333334
test_0413,clean,contract_tcn_aug,missing_guard,0.9930796801764544
test_0413,clean,contract_tcn_aug,spurious_guard,0.6997675773748825
test_0413,clean,contract_tcn_aug,silence_guard,0.6876409876085411
test_0413,clean,contract_tcn_aug,duration_guard,0.9166666666666666
test_0413,clean,contract_tcn_aug,fragmentation_guard,1.0
test_0413,clean,contract_tcn_aug,mean_logic,0.848006257245062
test_0414,noise,contract_tcn_aug,onset_guard,0.4666666666666666
test_0414,noise,contract_tcn_aug,offset_guard,0.2888888888888889
test_0414,noise,contract_tcn_aug,missing_guard,0.8826114249843063
test_0414,noise,contract_tcn_aug,spurious_guard,0.737941969541605
test_0414,noise,contract_tcn_aug,silence_guard,0.7201759287893502
test_0414,noise,contract_tcn_aug,duration_guard,0.3055555555555555
test_0414,noise,contract_tcn_aug,fragmentation_guard,0.9333333333333332
test_0414,noise,contract_tcn_aug,mean_logic,0.6193105382513866
test_0415,reverb,contract_tcn_aug,onset_guard,0.43333333333333335
test_0415,reverb,contract_tcn_aug,offset_guard,0.0
test_0415,reverb,contract_tcn_aug,missing_guard,0.9130434782608695
test_0415,reverb,contract_tcn_aug,spurious_guard,0.5881906017537343
test_0415,reverb,contract_tcn_aug,silence_guard,0.5613323260324298
test_0415,reverb,contract_tcn_aug,duration_guard,0.0
test_0415,reverb,contract_tcn_aug,fragmentation_guard,0.7666666666666666
test_0415,reverb,contract_tcn_aug,mean_logic,0.4660809151495762
test_0416,clipping,contract_tcn_aug,onset_guard,0.8333333333333334
test_0416,clipping,contract_tcn_aug,offset_guard,0.8333333333333334
test_0416,clipping,contract_tcn_aug,missing_guard,1.0
test_0416,clipping,contract_tcn_aug,spurious_guard,0.5488505747126436
test_0416,clipping,contract_tcn_aug,silence_guard,0.5402298850574713
test_0416,clipping,contract_tcn_aug,duration_guard,0.4166666666666667
test_0416,clipping,contract_tcn_aug,fragmentation_guard,0.5833333333333334
test_0416,clipping,contract_tcn_aug,mean_logic,0.6793924466338259
test_0417,gain_drift,contract_tcn_aug,onset_guard,0.8333333333333334
test_0417,gain_drift,contract_tcn_aug,offset_guard,0.8333333333333334
test_0417,gain_drift,contract_tcn_aug,missing_guard,0.8926553672316384
test_0417,gain_drift,contract_tcn_aug,spurious_guard,0.6666666666666666
test_0417,gain_drift,contract_tcn_aug,silence_guard,0.6604938271604938
test_0417,gain_drift,contract_tcn_aug,duration_guard,0.6666666666666666
test_0417,gain_drift,contract_tcn_aug,fragmentation_guard,0.5
test_0417,gain_drift,contract_tcn_aug,mean_logic,0.7218784563417332
test_0418,jitter,contract_tcn_aug,onset_guard,0.3333333333333333
test_0418,jitter,contract_tcn_aug,offset_guard,0.8333333333333334
test_0418,jitter,contract_tcn_aug,missing_guard,0.9950248756218905
test_0418,jitter,contract_tcn_aug,spurious_guard,0.5185272228750489
test_0418,jitter,contract_tcn_aug,silence_guard,0.500470035252644
test_0418,jitter,contract_tcn_aug,duration_guard,0.3333333333333333
test_0418,jitter,contract_tcn_aug,fragmentation_guard,0.5833333333333334
test_0418,jitter,contract_tcn_aug,mean_logic,0.5853364952975595
test_0419,compound,contract_tcn_aug,onset_guard,0.6388888888888888
test_0419,compound,contract_tcn_aug,offset_guard,0.27777777777777773
test_0419,compound,contract_tcn_aug,missing_guard,0.7939185704862984
test_0419,compound,contract_tcn_aug,spurious_guard,0.5463834500174906
test_0419,compound,contract_tcn_aug,silence_guard,0.5335595736116502
test_0419,compound,contract_tcn_aug,duration_guard,0.38888888888888884
test_0419,compound,contract_tcn_aug,fragmentation_guard,0.6388888888888888
test_0419,compound,contract_tcn_aug,mean_logic,0.5454722912228406


==> results/multiclass_soft_summary.csv <==
item,condition,detector,soft_onset,soft_offset,soft_boundary
test_0000,clean,contract_tcn_aug,0.5418612226354036,0.5929335943571341,0.5673974084962689
test_0001,noise,contract_tcn_aug,0.6894360544028831,0.46931332939636544,0.5793746918996242
test_0002,reverb,contract_tcn_aug,0.2813178601554131,0.23643408943852304,0.25887597479696806
test_0003,clipping,contract_tcn_aug,0.5366289799845628,0.34563130293255395,0.44113014145855844
test_0004,gain_drift,contract_tcn_aug,0.4203063185871824,0.3267446346259772,0.37352547660657986
test_0005,jitter,contract_tcn_aug,0.39552115992843734,0.5108842633219317,0.4532027116251845
test_0006,compound,contract_tcn_aug,0.5675836491548746,0.42913412497553,0.49835888706520226
test_0007,clean,contract_tcn_aug,0.506685381898345,0.6721647977317725,0.5894250898150587
test_0008,noise,contract_tcn_aug,0.1792425299040078,0.35567104571575764,0.26745678780988275
test_0009,reverb,contract_tcn_aug,0.5520081899000285,0.26527456400193544,0.40864137695098196
test_0010,clipping,contract_tcn_aug,0.6895787522119573,0.5393818271296982,0.6144802896708278
test_0011,gain_drift,contract_tcn_aug,0.4650390871660009,0.5453639250091354,0.5052015060875682
test_0012,jitter,contract_tcn_aug,0.7256114104392749,0.6631336829556195,0.6943725466974472
test_0013,compound,contract_tcn_aug,0.2160376625424123,0.24932342349015202,0.23268054301628216
test_0014,clean,contract_tcn_aug,0.40401760843595996,0.4762829992541758,0.44015030384506787
test_0015,noise,contract_tcn_aug,0.46652112961686165,0.6707114400226953,0.5686162848197784
test_0016,reverb,contract_tcn_aug,0.4125621212891935,0.1566026793342347,0.2845824003117141
test_0017,clipping,contract_tcn_aug,0.9207227552066878,0.6185722120591491,0.7696474836329186
test_0018,gain_drift,contract_tcn_aug,0.7865445487896469,0.7319523058589607,0.7592484273243038
test_0019,jitter,contract_tcn_aug,0.4025881377010594,0.5131495354089413,0.4578688365550003
test_0020,compound,contract_tcn_aug,0.4422442701158313,0.40553108974202834,0.4238876799289299
test_0021,clean,contract_tcn_aug,0.6743824613609014,0.7206254935661921,0.6975039774635468
test_0022,noise,contract_tcn_aug,0.36853376889506867,0.3285486711886695,0.348541220041869
test_0023,reverb,contract_tcn_aug,0.5896785457527263,0.14716785199871368,0.36842319887572
test_0024,clipping,contract_tcn_aug,0.564221907130673,0.47401772716716656,0.5191198171489197
test_0025,gain_drift,contract_tcn_aug,0.635463345784334,0.6599626186938068,0.6477129822390705
test_0026,jitter,contract_tcn_aug,0.2608345939912941,0.24305238007416888,0.25194348703273145
test_0027,compound,contract_tcn_aug,0.3268567294405855,0.36645040651541066,0.34665356797799807
test_0028,clean,contract_tcn_aug,0.5541857394888318,0.7436632121765009,0.6489244758326662
test_0029,noise,contract_tcn_aug,0.43043753385767164,0.15964012404713426,0.29503882895240297
test_0030,reverb,contract_tcn_aug,0.31881087976615324,0.2792550510607537,0.2990329654134534
test_0031,clipping,contract_tcn_aug,0.4357963867429138,0.6614380371498683,0.548617211946391
test_0032,gain_drift,contract_tcn_aug,0.7459550993883234,0.6884479208843444,0.7172015101363339
test_0033,jitter,contract_tcn_aug,0.3149904088543118,0.1956666223296325,0.2553285155919721
test_0034,compound,contract_tcn_aug,0.4779040335086389,0.4431959416637155,0.4605499875861772
test_0035,clean,contract_tcn_aug,0.7475827625554762,0.6453957320191259,0.6964892472873011
test_0036,noise,contract_tcn_aug,0.46044340183415544,0.6369545584306838,0.5486989801324196
test_0037,reverb,contract_tcn_aug,0.32650388214167153,0.12442935300138973,0.22546661757153064
test_0038,clipping,contract_tcn_aug,0.3990816403785294,0.6990167241232123,0.5490491822508708
test_0039,gain_drift,contract_tcn_aug,0.6038711432029013,0.641883643469238,0.6228773933360696
test_0040,jitter,contract_tcn_aug,0.3759537032568765,0.5333954400137509,0.4546745716353137
test_0041,compound,contract_tcn_aug,0.41939723822423297,0.3560789186976639,0.3877380784609485
test_0042,clean,contract_tcn_aug,0.48656141840325423,0.5216515859179615,0.5041065021606078
test_0043,noise,contract_tcn_aug,0.46912185207882406,0.4718495163230985,0.47048568420096126
test_0044,reverb,contract_tcn_aug,0.5865599859509975,0.5587536154453199,0.5726568006981586
test_0045,clipping,contract_tcn_aug,0.6081673720383889,0.4859319086425651,0.547049640340477
test_0046,gain_drift,contract_tcn_aug,0.4992027415217352,0.4656201710605697,0.4824114562911525
test_0047,jitter,contract_tcn_aug,0.5380101224428947,0.28400173021269065,0.4110059263277926
test_0048,compound,contract_tcn_aug,0.42943043861351965,0.3214983975732482,0.37546441809338393
test_0049,clean,contract_tcn_aug,0.6884834591229665,0.5631962496674663,0.6258398543952164
test_0050,noise,contract_tcn_aug,0.3137580597506236,0.4523065905500349,0.3830323251503292
test_0051,reverb,contract_tcn_aug,0.26019401162160455,0.24484672151758047,0.25252036656959254
test_0052,clipping,contract_tcn_aug,0.7678145071820678,0.5802366337706326,0.6740255704763501
test_0053,gain_drift,contract_tcn_aug,0.7062152933426783,0.6165781913387698,0.661396742340724
test_0054,jitter,contract_tcn_aug,0.6211547753185637,0.343873587562264,0.48251418144041375
test_0055,compound,contract_tcn_aug,0.18393415919672437,0.26498004033893413,0.22445709976782927
test_0056,clean,contract_tcn_aug,0.4510414256070125,0.44582942086764726,0.4484354232373298
test_0057,noise,contract_tcn_aug,0.20870618013024636,0.4770096400414754,0.34285791008586086
test_0058,reverb,contract_tcn_aug,0.27983440263313697,0.19342678950257353,0.23663059606785528
test_0059,clipping,contract_tcn_aug,0.5726447058815226,0.3547480092575368,0.4636963575695297
test_0060,gain_drift,contract_tcn_aug,0.8077447374866106,0.7749556260408599,0.7913501817637352
test_0061,jitter,contract_tcn_aug,0.2963738170514833,0.4560436282423108,0.3762087226468971
test_0062,compound,contract_tcn_aug,0.44565323284010444,0.4665677545674491,0.45611049370377676
test_0063,clean,contract_tcn_aug,0.27263930667310904,0.46813571770807555,0.37038751219059224
test_0064,noise,contract_tcn_aug,0.24549265455207533,0.2404665092311846,0.24297958189162996
test_0065,reverb,contract_tcn_aug,0.4872753921941287,0.41276897247829,0.4500221823362094
test_0066,clipping,contract_tcn_aug,0.1082677925731545,0.13914869060371435,0.12370824158843441
test_0067,gain_drift,contract_tcn_aug,0.5073467853306131,0.564747684554772,0.5360472349426925
test_0068,jitter,contract_tcn_aug,0.6727964275176307,0.46382906840472987,0.5683127479611803
test_0069,compound,contract_tcn_aug,0.5405049904427921,0.24728864765782752,0.3938968190503098
test_0070,clean,contract_tcn_aug,0.864822700765859,0.7604609510478223,0.8126418259068405
test_0071,noise,contract_tcn_aug,0.2964279905452262,0.39766641825782045,0.34704720440152337
test_0072,reverb,contract_tcn_aug,0.6287656381313185,0.42391219527320706,0.5263389167022628
test_0073,clipping,contract_tcn_aug,0.46072575016831285,0.7508925723111912,0.605809161239752
test_0074,gain_drift,contract_tcn_aug,0.8304774995512054,0.9071258028728272,0.8688016512120162
test_0075,jitter,contract_tcn_aug,0.28029659903179155,0.6245209599506101,0.4524087794912008
test_0076,compound,contract_tcn_aug,0.4563264474348283,0.3075249290366728,0.38192568823575046
test_0077,clean,contract_tcn_aug,0.5724671320547784,0.8250618218630098,0.698764476958894
test_0078,noise,contract_tcn_aug,0.510932982315639,0.489472873477199,0.500202927896419
test_0079,reverb,contract_tcn_aug,0.5138419773972865,0.24994795943080464,0.38189496841404563
test_0080,clipping,contract_tcn_aug,0.41250020995251907,0.4305053528798602,0.42150278141618963
test_0081,gain_drift,contract_tcn_aug,0.2948364797522616,0.36572160154629235,0.330279040649277
test_0082,jitter,contract_tcn_aug,0.36715107228119453,0.26060233728209703,0.31387670478164575
test_0083,compound,contract_tcn_aug,0.426361160700991,0.1656846021457055,0.29602288142334826
test_0084,clean,contract_tcn_aug,0.407208261442136,0.593151802588975,0.5001800320155555
test_0085,noise,contract_tcn_aug,0.6308298498990818,0.23407821996284314,0.43245403493096246
test_0086,reverb,contract_tcn_aug,0.3646559620250473,0.1313973105909769,0.2480266363080121
test_0087,clipping,contract_tcn_aug,0.7477742895163638,0.7183868371649558,0.7330805633406597
test_0088,gain_drift,contract_tcn_aug,0.342887421103274,0.4370679292164565,0.3899776751598652
test_0089,jitter,contract_tcn_aug,0.4893659253711678,0.5293285013040412,0.5093472133376045
test_0090,compound,contract_tcn_aug,0.4663935070762037,0.15967862611638758,0.3130360665962956
test_0091,clean,contract_tcn_aug,0.4090019877266591,0.45059680534704577,0.42979939653685245
test_0092,noise,contract_tcn_aug,0.4479887846781842,0.3348212241191911,0.39140500439868764
test_0093,reverb,contract_tcn_aug,0.572560482099778,0.28221047891156265,0.4273854805056703
test_0094,clipping,contract_tcn_aug,0.7270139852990377,0.4634657140537875,0.5952398496764125
test_0095,gain_drift,contract_tcn_aug,0.781046321941342,0.7734227155847675,0.7772345187630547
test_0096,jitter,contract_tcn_aug,0.6546901331793077,0.6511540288481407,0.6529220810137242
test_0097,compound,contract_tcn_aug,0.21241833196435675,0.2505127821760385,0.2314655570701976
test_0098,clean,contract_tcn_aug,0.40473526885594846,0.32016556796798046,0.3624504184119644
test_0099,noise,contract_tcn_aug,0.436867740489394,0.2511555646405736,0.3440116525649837
test_0100,reverb,contract_tcn_aug,0.2616472643567565,0.1591588390666139,0.21040305171168525
test_0101,clipping,contract_tcn_aug,0.8447230808571953,0.5596321779797676,0.7021776294184815
test_0102,gain_drift,contract_tcn_aug,0.593577144718657,0.8302640758705125,0.7119206102945848
test_0103,jitter,contract_tcn_aug,0.3266232584844823,0.45782785007609156,0.392225554280287
test_0104,compound,contract_tcn_aug,0.33035878696221127,0.2638627198996813,0.29711075343094623
test_0105,clean,contract_tcn_aug,0.34632980121495494,0.44161180139290407,0.39397080130392953
test_0106,noise,contract_tcn_aug,0.3701775538812358,0.29223639370846305,0.3312069737948495
test_0107,reverb,contract_tcn_aug,0.4286357289569316,0.590106999746974,0.5093713643519527
test_0108,clipping,contract_tcn_aug,0.7702985435566033,0.6653094383482309,0.717803990952417
test_0109,gain_drift,contract_tcn_aug,0.5187368796830758,0.3014817301676311,0.4101093049253534
test_0110,jitter,contract_tcn_aug,0.5432294274465341,0.6828688085570637,0.6130491180017988
test_0111,compound,contract_tcn_aug,0.27003615589739915,0.2604885301682059,0.26526234303280255
test_0112,clean,contract_tcn_aug,0.4594142813021273,0.37528851176842076,0.417351396535274
test_0113,noise,contract_tcn_aug,0.517366827356493,0.5087095755182428,0.5130382014373679
test_0114,reverb,contract_tcn_aug,0.45551720307301863,0.10277584920049189,0.2791465261367552
test_0115,clipping,contract_tcn_aug,0.6279427660530001,0.6845674992066071,0.6562551326298035
test_0116,gain_drift,contract_tcn_aug,0.559485035374856,0.5108087484965695,0.5351468919357129
test_0117,jitter,contract_tcn_aug,0.6303533008085496,0.28014440012830727,0.4552488504684284
test_0118,compound,contract_tcn_aug,0.3140670839328939,0.12932763090700597,0.22169735741994992
test_0119,clean,contract_tcn_aug,0.6759469090759206,0.6621399626456917,0.6690434358608061
test_0120,noise,contract_tcn_aug,0.11168208586024375,0.272704302954414,0.19219319440732888
test_0121,reverb,contract_tcn_aug,0.29577653164952733,0.08920131362282806,0.1924889226361777
test_0122,clipping,contract_tcn_aug,0.5761796381893808,0.5335007540120392,0.55484019610071
test_0123,gain_drift,contract_tcn_aug,0.7221688094385655,0.6509896039208641,0.6865792066797148
test_0124,jitter,contract_tcn_aug,0.363546351665421,0.4797639745180118,0.4216551630917164
test_0125,compound,contract_tcn_aug,0.3904310091373029,0.3239818015773097,0.3572064053573063
test_0126,clean,contract_tcn_aug,0.5368283576741906,0.5281232850269727,0.5324758213505816
test_0127,noise,contract_tcn_aug,0.6042233150923969,0.5938885526244042,0.5990559338584006
test_0128,reverb,contract_tcn_aug,0.18760024485251656,0.06629406832708189,0.1269471565897992
test_0129,clipping,contract_tcn_aug,0.6275930622850292,0.5054782426682681,0.5665356524766486
test_0130,gain_drift,contract_tcn_aug,0.5615036241545717,0.4288349322867299,0.49516927822065077
test_0131,jitter,contract_tcn_aug,0.6637571409009472,0.46901869216463205,0.5663879165327895
test_0132,compound,contract_tcn_aug,0.25995794760199514,0.31519012444041206,0.28757403602120357
test_0133,clean,contract_tcn_aug,0.7268139745706835,0.5741829136661604,0.6504984441184218
test_0134,noise,contract_tcn_aug,0.4328750650601454,0.42434069018199505,0.4286078776210702
test_0135,reverb,contract_tcn_aug,0.36600068081064635,0.12391373737329626,0.2449572090919713
test_0136,clipping,contract_tcn_aug,0.8688435532375451,0.8730775550583397,0.8709605541479425
test_0137,gain_drift,contract_tcn_aug,0.7308988595773206,0.6210124016478845,0.6759556306126026
test_0138,jitter,contract_tcn_aug,0.6129231292035898,0.5082778912070022,0.5606005102052961
test_0139,compound,contract_tcn_aug,0.3752842761021821,0.23569949208244334,0.3054918840923127
test_0140,clean,contract_tcn_aug,0.7236722991489876,0.5675573936980259,0.6456148464235069
test_0141,noise,contract_tcn_aug,0.3512829312838514,0.3447546715901191,0.3480188014369852
test_0142,reverb,contract_tcn_aug,0.12177082547025735,0.16830308600686525,0.1450369557385613
test_0143,clipping,contract_tcn_aug,0.746859322725936,0.39939620901378653,0.5731277658698614
test_0144,gain_drift,contract_tcn_aug,0.7761003727655131,0.44341842907288304,0.6097594009191981
test_0145,jitter,contract_tcn_aug,0.3349283513657267,0.3152979408398903,0.3251131461028085
test_0146,compound,contract_tcn_aug,0.6369204870596223,0.22424997655404566,0.430585231806834
test_0147,clean,contract_tcn_aug,0.6279666750607814,0.7837008125930803,0.7058337438269309
test_0148,noise,contract_tcn_aug,0.5885236952930359,0.56151154348006,0.575017619386548
test_0149,reverb,contract_tcn_aug,0.3002259897102087,0.15069637610195372,0.22546118290608122
test_0150,clipping,contract_tcn_aug,0.758519362063223,0.6997180115530934,0.7291186868081582
test_0151,gain_drift,contract_tcn_aug,0.8614921807754907,0.8238221681544734,0.842657174464982
test_0152,jitter,contract_tcn_aug,0.5302993156369294,0.7728384682275437,0.6515688919322367
test_0153,compound,contract_tcn_aug,0.3275475792132369,0.39622919493048303,0.36188838707185994
test_0154,clean,contract_tcn_aug,0.6775040547766978,0.6468474841857592,0.6621757694812286
test_0155,noise,contract_tcn_aug,0.5582635640846432,0.6603756059075785,0.6093195849961108
test_0156,reverb,contract_tcn_aug,0.18228532259389077,0.036890771989233136,0.10958804729156196
test_0157,clipping,contract_tcn_aug,0.712405567379862,0.6018372519582963,0.6571214096690792
test_0158,gain_drift,contract_tcn_aug,0.5078178165922392,0.5772762082906323,0.5425470124414358
test_0159,jitter,contract_tcn_aug,0.5465799668937356,0.4924709793395093,0.5195254731166224
test_0160,compound,contract_tcn_aug,0.039073278049574854,0.32621326535670697,0.1826432717031409
test_0161,clean,contract_tcn_aug,0.5976181778816123,0.4827470019053979,0.540182589893505
test_0162,noise,contract_tcn_aug,0.6152086415956801,0.5108380267085083,0.5630233341520943
test_0163,reverb,contract_tcn_aug,0.520249914411804,0.35642590886157505,0.4383379116366895
test_0164,clipping,contract_tcn_aug,0.6534518544730211,0.6139914016566493,0.6337216280648352
test_0165,gain_drift,contract_tcn_aug,0.8014614836592052,0.8238221681544745,0.8126418259068399
test_0166,jitter,contract_tcn_aug,0.5787185720554048,0.7378550120049856,0.6582867920301952
test_0167,compound,contract_tcn_aug,0.276759646462605,0.3338084307632701,0.30528403861293757
test_0168,clean,contract_tcn_aug,0.44510366740237545,0.37711071588815165,0.41110719164526355
test_0169,noise,contract_tcn_aug,0.4416572745024272,0.618912715103397,0.530284994802912
test_0170,reverb,contract_tcn_aug,0.2834344036333204,0.2836805425397271,0.28355747308652374
test_0171,clipping,contract_tcn_aug,0.4716101366435108,0.3831323626129662,0.42737124962823847
test_0172,gain_drift,contract_tcn_aug,0.6078354557148266,0.5117044526201667,0.5597699541674966
test_0173,jitter,contract_tcn_aug,0.4498101223675768,0.5125809849373181,0.4811955536524475
test_0174,compound,contract_tcn_aug,0.2410495159990328,0.38568818253865705,0.31336884926884484
test_0175,clean,contract_tcn_aug,0.8102962778301458,0.7861010464626988,0.7981986621464223
test_0176,noise,contract_tcn_aug,0.10430535447344992,0.25466373085713456,0.17948454266529223
test_0177,reverb,contract_tcn_aug,0.6549994727287628,0.27198918504429687,0.46349432888652986
test_0178,clipping,contract_tcn_aug,0.7684038437711517,0.5830641989561242,0.6757340213636379
test_0179,gain_drift,contract_tcn_aug,0.32794962838641234,0.34126322020892313,0.3346064242976678
test_0180,jitter,contract_tcn_aug,0.24401383183017233,0.2616450938739876,0.25282946285207997
test_0181,compound,contract_tcn_aug,0.2075374070527208,0.23923531622899055,0.22338636164085568
test_0182,clean,contract_tcn_aug,0.663954034165557,0.7163408641229857,0.6901474491442713
test_0183,noise,contract_tcn_aug,0.558764056798609,0.5700740498123132,0.564419053305461
test_0184,reverb,contract_tcn_aug,0.2800243441417945,0.123183085640636,0.20160371489121523
test_0185,clipping,contract_tcn_aug,0.2853383679269065,0.32673966849384933,0.30603901821037793
test_0186,gain_drift,contract_tcn_aug,0.6993997818041392,0.672848025533031,0.6861239036685851
test_0187,jitter,contract_tcn_aug,0.1699352664189012,0.35053713573183637,0.26023620107536877
test_0188,compound,contract_tcn_aug,0.3945223397714821,0.2869580560905587,0.34074019793102045
test_0189,clean,contract_tcn_aug,0.7462870823525879,0.6912824209785832,0.7187847516655855
test_0190,noise,contract_tcn_aug,0.7369534509198044,0.4929722257121236,0.614962838315964
test_0191,reverb,contract_tcn_aug,0.3328516034826421,0.05451981114278936,0.1936857073127157
test_0192,clipping,contract_tcn_aug,0.3954585368491999,0.3776687155195624,0.38656362618438117
test_0193,gain_drift,contract_tcn_aug,0.6210199277172389,0.5478634822304936,0.5844417049738663
test_0194,jitter,contract_tcn_aug,0.5970348991504669,0.4839642173605861,0.5404995582555266
test_0195,compound,contract_tcn_aug,0.2835687217645782,0.12638668497550795,0.2049777033700431
test_0196,clean,contract_tcn_aug,0.5476829335617682,0.4799509656588929,0.5138169496103305
test_0197,noise,contract_tcn_aug,0.607127960245258,0.6241663879115898,0.6156471740784238
test_0198,reverb,contract_tcn_aug,0.21707630722887675,0.04162935422074358,0.12935283072481016
test_0199,clipping,contract_tcn_aug,0.6723588902639528,0.8465551836544032,0.7594570369591779
test_0200,gain_drift,contract_tcn_aug,0.6764099421802717,0.614346311986156,0.6453781270832138
test_0201,jitter,contract_tcn_aug,0.5855173955875598,0.49137855147574605,0.5384479735316529
test_0202,compound,contract_tcn_aug,0.36771704051535653,0.3490263143738424,0.3583716774445995
test_0203,clean,contract_tcn_aug,0.6800989904071811,0.7270440310411859,0.7035715107241834
test_0204,noise,contract_tcn_aug,0.4614189728365663,0.7737685459151974,0.6175937593758818
test_0205,reverb,contract_tcn_aug,0.4078372455388776,0.04835466474060749,0.22809595513974257
test_0206,clipping,contract_tcn_aug,0.6175750429721386,0.40398387813774156,0.5107794605549402
test_0207,gain_drift,contract_tcn_aug,0.5303365337732907,0.875194555968737,0.7027655448710138
test_0208,jitter,contract_tcn_aug,0.45097397609318984,0.6772372767614417,0.5641056264273158
test_0209,compound,contract_tcn_aug,0.4118346607396354,0.29226333356403417,0.3520489971518348
test_0210,clean,contract_tcn_aug,0.6704814192505858,0.6799961080884342,0.6752387636695101
test_0211,noise,contract_tcn_aug,0.6897895780798274,0.6990946083791453,0.6944420932294864
test_0212,reverb,contract_tcn_aug,0.3535150541878204,0.10303640889568577,0.2282757315417531
test_0213,clipping,contract_tcn_aug,0.692765726756195,0.45579067752055497,0.574278202138375
test_0214,gain_drift,contract_tcn_aug,0.49871030452949733,0.4590891948307822,0.47889974968013976
test_0215,jitter,contract_tcn_aug,0.6254094150313924,0.4744288627322708,0.5499191388818315
test_0216,compound,contract_tcn_aug,0.1889894157938393,0.17425797786326877,0.18162369682855406
test_0217,clean,contract_tcn_aug,0.7682409029463432,0.7308575924321477,0.7495492476892455
test_0218,noise,contract_tcn_aug,0.5533072137305594,0.3307535241601936,0.44203036894537645
test_0219,reverb,contract_tcn_aug,0.5444245306941832,0.09388397339632544,0.3191542520452543
test_0220,clipping,contract_tcn_aug,0.509725579364774,0.44102037093620733,0.47537297515049065
test_0221,gain_drift,contract_tcn_aug,0.54578863905329,0.44971398762669573,0.4977513133399929
test_0222,jitter,contract_tcn_aug,0.4988109441980357,0.7040586132627348,0.6014347787303852
test_0223,compound,contract_tcn_aug,0.37447305677975345,0.4174914568806747,0.3959822568302142
test_0224,clean,contract_tcn_aug,0.4055780760396379,0.3975070311623905,0.4015425536010142
test_0225,noise,contract_tcn_aug,0.48292148506643046,0.6314380324507572,0.5571797587585938
test_0226,reverb,contract_tcn_aug,0.4597636427936343,0.13584770990327372,0.297805676348454
test_0227,clipping,contract_tcn_aug,0.37751723637968554,0.3020699264633133,0.33979358142149946
test_0228,gain_drift,contract_tcn_aug,0.6010884432854389,0.3399526134692783,0.4705205283773586
test_0229,jitter,contract_tcn_aug,0.7044697936465539,0.5763731643120766,0.6404214789793153
test_0230,compound,contract_tcn_aug,0.21188321016660286,0.24000912937836003,0.22594616977248147
test_0231,clean,contract_tcn_aug,0.6097750137073458,0.7896501096710434,0.6997125616891946
test_0232,noise,contract_tcn_aug,0.5426305764519326,0.36752706851865935,0.455078822485296
test_0233,reverb,contract_tcn_aug,0.523285540270935,0.5265670690398633,0.5249263046553991
test_0234,clipping,contract_tcn_aug,0.6278090627094643,0.5750796797228208,0.6014443712161426
test_0235,gain_drift,contract_tcn_aug,0.4709043808408579,0.4931855125120797,0.48204494667646874
test_0236,jitter,contract_tcn_aug,0.44565403160632916,0.5446284248949613,0.4951412282506453
test_0237,compound,contract_tcn_aug,0.4797802427276118,0.31829329082107805,0.3990367667743449
test_0238,clean,contract_tcn_aug,0.8336551572033057,0.6897570544565862,0.7617061058299459
test_0239,noise,contract_tcn_aug,0.48351212305419833,0.5103628061555515,0.496937464604875
test_0240,reverb,contract_tcn_aug,0.5499887426388693,0.180092894091635,0.3650408183652522
test_0241,clipping,contract_tcn_aug,0.7872761823744585,0.7105133386457828,0.7488947605101206
test_0242,gain_drift,contract_tcn_aug,0.561779334379419,0.8400383630807036,0.7009088487300613
test_0243,jitter,contract_tcn_aug,0.41911823255671193,0.31740849781856245,0.3682633651876372
test_0244,compound,contract_tcn_aug,0.3660998916397344,0.18648158998469674,0.2762907408122155
test_0245,clean,contract_tcn_aug,0.7274314579495081,0.6553979138999023,0.6914146859247051
test_0246,noise,contract_tcn_aug,0.4943868047849191,0.6099101424701003,0.5521484736275097
test_0247,reverb,contract_tcn_aug,0.39507868388589773,0.1589587751521518,0.2770187295190248
test_0248,clipping,contract_tcn_aug,0.6967514520362021,0.6021493702176091,0.6494504111269056
test_0249,gain_drift,contract_tcn_aug,0.6884706559913721,0.7128217414799914,0.7006461987356819
test_0250,jitter,contract_tcn_aug,0.6295076788369,0.5854527721469439,0.6074802254919219
test_0251,compound,contract_tcn_aug,0.3644894701445986,0.3898736967046674,0.377181583424633
test_0252,clean,contract_tcn_aug,0.8014614836592049,0.721377408618482,0.7614194461388433
test_0253,noise,contract_tcn_aug,0.48417231597961846,0.4964366155225732,0.4903044657510958
test_0254,reverb,contract_tcn_aug,0.41049522992919046,0.3011988339345788,0.35584703193188466
test_0255,clipping,contract_tcn_aug,0.5998038455324016,0.5543975437926896,0.5771006946625455
test_0256,gain_drift,contract_tcn_aug,0.7032820086868243,0.5507800977759435,0.627031053231384
test_0257,jitter,contract_tcn_aug,0.30117841382461724,0.37068981035704174,0.33593411209082946
test_0258,compound,contract_tcn_aug,0.2783086600707549,0.3204946009533149,0.29940163051203483
test_0259,clean,contract_tcn_aug,0.6499818513663881,0.7951104809280124,0.7225461661472004
test_0260,noise,contract_tcn_aug,0.1256753616876557,0.35019822685538915,0.2379367942715224
test_0261,reverb,contract_tcn_aug,0.4612503272710146,0.2181253709762979,0.3396878491236562
test_0262,clipping,contract_tcn_aug,0.44341519446285105,0.52813454266172,0.4857748685622855
test_0263,gain_drift,contract_tcn_aug,0.5141335387790904,0.7424511419400751,0.6282923403595827
test_0264,jitter,contract_tcn_aug,0.5194512666620853,0.461992911939525,0.49072208930080513
test_0265,compound,contract_tcn_aug,0.24305238463756887,0.26018444419854597,0.2516184144180574
test_0266,clean,contract_tcn_aug,0.5120037887672901,0.4927058410957151,0.5023548149315026
test_0267,noise,contract_tcn_aug,0.5047946724146477,0.6562948081261529,0.5805447402704003
test_0268,reverb,contract_tcn_aug,0.39464889056631,0.12799043633790616,0.26131966345210805
test_0269,clipping,contract_tcn_aug,0.3696904487133446,0.768818875708735,0.5692546622110398
test_0270,gain_drift,contract_tcn_aug,0.7619664441762448,0.7534146362943798,0.7576905402353122
test_0271,jitter,contract_tcn_aug,0.5597776714028816,0.8071214407130194,0.6834495560579504
test_0272,compound,contract_tcn_aug,0.4794489265079422,0.2163764743647593,0.3479127004363507
test_0273,clean,contract_tcn_aug,0.5916202227951979,0.577013272596703,0.5843167476959504
test_0274,noise,contract_tcn_aug,0.663954034165557,0.5292663165217079,0.5966101753436325
test_0275,reverb,contract_tcn_aug,0.2970617525126599,0.17928906221656662,0.23817540736461326
test_0276,clipping,contract_tcn_aug,0.300581432225878,0.44865992833429696,0.3746206802800875
test_0277,gain_drift,contract_tcn_aug,0.7634401293177501,0.7871056400459739,0.7752728846818618
test_0278,jitter,contract_tcn_aug,0.5571804948605156,0.5079498761502651,0.5325651855053904
test_0279,compound,contract_tcn_aug,0.32032112785784966,0.3270733403790351,0.32369723411844237
test_0280,clean,contract_tcn_aug,0.34174277553576426,0.4465796352743248,0.3941612054050445
test_0281,noise,contract_tcn_aug,0.2982222511395915,0.3951223677671491,0.3466723094533703
test_0282,reverb,contract_tcn_aug,0.4750896660588015,0.15085445454326477,0.31297206030103314
test_0283,clipping,contract_tcn_aug,0.4132588415707225,0.2626332485586065,0.3379460450646645
test_0284,gain_drift,contract_tcn_aug,0.3585365506772466,0.40993950441923116,0.3842380275482389
test_0285,jitter,contract_tcn_aug,0.37775080008430234,0.5223278296847699,0.4500393148845361
test_0286,compound,contract_tcn_aug,0.2625500789627982,0.17597514798967787,0.21926261347623802
test_0287,clean,contract_tcn_aug,0.5776698697363808,0.695748360652475,0.6367091151944279
test_0288,noise,contract_tcn_aug,0.462361331184614,0.49980474673654923,0.48108303896058163
test_0289,reverb,contract_tcn_aug,0.43612143293438677,0.2896191836054363,0.36287030826991157
test_0290,clipping,contract_tcn_aug,0.3333333333333333,0.259600261023802,0.29646679717856766
test_0291,gain_drift,contract_tcn_aug,0.18546741616631815,0.28213590417529993,0.23380166017080903
test_0292,jitter,contract_tcn_aug,0.06997597879462152,0.07824125626661065,0.07410861753061608
test_0293,compound,contract_tcn_aug,0.5555835025661424,0.4784265963200491,0.5170050494430957
test_0294,clean,contract_tcn_aug,0.6556915787056748,0.7813221180115177,0.7185068483585964
test_0295,noise,contract_tcn_aug,0.4312515068595981,0.33692553384935947,0.38408852035447877
test_0296,reverb,contract_tcn_aug,0.3607619215463423,0.35320819944879783,0.3569850604975701
test_0297,clipping,contract_tcn_aug,0.803470878038024,0.6927657267561971,0.7481183023971106
test_0298,gain_drift,contract_tcn_aug,0.7356389590854017,0.5649870861560298,0.6503130226207157
test_0299,jitter,contract_tcn_aug,0.5147574016092552,0.6208429178720355,0.5678001597406453
test_0300,compound,contract_tcn_aug,0.48396363315721014,0.3480889086871823,0.41602627092219624
test_0301,clean,contract_tcn_aug,0.9344217766187722,0.5876123110131237,0.761017043815948
test_0302,noise,contract_tcn_aug,0.31949467150758987,0.39983987552315536,0.3596672735153726
test_0303,reverb,contract_tcn_aug,0.3209017352531918,0.0501811752249998,0.1855414552390958
test_0304,clipping,contract_tcn_aug,0.35137105656802103,0.41640571904787804,0.38388838780794954
test_0305,gain_drift,contract_tcn_aug,0.4094241244700323,0.34687694136919095,0.37815053291961154
test_0306,jitter,contract_tcn_aug,0.4709267655789097,0.43290183110962505,0.4519142983442674
test_0307,compound,contract_tcn_aug,0.5213654158953435,0.21535143397363568,0.36835842493448956
test_0308,clean,contract_tcn_aug,0.7213095222275202,0.5196014772517819,0.6204554997396511
test_0309,noise,contract_tcn_aug,0.4800126530636979,0.5453507881363385,0.5126817206000182
test_0310,reverb,contract_tcn_aug,0.4752316018278082,0.26030429708681885,0.36776794945731356
test_0311,clipping,contract_tcn_aug,0.5394058692539554,0.6240668279017817,0.5817363485778685
test_0312,gain_drift,contract_tcn_aug,0.6841864261260961,0.6968712634027258,0.6905288447644109
test_0313,jitter,contract_tcn_aug,0.39443328877275546,0.3257509449569473,0.3600921168648514
test_0314,compound,contract_tcn_aug,0.5093372348060227,0.3703758521358052,0.439856543470914
test_0315,clean,contract_tcn_aug,0.5311449559070088,0.45110402641862724,0.4911244911628179
test_0316,noise,contract_tcn_aug,0.7157917263240793,0.7228592315707925,0.7193254789474358
test_0317,reverb,contract_tcn_aug,0.5264644239010461,0.26962016986328075,0.39804229688216336
test_0318,clipping,contract_tcn_aug,0.466011149415474,0.5281345426617201,0.4970728460385971
test_0319,gain_drift,contract_tcn_aug,0.5459913330616528,0.5233177046212605,0.5346545188414566
test_0320,jitter,contract_tcn_aug,0.34043948862879514,0.2439889939602943,0.2922142412945447
test_0321,compound,contract_tcn_aug,0.4654485580741344,0.30372387920394794,0.3845862186390412
test_0322,clean,contract_tcn_aug,0.7206142101662043,0.5793520502090076,0.6499831301876059
test_0323,noise,contract_tcn_aug,0.25654001631885237,0.24262252758152705,0.24958127195018975
test_0324,reverb,contract_tcn_aug,0.6192649588605947,0.18391601684950856,0.40159048785505164
test_0325,clipping,contract_tcn_aug,0.46197715832303315,0.49995179069838397,0.4809644745107085
test_0326,gain_drift,contract_tcn_aug,0.4310216723268013,0.41047997640791295,0.42075082436735717
test_0327,jitter,contract_tcn_aug,0.5769634099492594,0.5814632817204156,0.5792133458348375
test_0328,compound,contract_tcn_aug,0.2963120078388473,0.29296562574175966,0.2946388167903035
test_0329,clean,contract_tcn_aug,0.6145600028541025,0.6879821824214392,0.6512710926377708
test_0330,noise,contract_tcn_aug,0.5159655988915217,0.42373305396396077,0.46984932642774124
test_0331,reverb,contract_tcn_aug,0.18487069521112745,0.18561335899052556,0.18524202710082652
test_0332,clipping,contract_tcn_aug,0.40625754595773705,0.43125143186874754,0.41875448891324235
test_0333,gain_drift,contract_tcn_aug,0.786609801669279,0.6795627517022895,0.7330862766857843
test_0334,jitter,contract_tcn_aug,0.6161094121341675,0.5198501963383085,0.567979804236238
test_0335,compound,contract_tcn_aug,0.1669892065426722,0.058405511013871904,0.11269735877827204
test_0336,clean,contract_tcn_aug,0.730757587067969,0.6841021788598175,0.7074298829638931
test_0337,noise,contract_tcn_aug,0.2628229155905191,0.20983846519419766,0.2363306903923584
test_0338,reverb,contract_tcn_aug,0.2933606796524239,0.05612228905731952,0.17474148435487172
test_0339,clipping,contract_tcn_aug,0.5385879628712588,0.36573447499436096,0.45216121893280986
test_0340,gain_drift,contract_tcn_aug,0.11578714588932104,0.16916630461109758,0.1424767252502093
test_0341,jitter,contract_tcn_aug,0.6001713613549702,0.5438303638111833,0.5720008625830767
test_0342,compound,contract_tcn_aug,0.37828922718695085,0.11293092381274257,0.2456100754998467
test_0343,clean,contract_tcn_aug,0.6957519738256618,0.7133651895812859,0.7045585817034739
test_0344,noise,contract_tcn_aug,0.35913441085323256,0.5820999476957889,0.47061717927451063
test_0345,reverb,contract_tcn_aug,0.3006119305037353,0.13794551176975592,0.2192787211367456
test_0346,clipping,contract_tcn_aug,0.7142935962132059,0.37916918646428194,0.5467313913387438
test_0347,gain_drift,contract_tcn_aug,0.6238486188114569,0.7366171010236341,0.6802328599175455
test_0348,jitter,contract_tcn_aug,0.6142400097325768,0.5316807386399918,0.5729603741862843
test_0349,compound,contract_tcn_aug,0.6508582421739498,0.2640325376864987,0.45744538993022427
test_0350,clean,contract_tcn_aug,0.6661604895698395,0.6667123956295705,0.666436442599705
test_0351,noise,contract_tcn_aug,0.2576920836270787,0.39725180088497486,0.32747194225602677
test_0352,reverb,contract_tcn_aug,0.40854572529467953,0.389206647035774,0.3988761861652268
test_0353,clipping,contract_tcn_aug,0.6380886887274374,0.7286494398264383,0.6833690642769378
test_0354,gain_drift,contract_tcn_aug,0.5850294330944966,0.6490008810526849,0.6170151570735908
test_0355,jitter,contract_tcn_aug,0.48480095022219244,0.6765244907636517,0.5806627204929221
test_0356,compound,contract_tcn_aug,0.49970602593974484,0.510401763817817,0.5050538948787809
test_0357,clean,contract_tcn_aug,0.47897916112203287,0.5737924695394936,0.5263858153307632
test_0358,noise,contract_tcn_aug,0.41207378312958465,0.37101349227641117,0.39154363770299794
test_0359,reverb,contract_tcn_aug,0.4790074456474753,0.1555282750076036,0.31726786032753945
test_0360,clipping,contract_tcn_aug,0.47442168826529235,0.36605020036558295,0.4202359443154377
test_0361,gain_drift,contract_tcn_aug,0.7597030916254742,0.6167710999192847,0.6882370957723793
test_0362,jitter,contract_tcn_aug,0.23324033609623848,0.6476367351415487,0.44043853561889357
test_0363,compound,contract_tcn_aug,0.2437723603199755,0.16356073147716416,0.2036665458985698
test_0364,clean,contract_tcn_aug,0.7379996057850241,0.7749578707808018,0.756478738282913
test_0365,noise,contract_tcn_aug,0.32994896711207644,0.3862657880228327,0.3581073775674546
test_0366,reverb,contract_tcn_aug,0.4654515940386377,0.21974467133161635,0.342598132685127
test_0367,clipping,contract_tcn_aug,0.6037803070034969,0.5506218165399301,0.5772010617717136
test_0368,gain_drift,contract_tcn_aug,0.7422753067592455,0.6763484223680094,0.7093118645636274
test_0369,jitter,contract_tcn_aug,0.47628299925417533,0.3392026062138342,0.4077428027340047
test_0370,compound,contract_tcn_aug,0.35922735007318457,0.15798704447256795,0.25860719727287623
test_0371,clean,contract_tcn_aug,0.5322337724722844,0.6323461398228012,0.5822899561475429
test_0372,noise,contract_tcn_aug,0.515930579727133,0.5145228756531245,0.5152267276901287
test_0373,reverb,contract_tcn_aug,0.46723455850023493,0.32333402685738066,0.3952842926788078
test_0374,clipping,contract_tcn_aug,0.6694453709081221,0.46310432423434295,0.5662748475712326
test_0375,gain_drift,contract_tcn_aug,0.8730775550583392,0.8142516057456533,0.8436645804019962
test_0376,jitter,contract_tcn_aug,0.5925413262241428,0.8081019142795882,0.7003216202518655
test_0377,compound,contract_tcn_aug,0.12170415543934153,0.19844032070397075,0.16007223807165613
test_0378,clean,contract_tcn_aug,0.4416334693739836,0.6666666666666666,0.5541500680203252
test_0379,noise,contract_tcn_aug,0.39251898213984,0.2992492861318295,0.34588413413583474
test_0380,reverb,contract_tcn_aug,0.10827508978534582,0.040743892108608175,0.074509490946977
test_0381,clipping,contract_tcn_aug,0.6822616380015193,0.535856002462654,0.6090588202320867
test_0382,gain_drift,contract_tcn_aug,0.6356225150173554,0.2844556646777565,0.460039089847556
test_0383,jitter,contract_tcn_aug,0.5684182363524933,0.44141099680927215,0.5049146165808828
test_0384,compound,contract_tcn_aug,0.27869518692248413,0.31149255329672987,0.29509387010960697
test_0385,clean,contract_tcn_aug,0.7339926444035023,0.5884818612940913,0.6612372528487968
test_0386,noise,contract_tcn_aug,0.5317268043686308,0.30509920237970994,0.41841300337417037
test_0387,reverb,contract_tcn_aug,0.1907197103473349,0.10874966326211889,0.1497346868047269
test_0388,clipping,contract_tcn_aug,0.6717552273426851,0.7547936461315009,0.7132744367370929
test_0389,gain_drift,contract_tcn_aug,0.6676071469630909,0.5683525691707809,0.6179798580669359
test_0390,jitter,contract_tcn_aug,0.5814173266609229,0.5106957755630332,0.546056551111978
test_0391,compound,contract_tcn_aug,0.24752565173313656,0.20060073596876862,0.2240631938509526
test_0392,clean,contract_tcn_aug,0.6004871612197348,0.54975042974715,0.5751187954834424
test_0393,noise,contract_tcn_aug,0.7210960420319547,0.5955609961833593,0.658328519107657
test_0394,reverb,contract_tcn_aug,0.26960660953741594,0.1406542153345049,0.20513041243596042
test_0395,clipping,contract_tcn_aug,0.6058583303010422,0.6280666692110904,0.6169624997560663
test_0396,gain_drift,contract_tcn_aug,0.6568999588945871,0.7359597316570908,0.6964298452758388
test_0397,jitter,contract_tcn_aug,0.5198892444741074,0.4265593751624599,0.47322430981828373
test_0398,compound,contract_tcn_aug,0.42269880977326163,0.18247732000275405,0.3025880648880078
test_0399,clean,contract_tcn_aug,0.6280081914731521,0.7180341381149015,0.6730211647940267
test_0400,noise,contract_tcn_aug,0.36807516934218726,0.5713987345315652,0.46973695193687615
test_0401,reverb,contract_tcn_aug,0.5448090090684942,0.20839358960959645,0.37660129933904535
test_0402,clipping,contract_tcn_aug,0.42200194450448075,0.4394164630994095,0.4307092038019451
test_0403,gain_drift,contract_tcn_aug,0.7237318780307517,0.6929378053551787,0.7083348416929652
test_0404,jitter,contract_tcn_aug,0.5033088762239781,0.7530078712741247,0.6281583737490514
test_0405,compound,contract_tcn_aug,0.42282629303657093,0.29840012163494584,0.36061320733575836
test_0406,clean,contract_tcn_aug,0.42805529018029104,0.47356471627807406,0.4508100032291826
test_0407,noise,contract_tcn_aug,0.5991067166577065,0.5354467857874168,0.5672767512225616
test_0408,reverb,contract_tcn_aug,0.29578813343347754,0.11391438976224487,0.20485126159786118
test_0409,clipping,contract_tcn_aug,0.6350633553539601,0.46634488893524656,0.5507041221446034
test_0410,gain_drift,contract_tcn_aug,0.7070706197142802,0.6547708163505889,0.6809207180324345
test_0411,jitter,contract_tcn_aug,0.25852239002193417,0.3661262942968353,0.31232434215938476
test_0412,compound,contract_tcn_aug,0.5756605385966022,0.25557870732113114,0.4156196229588667
test_0413,clean,contract_tcn_aug,0.6905046621695895,0.8109754740755591,0.7507400681225743
test_0414,noise,contract_tcn_aug,0.42681814318525496,0.4379488748138182,0.43238350899953665
test_0415,reverb,contract_tcn_aug,0.42575314861690733,0.15185575876098703,0.2888044536889472
test_0416,clipping,contract_tcn_aug,0.5126536970322476,0.3966726461740866,0.4546631716031671
test_0417,gain_drift,contract_tcn_aug,0.4262670356230045,0.33200342730363114,0.3791352314633178
test_0418,jitter,contract_tcn_aug,0.2506644384584806,0.4057029551374513,0.3281836967979659
test_0419,compound,contract_tcn_aug,0.49386908089781967,0.3098726314086882,0.40187085615325396


==> results/multiclass_summary.csv <==
item,condition,detector,frame_f1,transition_f1,boundary_f1,boundary_precision,boundary_recall,onset_mae_ms,offset_mae_ms,mean_logic
test_0000,clean,contract_tcn_aug,0.6153790272783407,0.6284174046977281,0.6,0.5555555555555555,0.6666666666666666,13.333333333333272,6.666666666666747,0.7408383534136546
test_0001,noise,contract_tcn_aug,0.6682835410923329,0.8498153616227864,0.4666666666666666,0.3277777777777778,0.8888888888888888,23.333333333333353,283.33333333333326,0.6455993391477263
test_0002,reverb,contract_tcn_aug,0.6961756513837584,0.7569078205995042,0.38888888888888884,0.3333333333333333,0.5,33.33333333333332,380.00000000000017,0.4334887682518401
test_0003,clipping,contract_tcn_aug,0.5216386878176498,0.553639846743295,0.5,0.4444444444444444,0.6666666666666666,17.777777777777732,42.22222222222231,0.6125565016293493
test_0004,gain_drift,contract_tcn_aug,0.7175252011898877,0.7156308851224105,0.5,0.5,0.5,13.333333333333345,36.66666666666655,0.5659359193056825
test_0005,jitter,contract_tcn_aug,0.5265151515151515,0.5689548546691404,0.43333333333333335,0.3333333333333333,0.6666666666666666,116.66666666666669,20.00000000000009,0.62893166067307
test_0006,compound,contract_tcn_aug,0.5918654124595453,0.8005508100948185,0.38888888888888884,0.27777777777777773,0.6666666666666666,10.000000000000009,26.66666666666676,0.596261355372516
test_0007,clean,contract_tcn_aug,0.75423031810906,0.7948538011695906,0.7523809523809524,0.6944444444444443,0.8333333333333334,66.66666666666671,15.555555555555669,0.7327210915496027
test_0008,noise,contract_tcn_aug,0.5795272053474096,0.6757703081232492,0.6296296296296297,0.5666666666666667,0.9333333333333332,283.3333333333333,90.00000000000011,0.453557509426807
test_0009,reverb,contract_tcn_aug,0.6771081156389988,0.7506770861210725,0.7111111111111111,0.6,0.9333333333333332,101.66666666666656,180.0,0.5634953684069882
test_0010,clipping,contract_tcn_aug,0.8630925925925926,0.8469645433931148,0.8571428571428572,0.8333333333333334,0.8888888888888888,32.22222222222233,203.3333333333333,0.763182184610756
test_0011,gain_drift,contract_tcn_aug,0.6402685798381164,0.597978321763488,0.6363636363636364,0.6111111111111112,0.6666666666666666,37.33333333333335,11.999999999999966,0.7887664271970106
test_0012,jitter,contract_tcn_aug,0.7412083479544328,0.8717558443585841,0.7380952380952381,0.611111111111111,1.0,26.66666666666676,40.000000000000085,0.8448532597776497
test_0013,compound,contract_tcn_aug,0.28721174004192873,0.47202912942734193,0.2545454545454546,0.16666666666666666,0.5555555555555555,63.333333333333314,56.666666666666714,0.420936957779063
test_0014,clean,contract_tcn_aug,0.5665151306424209,0.5637385388938184,0.45714285714285713,0.35555555555555557,0.6666666666666666,53.33333333333334,19.999999999999943,0.6725475782079555
test_0015,noise,contract_tcn_aug,0.8758823233974092,0.8319926261102731,0.8190476190476191,0.7833333333333333,0.8666666666666667,59.99999999999994,31.111111111111114,0.7362035970407286
test_0016,reverb,contract_tcn_aug,0.5071939652286473,0.7036672140120416,0.3571428571428572,0.27777777777777773,0.75,53.33333333333338,213.33333333333337,0.42442334186341374
test_0017,clipping,contract_tcn_aug,0.5586633806565078,0.8995169082125605,0.6666666666666666,0.5555555555555555,1.0,11.111111111111121,157.77777777777771,0.72548227542811
test_0018,gain_drift,contract_tcn_aug,0.4583333333333333,0.5518840579710145,0.43333333333333335,0.4444444444444444,0.5555555555555555,16.666666666666607,19.999999999999943,0.8245577286324316
test_0019,jitter,contract_tcn_aug,0.5309866172621178,0.5751181828663668,0.45714285714285713,0.35555555555555557,0.6666666666666666,56.66666666666668,16.666666666666682,0.6801978856058551
test_0020,compound,contract_tcn_aug,0.5821962483857552,0.7739463601532567,0.6888888888888888,0.5833333333333334,1.0,146.6666666666666,79.99999999999982,0.5459963855837598
test_0021,clean,contract_tcn_aug,0.7839429984934014,0.8786341711094185,0.7296296296296297,0.6,1.0,33.33333333333331,28.333333333333133,0.8540836067039801
test_0022,noise,contract_tcn_aug,0.6034152479126197,0.6301587301587301,0.4481481481481482,0.3277777777777778,0.8333333333333334,126.6666666666665,86.66666666666674,0.5659574833057138
test_0023,reverb,contract_tcn_aug,0.48546438178886153,0.7419585748262406,0.49927849927849927,0.3650793650793651,0.9166666666666666,44.44444444444426,195.55555555555554,0.47844945222132756
test_0024,clipping,contract_tcn_aug,0.5463043761722786,0.6000000000000001,0.5333333333333333,0.4444444444444444,0.6666666666666666,10.000000000000009,23.333333333333357,0.7100039600039599
test_0025,gain_drift,contract_tcn_aug,0.9054537615249973,0.8416273790815435,1.0,1.0,1.0,61.11111111111112,47.77777777777762,0.8794780313767655
test_0026,jitter,contract_tcn_aug,0.5779177647789848,0.5270655270655271,0.5,0.6666666666666666,0.4444444444444444,933.3333333333335,40.000000000000036,0.6052580362128102
test_0027,compound,contract_tcn_aug,0.5799673935778529,0.6176653200303942,0.45634920634920634,0.37857142857142856,0.5777777777777777,73.33333333333336,37.77777777777766,0.5516748949700045
test_0028,clean,contract_tcn_aug,0.7782253891105939,0.8409866857611323,0.8888888888888888,0.8333333333333334,1.0,63.333333333333364,35.555555555555465,0.7916345451483267
test_0029,noise,contract_tcn_aug,0.5250657219679891,0.5779054916985952,0.45714285714285713,0.4666666666666666,0.5555555555555555,156.6666666666667,130.0,0.43699464000215876
test_0030,reverb,contract_tcn_aug,0.4593962585034013,0.5140461215932913,0.4333333333333334,0.37777777777777777,0.6,44.99999999999994,63.333333333333464,0.38111899133175725
test_0031,clipping,contract_tcn_aug,0.7813054162233368,0.8103856433753341,0.8888888888888888,0.8333333333333334,1.0,75.55555555555563,62.222222222222285,0.6950897380228686
test_0032,gain_drift,contract_tcn_aug,0.8601292513470901,0.8863169051404345,0.8412698412698413,0.75,1.0,24.44444444444459,35.555555555555586,0.9030051419595134
test_0033,jitter,contract_tcn_aug,0.6419272805721642,0.726889205294521,0.48148148148148145,0.4444444444444444,0.5555555555555555,33.333333333333364,176.66666666666666,0.5019731918347121
test_0034,compound,contract_tcn_aug,0.6401622670295621,0.6921723085657513,0.5860805860805862,0.4666666666666666,0.8222222222222223,54.99999999999998,75.0000000000001,0.561470713518392
test_0035,clean,contract_tcn_aug,0.9058059587471351,0.883657680356093,0.8968253968253967,0.8214285714285715,1.0,87.33333333333339,111.11111111111114,0.841565041372803
test_0036,noise,contract_tcn_aug,0.8258977650505249,0.7887428085244307,0.7666666666666666,0.6888888888888888,0.8888888888888888,86.66666666666674,33.33333333333325,0.67521276513212
test_0037,reverb,contract_tcn_aug,0.501020475343999,0.7096618357487922,0.35555555555555557,0.27777777777777773,0.5,153.33333333333331,83.33333333333337,0.3752974759859442
test_0038,clipping,contract_tcn_aug,0.6429477332703138,0.7806513409961685,0.6666666666666666,0.5555555555555555,1.0,85.00000000000004,29.999999999999915,0.6585766614338043
test_0039,gain_drift,contract_tcn_aug,0.6592317472394358,0.8343129415450056,0.5555555555555555,0.41111111111111115,0.8888888888888888,36.66666666666662,66.6666666666668,0.6320927829969987
test_0040,jitter,contract_tcn_aug,0.7692805663682196,0.7441264794205971,0.6904761904761904,0.5462962962962963,1.0,85.7777777777779,58.00000000000006,0.7066560778945954
test_0041,compound,contract_tcn_aug,0.554847613984394,0.706926406926407,0.48888888888888893,0.38888888888888884,0.6666666666666666,30.00000000000001,120.00000000000001,0.44589445148332824
test_0042,clean,contract_tcn_aug,0.5208333333333334,0.6020264204181095,0.5,0.4444444444444444,0.6666666666666666,18.333333333333368,38.33333333333341,0.6784060121050027
test_0043,noise,contract_tcn_aug,0.7368623273049449,0.7189542483660132,0.65,0.5333333333333333,0.8333333333333334,80.00000000000007,67.77777777777781,0.6263014450321812
test_0044,reverb,contract_tcn_aug,0.5927381195666505,0.8269437402119486,0.5500000000000002,0.45714285714285713,0.9333333333333332,57.222222222222115,110.00000000000007,0.6596915812323362
test_0045,clipping,contract_tcn_aug,0.6825378221529813,0.811441422447115,0.6965811965811964,0.5634920634920635,1.0,63.333333333333364,154.44444444444426,0.7383022330655553
test_0046,gain_drift,contract_tcn_aug,0.8202851629628326,0.7169719169719171,0.7111111111111111,0.7380952380952381,0.7222222222222222,31.99999999999982,129.99999999999991,0.7200237854539536
test_0047,jitter,contract_tcn_aug,0.5969123281496507,0.7740700613940051,0.43333333333333335,0.3333333333333333,0.6666666666666666,13.333333333333345,46.666666666666565,0.5728749735034103
test_0048,compound,contract_tcn_aug,0.5736922015182885,0.6549276549276549,0.5257936507936508,0.4555555555555555,0.6666666666666666,97.33333333333321,117.33333333333326,0.4641987960953478
test_0049,clean,contract_tcn_aug,0.8763261769519591,0.8583552419168857,0.9333333333333332,0.8888888888888888,1.0,35.55555555555551,101.1111111111109,0.8418149311006453
test_0050,noise,contract_tcn_aug,0.5592425544100802,0.5364046973803073,0.6,0.5555555555555555,0.6666666666666666,61.111111111111065,22.22222222222229,0.6739658826493561
test_0051,reverb,contract_tcn_aug,0.5602475791155036,0.4811990876507006,0.4444444444444444,0.38888888888888884,0.5555555555555555,63.33333333333337,210.0000000000002,0.5356786152265121
test_0052,clipping,contract_tcn_aug,0.6867355400334039,0.8664134219689775,0.7222222222222222,0.611111111111111,1.0,22.22222222222219,48.888888888888765,0.7564385109839655
test_0053,gain_drift,contract_tcn_aug,0.9087602025977063,0.8392729023714939,0.7857142857142857,0.7166666666666667,0.8888888888888888,57.77777777777766,35.555555555555564,0.7882224224037663
test_0054,jitter,contract_tcn_aug,0.705755015381949,0.8042328042328042,0.38888888888888884,0.27777777777777773,0.6666666666666666,6.666666666666672,40.000000000000185,0.5522999563229448
test_0055,compound,contract_tcn_aug,0.458587578684855,0.4424894102313457,0.44761904761904764,0.4365079365079365,0.5,173.33333333333337,93.33333333333297,0.38155469542622616
test_0056,clean,contract_tcn_aug,0.571638104060522,0.5652059826817109,0.6190476190476191,0.5833333333333334,0.6666666666666666,67.77777777777784,28.888888888888946,0.6905972540095503
test_0057,noise,contract_tcn_aug,0.683876560326952,0.7097507609187254,0.582010582010582,0.5666666666666667,0.6666666666666666,195.55555555555563,26.666666666666497,0.52444827538447
test_0058,reverb,contract_tcn_aug,0.6133654402083133,0.6682671359141947,0.47676767676767673,0.3833333333333333,0.6888888888888888,276.6666666666668,220.0,0.4556696192977963
test_0059,clipping,contract_tcn_aug,0.6845587024610985,0.7634192060317616,0.6833333333333332,0.6444444444444445,0.8888888888888888,132.22222222222223,110.00000000000007,0.5720918332922305
test_0060,gain_drift,contract_tcn_aug,0.8969820123298488,0.8863482384823848,0.7301587301587301,0.7000000000000001,0.8333333333333334,4.444444444444448,8.888888888888946,0.8877257571204668
test_0061,jitter,contract_tcn_aug,0.5360779930452062,0.5515496521189122,0.47222222222222215,0.3666666666666667,0.6666666666666666,75.5555555555556,25.555555555555603,0.6766030736618972
test_0062,compound,contract_tcn_aug,0.5162990810359231,0.7813562426565523,0.6,0.4698412698412698,1.0,77.77777777777773,364.44444444444457,0.5736427320171162
test_0063,clean,contract_tcn_aug,0.7809621440417591,0.7119131066275143,0.5,0.4444444444444444,0.6666666666666666,73.33333333333333,20.000000000000018,0.5593716747068643
test_0064,noise,contract_tcn_aug,0.40429386112042937,0.4639639639639639,0.2222222222222222,0.16666666666666666,0.3333333333333333,8.888888888888896,8.888888888888799,0.5139801075341145
test_0065,reverb,contract_tcn_aug,0.618154395159261,0.7718454569677592,0.6285714285714286,0.5888888888888889,0.8666666666666667,56.666666666666664,155.55555555555546,0.6541862227414049
test_0066,clipping,contract_tcn_aug,0.31020408163265306,0.2696629213483146,0.26666666666666666,0.3333333333333333,0.2222222222222222,20.000000000000018,93.33333333333333,0.34302677814128196
test_0067,gain_drift,contract_tcn_aug,0.5301803049810677,0.5228758169934641,0.38888888888888884,0.38888888888888884,0.38888888888888884,196.66666666666666,250.0,0.697899150067701
test_0068,jitter,contract_tcn_aug,0.8344889573703133,0.8025743706387399,0.7146464646464645,0.5888888888888889,0.9333333333333332,31.666666666666583,80.55555555555553,0.7622591121322357
test_0069,compound,contract_tcn_aug,0.349007905883967,0.7580645161290324,0.43333333333333335,0.3333333333333333,0.8333333333333334,40.000000000000036,1113.3333333333333,0.5187880901879817
test_0070,clean,contract_tcn_aug,0.8708569588111486,0.9292138033414851,0.6984126984126985,0.5499999999999999,1.0,12.222222222222157,24.444444444444304,0.9200813310982802
test_0071,noise,contract_tcn_aug,0.6266194130566138,0.7389759665621735,0.47222222222222215,0.35714285714285715,0.8666666666666667,316.6666666666666,77.77777777777767,0.48279849150071436
test_0072,reverb,contract_tcn_aug,0.5905643777984203,0.7719998561513287,0.6222222222222222,0.47222222222222215,1.0,43.33333333333329,110.0,0.6051140021225881
test_0073,clipping,contract_tcn_aug,0.7815611048540879,0.7895077499574178,0.6582010582010582,0.5444444444444445,1.0,216.66666666666663,28.333333333333503,0.7226665130205814
test_0074,gain_drift,contract_tcn_aug,0.2913907284768212,0.2702702702702703,0.2857142857142857,0.25,0.3333333333333333,22.222222222222243,8.888888888888872,0.9254236152970329
test_0075,jitter,contract_tcn_aug,0.7200546344112554,0.7570970849857721,0.7166666666666667,0.6166666666666667,1.0,168.8888888888889,43.33333333333325,0.6165651357449203
test_0076,compound,contract_tcn_aug,0.5305293171757676,0.7178307987705227,0.5499999999999999,0.4365079365079365,0.9166666666666666,82.22222222222221,165.55555555555569,0.45352998698741587
test_0077,clean,contract_tcn_aug,0.7230780664366936,0.8637992831541218,0.7592592592592592,0.6444444444444445,1.0,66.66666666666661,41.66666666666663,0.7820501290202241
test_0078,noise,contract_tcn_aug,0.8064921243082163,0.7767381416504223,0.8857142857142858,0.8055555555555555,1.0,61.11111111111114,61.111111111111164,0.6368272250625192
test_0079,reverb,contract_tcn_aug,0.5897679080885188,0.7009424249623821,0.5793650793650794,0.5777777777777778,0.8333333333333334,46.66666666666671,153.3333333333334,0.5047891676095798
test_0080,clipping,contract_tcn_aug,0.5349956255468067,0.5415843756857582,0.5079365079365079,0.5,0.5833333333333334,59.99999999999997,23.33333333333333,0.49834419879062736
test_0081,gain_drift,contract_tcn_aug,0.5495460938498913,0.4705117488622643,0.6296296296296297,0.6,0.6666666666666666,73.33333333333323,60.00000000000016,0.6444665190427903
test_0082,jitter,contract_tcn_aug,0.511245181833417,0.537516339869281,0.38095238095238093,0.31666666666666665,0.5,19.999999999999968,75.55555555555561,0.6119408369408369
test_0083,compound,contract_tcn_aug,0.44897581674179116,0.7318569454275794,0.46296296296296297,0.32539682539682535,0.8333333333333334,233.3333333333333,319.99999999999994,0.42421470426394564
test_0084,clean,contract_tcn_aug,0.8112193112021674,0.798218372016999,0.7555555555555555,0.6666666666666666,0.8888888888888888,230.00000000000003,33.333333333333364,0.6611988912370113
test_0085,noise,contract_tcn_aug,0.538480853735091,0.751183970856102,0.5777777777777778,0.48333333333333334,1.0,43.33333333333322,193.33333333333323,0.5107581487928908
test_0086,reverb,contract_tcn_aug,0.478922185826751,0.6241574342833639,0.29629629629629634,0.22857142857142856,0.5,40.000000000000036,156.66666666666643,0.38665563972618494
test_0087,clipping,contract_tcn_aug,0.8127628455229047,0.8788021751545699,0.746031746031746,0.6571428571428571,0.9333333333333332,21.666666666666725,119.99999999999994,0.796829224392976
test_0088,gain_drift,contract_tcn_aug,0.5586031746031747,0.5073924731182796,0.6,0.5555555555555555,0.6666666666666666,93.33333333333341,38.888888888888886,0.6481257450370287
test_0089,jitter,contract_tcn_aug,0.6567982456140351,0.7751330430575715,0.6555555555555556,0.5,1.0,93.33333333333339,56.66666666666672,0.6502574863355849
test_0090,compound,contract_tcn_aug,0.5581385011473192,0.7286324786324786,0.36190476190476195,0.27777777777777773,0.6666666666666666,26.666666666666618,126.6666666666667,0.46969030759442476
test_0091,clean,contract_tcn_aug,0.5266301642608263,0.5546398046398046,0.5555555555555555,0.5,0.6666666666666666,31.666666666666817,21.66666666666654,0.699057778239167
test_0092,noise,contract_tcn_aug,0.6004901960784313,0.5408496732026143,0.5555555555555555,0.5555555555555555,0.5555555555555555,16.666666666666682,43.33333333333326,0.6469847268146748
test_0093,reverb,contract_tcn_aug,0.6271188317224122,0.722079952771861,0.5571428571428572,0.5,0.7000000000000001,15.555555555555543,428.88888888888897,0.5572836990299321
test_0094,clipping,contract_tcn_aug,0.7165601023017903,0.8273875882571534,0.6746031746031745,0.5277777777777778,1.0,28.88888888888882,102.22222222222229,0.7310390822995864
test_0095,gain_drift,contract_tcn_aug,0.6079182630906769,0.5630004214075011,0.6666666666666666,0.6666666666666666,0.6666666666666666,37.777777777777764,27.222222222222282,0.8724591755167296
test_0096,jitter,contract_tcn_aug,0.6369214437367302,0.8492710596705605,0.5555555555555555,0.41111111111111115,0.8888888888888888,46.66666666666671,36.66666666666669,0.7244303930387136
test_0097,compound,contract_tcn_aug,0.4894044227377561,0.5059288537549408,0.37777777777777777,0.3055555555555555,0.5,104.9999999999999,76.66666666666674,0.33805664917450695
test_0098,clean,contract_tcn_aug,0.6201555363007177,0.5416174501929286,0.6,0.6666666666666666,0.5555555555555555,23.33333333333334,186.6666666666667,0.6458095498735892
test_0099,noise,contract_tcn_aug,0.5468269028041325,0.5157509157509158,0.5833333333333334,0.5333333333333333,0.6666666666666666,77.77777777777773,62.22222222222223,0.5406829398426037
test_0100,reverb,contract_tcn_aug,0.5980678455254727,0.7129987821477183,0.2896825396825397,0.24206349206349206,0.5555555555555555,53.33333333333338,733.3333333333334,0.420467384766861
test_0101,clipping,contract_tcn_aug,0.8116291127107477,0.8608232931726908,0.8023809523809523,0.6722222222222222,1.0,15.55555555555557,72.77777777777784,0.7546861849762735
test_0102,gain_drift,contract_tcn_aug,0.5972715452834216,0.5253839205058718,0.6,0.6666666666666666,0.5555555555555555,123.33333333333331,10.000000000000009,0.8303942743476646
test_0103,jitter,contract_tcn_aug,0.5530656707127295,0.5265700483091788,0.5833333333333334,0.5333333333333333,0.6666666666666666,59.99999999999995,55.55555555555548,0.5161210317460317
test_0104,compound,contract_tcn_aug,0.5392924225259553,0.684979544126242,0.3238095238095238,0.22857142857142856,0.5555555555555555,99.99999999999994,93.33333333333337,0.40648987951128074
test_0105,clean,contract_tcn_aug,0.611318407960199,0.5688405797101449,0.48888888888888893,0.5,0.5555555555555555,36.66666666666662,129.99999999999997,0.6632237387158825
test_0106,noise,contract_tcn_aug,0.7206084380584711,0.6301276325081728,0.580952380952381,0.5277777777777778,0.6666666666666666,157.7777777777777,77.77777777777784,0.4979616459356029
test_0107,reverb,contract_tcn_aug,0.6086118836654041,0.7742578292578294,0.48333333333333334,0.38095238095238093,0.8333333333333334,91.11111111111104,128.88888888888889,0.6115882026107525
test_0108,clipping,contract_tcn_aug,0.8168108562278101,0.8931790333560246,0.746031746031746,0.6666666666666666,0.9166666666666666,82.22222222222224,28.88888888888899,0.85380798317995
test_0109,gain_drift,contract_tcn_aug,0.5817708333333332,0.5592185592185592,0.5333333333333333,0.5555555555555555,0.5555555555555555,3.333333333333336,123.33333333333337,0.592942687507573
test_0110,jitter,contract_tcn_aug,0.7137466453204638,0.8477294685990339,0.6222222222222222,0.5,0.8333333333333334,100.0,26.66666666666669,0.7163787182349642
test_0111,compound,contract_tcn_aug,0.42431248776668623,0.5578068823831536,0.5407407407407407,0.49206349206349204,0.6666666666666666,82.22222222222213,266.6666666666668,0.360811680271133
test_0112,clean,contract_tcn_aug,0.608640555449066,0.5584415584415584,0.6666666666666666,0.6666666666666666,0.6666666666666666,23.99999999999999,37.99999999999991,0.6749058727537257
test_0113,noise,contract_tcn_aug,0.6534660928829087,0.786658003032272,0.5648148148148148,0.4444444444444444,0.8333333333333334,228.88888888888883,42.222222222222456,0.6313342024512213
test_0114,reverb,contract_tcn_aug,0.5965648386701018,0.7322165889424616,0.5857142857142857,0.5674603174603174,0.6888888888888888,161.11111111111117,730.0,0.4800205187639743
test_0115,clipping,contract_tcn_aug,0.7031453458236938,0.8838428289229204,0.6111111111111112,0.5666666666666667,0.8333333333333334,31.11111111111109,255.55555555555557,0.7351759085873132
test_0116,gain_drift,contract_tcn_aug,0.7585022879855706,0.7199283924095954,0.6071428571428571,0.611111111111111,0.7555555555555555,34.44444444444441,40.0000000000002,0.7229010323761567
test_0117,jitter,contract_tcn_aug,0.7080658394010871,0.7688492063492064,0.7474747474747474,0.6666666666666666,0.9444444444444445,44.00000000000002,228.00000000000009,0.6536161040587126
test_0118,compound,contract_tcn_aug,0.4213876938335143,0.5775824175824176,0.3333333333333333,0.27777777777777773,0.5,29.999999999999954,226.6666666666666,0.37218909210104306
test_0119,clean,contract_tcn_aug,0.803442364600161,0.8467811928762953,0.7238095238095239,0.6888888888888888,0.8888888888888888,26.66666666666669,26.66666666666669,0.8412279896668148
test_0120,noise,contract_tcn_aug,0.5386124487248083,0.454123634186499,0.47222222222222215,0.5,0.5333333333333333,264.44444444444434,35.555555555555486,0.472248349809286
test_0121,reverb,contract_tcn_aug,0.5428285871214981,0.6434267486899067,0.28571428571428575,0.27777777777777773,0.3055555555555555,280.00000000000006,839.9999999999999,0.36259670297538055
test_0122,clipping,contract_tcn_aug,0.6989133904266339,0.8498656515897896,0.6243386243386243,0.5166666666666667,0.8333333333333334,208.8888888888889,202.22222222222203,0.708986621976638
test_0123,gain_drift,contract_tcn_aug,0.8800032510083206,0.8310916045522521,0.8201058201058201,0.7666666666666666,0.8888888888888888,18.333333333333393,45.99999999999994,0.8434312817916597
test_0124,jitter,contract_tcn_aug,0.8368368469027314,0.7678295346313155,0.6000000000000001,0.5499999999999999,0.7999999999999999,76.6666666666665,495.0,0.6687508322055086
test_0125,compound,contract_tcn_aug,0.5670425185418666,0.7226758673567185,0.5685425685425685,0.4583333333333333,0.7777777777777777,73.3333333333333,405.55555555555543,0.5220937914157138
test_0126,clean,contract_tcn_aug,0.6856803327391563,0.7805137054489945,0.7111111111111111,0.7222222222222222,0.8333333333333334,109.99999999999996,36.6666666666667,0.7295111614385706
test_0127,noise,contract_tcn_aug,0.5781968091989721,0.8358730158730158,0.4666666666666666,0.3277777777777778,0.8888888888888888,36.66666666666668,66.66666666666657,0.6750624624595533
test_0128,reverb,contract_tcn_aug,0.525656315774661,0.6868288406749946,0.28888888888888886,0.26666666666666666,0.31666666666666665,66.66666666666667,453.3333333333331,0.3440229522116798
test_0129,clipping,contract_tcn_aug,0.6689964494289572,0.8152303776427199,0.6388888888888888,0.4777777777777778,1.0,44.44444444444445,55.55555555555561,0.6323145834910541
test_0130,gain_drift,contract_tcn_aug,0.6006618737875157,0.5882546742442963,0.6190476190476191,0.5833333333333334,0.6666666666666666,10.000000000000009,33.333333333333364,0.6876600102406555
test_0131,jitter,contract_tcn_aug,0.5890634294475728,0.8194104308390022,0.49523809523809526,0.38888888888888884,0.8333333333333334,19.99999999999985,50.000000000000036,0.7039804097294254
test_0132,compound,contract_tcn_aug,0.5632063285299466,0.580119825708061,0.4481481481481482,0.37777777777777777,0.5777777777777778,76.66666666666679,76.66666666666663,0.489629490857938
test_0133,clean,contract_tcn_aug,0.8284020663136783,0.8519047619047618,0.8055555555555555,0.7000000000000001,1.0,26.66666666666669,55.55555555555549,0.833746954439268
test_0134,noise,contract_tcn_aug,0.8111505980358439,0.7430352396795351,0.611111111111111,0.7222222222222222,0.6333333333333333,433.3333333333334,30.000000000000025,0.7527966057335002
test_0135,reverb,contract_tcn_aug,0.5027410194619427,0.49967637540453075,0.31746031746031744,0.25,0.4444444444444444,13.333333333333345,106.66666666666661,0.5115118915783368
test_0136,clipping,contract_tcn_aug,0.7766564032386817,0.9523809523809524,0.75,0.6444444444444445,1.0,13.333333333333245,75.5555555555555,0.8520537699109129
test_0137,gain_drift,contract_tcn_aug,0.7500769769310027,0.8568807339449541,0.6341991341991342,0.5873015873015873,0.8333333333333334,91.11111111111109,37.77777777777781,0.7569350328680748
test_0138,jitter,contract_tcn_aug,0.6596037898363479,0.8164576841580455,0.611111111111111,0.4777777777777778,0.9166666666666666,34.44444444444435,58.88888888888914,0.6593531375339198
test_0139,compound,contract_tcn_aug,0.5159428681721675,0.6231729055258467,0.35185185185185186,0.2888888888888889,0.611111111111111,546.6666666666669,73.3333333333334,0.43824411114210204
test_0140,clean,contract_tcn_aug,0.7584280303030303,0.8603398051286467,0.7523809523809524,0.6666666666666666,1.0,28.88888888888886,51.11111111111106,0.7039849000389348
test_0141,noise,contract_tcn_aug,0.5353523758505679,0.47878375312003624,0.5757575757575757,0.6,0.5555555555555555,36.6666666666667,50.000000000000036,0.6382339882339882
test_0142,reverb,contract_tcn_aug,0.4619708868708678,0.6905195593720185,0.28571428571428575,0.24444444444444446,0.4166666666666667,473.3333333333333,56.66666666666657,0.32992390133658206
test_0143,clipping,contract_tcn_aug,0.8170538524818644,0.8285878206704368,0.8888888888888888,0.8888888888888888,0.8888888888888888,16.666666666666682,303.333333333333,0.7471417352548215
test_0144,gain_drift,contract_tcn_aug,0.6854927284767102,0.8267736205935723,0.7222222222222222,0.611111111111111,1.0,45.55555555555551,103.33333333333343,0.694832557445069
test_0145,jitter,contract_tcn_aug,0.7074134357791168,0.6507829257829257,0.5259259259259259,0.47222222222222215,0.6333333333333333,196.6666666666666,83.3333333333334,0.5437612809690552
test_0146,compound,contract_tcn_aug,0.4492009685230025,0.6968994814079222,0.4920634920634921,0.3333333333333333,1.0,43.33333333333335,576.6666666666666,0.5374803545779488
test_0147,clean,contract_tcn_aug,0.7179498690609801,0.8766223488445709,0.7380952380952381,0.611111111111111,1.0,39.999999999999964,24.444444444444468,0.8220354384643612
test_0148,noise,contract_tcn_aug,0.704639682254116,0.8275908972630285,0.5833333333333334,0.45,0.8333333333333334,320.00000000000017,68.88888888888876,0.6540468036648003
test_0149,reverb,contract_tcn_aug,0.6572937229874007,0.678973896434635,0.5733525733525734,0.5166666666666667,0.6444444444444445,243.33333333333314,146.6666666666665,0.4361522424978818
test_0150,clipping,contract_tcn_aug,0.7822300194999506,0.8806334809306061,0.7388888888888888,0.5888888888888889,1.0,76.11111111111106,31.111111111110915,0.8130342730957102
test_0151,gain_drift,contract_tcn_aug,0.6273510496298994,0.5952069716775599,0.6296296296296297,0.6,0.6666666666666666,18.33333333333334,55.00000000000012,0.9482518588830882
test_0152,jitter,contract_tcn_aug,0.8000855264107664,0.8453919236211535,0.7424242424242423,0.6666666666666666,0.9333333333333332,93.33333333333324,21.666666666666647,0.8091770352241299
test_0153,compound,contract_tcn_aug,0.5479249175810302,0.6353276353276353,0.43888888888888883,0.3507936507936508,0.6388888888888888,79.99999999999976,56.66666666666669,0.4907596439380472
test_0154,clean,contract_tcn_aug,0.8614974382416243,0.8448645923365025,0.7301587301587301,0.6166666666666667,0.9166666666666666,44.44444444444438,31.111111111111086,0.8478200131484136
test_0155,noise,contract_tcn_aug,0.7209978399211939,0.806796785304248,0.674074074074074,0.6111111111111112,0.7777777777777777,49.99999999999989,20.00000000000009,0.6557261228732901
test_0156,reverb,contract_tcn_aug,0.3982194501086189,0.46737739872068224,0.1851851851851852,0.15873015873015872,0.27777777777777773,26.66666666666669,1060.0,0.3942235655790643
test_0157,clipping,contract_tcn_aug,0.7907050685526397,0.8563411896745231,0.8222222222222223,0.7222222222222222,1.0,35.000000000000284,58.33333333333334,0.8068352127814254
test_0158,gain_drift,contract_tcn_aug,0.830676543362666,0.7494413158129972,0.7190476190476192,0.6833333333333332,0.7666666666666666,37.222222222222136,36.11111111111118,0.7741921282976607
test_0159,jitter,contract_tcn_aug,0.5871858317508324,0.7825478504723788,0.7000000000000001,0.611111111111111,0.9166666666666666,62.22222222222225,111.11111111111119,0.6257454860007328
test_0160,compound,contract_tcn_aug,0.5769746966649164,0.5674603174603173,0.38888888888888884,0.5,0.4444444444444444,126.6666666666667,13.333333333333345,0.4270132563915194
test_0161,clean,contract_tcn_aug,0.6893777375897902,0.7654761904761905,0.725925925925926,0.6444444444444445,0.8333333333333334,28.33333333333321,79.99999999999996,0.6277978392854872
test_0162,noise,contract_tcn_aug,0.7177959903837835,0.7937826541274817,0.5793650793650794,0.4444444444444444,0.8888888888888888,53.33333333333337,73.3333333333334,0.6872828737011937
test_0163,reverb,contract_tcn_aug,0.6805698228956975,0.7708983963366735,0.48333333333333334,0.3412698412698412,0.8333333333333334,46.666666666666636,140.0,0.6198846070222143
test_0164,clipping,contract_tcn_aug,0.7926262688741813,0.8465099715099716,0.719047619047619,0.6666666666666666,0.9166666666666666,30.0,69.99999999999991,0.7947225228076489
test_0165,gain_drift,contract_tcn_aug,0.6356520385932151,0.9288623662025198,0.611111111111111,0.4444444444444444,1.0,19.99999999999996,16.666666666666682,0.8343979213741578
test_0166,jitter,contract_tcn_aug,0.7344982572005136,0.827546638994581,0.7008547008547009,0.5972222222222222,0.8888888888888888,40.66666666666673,16.666666666666547,0.7940495559093942
test_0167,compound,contract_tcn_aug,0.552620885818773,0.5117518317632506,0.45,0.4166666666666667,0.5,135.55555555555554,66.6666666666667,0.5626635269492413
test_0168,clean,contract_tcn_aug,0.5756979857569798,0.5564270152505447,0.6666666666666666,0.6666666666666666,0.6666666666666666,22.77777777777784,66.66666666666674,0.7078988773610505
test_0169,noise,contract_tcn_aug,0.7882125308925687,0.7623130608175472,0.5111111111111111,0.43650793650793646,0.6666666666666666,69.99999999999999,16.666666666666757,0.7133172701597267
test_0170,reverb,contract_tcn_aug,0.5814390481111538,0.702991727744203,0.5555555555555555,0.41111111111111115,0.8888888888888888,158.88888888888903,349.99999999999994,0.4453492901470654
test_0171,clipping,contract_tcn_aug,0.5701117318435754,0.5430528375733855,0.5523809523809523,0.47222222222222215,0.6666666666666666,26.666666666666632,42.22222222222215,0.6727455978862964
test_0172,gain_drift,contract_tcn_aug,0.8050573739918588,0.7821188283751024,0.6555555555555556,0.6388888888888888,0.7000000000000001,25.55555555555549,158.88888888888889,0.7161893309718308
test_0173,jitter,contract_tcn_aug,0.7692908103757055,0.8002006132381939,0.6338624338624338,0.5595238095238095,0.7999999999999999,686.6666666666669,37.777777777777715,0.6994328600958708
test_0174,compound,contract_tcn_aug,0.49568685282970987,0.48876745598057075,0.43333333333333335,0.4444444444444444,0.5555555555555555,66.66666666666657,26.666666666666544,0.4800595597468173
test_0175,clean,contract_tcn_aug,0.6257309941520468,0.5888888888888889,0.6190476190476191,0.6666666666666666,0.5833333333333334,15.55555555555557,113.33333333333333,0.8561980347694633
test_0176,noise,contract_tcn_aug,0.481097203923291,0.6244588744588745,0.3333333333333333,0.27777777777777773,0.4444444444444444,96.66666666666673,480.0,0.3385507220432033
test_0177,reverb,contract_tcn_aug,0.5519084914024798,0.7662126886845989,0.6111111111111112,0.5166666666666667,0.9166666666666666,228.88888888888883,133.33333333333346,0.5052690937355886
test_0178,clipping,contract_tcn_aug,0.7893615737896247,0.8742305313733886,0.6944444444444443,0.6666666666666666,0.8666666666666667,85.5555555555555,236.6666666666667,0.7651318336858436
test_0179,gain_drift,contract_tcn_aug,0.4899730203321002,0.4955223880597015,0.5079365079365079,0.4166666666666667,0.6666666666666666,62.22222222222228,40.00000000000001,0.4456914772542517
test_0180,jitter,contract_tcn_aug,0.5199523809523809,0.4934472934472934,0.4444444444444444,0.38888888888888884,0.5555555555555555,206.66666666666666,39.999999999999886,0.5832009952220273
test_0181,compound,contract_tcn_aug,0.5214669660474928,0.44069605187556427,0.37777777777777777,0.42857142857142855,0.35555555555555557,116.66666666666663,30.00000000000003,0.40011427780176395
test_0182,clean,contract_tcn_aug,0.7399730094466936,0.8814724370279926,0.7777777777777777,0.6666666666666666,1.0,33.333333333333364,31.11111111111109,0.7827101497876147
test_0183,noise,contract_tcn_aug,0.8566761281958798,0.797106227106227,0.7222222222222222,0.6666666666666666,0.8333333333333334,68.88888888888899,35.55555555555559,0.7359603056324368
test_0184,reverb,contract_tcn_aug,0.6293973343397764,0.6669996669996671,0.2619047619047619,0.25,0.27777777777777773,6.666666666666672,120.0000000000001,0.41598449891110884
test_0185,clipping,contract_tcn_aug,0.5889174815577286,0.5276207046541975,0.5079365079365079,0.5833333333333334,0.5,297.77777777777777,24.444444444444468,0.5566927542621988
test_0186,gain_drift,contract_tcn_aug,0.7003982103800617,0.8093333333333333,0.7696969696969697,0.6944444444444445,1.0,79.99999999999999,74.66666666666673,0.7592160384177085
test_0187,jitter,contract_tcn_aug,0.4050884157343919,0.51005291005291,0.36190476190476195,0.3055555555555555,0.4444444444444444,86.66666666666674,23.333333333333357,0.4909219395520765
test_0188,compound,contract_tcn_aug,0.49991249589227443,0.7299637409352338,0.5079365079365079,0.4166666666666667,0.6666666666666666,46.666666666666686,48.88888888888869,0.49907206587287073
test_0189,clean,contract_tcn_aug,0.8153762056987864,0.8550540634809906,0.6555555555555556,0.5555555555555555,0.8888888888888888,16.666666666666682,23.333333333333353,0.8608140603089437
test_0190,noise,contract_tcn_aug,0.7509209468612371,0.8146381851299885,0.7503607503607505,0.6071428571428571,1.0,35.555555555555635,159.44444444444426,0.73834042992404
test_0191,reverb,contract_tcn_aug,0.407611789953138,0.47690120824449184,0.31746031746031744,0.2333333333333333,0.5,20.000000000000018,136.66666666666652,0.4743725410392077
test_0192,clipping,contract_tcn_aug,0.5240262389755501,0.5657022302591922,0.5079365079365079,0.47222222222222215,0.5555555555555555,22.222222222222243,107.77777777777771,0.618885528402478
test_0193,gain_drift,contract_tcn_aug,0.7550160215601392,0.8125422618176241,0.7301587301587301,0.5833333333333334,1.0,42.222222222222264,60.00000000000006,0.8049457010771587
test_0194,jitter,contract_tcn_aug,0.770010055304173,0.7852813852813852,0.6722222222222222,0.5333333333333333,0.9166666666666666,55.55555555555551,57.77777777777778,0.6663513924837966
test_0195,compound,contract_tcn_aug,0.38941911786486566,0.33939393939393936,0.36904761904761907,0.31666666666666665,0.4444444444444444,20.000000000000018,144.44444444444437,0.2961725402855309
test_0196,clean,contract_tcn_aug,0.5995286909390832,0.5986717267552182,0.5833333333333334,0.5333333333333333,0.6666666666666666,15.111111111111173,19.111111111111047,0.746166911208928
test_0197,noise,contract_tcn_aug,0.8756564849683645,0.8236041803973261,0.8412698412698413,0.8333333333333334,0.9166666666666666,36.66666666666675,36.66666666666665,0.831533188533497
test_0198,reverb,contract_tcn_aug,0.3765117157974301,0.4326187473728458,0.22857142857142856,0.17777777777777778,0.3333333333333333,26.66666666666669,286.6666666666666,0.3900193300942365
test_0199,clipping,contract_tcn_aug,0.6956399437412096,0.8916757001863385,0.6534391534391535,0.5777777777777777,0.9333333333333332,31.666666666666732,66.66666666666667,0.7521724576856338
test_0200,gain_drift,contract_tcn_aug,0.8270817238715372,0.804303897785117,0.7601731601731602,0.7222222222222222,0.8333333333333334,25.333333333333368,39.33333333333337,0.815995847868923
test_0201,jitter,contract_tcn_aug,0.6654614281227985,0.8170391119410727,0.5777777777777776,0.45,0.9166666666666666,38.88888888888889,145.5555555555556,0.6874098048146949
test_0202,compound,contract_tcn_aug,0.5877727045978777,0.7271428571428572,0.4444444444444444,0.3333333333333333,0.6666666666666666,76.66666666666673,53.33333333333331,0.5039482975653189
test_0203,clean,contract_tcn_aug,0.8557096581984478,0.8659297778010052,0.8114478114478114,0.7428571428571429,0.9166666666666666,36.66666666666668,42.77777777777772,0.8467387355192232
test_0204,noise,contract_tcn_aug,0.8146731635561277,0.8152380952380952,0.8518518518518517,0.7666666666666666,1.0,171.66666666666666,24.999999999999986,0.755058355958584
test_0205,reverb,contract_tcn_aug,0.6110941242419611,0.7139017555898667,0.48888888888888893,0.38888888888888884,0.6666666666666666,29.999999999999954,210.0000000000002,0.42156835233538975
test_0206,clipping,contract_tcn_aug,0.7716905133009929,0.7621417610219403,0.6,0.611111111111111,0.7222222222222222,333.3333333333333,46.66666666666671,0.6900958121776181
test_0207,gain_drift,contract_tcn_aug,0.8573659952238956,0.813784907902555,0.8222222222222223,0.7222222222222222,1.0,66.66666666666669,13.333333333333272,0.747681598616178
test_0208,jitter,contract_tcn_aug,0.7718901690224139,0.7960107095046854,0.6754578754578754,0.625,0.9166666666666666,90.22222222222219,48.000000000000036,0.7535132638307241
test_0209,compound,contract_tcn_aug,0.5591381623071764,0.516078431372549,0.3434343434343434,0.27777777777777773,0.4666666666666666,26.66666666666669,63.33333333333317,0.48637703487839073
test_0210,clean,contract_tcn_aug,0.893289498467492,0.8526174017275211,0.8055555555555555,0.7000000000000001,1.0,41.666666666666444,37.77777777777781,0.8802406805015913
test_0211,noise,contract_tcn_aug,0.8144361645334497,0.8498786600439999,0.75,0.6444444444444445,1.0,71.11111111111113,31.111111111110862,0.8712722019579088
test_0212,reverb,contract_tcn_aug,0.48543748384054997,0.4507422402159244,0.5,0.4444444444444444,0.6666666666666666,36.66666666666668,100.00000000000007,0.502704149005386
test_0213,clipping,contract_tcn_aug,0.6229258058363533,0.8203998840915676,0.6857142857142856,0.5555555555555555,1.0,31.111111111111214,72.22222222222221,0.6462361979188903
test_0214,gain_drift,contract_tcn_aug,0.6318487097914458,0.5781391147244807,0.6666666666666666,0.6666666666666666,0.6666666666666666,23.555555555555575,23.999999999999986,0.6942792319003983
test_0215,jitter,contract_tcn_aug,0.6662191937258063,0.8134842767295597,0.6071428571428572,0.49444444444444446,0.9166666666666666,214.44444444444431,64.44444444444453,0.6942435201928872
test_0216,compound,contract_tcn_aug,0.6072585612643387,0.6614711176566846,0.3055555555555555,0.2888888888888889,0.3333333333333333,190.0,46.66666666666663,0.39435241040030844
test_0217,clean,contract_tcn_aug,0.8893509461265431,0.8794656725691209,0.8666666666666667,0.7777777777777777,1.0,33.333333333333336,29.999999999999954,0.8301277755773931
test_0218,noise,contract_tcn_aug,0.6017905322541085,0.5660272449263274,0.6666666666666666,0.6666666666666666,0.6666666666666666,19.999999999999982,63.33333333333335,0.7197784325528837
test_0219,reverb,contract_tcn_aug,0.5185887448432647,0.7399485741000467,0.43333333333333335,0.3055555555555555,0.8333333333333334,40.000000000000036,266.66666666666663,0.4699836746565718
test_0220,clipping,contract_tcn_aug,0.5900258152348415,0.5875350140056023,0.6296296296296297,0.6,0.6666666666666666,20.000000000000018,44.999999999999964,0.6961605542754737
test_0221,gain_drift,contract_tcn_aug,0.6024189333797875,0.6006734006734007,0.5757575757575758,0.5238095238095238,0.6666666666666666,11.666666666666677,36.666666666666735,0.7503775145885291
test_0222,jitter,contract_tcn_aug,0.7400432275615829,0.8248772504091653,0.5111111111111112,0.4166666666666667,0.7777777777777777,516.6666666666667,6.666666666666672,0.7329085181699199
test_0223,compound,contract_tcn_aug,0.7212602096793034,0.7067469507488034,0.6462962962962963,0.5722222222222223,0.75,80.00000000000014,71.6666666666667,0.5847805798210657
test_0224,clean,contract_tcn_aug,0.6150838955198062,0.5476305220883534,0.6666666666666666,0.6666666666666666,0.6666666666666666,34.44444444444445,29.999999999999982,0.5442223949526355
test_0225,noise,contract_tcn_aug,0.869866721485593,0.795593983966077,0.8412698412698413,0.8333333333333334,0.8666666666666667,164.44444444444431,28.888888888888815,0.7421809846727271
test_0226,reverb,contract_tcn_aug,0.52024088202278,0.7106127485367494,0.40740740740740744,0.3365079365079365,0.7222222222222222,53.33333333333338,263.3333333333333,0.436055633949121
test_0227,clipping,contract_tcn_aug,0.571489512975471,0.5312026449924232,0.6296296296296297,0.6,0.6666666666666666,53.33333333333334,78.33333333333333,0.6059139282076864
test_0228,gain_drift,contract_tcn_aug,0.6241181657848324,0.5718294051627385,0.6666666666666666,0.6666666666666666,0.6666666666666666,6.666666666666672,40.000000000000036,0.7060755336617405
test_0229,jitter,contract_tcn_aug,0.8182287550708603,0.8167557932263815,0.8962962962962964,0.8222222222222223,1.0,41.66666666666663,208.3333333333334,0.7628773169186704
test_0230,compound,contract_tcn_aug,0.4632758620689656,0.5059101654846335,0.26666666666666666,0.2222222222222222,0.3333333333333333,13.333333333333345,10.000000000000009,0.5203356797126769
test_0231,clean,contract_tcn_aug,0.9198540900080668,0.8710144927536231,0.7222222222222222,0.6666666666666666,0.8333333333333334,36.66666666666655,16.666666666666682,0.8151846061496014
test_0232,noise,contract_tcn_aug,0.7291106609328167,0.7414182475158085,0.8222222222222223,0.7222222222222222,1.0,53.33333333333338,233.33333333333334,0.7132232686670529
test_0233,reverb,contract_tcn_aug,0.6617391626391127,0.777195724857485,0.5619047619047619,0.44841269841269843,0.7777777777777777,60.55555555555557,91.66666666666686,0.6634985082843112
test_0234,clipping,contract_tcn_aug,0.7614363677805028,0.8089020505227262,0.7523809523809524,0.6944444444444443,0.8333333333333334,22.777777777777874,43.33333333333356,0.7737070949138009
test_0235,gain_drift,contract_tcn_aug,0.6807751384679905,0.7162891046386192,0.6571428571428571,0.611111111111111,0.7222222222222222,99.33333333333337,42.66666666666662,0.6526227881181798
test_0236,jitter,contract_tcn_aug,0.6663411266821201,0.803577571379429,0.5841269841269842,0.4444444444444444,1.0,136.66666666666666,53.33333333333338,0.6576267508598336
test_0237,compound,contract_tcn_aug,0.5937042433561426,0.7477495107632094,0.544973544973545,0.48333333333333334,0.7999999999999999,255.55555555555543,121.11111111111084,0.5091077989637414
test_0238,clean,contract_tcn_aug,0.8408860590068644,0.89726447608221,0.8222222222222223,0.7222222222222222,1.0,23.33333333333334,33.333333333333364,0.8642939103352184
test_0239,noise,contract_tcn_aug,0.7972472676351524,0.7315843318618177,0.7904761904761907,0.8222222222222223,0.7666666666666666,48.33333333333345,48.333333333333265,0.7017721380304661
test_0240,reverb,contract_tcn_aug,0.6371785814409868,0.7280379041248607,0.6238095238095239,0.5111111111111111,0.9333333333333332,199.99999999999991,200.00000000000009,0.5165978759762945
test_0241,clipping,contract_tcn_aug,0.7385256069466596,0.885404780947303,0.7777777777777778,0.7333333333333334,1.0,42.66666666666668,33.33333333333351,0.8202970850559654
test_0242,gain_drift,contract_tcn_aug,0.8434096310873561,0.8657517474453963,0.7590909090909091,0.6444444444444444,0.9333333333333332,44.99999999999989,11.111111111111237,0.8465803107441853
test_0243,jitter,contract_tcn_aug,0.6321652790408354,0.7083333333333334,0.5793650793650794,0.43333333333333335,0.8888888888888888,93.33333333333336,120.00000000000018,0.5530981000814565
test_0244,compound,contract_tcn_aug,0.5117704429957395,0.6956151553852702,0.27777777777777773,0.2222222222222222,0.4444444444444444,86.66666666666667,53.33333333333338,0.3672312630687506
test_0245,clean,contract_tcn_aug,0.8644250927269795,0.8722070223438211,0.85,0.7555555555555555,1.0,32.22222222222218,35.555555555555564,0.8337623337623338
test_0246,noise,contract_tcn_aug,0.8561788596556692,0.7964538654193826,0.8333333333333334,0.7777777777777777,1.0,68.33333333333356,46.66666666666672,0.7249841424153991
test_0247,reverb,contract_tcn_aug,0.5964507151412668,0.6839199447895101,0.5222222222222223,0.4277777777777778,0.9444444444444445,126.66666666666664,175.3333333333334,0.5105698116095947
test_0248,clipping,contract_tcn_aug,0.7530790359737728,0.8632232462877624,0.746031746031746,0.6333333333333333,1.0,33.333333333333364,159.99999999999994,0.7604671916598521
test_0249,gain_drift,contract_tcn_aug,0.5569705021440221,0.5641952983725136,0.48888888888888893,0.5,0.5555555555555555,126.6666666666667,23.333333333333353,0.7754153787901433
test_0250,jitter,contract_tcn_aug,0.7805925069082963,0.8448721706562449,0.6904761904761906,0.611111111111111,0.8888888888888888,29.999999999999954,289.9999999999999,0.8116169544740973
test_0251,compound,contract_tcn_aug,0.4065015508888326,0.5359620299379335,0.28571428571428575,0.2222222222222222,0.5555555555555555,23.333333333333353,86.66666666666659,0.5822983384386893
test_0252,clean,contract_tcn_aug,0.8756279031528753,0.9088821344140493,0.8888888888888888,0.8333333333333334,1.0,19.999999999999996,26.666666666666575,0.9065049395177972
test_0253,noise,contract_tcn_aug,0.8164963360537216,0.7712864250177683,0.7777777777777777,0.6666666666666666,1.0,84.4444444444444,57.77777777777788,0.664866936606067
test_0254,reverb,contract_tcn_aug,0.5417566123229313,0.6830713146502619,0.5748251748251748,0.48148148148148157,0.9333333333333332,305.6666666666664,381.99999999999994,0.4027394702871692
test_0255,clipping,contract_tcn_aug,0.7518812755158337,0.8192407930124315,0.7111111111111111,0.6,0.8888888888888888,45.000000000000114,63.333333333333314,0.7545030536134952
test_0256,gain_drift,contract_tcn_aug,0.7585738811035254,0.8229642313546424,0.7962962962962963,0.7777777777777777,0.9333333333333332,27.22222222222209,162.77777777777763,0.7773529429997037
test_0257,jitter,contract_tcn_aug,0.612821144217352,0.5282348688449873,0.5757575757575757,0.6,0.5555555555555555,119.99999999999994,27.666666666666753,0.6312170196065953
test_0258,compound,contract_tcn_aug,0.5081000615405086,0.494949494949495,0.4857142857142857,0.4166666666666667,0.5833333333333334,231.1111111111111,66.66666666666669,0.5520239356388342
test_0259,clean,contract_tcn_aug,0.819212259371834,0.8897028897028897,0.8222222222222223,0.7222222222222222,1.0,39.99999999999996,20.000000000000018,0.8796842067659773
test_0260,noise,contract_tcn_aug,0.5365392265538946,0.7069444444444444,0.3333333333333333,0.25,0.5,146.66666666666666,46.666666666666636,0.40641371261526293
test_0261,reverb,contract_tcn_aug,0.7141043588509732,0.748588527551942,0.5052910052910052,0.41111111111111115,0.6666666666666666,123.3333333333333,219.9999999999998,0.5377472900407205
test_0262,clipping,contract_tcn_aug,0.5491590684242894,0.5958620689655173,0.47222222222222215,0.3666666666666667,0.6666666666666666,24.444444444444454,15.55555555555557,0.6802095296993255
test_0263,gain_drift,contract_tcn_aug,0.7316835392156639,0.7981344052772624,0.6818181818181818,0.5873015873015873,0.9166666666666666,170.55555555555534,23.333333333333382,0.705101891038508
test_0264,jitter,contract_tcn_aug,0.8335366364103852,0.7517415534656914,0.7999999999999999,0.7777777777777777,0.8333333333333334,46.66666666666666,76.66666666666673,0.7253988884583369
test_0265,compound,contract_tcn_aug,0.268065404676786,0.525149190110827,0.19444444444444445,0.13333333333333333,0.4444444444444444,40.0,626.6666666666666,0.4985011641008628
test_0266,clean,contract_tcn_aug,0.5695111585522544,0.600375234521576,0.5555555555555555,0.5,0.6666666666666666,62.22222222222218,17.777777777777846,0.7155338116981952
test_0267,noise,contract_tcn_aug,0.7787490287490287,0.7737037037037037,0.6666666666666666,0.6666666666666666,0.6666666666666666,22.222222222222243,6.666666666666672,0.7018238880367026
test_0268,reverb,contract_tcn_aug,0.5991277929682105,0.6902025177887247,0.48148148148148145,0.3833333333333333,0.6666666666666666,53.33333333333338,383.3333333333332,0.48632286824361604
test_0269,clipping,contract_tcn_aug,0.7992331180735829,0.7822164948453607,0.7555555555555555,0.7222222222222222,0.8888888888888888,120.00000000000017,193.33333333333326,0.6836640179382706
test_0270,gain_drift,contract_tcn_aug,0.6036526366715046,0.5433862433862434,0.6,0.6666666666666666,0.5555555555555555,17.777777777777867,24.444444444444418,0.8795533009229901
test_0271,jitter,contract_tcn_aug,0.8763140081675834,0.8468490374873353,0.8222222222222223,0.7222222222222222,1.0,53.33333333333331,39.999999999999964,0.7614141606798484
test_0272,compound,contract_tcn_aug,0.5378054432832652,0.48610441767068274,0.4444444444444444,0.3333333333333333,0.6666666666666666,24.999999999999968,128.3333333333333,0.4733056917797031
test_0273,clean,contract_tcn_aug,0.845197676273766,0.8212752300825531,0.7428571428571429,0.6388888888888888,0.8888888888888888,34.999999999999964,43.33333333333334,0.8305898903661441
test_0274,noise,contract_tcn_aug,0.7620564019817752,0.8059259259259259,0.6571428571428571,0.5499999999999999,1.0,33.333333333333364,176.66666666666683,0.7956235418360027
test_0275,reverb,contract_tcn_aug,0.45090557590557595,0.4366767983789261,0.4523809523809524,0.4444444444444444,0.5833333333333334,84.44444444444444,103.3333333333333,0.4922513399247683
test_0276,clipping,contract_tcn_aug,0.6785306480958656,0.7994579945799458,0.5523809523809523,0.5833333333333334,0.5555555555555555,173.3333333333334,15.555555555555594,0.581251773032595
test_0277,gain_drift,contract_tcn_aug,0.8685722538917399,0.9007330736654046,0.8486772486772486,0.7388888888888889,1.0,27.777777777777825,21.666666666666647,0.8903221688834729
test_0278,jitter,contract_tcn_aug,0.8225215326715668,0.7895081967213115,0.6574074074074073,0.6,0.75,22.222222222222143,31.11111111111119,0.7654465788426362
test_0279,compound,contract_tcn_aug,0.6255631749763588,0.6937556561085971,0.6025641025641025,0.5111111111111111,0.8888888888888888,166.6666666666667,149.99999999999986,0.47717182764226435
test_0280,clean,contract_tcn_aug,0.6035665294924554,0.5587301587301587,0.6,0.5555555555555555,0.6666666666666666,45.55555555555563,24.44444444444443,0.6693877551020408
test_0281,noise,contract_tcn_aug,0.6648005138224891,0.6568049308678994,0.5,0.3944444444444444,0.75,84.44444444444433,51.1111111111112,0.5174582067040364
test_0282,reverb,contract_tcn_aug,0.6221635617882266,0.6676359971774121,0.5666666666666667,0.4976190476190476,0.6944444444444443,48.88888888888878,337.77777777777743,0.45403483351290425
test_0283,clipping,contract_tcn_aug,0.5522522522522523,0.5217094017094017,0.6,0.5555555555555555,0.6666666666666666,37.77777777777777,56.666666666666686,0.6037129054520359
test_0284,gain_drift,contract_tcn_aug,0.5860461487448556,0.514645364318567,0.5166666666666667,0.47222222222222215,0.5833333333333334,56.66666666666679,24.444444444444315,0.7120805710219892
test_0285,jitter,contract_tcn_aug,0.7375546959962181,0.7703401360544216,0.6052910052910053,0.4666666666666666,0.8888888888888888,133.33333333333323,46.66666666666663,0.6595302152460994
test_0286,compound,contract_tcn_aug,0.4500973319592352,0.47098435333729455,0.2962962962962963,0.2333333333333333,0.4166666666666667,41.666666666666664,156.66666666666674,0.4730072462820299
test_0287,clean,contract_tcn_aug,0.8033066288880243,0.8421361835995982,0.7579365079365079,0.65,0.9166666666666666,57.77777777777777,95.55555555555553,0.7523270889605835
test_0288,noise,contract_tcn_aug,0.7337351431058682,0.7740724179049715,0.6412698412698412,0.5674603174603174,0.7777777777777777,98.88888888888887,54.44444444444439,0.7113161135209646
test_0289,reverb,contract_tcn_aug,0.6030385399638837,0.7837985769020251,0.27380952380952384,0.21428571428571427,0.5555555555555555,196.6666666666667,36.66666666666659,0.44222909524940884
test_0290,clipping,contract_tcn_aug,0.3116370808678501,0.32,0.2857142857142857,0.25,0.3333333333333333,0.0,6.6666666666666226,0.608994708994709
test_0291,gain_drift,contract_tcn_aug,0.3137254901960784,0.29042904290429045,0.3333333333333333,0.3333333333333333,0.3333333333333333,16.66666666666667,4.999999999999986,0.2942282780040892
test_0292,jitter,contract_tcn_aug,0.2769230769230769,0.22456140350877196,0.2222222222222222,0.2222222222222222,0.2222222222222222,56.66666666666668,30.00000000000003,0.4623628730771588
test_0293,compound,contract_tcn_aug,0.5653320789012991,0.7592102206736353,0.5,0.3761904761904762,0.8666666666666667,84.44444444444447,64.4444444444446,0.5789477273321978
test_0294,clean,contract_tcn_aug,0.8347985347985348,0.8817030551275788,0.6888888888888888,0.5833333333333334,1.0,37.77777777777785,26.666666666666643,0.8710564285367864
test_0295,noise,contract_tcn_aug,0.5271551155115511,0.5104468016714883,0.48888888888888893,0.4444444444444444,0.5555555555555555,16.666666666666682,36.666666666666664,0.626955305245766
test_0296,reverb,contract_tcn_aug,0.5988318924958834,0.7449876761211051,0.42857142857142855,0.3333333333333333,0.8333333333333334,266.6666666666667,76.66666666666652,0.4995354657495114
test_0297,clipping,contract_tcn_aug,0.8745236122618061,0.8802175602175603,0.7777777777777777,0.6666666666666666,1.0,24.444444444444514,31.11111111111099,0.8884649101341912
test_0298,gain_drift,contract_tcn_aug,0.846616011959583,0.8420608377130115,0.8201058201058201,0.7999999999999999,0.9333333333333332,25.000000000000018,45.000000000000036,0.7911233127563899
test_0299,jitter,contract_tcn_aug,0.6939535840368246,0.8275440294755483,0.5151515151515151,0.3761904761904762,0.9166666666666666,161.11111111111126,46.11111111111094,0.7023751402508304
test_0300,compound,contract_tcn_aug,0.4761659173773504,0.7113965284564197,0.434920634920635,0.3333333333333333,0.7222222222222222,33.333333333333364,86.66666666666697,0.5239452573989277
test_0301,clean,contract_tcn_aug,0.8276312255503006,0.8962962962962963,0.8222222222222223,0.7222222222222222,1.0,6.666666666666672,46.666666666666565,0.8240867172990359
test_0302,noise,contract_tcn_aug,0.4562342139395181,0.5021645021645021,0.5333333333333333,0.5333333333333333,0.5333333333333333,51.11111111111123,24.444444444444418,0.5816946185754991
test_0303,reverb,contract_tcn_aug,0.6575564446969563,0.7043314500941619,0.3333333333333333,0.3333333333333333,0.3333333333333333,3.333333333333336,59.99999999999991,0.3994412623539982
test_0304,clipping,contract_tcn_aug,0.4501104388744839,0.5453716370269038,0.5523809523809523,0.47222222222222215,0.6666666666666666,57.77777777777781,81.11111111111113,0.6144149303261236
test_0305,gain_drift,contract_tcn_aug,0.6584866776416073,0.507641196013289,0.4444444444444444,0.5555555555555555,0.38888888888888884,3.333333333333336,130.0,0.532105325353589
test_0306,jitter,contract_tcn_aug,0.724657192736157,0.7534386517437364,0.7857142857142857,0.6944444444444443,1.0,82.22222222222216,82.22222222222237,0.6267052400184268
test_0307,compound,contract_tcn_aug,0.5583086930810172,0.7504887585532746,0.5555555555555555,0.41111111111111115,0.8888888888888888,66.66666666666669,336.6666666666669,0.5129079266545573
test_0308,clean,contract_tcn_aug,0.7172021928978013,0.8418970641691791,0.6919191919191919,0.5555555555555556,1.0,28.0000000000002,84.66666666666656,0.7525393305881111
test_0309,noise,contract_tcn_aug,0.681239400751596,0.7390752927919829,0.7222222222222222,0.6333333333333333,0.8888888888888888,211.1111111111112,59.99999999999998,0.622898476260445
test_0310,reverb,contract_tcn_aug,0.6857168885362485,0.7001481893118459,0.48888888888888893,0.38888888888888884,0.6666666666666666,23.33333333333334,176.66666666666683,0.47427896707786754
test_0311,clipping,contract_tcn_aug,0.8104766247640486,0.8439975552532482,0.7111111111111109,0.6722222222222222,0.7833333333333333,84.44444444444444,108.88888888888887,0.7473287365897864
test_0312,gain_drift,contract_tcn_aug,0.8294954561388274,0.8588405797101449,0.8412698412698413,0.75,1.0,40.00000000000012,58.33333333333326,0.8052151427990354
test_0313,jitter,contract_tcn_aug,0.5570585077831455,0.521528785679729,0.38888888888888884,0.3333333333333333,0.5,13.333333333333345,46.666666666666714,0.6222410865874364
test_0314,compound,contract_tcn_aug,0.5288089814513505,0.6879507818360163,0.5608465608465609,0.43333333333333335,0.8333333333333334,244.44444444444454,167.77777777777783,0.5516383817288795
test_0315,clean,contract_tcn_aug,0.6428729421430152,0.5808695652173913,0.6666666666666666,0.6666666666666666,0.6666666666666666,19.999999999999993,22.22222222222229,0.7425653128291018
test_0316,noise,contract_tcn_aug,0.7381715530630178,0.8869135802469136,0.5857142857142857,0.5277777777777778,0.9166666666666666,28.888888888888868,139.99999999999997,0.7774098299212455
test_0317,reverb,contract_tcn_aug,0.5709628267660904,0.7626609949190595,0.48412698412698413,0.4444444444444444,0.7999999999999999,41.111111111111114,584.4444444444445,0.5232813699300212
test_0318,clipping,contract_tcn_aug,0.6435759897828863,0.6011244979919679,0.6666666666666666,0.6666666666666666,0.6666666666666666,20.00000000000001,15.555555555555557,0.7419962335216571
test_0319,gain_drift,contract_tcn_aug,0.7719584405000236,0.7124751610437822,0.812962962962963,0.7999999999999999,0.8888888888888888,73.88888888888896,76.11111111111119,0.7223417593784447
test_0320,jitter,contract_tcn_aug,0.4399330814488995,0.5387205387205388,0.3333333333333333,0.4444444444444444,0.4444444444444444,706.6666666666666,26.66666666666669,0.5209185201484008
test_0321,compound,contract_tcn_aug,0.5022247458144894,0.6825946817082998,0.4523809523809524,0.3333333333333333,0.8888888888888888,141.11111111111094,189.99999999999991,0.499500236890779
test_0322,clean,contract_tcn_aug,0.7844072904542104,0.7964987140519056,0.7845117845117845,0.7222222222222223,0.8888888888888888,27.999999999999954,39.33333333333328,0.7356273464754296
test_0323,noise,contract_tcn_aug,0.37405888933601966,0.544360902255639,0.3444444444444444,0.27976190476190477,0.5,42.66666666666666,138.6666666666666,0.36564791964681737
test_0324,reverb,contract_tcn_aug,0.4932667280986793,0.7191358024691358,0.39848484848484844,0.2976190476190476,0.8666666666666667,193.33333333333334,222.22222222222226,0.46845495293387174
test_0325,clipping,contract_tcn_aug,0.558456527961506,0.5907580791301722,0.5357142857142857,0.45,0.6666666666666666,22.22222222222219,20.000000000000018,0.6852813852813853
test_0326,gain_drift,contract_tcn_aug,0.5850542278854439,0.7456737080797232,0.43333333333333335,0.38888888888888884,0.5,10.000000000000009,13.333333333333494,0.5851049655724769
test_0327,jitter,contract_tcn_aug,0.6763040472599297,0.8230769230769232,0.5666666666666668,0.47222222222222215,0.8333333333333334,221.66666666666677,218.33333333333323,0.6312898880712744
test_0328,compound,contract_tcn_aug,0.5694096013443718,0.7016655843975647,0.6833333333333332,0.6388888888888888,0.75,570.0000000000001,404.4444444444444,0.4428545995533166
test_0329,clean,contract_tcn_aug,0.7300352356341686,0.8336392577706878,0.7904761904761904,0.6888888888888888,1.0,45.55555555555566,53.33333333333334,0.6973394485999528
test_0330,noise,contract_tcn_aug,0.6126281279138834,0.7247999774622493,0.6481481481481481,0.5555555555555555,0.8888888888888888,49.33333333333351,127.3333333333332,0.5789383197483194
test_0331,reverb,contract_tcn_aug,0.7728816980053147,0.6719178899630026,0.25925925925925924,0.24444444444444446,0.27777777777777773,23.333333333333343,269.99999999999994,0.47136023425846796
test_0332,clipping,contract_tcn_aug,0.6149975175245933,0.5765306122448979,0.5555555555555555,0.5555555555555555,0.5555555555555555,213.33333333333337,16.666666666666682,0.6792452830188679
test_0333,gain_drift,contract_tcn_aug,0.8754792562197754,0.8737813679066117,0.8690476190476191,0.7833333333333333,1.0,22.222222222222253,46.111111111111235,0.8483251022478182
test_0334,jitter,contract_tcn_aug,0.7536851136851137,0.8429304029304028,0.5444444444444444,0.4444444444444444,0.7777777777777777,30.00000000000003,76.66666666666636,0.7263566083449936
test_0335,compound,contract_tcn_aug,0.3153280940514983,0.2951219512195122,0.16666666666666666,0.16666666666666666,0.16666666666666666,0.0,33.333333333333364,0.3338430429454243
test_0336,clean,contract_tcn_aug,0.815771860746735,0.879535882631858,0.7388888888888889,0.5888888888888889,1.0,28.888888888889042,108.88888888888897,0.780031993640368
test_0337,noise,contract_tcn_aug,0.5577192982456141,0.4961676034747062,0.4666666666666666,0.5,0.4444444444444444,784.4444444444447,42.22222222222231,0.532384393454543
test_0338,reverb,contract_tcn_aug,0.4656091038864427,0.4611295681063123,0.5833333333333334,0.5333333333333333,0.6666666666666666,51.111111111110915,146.66666666666683,0.49417791361072055
test_0339,clipping,contract_tcn_aug,0.7055707474770482,0.785656249862007,0.6111111111111112,0.6222222222222222,0.7999999999999999,157.77777777777771,384.4444444444443,0.6195945942460527
test_0340,gain_drift,contract_tcn_aug,0.28423772609819126,0.26,0.2857142857142857,0.3333333333333333,0.25,99.99999999999999,11.111111111111171,0.48394416483847374
test_0341,jitter,contract_tcn_aug,0.7327010472238689,0.7834191807701741,0.7752525252525252,0.6444444444444445,1.0,64.88888888888886,68.44444444444439,0.7253742882468731
test_0342,compound,contract_tcn_aug,0.5873169601456212,0.6901742677048572,0.28571428571428575,0.20000000000000004,0.5,20.000000000000018,256.6666666666667,0.41568602821124995
test_0343,clean,contract_tcn_aug,0.8494494494494494,0.8692307692307693,0.8857142857142858,0.8055555555555555,1.0,41.111111111111136,32.22222222222225,0.8019499914661207
test_0344,noise,contract_tcn_aug,0.683841404725278,0.7731432773346909,0.6666666666666666,0.611111111111111,0.8333333333333334,579.9999999999999,66.6666666666667,0.5552171304051003
test_0345,reverb,contract_tcn_aug,0.45868342821096525,0.7053116127787425,0.3148148148148148,0.24444444444444446,0.5,89.99999999999994,250.00000000000009,0.34082676766209796
test_0346,clipping,contract_tcn_aug,0.7071922033061928,0.7995500122279285,0.8222222222222223,0.7222222222222222,1.0,43.33333333333337,159.99999999999986,0.7131297780233951
test_0347,gain_drift,contract_tcn_aug,0.8917115373829155,0.8581649948595403,0.9047619047619048,0.8333333333333334,1.0,42.777777777777715,40.000000000000114,0.8203647031009025
test_0348,jitter,contract_tcn_aug,0.8407390248654094,0.8388993196454889,0.7428571428571429,0.6388888888888888,0.8888888888888888,36.66666666666661,180.00000000000003,0.7481063111802561
test_0349,compound,contract_tcn_aug,0.5624032982184458,0.7592707258341932,0.48148148148148145,0.31746031746031744,1.0,53.33333333333338,119.99999999999989,0.5290335543500101
test_0350,clean,contract_tcn_aug,0.7808081066587086,0.8834811165845649,0.6055555555555555,0.48333333333333334,0.9166666666666666,97.77777777777794,26.66666666666659,0.8314833101699461
test_0351,noise,contract_tcn_aug,0.6909530472338821,0.6917874396135266,0.4404761904761905,0.32222222222222224,0.7222222222222222,250.00000000000009,86.66666666666659,0.5154293828519676
test_0352,reverb,contract_tcn_aug,0.5897100665566896,0.7520605943526837,0.48148148148148145,0.38888888888888884,0.7999999999999999,83.33333333333337,90.00000000000007,0.5677169854078606
test_0353,clipping,contract_tcn_aug,0.6973202614379085,0.8562869733858189,0.7296296296296297,0.6,1.0,43.33333333333329,41.666666666666515,0.8180680437053595
test_0354,gain_drift,contract_tcn_aug,0.7078936084567188,0.7874744153813921,0.6666666666666666,0.611111111111111,0.8333333333333334,33.33333333333332,20.000000000000018,0.7706531569746695
test_0355,jitter,contract_tcn_aug,0.7406220309856852,0.8196059889676911,0.5793650793650794,0.4944444444444444,0.8666666666666667,78.8888888888889,50.00000000000016,0.7277003405234722
test_0356,compound,contract_tcn_aug,0.6347812122350759,0.7877014312549679,0.49603174603174605,0.38888888888888884,0.75,58.888888888888935,151.1111111111112,0.6609515700151954
test_0357,clean,contract_tcn_aug,0.571709717097171,0.6111111111111112,0.5523809523809523,0.47222222222222215,0.6666666666666666,19.999999999999943,8.888888888888896,0.7532029831442747
test_0358,noise,contract_tcn_aug,0.5724120973690681,0.542296918767507,0.5166666666666667,0.47222222222222215,0.5833333333333334,24.444444444444304,161.11111111111106,0.5110360242373444
test_0359,reverb,contract_tcn_aug,0.624858541507672,0.669989361043568,0.48148148148148145,0.37777777777777777,0.7222222222222222,36.6666666666667,373.3333333333335,0.4957777425025678
test_0360,clipping,contract_tcn_aug,0.5617910447761194,0.5577790483450861,0.5523809523809523,0.5555555555555555,0.5833333333333334,84.44444444444441,30.000000000000103,0.6574033193214186
test_0361,gain_drift,contract_tcn_aug,0.7668257181415076,0.8511454629679763,0.8690476190476191,0.7833333333333333,1.0,24.444444444444468,123.88888888888901,0.8269887890437354
test_0362,jitter,contract_tcn_aug,0.7729341260629606,0.7632537375515712,0.8190476190476191,0.7261904761904763,1.0,164.44444444444437,38.88888888888885,0.6912377484921403
test_0363,compound,contract_tcn_aug,0.5061728395061729,0.6805194805194805,0.3333333333333333,0.2222222222222222,0.6666666666666666,73.3333333333334,126.66666666666679,0.3883980705892536
test_0364,clean,contract_tcn_aug,0.877897291749564,0.8895502645502646,0.7190476190476192,0.6277777777777778,0.9333333333333332,102.22222222222211,25.555555555555603,0.8250021558488291
test_0365,noise,contract_tcn_aug,0.6650614019186757,0.7138352308075153,0.5648148148148148,0.49444444444444446,0.6944444444444443,103.33333333333337,212.22222222222226,0.5493470306391329
test_0366,reverb,contract_tcn_aug,0.6249357590708192,0.7136839708561019,0.5777777777777778,0.4166666666666667,1.0,100.0,180.00000000000009,0.525483039632982
test_0367,clipping,contract_tcn_aug,0.6890722156396082,0.8174036105070588,0.7407407407407408,0.6,1.0,48.33333333333334,99.99999999999994,0.6842060221524506
test_0368,gain_drift,contract_tcn_aug,0.8057815754542811,0.8598907103825137,0.6333333333333333,0.48333333333333334,1.0,95.55555555555554,35.555555555555685,0.7987517393319488
test_0369,jitter,contract_tcn_aug,0.5251019511889077,0.5701212537176846,0.48148148148148145,0.42857142857142855,0.6666666666666666,20.000000000000018,86.66666666666667,0.6403940886699507
test_0370,compound,contract_tcn_aug,0.5365658291034613,0.6559290382819795,0.4444444444444444,0.3333333333333333,0.6666666666666666,53.33333333333332,143.33333333333334,0.42024401786165155
test_0371,clean,contract_tcn_aug,0.6304706279674991,0.8062801932367148,0.6587301587301587,0.5380952380952381,0.8888888888888888,59.333333333333265,27.999999999999982,0.7328740017761205
test_0372,noise,contract_tcn_aug,0.7748783438137714,0.6968631367513477,0.765993265993266,0.7111111111111111,0.9444444444444445,57.33333333333328,144.66666666666677,0.6888582363116523
test_0373,reverb,contract_tcn_aug,0.6593023125108273,0.6972222222222223,0.5388888888888889,0.43809523809523804,0.7111111111111111,70.00000000000006,99.44444444444451,0.510361954108567
test_0374,clipping,contract_tcn_aug,0.7114423677896733,0.839095287237702,0.6412698412698412,0.5277777777777778,0.8333333333333334,22.222222222222243,555.5555555555557,0.7083828464840263
test_0375,gain_drift,contract_tcn_aug,0.6371050431435648,0.6069198312236287,0.5523809523809523,0.47222222222222215,0.6666666666666666,13.333333333333345,17.777777777777867,0.9608387140166802
test_0376,jitter,contract_tcn_aug,0.8332877676742964,0.8684148358138436,0.8190476190476191,0.6944444444444443,1.0,62.22222222222218,62.22222222222218,0.8052489401383692
test_0377,compound,contract_tcn_aug,0.558476161140569,0.325981170356259,0.5846153846153846,0.7037037037037037,0.5277777777777778,199.99999999999991,103.3333333333332,0.37554393094035415
test_0378,clean,contract_tcn_aug,0.47647849462365593,0.6201058201058202,0.5555555555555555,0.5,0.6666666666666666,24.444444444444468,0.0,0.6952380952380951
test_0379,noise,contract_tcn_aug,0.6164222873900292,0.6468253968253969,0.4444444444444444,0.3333333333333333,0.6666666666666666,53.333333333333364,116.66666666666667,0.39375813831607404
test_0380,reverb,contract_tcn_aug,0.4013690476190477,0.4521072796934866,0.26666666666666666,0.3333333333333333,0.2222222222222222,19.999999999999982,310.00000000000006,0.38396767643680535
test_0381,clipping,contract_tcn_aug,0.7986286690784721,0.8498754131706078,0.670995670995671,0.6555555555555556,0.8888888888888888,34.44444444444455,237.2222222222221,0.7142679299109762
test_0382,gain_drift,contract_tcn_aug,0.7188888888888888,0.7042624521072797,0.5777777777777778,0.5,0.7222222222222222,9.99999999999986,443.3333333333334,0.5856940728297887
test_0383,jitter,contract_tcn_aug,0.7516644707949055,0.7861246612466125,0.7373737373737373,0.6428571428571429,0.9166666666666666,46.666666666666664,64.44444444444453,0.7105390419159338
test_0384,compound,contract_tcn_aug,0.5654839109733957,0.6631763285024155,0.3833333333333333,0.29285714285714287,0.6444444444444445,82.22222222222238,73.3333333333334,0.4947668629561904
test_0385,clean,contract_tcn_aug,0.8193938456780577,0.8567470700762989,0.7857142857142857,0.6944444444444445,1.0,35.555555555555586,44.444444444444336,0.8357243128112083
test_0386,noise,contract_tcn_aug,0.6373554178432227,0.6807359863072314,0.5,0.4444444444444444,0.8333333333333334,35.555555555555834,92.22222222222223,0.5346954427940344
test_0387,reverb,contract_tcn_aug,0.3982529699510831,0.436349799363498,0.3148148148148148,0.26666666666666666,0.38888888888888884,50.0,303.33333333333337,0.3929899945649018
test_0388,clipping,contract_tcn_aug,0.8397620897082683,0.8596153846153847,0.8857142857142857,0.8055555555555555,1.0,50.55555555555554,32.77777777777794,0.7911031161354508
test_0389,gain_drift,contract_tcn_aug,0.7227528456870219,0.8053140096618358,0.6944444444444443,0.5666666666666667,0.9166666666666666,27.77777777777763,83.33333333333337,0.738372519551202
test_0390,jitter,contract_tcn_aug,0.8010681342706008,0.7871794871794872,0.8042328042328042,0.6833333333333332,1.0,53.333333333333314,66.66666666666659,0.7864053137381153
test_0391,compound,contract_tcn_aug,0.4198570006335414,0.4734299516908213,0.3452380952380952,0.26666666666666666,0.5,628.8888888888889,62.22222222222194,0.46950776448770437
test_0392,clean,contract_tcn_aug,0.6419475655430712,0.6217494089834515,0.6,0.5555555555555555,0.6666666666666666,42.222222222222264,14.444444444444434,0.7576031341942361
test_0393,noise,contract_tcn_aug,0.8774380761244472,0.8562816493850977,0.8857142857142858,0.8055555555555555,1.0,37.777777777777786,48.88888888888883,0.7662764081203797
test_0394,reverb,contract_tcn_aug,0.4453231292517006,0.4872311827956988,0.3238095238095238,0.24444444444444446,0.5,560.0,89.99999999999996,0.4828473498387324
test_0395,clipping,contract_tcn_aug,0.5419721511793122,0.8610628019323672,0.5,0.4444444444444444,0.6666666666666666,6.666666666666672,6.666666666666598,0.6590907457322551
test_0396,gain_drift,contract_tcn_aug,0.8214291950410337,0.8601936388590524,0.7014245014245014,0.5576719576719577,1.0,95.55555555555559,33.333333333333314,0.7852995778543014
test_0397,jitter,contract_tcn_aug,0.6621731473282785,0.8051178451178451,0.43333333333333335,0.3333333333333333,0.6666666666666666,16.666666666666497,24.999999999999687,0.6681608237780048
test_0398,compound,contract_tcn_aug,0.49380886321199235,0.6763984775234045,0.4841269841269842,0.3833333333333333,0.6666666666666666,33.333333333333144,1270.0000000000002,0.4141930076957761
test_0399,clean,contract_tcn_aug,0.7582691319979457,0.830391820073959,0.7499999999999999,0.638095238095238,0.9166666666666666,36.88888888888891,52.44444444444454,0.7656553074328771
test_0400,noise,contract_tcn_aug,0.6847069597069596,0.7042519154668687,0.8333333333333334,0.8333333333333334,0.8333333333333334,85.33333333333327,44.44444444444454,0.6036068379948915
test_0401,reverb,contract_tcn_aug,0.5622314719961613,0.7363859054079517,0.4000000000000001,0.27777777777777773,0.8333333333333334,120.00000000000001,126.66666666666669,0.48160193449844746
test_0402,clipping,contract_tcn_aug,0.4553734061930783,0.5767419962335216,0.48888888888888893,0.38888888888888884,0.6666666666666666,26.66666666666669,23.333333333333353,0.6351792861226823
test_0403,gain_drift,contract_tcn_aug,0.8163034547835778,0.8729452478062044,0.7851851851851852,0.6555555555555556,1.0,46.66666666666668,76.66666666666671,0.7789188284919021
test_0404,jitter,contract_tcn_aug,0.6496552172781681,0.8480531813865148,0.5,0.37777777777777777,0.9166666666666666,56.66666666666663,18.888888888888857,0.7320860614916019
test_0405,compound,contract_tcn_aug,0.579539650003036,0.7690009337068161,0.5904761904761906,0.5777777777777778,0.7222222222222222,219.99999999999997,663.3333333333335,0.5713934607893757
test_0406,clean,contract_tcn_aug,0.5553140466350324,0.5673202614379086,0.47222222222222215,0.3666666666666667,0.6666666666666666,34.444444444444414,20.000000000000018,0.6930495935508948
test_0407,noise,contract_tcn_aug,0.7943642865951412,0.777854497222677,0.7428571428571429,0.6055555555555555,1.0,46.66666666666682,100.00000000000017,0.7541572495819464
test_0408,reverb,contract_tcn_aug,0.44271834425865775,0.7065972222222222,0.3015873015873016,0.2888888888888889,0.5,30.00000000000001,346.6666666666665,0.3759172858515822
test_0409,clipping,contract_tcn_aug,0.783221084955958,0.830952380952381,0.7296296296296297,0.6666666666666666,0.9333333333333332,31.666666666666696,151.66666666666652,0.7297819071451674
test_0410,gain_drift,contract_tcn_aug,0.8003703332860508,0.8805403764420158,0.6555555555555556,0.5444444444444444,0.9333333333333332,68.33333333333313,29.999999999999915,0.8037429195782445
test_0411,jitter,contract_tcn_aug,0.5713213213213213,0.5142857142857143,0.4666666666666666,0.4444444444444444,0.5,257.7777777777778,20.000000000000018,0.6178794077470322
test_0412,compound,contract_tcn_aug,0.6080990753016203,0.7413978494623658,0.5555555555555555,0.42857142857142855,0.7999999999999999,45.55555555555555,96.66666666666674,0.5434929392903113
test_0413,clean,contract_tcn_aug,0.7678687665239732,0.8981557439309694,0.7857142857142857,0.6944444444444443,1.0,31.111111111111075,20.00000000000003,0.848006257245062
test_0414,noise,contract_tcn_aug,0.752089998573179,0.6588982717680175,0.6666666666666666,0.5238095238095238,0.9333333333333332,85.00000000000001,68.88888888888887,0.6193105382513866
test_0415,reverb,contract_tcn_aug,0.6641881244696878,0.7268620268620268,0.7111111111111111,0.6,0.9333333333333332,210.0,353.3333333333335,0.4660809151495762
test_0416,clipping,contract_tcn_aug,0.571478236684745,0.5819819819819819,0.5555555555555555,0.5,0.6666666666666666,17.22222222222215,81.66666666666667,0.6793924466338259
test_0417,gain_drift,contract_tcn_aug,0.5904761904761905,0.5125125125125125,0.5555555555555555,0.6666666666666666,0.5,6.666666666666672,20.000000000000018,0.7218784563417332
test_0418,jitter,contract_tcn_aug,0.5515177315943599,0.528549881491058,0.3833333333333333,0.3333333333333333,0.5833333333333334,48.8888888888888,108.88888888888881,0.5853364952975595
test_0419,compound,contract_tcn_aug,0.6038471631764027,0.6542943178842628,0.5193602693602694,0.4563492063492063,0.6388888888888888,28.88888888888879,162.22222222222243,0.5454722912228406


==> results/overall_uncertainty.csv <==
detector,boundary_mean,boundary_low,boundary_high,logic_mean,logic_low,logic_high,onset_mean_ms,onset_low_ms,onset_high_ms
adaptive_energy,0.30957214849282366,0.2787264731311004,0.3411617714970558,0.514086369950496,0.48698958882255483,0.5413006617916188,82.78809523809524,54.80763888888888,124.54668650793654
contract_tcn_aug,0.8294469644889814,0.8125278036816902,0.8448339280545163,0.8016326668667932,0.7864273094925907,0.8156226770335377,64.71349206349207,56.13531746031745,74.07027777777778
dilated_cnn,0.4076981484124341,0.36624126369662086,0.4496884600188171,0.5220696643269073,0.4894442188085803,0.5550101298494065,91.0952380952381,49.135218253968254,143.2096626984127
logistic_features,0.3621429899567319,0.3321371173297112,0.39084053779786787,0.47016307322543704,0.4432649258248054,0.49675249032530505,203.84682539682538,164.21232142857147,250.46128968253964
spectral_flux,0.35805171589938156,0.3311359853303555,0.38406099296162444,0.5595975104835627,0.5364625270913028,0.5830364972673546,142.1936507936508,127.49214285714287,157.69785714285715
temporal_cnn,0.37416631665050026,0.3353741638935173,0.41167243087493066,0.48657822942802526,0.45724661693121094,0.518238858342147,71.38571428571429,51.42265873015873,100.32964285714287


==> results/perturbation_protocol.csv <==
condition,train,test
noise,SNR 0.5 to 10.4 dB,SNR -5.5 to 6.2 dB
reverb,tail 0.076 to 0.302 s,tail 0.100 to 0.470 s
clipping,"limit 0.26 to 0.52, drive 1.36 to 1.96","limit 0.19 to 0.42, drive 1.51 to 2.29"
gain drift,"modulation 0.04 to 0.18 Hz, depth 0.37","modulation 0.04 to 0.23 Hz, depth 0.53"
jitter,shift up to 41.2 ms plus wander,shift up to 56.2 ms plus wander
compound,"noise, reverb, gain drift","noise, reverb, gain drift"


==> results/real_class_reference_tracks.csv <==
track,source,selection,clips,class_event_f1_200ms,class_boundary_f1,class_logic
local class detector,MAESTRO Real split,single trained local detector,396,0.19306758056758058,0.30376432980599644,0.5423929081691001
official DCASE baseline,released MAESTRO outputs,threshold maximizing class event F1,357,0.4628073451602864,0.6336601307189542,0.689873205896115


==> results/real_union_class_gap.csv <==
metric,union,class_indexed,gap
Frame F1,0.9595592307502432,0.278092709106249,0.6814665216439941
Boundary F1,0.9612794612794612,0.30376432980599644,0.6575151314734647
Logic,0.9168612313612313,0.5423929081691001,0.3744683231921312


==> results/reproducibility_manifest.json <==
{
  "Source revision": "source digest 245ba9388f6871a7",
  "Environment files": "anc/benchmark/environment.yml and anc/benchmark/requirements.txt",
  "License file": "LICENSE for ancillary benchmark and proof code",
  "Data download scripts": "fetch_librispeech.py, maestro_real.py, sota_zoo.py",
  "External assets": "LibriSpeech audio, MAESTRO Real audio and annotations, Hugging Face model weights",
  "Seed manifests": "manifest.json, seed_robustness_manifest.json, maestro_real_manifest.json",
  "Synthetic seed": "20260514",
  "Synthetic split": "960 train and 420 test clips",
  "Clip grid": "12.0 s clips at 0.02 s frames",
  "Perturbations": "clean, noise, reverb, clipping, gain_drift, jitter, compound",
  "Augmented views": "2880 training views",
  "Threshold baselines": "80 point threshold grid over train quantiles",
  "Logistic baseline": "balanced lbfgs logistic regression with max iter 500",
  "Temporal CNN": "14 epochs, Adam, batch 24, fixed seed",
  "Dilated CNN": "18 epochs, Adam, batch 32, gradient clipping",
  "Contract TCN": "8 epochs, AdamW, validation decode calibration",
  "Decode calibration": "threshold, hysteresis, and edge snap grids on held out train split",
  "Standard metric audit": "one second segment F1 and 200 ms event collars on controlled and MAESTRO decoded traces",
  "DCASE challenge baseline": "official 2024 Task 4 checkpoint and MAESTRO postprocessed outputs from Zenodo",
  "Metric neutrality audit": "coordinate leaders on all detectors and clean non contract detectors",
  "Controlled protocol table": "dataset_protocol_report.py reads generator constants and manifest",
  "Bootstrap uncertainty": "4000 paired draws over controlled test clips",
  "Ablation inference": "4000 paired bootstrap draws with Holm correction across non baseline variants",
  "Seed robustness": "3 scene model seed pairs, 360 train and 168 test clips each",
  "Matcher stress track": "24 interval stress cases plus observed bridge probe and acoustic prediction audit",
  "Contract profiles": "balanced, support recall, edge timing, silence protection, event integrity",
  "MAESTRO split": "727 train and 396 test clips by source file",
  "Frozen encoder probe": "128 train and 70 test clips, projection dim 64",
  "MAESTRO runtime": "112.43 s",
  "Controlled runtime": "1233.27 s",
  "Artifact availability": "artifact_availability.py writes commands and external checksum table",
  "Hardware": "Apple M4 Pro, arm64"
}


==> results/reproduction_commands.csv <==
target,command
controlled benchmark,PYTHONPATH=anc/benchmark python3 anc/benchmark/run_benchmark.py
ablation,PYTHONPATH=anc/benchmark python3 anc/benchmark/ablation_study.py
matched regime,PYTHONPATH=anc/benchmark python3 anc/benchmark/matched_regime.py
uncertainty,PYTHONPATH=anc/benchmark python3 anc/benchmark/uncertainty_audit.py
selection and profiles,PYTHONPATH=anc/benchmark python3 anc/benchmark/selection_audit.py
MAESTRO Real,PYTHONPATH=anc/benchmark python3 anc/benchmark/maestro_real.py --download-audio
DCASE challenge baseline,PYTHONPATH=anc/benchmark python3 anc/benchmark/dcase_challenge_baseline.py
frozen encoder probe,PYTHONPATH=anc/benchmark python3 anc/benchmark/sota_zoo.py
protocol tables,PYTHONPATH=anc/benchmark python3 anc/benchmark/dataset_protocol_report.py
artifact tables,PYTHONPATH=anc/benchmark python3 anc/benchmark/artifact_availability.py
Lean checks,lake env lean anc/proofs/TraceLogic.lean
manuscript,python3 tools/write_main_v2.py && latexmk -pdf main.tex
prose lint,python3 anc/benchmark/lint_prose.py main.tex


==> results/seed_robustness_details.csv <==
replicate,scene_seed,model_seed,variant,frame_f1,transition_f1,boundary_f1,mean_logic
1,20260514,20260621,clean_dilated,0.6835846139635897,0.7577352680597317,0.395506956667671,0.5215818470731303
1,20260514,20260621,augmentation_only,0.8496006056283077,0.7827641294369195,0.760120366594272,0.7206013001980035
1,20260514,20260621,union_full,0.8504670324605195,0.7834516009329663,0.7897276334776335,0.7358735731240567
1,20260514,20260621,class_full,0.8278484733248587,0.7535722935639187,0.6746674826541613,0.620070773572699
2,20260707,20260832,clean_dilated,0.6565361902156103,0.7289099219212213,0.3959264941407798,0.5069070619934735
2,20260707,20260832,augmentation_only,0.8534458511070885,0.7560248892433338,0.7987421639207355,0.724334007417288
2,20260707,20260832,union_full,0.8529333552427578,0.7701245111758913,0.7952952140452139,0.724943483017749
2,20260707,20260832,class_full,0.8275801920793617,0.7471499727734608,0.6941166307237736,0.6381522767657609
3,20260900,20261043,clean_dilated,0.6717133807227681,0.7491108967942909,0.41082630993345276,0.520370008491704
3,20260900,20261043,augmentation_only,0.8299501778879872,0.776321073369145,0.756081713840541,0.7166558709597853
3,20260900,20261043,union_full,0.8279941046653693,0.77657856330375,0.7618693458449097,0.7249291746793995
3,20260900,20261043,class_full,0.7888777605443891,0.7461555304158077,0.6320726311217244,0.5913229907016192


==> results/seed_robustness_manifest.json <==
{
  "replicate_count": 3,
  "scene_and_model_seed_pairs": [
    {
      "scene_seed": 20260514,
      "model_seed": 20260621
    },
    {
      "scene_seed": 20260707,
      "model_seed": 20260832
    },
    {
      "scene_seed": 20260900,
      "model_seed": 20261043
    }
  ],
  "train_items_per_replicate": 360,
  "test_items_per_replicate": 168,
  "duration_s": 10.0,
  "variants": [
    "clean_dilated",
    "augmentation_only",
    "union_full",
    "class_full"
  ],
  "purpose": "Independent scene and neural initialization audit for controlled benchmark claims"
}


==> results/seed_robustness_summary.csv <==
variant,replicates,boundary_mean,boundary_sd,boundary_min,boundary_max,logic_mean,logic_sd,edge_mean
clean_dilated,3,0.40075325358063457,0.008726044415319269,0.395506956667671,0.41082630993345276,0.5162863058527692,0.008145231716529712,0.7452520289250812
augmentation_only,3,0.7716480814518495,0.023550895049645176,0.756081713840541,0.7987421639207355,0.720530392858359,0.003839559317567531,0.771703364016466
union_full,3,0.7822973977892523,0.017908893545517977,0.7618693458449097,0.7952952140452139,0.7285820769404018,0.006314624979310111,0.7767182251375359
class_full,3,0.666952248166553,0.03173339099519392,0.6320726311217244,0.6941166307237736,0.6165153470133596,0.023616229627809897,0.7489592655843959


==> results/soft_summary.csv <==
item,condition,detector,soft_onset,soft_offset,soft_boundary
test_0000,clean,adaptive_energy,0.8525338553809364,0.7213774086184838,0.7869556319997101
test_0000,clean,spectral_flux,0.7788007830714047,1.0,0.8894003915357023
test_0000,clean,logistic_features,0.7213774086184811,0.61923266517502,0.6703050368967505
test_0000,clean,temporal_cnn,0.8525338553809371,0.7788007830714032,0.8156673192261701
test_0000,clean,dilated_cnn,0.9262669276904689,0.7951104809280126,0.8606887043092408
test_0000,clean,contract_tcn_aug,0.8525338553809364,0.8525338553809348,0.8525338553809356
test_0001,noise,adaptive_energy,7.255801838158889e-07,6.028080377729918e-32,3.6279009190794446e-07
test_0001,noise,spectral_flux,9.316633978645648e-07,6.028080377729918e-32,4.658316989322824e-07
test_0001,noise,logistic_features,7.255801838158889e-07,6.028080377729918e-32,3.6279009190794446e-07
test_0001,noise,temporal_cnn,7.255801838158889e-07,6.028080377729918e-32,3.6279009190794446e-07
test_0001,noise,dilated_cnn,7.255801838158889e-07,6.028080377729918e-32,3.6279009190794446e-07
test_0001,noise,contract_tcn_aug,0.4647172929475132,0.584476542326474,0.5245969176369936
test_0002,reverb,adaptive_energy,0.0,0.0,0.0
test_0002,reverb,spectral_flux,0.5068889086735501,0.29992446785730337,0.4034066882654267
test_0002,reverb,logistic_features,0.11963209835164042,0.14928796432054145,0.13446003133609094
test_0002,reverb,temporal_cnn,0.03317733777646917,0.08048214887746043,0.0568297433269648
test_0002,reverb,dilated_cnn,0.045113366865290654,0.01006580522142648,0.027589586043358566
test_0002,reverb,contract_tcn_aug,0.7376871064750891,0.46396800714068515,0.6008275568078871
test_0003,clipping,adaptive_energy,2.6297750084337005e-06,3.3274503341278695e-39,1.3148875042168503e-06
test_0003,clipping,spectral_flux,0.3997543814811067,0.8525338553809357,0.6261441184310212
test_0003,clipping,logistic_features,0.5628718861121773,0.8525338553809373,0.7077028707465574
test_0003,clipping,temporal_cnn,0.5125573775575358,0.5844036279851589,0.5484805027713473
test_0003,clipping,dilated_cnn,0.8688435532375456,0.5934348677210265,0.731139210479286
test_0003,clipping,contract_tcn_aug,0.5771251698644168,0.8525338553809357,0.7148295126226762
test_0004,gain_drift,adaptive_energy,0.9262669276904681,0.7213774086184808,0.8238221681544744
test_0004,gain_drift,spectral_flux,0.9262669276904681,0.46352632039440494,0.6948966240424366
test_0004,gain_drift,logistic_features,0.9262669276904681,0.31427417498022847,0.6202705513353484
test_0004,gain_drift,temporal_cnn,0.688435193310532,0.68843519331053,0.688435193310531
test_0004,gain_drift,dilated_cnn,0.8688435532375444,0.8525338553809348,0.8606887043092396
test_0004,gain_drift,contract_tcn_aug,0.7213774086184808,0.8525338553809348,0.7869556319997077
test_0005,jitter,adaptive_energy,0.6098869399536876,0.7503891119374716,0.6801380259455796
test_0005,jitter,spectral_flux,0.7410433867161433,0.7788007830714032,0.7599220848937733
test_0005,jitter,logistic_features,0.14522610381019913,0.5935772420970785,0.3694016729536388
test_0005,jitter,temporal_cnn,0.00039029320696158356,3.6964634699939817e-41,0.00019514660348079178
test_0005,jitter,dilated_cnn,0.00039029320696158356,3.6964634699939817e-41,0.00019514660348079178
test_0005,jitter,contract_tcn_aug,0.4998553720951522,0.40353602848318326,0.4516957002891677
test_0006,compound,adaptive_energy,0.04158371337802864,0.378607096428544,0.21009540490328632
test_0006,compound,spectral_flux,0.41723830808195617,0.5177064338924533,0.46747237098720473
test_0006,compound,logistic_features,0.30373096243894004,0.450951129639645,0.3773410460392925
test_0006,compound,temporal_cnn,3.710782844874529e-08,6.703331973179075e-24,1.855391422437265e-08
test_0006,compound,dilated_cnn,3.7107828449260646e-08,7.957928197438803e-13,1.8554312121040196e-08
test_0006,compound,contract_tcn_aug,0.28500149265028396,0.35952911453258146,0.3222653035914327
test_0007,clean,adaptive_energy,0.7443467583996506,0.7788007830714064,0.7615737707355286
test_0007,clean,spectral_flux,0.7885866017853693,0.894473310548203,0.8415299561667862
test_0007,clean,logistic_features,0.683059912333572,0.8328264451710907,0.7579431787523314
test_0007,clean,temporal_cnn,0.95576015661428,0.95576015661428,0.95576015661428
test_0007,clean,dilated_cnn,0.95576015661428,1.0,0.97788007830714
test_0007,clean,contract_tcn_aug,0.911520313228561,0.9115203132285619,0.9115203132285614
test_0008,noise,adaptive_energy,6.448384825909591e-09,1.2940469851587315e-26,3.2241924129547954e-09
test_0008,noise,spectral_flux,8.27989001305147e-09,1.2940469851587315e-26,4.139945006525735e-09
test_0008,noise,logistic_features,6.448384825909591e-09,1.2940469851587315e-26,3.2241924129547954e-09
test_0008,noise,temporal_cnn,6.448384825909591e-09,1.2940469851587315e-26,3.2241924129547954e-09
test_0008,noise,dilated_cnn,6.448384825909591e-09,1.2940469851587315e-26,3.2241924129547954e-09
test_0008,noise,contract_tcn_aug,0.15165479382189861,0.34655460129637605,0.24910469755913733
test_0009,reverb,adaptive_energy,0.0,0.0,0.0
test_0009,reverb,spectral_flux,0.6208159575526633,0.6182826659449767,0.61954931174882
test_0009,reverb,logistic_features,0.3223575056410547,0.050237368165992,0.18629743690352335
test_0009,reverb,temporal_cnn,0.03824446973636556,0.04480739119724521,0.04152593046680539
test_0009,reverb,dilated_cnn,0.0007723682404943333,0.0106875704216403,0.0057299693310673165
test_0009,reverb,contract_tcn_aug,0.7447067777106873,0.6277084653479036,0.6862076215292954
test_0010,clipping,adaptive_energy,0.7361832763705078,0.9447001957678522,0.84044173606918
test_0010,clipping,spectral_flux,0.6839397205857219,0.8894003915357034,0.7866700560607127
test_0010,clipping,logistic_features,0.6635960595079089,0.9016326649281583,0.7826143622180336
test_0010,clipping,temporal_cnn,0.7021922254888082,0.9016326649281583,0.8019124452084833
test_0010,clipping,dilated_cnn,0.49803084026349426,0.5963353932194091,0.5471831167414517
test_0010,clipping,contract_tcn_aug,0.6591246946491159,0.8127918339531058,0.7359582643011109
test_0011,gain_drift,adaptive_energy,0.36685366083349136,0.5769795118138992,0.47191658632369526
test_0011,gain_drift,spectral_flux,0.4856089886955184,0.81306111598632,0.6493350523409191
test_0011,gain_drift,logistic_features,0.3426344043225781,0.23875824836467924,0.29069632634362863
test_0011,gain_drift,temporal_cnn,0.4544047788565015,0.4748368657958462,0.46462082232617385
test_0011,gain_drift,dilated_cnn,0.5717111940646176,0.8230406264571245,0.697375910260871
test_0011,gain_drift,contract_tcn_aug,0.7272997557192927,0.8770662885568088,0.8021830221380508
test_0012,jitter,adaptive_energy,0.6079431361631336,0.45092041982478603,0.5294317779939598
test_0012,jitter,spectral_flux,0.6901274045431262,0.45740452950750976,0.5737659670253179
test_0012,jitter,logistic_features,0.19360487324140446,0.41586510345889965,0.30473498835015206
test_0012,jitter,temporal_cnn,3.340349852832935e-06,1.5348881465901572e-34,1.6701749264164675e-06
test_0012,jitter,dilated_cnn,3.340349852832935e-06,1.5348881465901572e-34,1.6701749264164675e-06
test_0012,jitter,contract_tcn_aug,0.6830599123335725,0.6640908335386583,0.6735753729361154
test_0013,compound,adaptive_energy,3.896045287710491e-42,1.9148155076666673e-38,9.576025560977192e-39
test_0013,compound,spectral_flux,0.427338502493153,0.6581367002946921,0.5427376013939226
test_0013,compound,logistic_features,0.5048532218047629,0.38272801477817336,0.44379061829146815
test_0013,compound,temporal_cnn,1.0196790495341453e-07,2.2752011988016953e-08,6.235995847071573e-08
test_0013,compound,dilated_cnn,2.7008341247875926e-07,0.0028838984940225032,0.001442084288717491
test_0013,compound,contract_tcn_aug,0.14998819476445516,0.10951038168553538,0.12974928822499526
test_0014,clean,adaptive_energy,0.7788007830714032,0.7788007830714047,0.7788007830714039
test_0014,clean,spectral_flux,0.7788007830714032,1.0,0.8894003915357016
test_0014,clean,logistic_features,0.7788007830714032,0.9262669276904681,0.8525338553809356
test_0014,clean,temporal_cnn,0.9262669276904681,0.8688435532375444,0.8975552404640063
test_0014,clean,dilated_cnn,0.9262669276904681,1.0,0.963133463845234
test_0014,clean,contract_tcn_aug,0.7410433867161431,0.7951104809280126,0.7680769338220779
test_0015,noise,adaptive_energy,3.169267725414169e-05,4.118670561279766e-29,1.5846338627070846e-05
test_0015,noise,spectral_flux,4.06942031171994e-05,4.118670561279766e-29,2.03471015585997e-05
test_0015,noise,logistic_features,3.169267725414169e-05,4.118670561279766e-29,1.5846338627070846e-05
test_0015,noise,temporal_cnn,3.169267725414169e-05,4.118670561279766e-29,1.5846338627070846e-05
test_0015,noise,dilated_cnn,3.169267725414169e-05,4.118670561279766e-29,1.5846338627070846e-05
test_0015,noise,contract_tcn_aug,0.6233413904754587,0.6008756439535791,0.6121085172145189
test_0016,reverb,adaptive_energy,0.0,0.0,0.0
test_0016,reverb,spectral_flux,0.41297670154350785,0.5652287244360664,0.48910271298978714
test_0016,reverb,logistic_features,0.5755068431505199,0.14102765243427692,0.35826724779239844
test_0016,reverb,temporal_cnn,0.010113639712462461,0.04818546856125435,0.029149554136858408
test_0016,reverb,dilated_cnn,0.0003072935911404483,0.009693552056912072,0.00500042282402626
test_0016,reverb,contract_tcn_aug,0.639883127340662,0.2889438633000204,0.4644134953203412
test_0017,clipping,adaptive_energy,9.674402022504437e-07,1.840360763880172e-42,4.837201011252218e-07
test_0017,clipping,spectral_flux,0.7788007830714047,1.0,0.8894003915357023
test_0017,clipping,logistic_features,0.7788007830714047,0.9262669276904667,0.8525338553809356
test_0017,clipping,temporal_cnn,0.721377408618482,0.8525338553809378,0.78695563199971
test_0017,clipping,dilated_cnn,1.0,1.0,1.0
test_0017,clipping,contract_tcn_aug,1.0,1.0,1.0
test_0018,gain_drift,adaptive_energy,0.5628718861121774,0.778800783071404,0.6708363345917907
test_0018,gain_drift,spectral_flux,0.8525338553809378,1.0,0.9262669276904689
test_0018,gain_drift,logistic_features,0.6280666692110898,0.9262669276904667,0.7771667984507782
test_0018,gain_drift,temporal_cnn,0.4173598162682371,1.0,0.7086799081341185
test_0018,gain_drift,dilated_cnn,0.554333596901558,0.9262669276904689,0.7403002622960135
test_0018,gain_drift,contract_tcn_aug,0.6280666692110898,1.0,0.8140333346055448
test_0019,jitter,adaptive_energy,0.6508582421739498,0.6065306597126343,0.6286944509432921
test_0019,jitter,spectral_flux,0.23407821996284314,0.7410433867161433,0.48756080333949325
test_0019,jitter,logistic_features,0.16000553757746386,0.391401561997007,0.27570354978723544
test_0019,jitter,temporal_cnn,1.1785867828489134e-05,4.5698636634941715e-07,6.121427097419276e-06
test_0019,jitter,dilated_cnn,1.1785867823075111e-05,6.770308938323098e-43,5.892933911537556e-06
test_0019,jitter,contract_tcn_aug,0.47873049319123195,0.8525338553809364,0.6656321742860842
test_0020,compound,adaptive_energy,1.4912846753014958e-38,8.471399982508016e-33,4.235707447677384e-33
test_0020,compound,spectral_flux,0.7155600747476157,0.3892877552101545,0.5524239149788851
test_0020,compound,logistic_features,0.398822430870237,0.5170879217315564,0.45795517630089666
test_0020,compound,temporal_cnn,0.016663789421864614,0.07448854112228749,0.04557616527207605
test_0020,compound,dilated_cnn,6.782278972164263e-05,1.1162352275720177e-42,3.3911394860821314e-05
test_0020,compound,contract_tcn_aug,0.4617863264111292,0.6666672534487708,0.56422678992995
test_0021,clean,adaptive_energy,0.7021922254888064,0.5876666457808022,0.6449294356348043
test_0021,clean,spectral_flux,0.7021922254888064,0.7705212496559747,0.7363567375723905
test_0021,clean,logistic_features,0.582516137066516,0.7210500019083163,0.651783069487416
test_0021,clean,temporal_cnn,0.9447001957678511,0.7910330564638617,0.8678666261158564
test_0021,clean,dilated_cnn,1.0,0.9447001957678522,0.9723500978839261
test_0021,clean,contract_tcn_aug,1.0,0.7910330564638617,0.8955165282319308
test_0022,noise,adaptive_energy,2.1354080205334705e-07,9.07196988701226e-25,1.0677040102667353e-07
test_0022,noise,spectral_flux,2.741918173363835e-07,9.07196988701226e-25,1.3709590866819174e-07
test_0022,noise,logistic_features,2.1354080205334705e-07,9.07196988701226e-25,1.0677040102667353e-07
test_0022,noise,temporal_cnn,2.1354080205334705e-07,9.07196988701226e-25,1.0677040102667353e-07
test_0022,noise,dilated_cnn,2.1354080205334705e-07,9.07196988701226e-25,1.0677040102667353e-07
test_0022,noise,contract_tcn_aug,0.29301845857439923,0.24335638308088173,0.26818742082764047
test_0023,reverb,adaptive_energy,0.0,0.0,0.0
test_0023,reverb,spectral_flux,0.8894003915357023,0.3632367778656887,0.6263185847006955
test_0023,reverb,logistic_features,0.5855723855138798,0.0378037728373707,0.31168807917562524
test_0023,reverb,temporal_cnn,0.029364885447504537,0.035992655607416366,0.03267877052746045
test_0023,reverb,dilated_cnn,0.02052160568534401,0.012585038217444198,0.016553321951394105
test_0023,reverb,contract_tcn_aug,0.7381436816304637,0.2973537916014004,0.5177487366159321
test_0024,clipping,adaptive_energy,0.9262669276904681,0.778800783071406,0.8525338553809371
test_0024,clipping,spectral_flux,0.8525338553809364,0.9262669276904681,0.8894003915357023
test_0024,clipping,logistic_features,0.8525338553809364,0.868843553237545,0.8606887043092407
test_0024,clipping,temporal_cnn,0.8525338553809364,1.0,0.9262669276904683
test_0024,clipping,dilated_cnn,0.8525338553809364,1.0,0.9262669276904683
test_0024,clipping,contract_tcn_aug,0.8525338553809364,1.0,0.9262669276904683
test_0025,gain_drift,adaptive_energy,0.5394486062268231,0.6104503934440175,0.5749494998354203
test_0025,gain_drift,spectral_flux,0.7021922254888064,0.8894003915357023,0.7957963085122544
test_0025,gain_drift,logistic_features,0.3149661077363249,0.4224467086503808,0.3687064081933529
test_0025,gain_drift,temporal_cnn,0.15882815641715348,0.4179592218098609,0.28839368911350716
test_0025,gain_drift,dilated_cnn,0.448266255645799,0.5205212496982724,0.4843937526720357
test_0025,gain_drift,contract_tcn_aug,0.7910330564638606,0.6415633153364836,0.716298185900172
test_0026,jitter,adaptive_energy,0.49367274931471167,0.38833195437719364,0.44100235184595266
test_0026,jitter,spectral_flux,0.5269802535322364,0.602999388831241,0.5649898211817388
test_0026,jitter,logistic_features,0.0010609284028152022,0.006105214838142634,0.003583071620478918
test_0026,jitter,temporal_cnn,1.5133310447250471e-05,0.00011182087610729745,6.347709327727396e-05
test_0026,jitter,dilated_cnn,1.9431557059631842e-05,0.00011182087610729745,6.562621658346465e-05
test_0026,jitter,contract_tcn_aug,0.8525338553809364,0.5170879217315539,0.6848108885562452
test_0027,compound,adaptive_energy,0.02257644884018642,0.04012241890021207,0.03134943387019924
test_0027,compound,spectral_flux,0.5810644150173193,0.5731064593536286,0.5770854371854739
test_0027,compound,logistic_features,0.5377914354935807,0.4722686527501346,0.5050300441218576
test_0027,compound,temporal_cnn,0.07213068466350259,0.21867856709642,0.14540462587996128
test_0027,compound,dilated_cnn,0.14005453702196927,0.07027166929372247,0.10516310315784587
test_0027,compound,contract_tcn_aug,0.6301220929699937,0.3745318701041145,0.5023269815370541
test_0028,clean,adaptive_energy,0.7152214454238258,0.7357332522317106,0.7254773488277682
test_0028,clean,spectral_flux,0.7152214454238258,0.9447001957678511,0.8299608205958384
test_0028,clean,logistic_features,0.6518471586276683,0.8127918339531041,0.7323194962903862
test_0028,clean,temporal_cnn,0.776349806140466,1.0,0.8881749030702331
test_0028,clean,dilated_cnn,0.776349806140466,1.0,0.8881749030702331
test_0028,clean,contract_tcn_aug,0.7210500019083171,1.0,0.8605250009541585
test_0029,noise,adaptive_energy,0.00011182739453208797,1.7688018241346285e-46,5.591369726604399e-05
test_0029,noise,spectral_flux,0.0001435892168611687,1.7688018241346285e-46,7.179460843058435e-05
test_0029,noise,logistic_features,0.00011182739453208797,1.7688018241346285e-46,5.591369726604399e-05
test_0029,noise,temporal_cnn,0.00011182739453208797,1.7688018241346285e-46,5.591369726604399e-05
test_0029,noise,dilated_cnn,0.00011182739453208797,1.7688018241346285e-46,5.591369726604399e-05
test_0029,noise,contract_tcn_aug,0.6147021210009997,0.8688435532375444,0.741772837119272
test_0030,reverb,adaptive_energy,0.0,0.0,0.0
test_0030,reverb,spectral_flux,0.4699761901842144,0.5675537124109715,0.5187649512975929
test_0030,reverb,logistic_features,0.5257588677831413,0.23934959539323267,0.38255423158818697
test_0030,reverb,temporal_cnn,0.02306733093639858,0.006552630431394623,0.014809980683896603
test_0030,reverb,dilated_cnn,0.00471851955131248,0.010009665671738336,0.007364092611525408
test_0030,reverb,contract_tcn_aug,0.7098927337278951,0.5531454002453412,0.6315190669866182
test_0031,clipping,adaptive_energy,2.6297766454327484e-06,3.744552348462054e-46,1.3148883227163742e-06
test_0031,clipping,spectral_flux,1.0,0.9262669276904681,0.963133463845234
test_0031,clipping,logistic_features,1.0,0.7951104809280126,0.8975552404640064
test_0031,clipping,temporal_cnn,0.5745112961844778,0.7213774086184808,0.6479443524014793
test_0031,clipping,dilated_cnn,0.5269802535322361,0.9262669276904681,0.7266235906113521
test_0031,clipping,contract_tcn_aug,0.8525338553809364,0.9262669276904681,0.8894003915357023
test_0032,gain_drift,adaptive_energy,0.6830599123335723,0.5516484858622024,0.6173541990978874
test_0032,gain_drift,spectral_flux,0.6774524772007753,0.6792880878644564,0.6783702825326159
test_0032,gain_drift,logistic_features,0.5450929663546532,0.43328922402208353,0.48919109518836834
test_0032,gain_drift,temporal_cnn,0.534618919988754,0.8502334671624852,0.6924261935756195
test_0032,gain_drift,dilated_cnn,0.8426122638850533,0.8059936237767662,0.8243029438309097
test_0032,gain_drift,contract_tcn_aug,0.7462751019186509,0.761753780391047,0.754014441154849
test_0033,jitter,adaptive_energy,0.6795695120110532,0.505134773215748,0.5923521426134006
test_0033,jitter,spectral_flux,0.4248546717830088,0.2746171049565763,0.3497358883697925
test_0033,jitter,logistic_features,0.03557231040415003,0.12288789730033993,0.07923010385224498
test_0033,jitter,temporal_cnn,1.0086957213375397e-07,5.502519696599591e-25,5.043478606687698e-08
test_0033,jitter,dilated_cnn,1.0086957213375397e-07,7.065375146258796e-25,5.043478606687698e-08
test_0033,jitter,contract_tcn_aug,0.6999132232570916,0.40342472031552434,0.5516689717863079
test_0034,compound,adaptive_energy,2.783616831391065e-06,0.028962324116766133,0.014482553866798762
test_0034,compound,spectral_flux,0.5853470389261143,0.44668205534553623,0.5160145471358253
test_0034,compound,logistic_features,0.564293291270816,0.4872348090090571,0.5257640501399365
test_0034,compound,temporal_cnn,0.0018473271058377155,0.0011054916727977506,0.0014764093893177331
test_0034,compound,dilated_cnn,7.97524465484475e-07,7.86582550913128e-21,3.987622327422414e-07
test_0034,compound,contract_tcn_aug,0.40158839539704744,0.31831187928860455,0.359950137342826
test_0035,clean,adaptive_energy,0.708423069253706,0.8606887043092404,0.7845558867814733
test_0035,clean,spectral_flux,0.63785550276002,0.7869556319997079,0.7124055673798639
test_0035,clean,logistic_features,0.6428448458724781,0.8319770170827785,0.7374109314776283
test_0035,clean,temporal_cnn,0.7931452249335346,0.8525338553809364,0.8228395401572355
test_0035,clean,dilated_cnn,0.778639373274038,0.9262669276904689,0.8524531504822535
test_0035,clean,contract_tcn_aug,0.8946465735285738,0.889400391535703,0.8920234825321385
test_0036,noise,adaptive_energy,0.00018237646474586198,9.812217939891922e-36,9.118823237293099e-05
test_0036,noise,spectral_flux,0.00023417601613934285,9.812217939891922e-36,0.00011708800806967142
test_0036,noise,logistic_features,0.00018237646474586198,9.812217939891922e-36,9.118823237293099e-05
test_0036,noise,temporal_cnn,0.00018237646474586198,9.812217939891922e-36,9.118823237293099e-05
test_0036,noise,dilated_cnn,0.00018237646474586198,9.812217939891922e-36,9.118823237293099e-05
test_0036,noise,contract_tcn_aug,0.6254394771466567,0.46443118306024733,0.5449353301034521
test_0037,reverb,adaptive_energy,0.0,0.0,0.0
test_0037,reverb,spectral_flux,0.7574920297209559,0.23224712223797644,0.4948695759794661
test_0037,reverb,logistic_features,0.3825851259561822,0.024857768115245878,0.20372144703571404
test_0037,reverb,temporal_cnn,0.029079209132278894,0.008779229909532664,0.01892921952090578
test_0037,reverb,dilated_cnn,0.03650857631545509,0.008042360724953249,0.022275468520204168
test_0037,reverb,contract_tcn_aug,0.5791182289360045,0.1805457770726963,0.3798320030043504
test_0038,clipping,adaptive_energy,1.0,0.8341005873035562,0.9170502936517781
test_0038,clipping,spectral_flux,0.9447001957678511,0.6808834721383593,0.8127918339531053
test_0038,clipping,logistic_features,0.9447001957678511,0.7574920297209572,0.8510961127444041
test_0038,clipping,temporal_cnn,0.8894003915357034,0.7788007830714047,0.8341005873035541
test_0038,clipping,dilated_cnn,0.9447001957678522,0.9016326649281583,0.9231664303480053
test_0038,clipping,contract_tcn_aug,0.7910330564638606,0.7313702518285616,0.7612016541462111
test_0039,gain_drift,adaptive_energy,0.8672804698428436,0.6492434448958674,0.7582619573693554
test_0039,gain_drift,spectral_flux,0.8672804698428436,0.7192751547949071,0.7932778123188753
test_0039,gain_drift,logistic_features,0.7885866017853693,0.5875307624328057,0.6880586821090875
test_0039,gain_drift,temporal_cnn,0.6848211301231519,0.6772378835164157,0.6810295068197838
test_0039,gain_drift,dilated_cnn,0.6328264455833191,0.5905159023278486,0.6116711739555838
test_0039,gain_drift,contract_tcn_aug,0.8672804698428436,0.7243058854699043,0.7957931776563739
test_0040,jitter,adaptive_energy,0.43991773646330046,0.6251222420163138,0.5325199892398071
test_0040,jitter,spectral_flux,0.16249385073251923,0.5051508667320082,0.3338223587322637
test_0040,jitter,logistic_features,0.16756120689607854,0.09559832598533956,0.13157976644070904
test_0040,jitter,temporal_cnn,0.00019514662056833163,4.5853578998885555e-25,9.757331028416582e-05
test_0040,jitter,dilated_cnn,0.00019514662056833163,4.5853578998885555e-25,9.757331028416582e-05
test_0040,jitter,contract_tcn_aug,0.5507457748583574,0.6145598025643532,0.5826527887113553
test_0041,compound,adaptive_energy,5.4203711544198164e-15,1.968436768020275e-10,9.842454858659095e-11
test_0041,compound,spectral_flux,0.58440362798516,0.27137992048943377,0.42789177423729685
test_0041,compound,logistic_features,0.5361538676441558,0.3991800870108351,0.4676669773274955
test_0041,compound,temporal_cnn,0.035142253823706525,0.016615121031278754,0.02587868742749264
test_0041,compound,dilated_cnn,0.016595737775264695,8.485771545564626e-05,0.008340297745360171
test_0041,compound,contract_tcn_aug,0.3606950046179595,0.11948852929435562,0.24009176695615755
test_0042,clean,adaptive_energy,0.5748668772730154,0.8894003915357023,0.7321336344043589
test_0042,clean,spectral_flux,0.5570150217655392,0.9447001957678511,0.7508576087666952
test_0042,clean,logistic_features,0.5507266084217922,0.9447001957678511,0.7477134020948217
test_0042,clean,temporal_cnn,0.5992260258997189,0.8032653298563166,0.7012456778780177
test_0042,clean,dilated_cnn,0.7866700560607107,0.8032653298563166,0.7949676929585137
test_0042,clean,contract_tcn_aug,0.7663263949828976,0.8341005873035523,0.8002134911432249
test_0043,noise,adaptive_energy,5.806157329435285e-07,2.3701300709470258e-28,2.9030786647176426e-07
test_0043,noise,spectral_flux,7.455253584282726e-07,2.3701300709470258e-28,3.727626792141363e-07
test_0043,noise,logistic_features,5.806157329435285e-07,2.3701300709470258e-28,2.9030786647176426e-07
test_0043,noise,temporal_cnn,5.806157329435285e-07,2.3701300709470258e-28,2.9030786647176426e-07
test_0043,noise,dilated_cnn,5.806157329435285e-07,2.3701300709470258e-28,2.9030786647176426e-07
test_0043,noise,contract_tcn_aug,0.7245814292148811,0.5664573295622474,0.6455193793885643
test_0044,reverb,adaptive_energy,0.0,0.0,0.0
test_0044,reverb,spectral_flux,0.5593362179049709,0.3295009401655694,0.44441857903527016
test_0044,reverb,logistic_features,0.43833084998077904,0.31098654719915203,0.37465869858996553
test_0044,reverb,temporal_cnn,0.02369994251860712,0.019961929956227385,0.021830936237417255
test_0044,reverb,dilated_cnn,1.9222331514715927e-05,4.765708808759672e-08,9.634994301401762e-06
test_0044,reverb,contract_tcn_aug,0.7118210772468967,0.537471763077223,0.6246464201620598
test_0045,clipping,adaptive_energy,0.007774101017575806,0.009957690911400564,0.008865895964488186
test_0045,clipping,spectral_flux,0.6709435976205895,0.7443467583996517,0.7076451780101206
test_0045,clipping,logistic_features,0.6709435976205895,0.7885866017853715,0.7297650997029805
test_0045,clipping,temporal_cnn,0.5985440154589423,0.9557601566142809,0.7771520860366117
test_0045,clipping,dilated_cnn,0.619452265411707,0.9115203132285619,0.7654862893201344
test_0045,clipping,contract_tcn_aug,0.6364895729488363,1.0,0.8182447864744182
test_0046,gain_drift,adaptive_energy,0.7443467583996485,0.3876666471119924,0.5660067027558204
test_0046,gain_drift,spectral_flux,0.8230406264571221,0.7639183958275799,0.7934795111423509
test_0046,gain_drift,logistic_features,0.6356792919528875,0.4491375019324625,0.542408396942675
test_0046,gain_drift,temporal_cnn,0.6657058769420588,0.71967855244186,0.6926922146919594
test_0046,gain_drift,dilated_cnn,0.7557609019449153,0.6328268972369708,0.6942938995909431
test_0046,gain_drift,contract_tcn_aug,0.5115217223179235,0.6000003520692713,0.5557610371935974
test_0047,jitter,adaptive_energy,0.7951104809280126,0.6766560396279413,0.735883260277977
test_0047,jitter,spectral_flux,0.5806219809830818,0.21303684417012222,0.39682941257660204
test_0047,jitter,logistic_features,0.33397806026313326,0.20218963984463076,0.268083850053882
test_0047,jitter,temporal_cnn,3.3791084943354925e-06,3.376714024550844e-06,3.3779112594431682e-06
test_0047,jitter,dilated_cnn,3.3832290103546676e-06,4.335786632409261e-06,3.859507821381964e-06
test_0047,jitter,contract_tcn_aug,0.5771251698644181,0.3484587154871313,0.4627919426757747
test_0048,compound,adaptive_energy,1.6004470570370393e-24,2.3760702869053705e-22,1.1960373787378703e-22
test_0048,compound,spectral_flux,0.6128816624438279,0.4104126341140719,0.51164714827895
test_0048,compound,logistic_features,0.3680424676575437,0.27649836293468955,0.32227041529611666
test_0048,compound,temporal_cnn,0.08558723455553692,0.0029985325313665466,0.04429288354345173
test_0048,compound,dilated_cnn,6.546450766468814e-08,9.710456184308058e-25,3.273225383234407e-08
test_0048,compound,contract_tcn_aug,0.22609377769520841,0.1896377553438292,0.20786576651951882
test_0049,clean,adaptive_energy,0.7479655256241677,0.8341005873035535,0.7910330564638606
test_0049,clean,spectral_flux,0.7479655256241677,0.8894003915357034,0.8186829585799356
test_0049,clean,logistic_features,0.6713569680415702,0.7910330564638606,0.7311950122527153
test_0049,clean,temporal_cnn,0.8894003915357023,1.0,0.9447001957678511
test_0049,clean,dilated_cnn,0.7910330564638606,0.9447001957678511,0.8678666261158559
test_0049,clean,contract_tcn_aug,0.8894003915357023,1.0,0.9447001957678511
test_0050,noise,adaptive_energy,5.2820595007096896e-05,5.557407998856211e-44,2.6410297503548448e-05
test_0050,noise,spectral_flux,6.782298651368203e-05,5.557407998856211e-44,3.391149325684101e-05
test_0050,noise,logistic_features,5.2820595007096896e-05,5.557407998856211e-44,2.6410297503548448e-05
test_0050,noise,temporal_cnn,5.2820595007096896e-05,5.557407998856211e-44,2.6410297503548448e-05
test_0050,noise,dilated_cnn,5.2820595007096896e-05,5.557407998856211e-44,2.6410297503548448e-05
test_0050,noise,contract_tcn_aug,0.4231609915670515,0.6581367002946917,0.5406488459308716
test_0051,reverb,adaptive_energy,0.0,0.0,0.0
test_0051,reverb,spectral_flux,0.7910330564638606,0.4514047217943341,0.6212188891290973
test_0051,reverb,logistic_features,0.4646963087153968,0.2830543321669472,0.373875320441172
test_0051,reverb,temporal_cnn,0.0010613847115049863,0.0002828522561247568,0.0006721184838148716
test_0051,reverb,dilated_cnn,3.085246314009196e-05,1.7738685616112438e-23,1.542623157004598e-05
test_0051,reverb,contract_tcn_aug,0.6378159412986655,0.5133268283344307,0.575571384816548
test_0052,clipping,adaptive_energy,2.4950609971503547e-05,1.3598530420905056e-41,1.2475304985751773e-05
test_0052,clipping,spectral_flux,0.8525338553809364,0.7951104809280141,0.8238221681544753
test_0052,clipping,logistic_features,0.8525338553809364,0.778800783071406,0.8156673192261712
test_0052,clipping,temporal_cnn,0.6639540341655581,0.6192326651750183,0.6415933496702881
test_0052,clipping,dilated_cnn,0.7951104809280137,0.5396822589946212,0.6673963699613175
test_0052,clipping,contract_tcn_aug,0.9262669276904697,0.6766560396279422,0.801461483659206
test_0053,gain_drift,adaptive_energy,0.60500360151015,0.5139255759599095,0.5594645887350298
test_0053,gain_drift,spectral_flux,0.6836974695676242,0.7462751019186491,0.7149862857431366
test_0053,gain_drift,logistic_features,0.35502905156148173,0.2705515650853061,0.31279030832339394
test_0053,gain_drift,temporal_cnn,0.44218437178556325,0.3661696802365288,0.404177026011046
test_0053,gain_drift,dilated_cnn,0.6210948152783505,0.3436627719169305,0.4823787935976405
test_0053,gain_drift,contract_tcn_aug,0.5768403535959168,0.41641601617852786,0.4966281848872223
test_0054,jitter,adaptive_energy,0.6884351933105316,0.4401513892310959,0.5642932912708137
test_0054,jitter,spectral_flux,0.29768282129016027,0.23732174725844934,0.2675022842743048
test_0054,jitter,logistic_features,0.09550164196734985,0.006117005315088538,0.05080932364121919
test_0054,jitter,temporal_cnn,2.6297750084351168e-06,5.634686823095206e-30,1.3148875042175584e-06
test_0054,jitter,dilated_cnn,2.6297750084351168e-06,1.2572685732234984e-30,1.3148875042175584e-06
test_0054,jitter,contract_tcn_aug,0.778800783071405,0.3755835969242145,0.5771921899978097
test_0055,compound,adaptive_energy,0.2078166726936472,0.12376549706560101,0.1657910848796241
test_0055,compound,spectral_flux,0.6479443524014791,0.45573052496276656,0.5518374386821228
test_0055,compound,logistic_features,0.584044269140779,0.4030339704271711,0.493539119783975
test_0055,compound,temporal_cnn,2.284932234593507e-07,2.0286248083624833e-19,1.1424661172977678e-07
test_0055,compound,dilated_cnn,0.16667046939458718,0.0008331089006897902,0.08375178914763849
test_0055,compound,contract_tcn_aug,0.17981620454901573,0.06634615047693408,0.1230811775129749
test_0056,clean,adaptive_energy,0.8328264451710885,0.761753780391046,0.7972901127810672
test_0056,clean,spectral_flux,0.8672804698428429,0.9115203132285619,0.8894003915357024
test_0056,clean,logistic_features,0.7885866017853684,0.8944733105482022,0.8415299561667853
test_0056,clean,temporal_cnn,0.8000522517114603,0.95576015661428,0.8779062041628702
test_0056,clean,dilated_cnn,0.7558272491398614,0.9213061319425266,0.838566690541194
test_0056,clean,contract_tcn_aug,0.755846305122396,0.9115203132285619,0.833683309175479
test_0057,noise,adaptive_energy,1.6018614968790282e-05,1.478419536860814e-32,8.009307484395141e-06
test_0057,noise,spectral_flux,2.0568308760061437e-05,1.478419536860814e-32,1.0284154380030718e-05
test_0057,noise,logistic_features,1.6018614968790282e-05,1.478419536860814e-32,8.009307484395141e-06
test_0057,noise,temporal_cnn,1.6018614968790282e-05,1.478419536860814e-32,8.009307484395141e-06
test_0057,noise,dilated_cnn,1.6018614968790282e-05,1.478419536860814e-32,8.009307484395141e-06
test_0057,noise,contract_tcn_aug,0.49010777190418153,0.6064049536360504,0.548256362770116
test_0058,reverb,adaptive_energy,0.0,0.0,0.0
test_0058,reverb,spectral_flux,0.6143500789255383,0.2260508275402816,0.42020045323290994
test_0058,reverb,logistic_features,0.17378542096095773,0.33350614051924005,0.2536457807400989
test_0058,reverb,temporal_cnn,0.1383750100494047,0.028622172904876036,0.08349859147714037
test_0058,reverb,dilated_cnn,0.003510079486914964,0.0023898485207405557,0.0029499640038277595
test_0058,reverb,contract_tcn_aug,0.7295322575467863,0.6942171842460382,0.7118747208964122
test_0059,clipping,adaptive_energy,1.0,0.8341005873035534,0.9170502936517767
test_0059,clipping,spectral_flux,1.0,1.0,1.0
test_0059,clipping,logistic_features,1.0,0.9447001957678511,0.9723500978839256
test_0059,clipping,temporal_cnn,0.5841402026348325,0.5410726717951395,0.5626064372149859
test_0059,clipping,dilated_cnn,0.5075160576339712,0.7500508670922527,0.6287834623631119
test_0059,clipping,contract_tcn_aug,0.6394400068669812,0.6394657061750277,0.6394528565210045
test_0060,gain_drift,adaptive_energy,0.7408563580771312,0.6277084653479026,0.6842824117125169
test_0060,gain_drift,spectral_flux,0.6506196558064506,0.7447067777106864,0.6976632167585686
test_0060,gain_drift,logistic_features,0.48988355306317216,0.540865438063082,0.5153744955631271
test_0060,gain_drift,temporal_cnn,0.5326002193213979,0.6130727749190644,0.5728364971202311
test_0060,gain_drift,dilated_cnn,0.6347548895596214,0.7557602042616735,0.6952575469106475
test_0060,gain_drift,contract_tcn_aug,0.9115203132285628,0.8770662885568076,0.8942933008926852
test_0061,jitter,adaptive_energy,0.5302725812817306,0.7479655256241675,0.6391190534529491
test_0061,jitter,spectral_flux,0.5899353859170284,0.5526520213623886,0.5712937036397085
test_0061,jitter,logistic_features,0.23094648109132232,0.251003426201545,0.24097495364643365
test_0061,jitter,temporal_cnn,9.316636005034802e-07,4.638478813067705e-08,4.890241943170786e-07
test_0061,jitter,dilated_cnn,9.31663532488369e-07,9.819659724321923e-08,5.149300648657941e-07
test_0061,jitter,contract_tcn_aug,0.36198695747252024,0.6591246946491159,0.5105558260608181
test_0062,compound,adaptive_energy,0.00792520572356103,0.055801257883672746,0.03186323180361689
test_0062,compound,spectral_flux,0.6378159412986655,0.2659517514326925,0.451883846365679
test_0062,compound,logistic_features,0.6378159412986655,0.25358887124519885,0.44570240627193214
test_0062,compound,temporal_cnn,1.9723406446365035e-06,1.4361117103135382e-38,9.861703223182518e-07
test_0062,compound,dilated_cnn,1.9723406446365035e-06,1.4361117103135382e-38,9.861703223182518e-07
test_0062,compound,contract_tcn_aug,0.3593406639596719,0.4938953192872672,0.4266179916234696
test_0063,clean,adaptive_energy,0.7788007830714047,0.7788007830714047,0.7788007830714047
test_0063,clean,spectral_flux,0.7788007830714047,0.8894003915357023,0.8341005873035534
test_0063,clean,logistic_features,0.7788007830714047,0.8894003915357023,0.8341005873035534
test_0063,clean,temporal_cnn,1.0,0.8032653298563166,0.9016326649281583
test_0063,clean,dilated_cnn,1.0,0.8894003915357023,0.9447001957678511
test_0063,clean,contract_tcn_aug,1.0,1.0,1.0
test_0064,noise,adaptive_energy,4.520659122524407e-07,6.790843653699222e-29,2.2603295612622035e-07
test_0064,noise,spectral_flux,5.804641213502642e-07,6.790843653699222e-29,2.902320606751321e-07
test_0064,noise,logistic_features,4.520659122524407e-07,6.790843653699222e-29,2.2603295612622035e-07
test_0064,noise,temporal_cnn,4.520659122524407e-07,6.790843653699222e-29,2.2603295612622035e-07
test_0064,noise,dilated_cnn,4.520659122524407e-07,6.790843653699222e-29,2.2603295612622035e-07
test_0064,noise,contract_tcn_aug,0.3738574716081358,0.46664946581251493,0.4202534687103254
test_0065,reverb,adaptive_energy,0.0,0.0,0.0
test_0065,reverb,spectral_flux,0.47675322478374615,0.24892785818094287,0.3628405414823445
test_0065,reverb,logistic_features,0.38428123927645164,0.16460431420088384,0.27444277673866774
test_0065,reverb,temporal_cnn,0.048180158390772734,0.01906088032229125,0.03362051935653199
test_0065,reverb,dilated_cnn,0.03611606329140273,0.00045869154174147276,0.018287377416572104
test_0065,reverb,contract_tcn_aug,0.6332126338150561,0.6121632581101709,0.6226879459626136
test_0066,clipping,adaptive_energy,0.7410433867161431,0.8688435532375444,0.8049434699768437
test_0066,clipping,spectral_flux,0.5771251698644181,0.6418270024380838,0.6094760861512509
test_0066,clipping,logistic_features,0.5935772420970796,0.6766560396279413,0.6351166408625104
test_0066,clipping,temporal_cnn,0.7951104809280126,0.8525338553809364,0.8238221681544745
test_0066,clipping,dilated_cnn,0.8525338553809364,0.7788007830714047,0.8156673192261705
test_0066,clipping,contract_tcn_aug,0.7503891119374729,0.7788007830714047,0.7645949475044388
test_0067,gain_drift,adaptive_energy,0.7788007830714047,0.7213774086184808,0.7500890958449427
test_0067,gain_drift,spectral_flux,0.7951104809280126,0.9262669276904681,0.8606887043092404
test_0067,gain_drift,logistic_features,0.7951104809280126,0.7951104809280111,0.7951104809280118
test_0067,gain_drift,temporal_cnn,1.0,0.9262669276904697,0.9631334638452349
test_0067,gain_drift,dilated_cnn,0.8525338553809364,0.9262669276904681,0.8894003915357023
test_0067,gain_drift,contract_tcn_aug,0.9262669276904681,0.9262669276904681,0.9262669276904681
test_0068,jitter,adaptive_energy,0.8156673192261699,0.47803576882025595,0.6468515440232129
test_0068,jitter,spectral_flux,0.5536535744394234,0.29771998203766775,0.4256867782385456
test_0068,jitter,logistic_features,0.19123938384638473,0.15598274329369208,0.17361106357003842
test_0068,jitter,temporal_cnn,2.4083004102988138e-08,1.8999864247905246e-13,1.2041597050815308e-08
test_0068,jitter,dilated_cnn,2.4083004102988138e-08,1.8999864247905246e-13,1.2041597050815308e-08
test_0068,jitter,contract_tcn_aug,0.2831878783932128,0.3541131062521225,0.3186504923226676
test_0069,compound,adaptive_energy,7.626282028104327e-31,1.1319861705469349e-28,5.698062262875196e-29
test_0069,compound,spectral_flux,0.5269802535322364,0.5487134987304868,0.5378468761313616
test_0069,compound,logistic_features,0.5844036279851599,0.6884351933105316,0.6364194106478458
test_0069,compound,temporal_cnn,0.005951029249893709,0.027367986884698613,0.01665950806729616
test_0069,compound,dilated_cnn,2.04807127240543e-06,1.3790414686288081e-27,1.024035636202715e-06
test_0069,compound,contract_tcn_aug,0.25296890236735153,0.21814751089845422,0.2355582066329029
test_0070,clean,adaptive_energy,0.8341005873035535,0.7574920297209538,0.7957963085122537
test_0070,clean,spectral_flux,0.8894003915357023,0.7910330564638617,0.840216723999782
test_0070,clean,logistic_features,0.757492029720956,0.7574920297209549,0.7574920297209554
test_0070,clean,temporal_cnn,1.0,0.8894003915357023,0.9447001957678511
test_0070,clean,dilated_cnn,0.9447001957678522,0.9447001957678511,0.9447001957678517
test_0070,clean,contract_tcn_aug,1.0,0.8894003915357023,0.9447001957678511
test_0071,noise,adaptive_energy,1.9222331208071846e-05,2.077261568111692e-35,9.611165604035923e-06
test_0071,noise,spectral_flux,2.4681961839154235e-05,2.077261568111692e-35,1.2340980919577117e-05
test_0071,noise,logistic_features,1.9222331208071846e-05,2.077261568111692e-35,9.611165604035923e-06
test_0071,noise,temporal_cnn,1.9222331208071846e-05,2.077261568111692e-35,9.611165604035923e-06
test_0071,noise,dilated_cnn,1.9222331208071846e-05,2.077261568111692e-35,9.611165604035923e-06
test_0071,noise,contract_tcn_aug,0.46601841694308427,0.550645517131254,0.5083319670371691
test_0072,reverb,adaptive_energy,0.0,0.0,0.0
test_0072,reverb,spectral_flux,0.3809416912201183,0.6192326651750165,0.5000871781975674
test_0072,reverb,logistic_features,0.25084783984774645,0.41930176093716814,0.3350748003924573
test_0072,reverb,temporal_cnn,0.021309671049862585,0.0017748768528253478,0.011542273951343966
test_0072,reverb,dilated_cnn,8.843765498243416e-07,0.0022465868344167124,0.0011237356054832684
test_0072,reverb,contract_tcn_aug,0.6766560396279413,0.6065306597126332,0.6415933496702872
test_0073,clipping,adaptive_energy,0.8751945559687374,0.8238221681544745,0.849508362061606
test_0073,clipping,spectral_flux,0.7599220848937741,0.7194121526240013,0.7396671187588877
test_0073,clipping,logistic_features,0.7599220848937741,0.7499276860475758,0.7549248854706749
test_0073,clipping,temporal_cnn,0.7008205703203242,0.8894003915357008,0.7951104809280125
test_0073,clipping,dilated_cnn,0.8383280198139719,0.8975552404640063,0.8679416301389891
test_0073,clipping,contract_tcn_aug,0.8209135012190428,0.8096163325875082,0.8152649169032755
test_0074,gain_drift,adaptive_energy,0.4891388138026455,0.3613386472812448,0.42523873054194516
test_0074,gain_drift,spectral_flux,0.6280666692110896,0.7155600747476177,0.6718133719793536
test_0074,gain_drift,logistic_features,0.39023493483115285,0.6884351933105335,0.5393350640708432
test_0074,gain_drift,temporal_cnn,0.32986641073171113,0.7951104809280137,0.5624884458298625
test_0074,gain_drift,dilated_cnn,0.5359006119925422,0.8688435532375444,0.7023720826150432
test_0074,gain_drift,contract_tcn_aug,0.6380453554360056,0.7951104809280137,0.7165779181820097
test_0075,jitter,adaptive_energy,0.5025096713534043,0.6547616942459648,0.5786356827996846
test_0075,jitter,spectral_flux,0.21975758295944425,0.3466281872856581,0.28319288512255114
test_0075,jitter,logistic_features,0.16865860866831028,0.28836911647641467,0.22851386257236248
test_0075,jitter,temporal_cnn,5.0867092537658925e-05,4.0130701750345765e-10,2.5433746922338214e-05
test_0075,jitter,dilated_cnn,3.961533150089438e-05,1.4763260133735365e-10,1.9807739566747858e-05
test_0075,jitter,contract_tcn_aug,0.6116941634062718,0.40872534988051756,0.5102097566433947
test_0076,compound,adaptive_energy,0.0,0.0,0.0
test_0076,compound,spectral_flux,0.5456462683293564,0.4720037691251299,0.5088250187272432
test_0076,compound,logistic_features,0.5232855838340866,0.4451796650064183,0.4842326244202525
test_0076,compound,temporal_cnn,0.18249243587410136,0.10367264315136915,0.14308253951273525
test_0076,compound,dilated_cnn,0.10773400252636854,0.05167265713336791,0.07970332982986822
test_0076,compound,contract_tcn_aug,0.6154894989795744,0.4297479520266887,0.5226187255031316
test_0077,clean,adaptive_energy,0.5719257877489777,0.7098927337278951,0.6409092607384363
test_0077,clean,spectral_flux,0.6458875611574078,0.8672804698428418,0.7565840155001248
test_0077,clean,logistic_features,0.6458875611574078,0.7272997557192902,0.686593658438349
test_0077,clean,temporal_cnn,0.8770662885568076,0.8328264451710894,0.8549463668639485
test_0077,clean,dilated_cnn,0.9115203132285636,0.9557601566142818,0.9336402349214228
test_0077,clean,contract_tcn_aug,0.8502334671624852,0.8672804698428427,0.8587569685026639
test_0078,noise,adaptive_energy,1.1350172006552219e-05,1.6815137918626138e-41,5.675086003276109e-06
test_0078,noise,spectral_flux,1.4573909340190752e-05,1.6815137918626138e-41,7.286954670095376e-06
test_0078,noise,logistic_features,1.1350172006552219e-05,1.6815137918626138e-41,5.675086003276109e-06
test_0078,noise,temporal_cnn,1.1350172006552219e-05,1.6815137918626138e-41,5.675086003276109e-06
test_0078,noise,dilated_cnn,2.4028314326427758e-05,1.6815137918626138e-41,1.2014157163213879e-05
test_0078,noise,contract_tcn_aug,0.6022122971600117,0.507867984743874,0.5550401409519428
test_0079,reverb,adaptive_energy,0.0,0.0,0.0
test_0079,reverb,spectral_flux,0.565712096948283,0.35331389690820897,0.459512996928246
test_0079,reverb,logistic_features,0.30813703364474787,0.0632288808963617,0.18568295727055478
test_0079,reverb,temporal_cnn,0.07722714453661901,0.04627368971763725,0.06175041712712813
test_0079,reverb,dilated_cnn,0.03560289879600245,0.059425473924475815,0.04751418636023913
test_0079,reverb,contract_tcn_aug,0.5963329867829257,0.6516327010526645,0.623982843917795
test_0080,clipping,adaptive_energy,9.31663465879855e-07,3.5140514611352574e-36,4.658317329399275e-07
test_0080,clipping,spectral_flux,0.8894003915357034,0.7663263949828997,0.8278633932593016
test_0080,clipping,logistic_features,0.9447001957678511,0.7074152049652657,0.8260577003665583
test_0080,clipping,temporal_cnn,0.5825161370665184,0.6951829315728086,0.6388495343196635
test_0080,clipping,dilated_cnn,0.5994618900138188,0.6115650800742147,0.6055134850440167
test_0080,clipping,contract_tcn_aug,0.8341005873035545,0.7504827358049596,0.792291661554257
test_0081,gain_drift,adaptive_energy,0.6132952919104777,0.5324641246832024,0.57287970829684
test_0081,gain_drift,spectral_flux,0.7146019187440756,0.6783808042844112,0.6964913615142434
test_0081,gain_drift,logistic_features,0.7146019187440756,0.6630190394038262,0.6888104790739509
test_0081,gain_drift,temporal_cnn,0.6126752308121771,0.5729945106267536,0.5928348707194653
test_0081,gain_drift,dilated_cnn,0.7850962014628502,1.0,0.8925481007314251
test_0081,gain_drift,contract_tcn_aug,0.7272997557192914,0.7541325771136169,0.7407161664164541
test_0082,jitter,adaptive_energy,0.7910330564638606,0.4533651270542891,0.6221990917590748
test_0082,jitter,spectral_flux,0.5410355889872618,0.15270716985039584,0.34687137941882884
test_0082,jitter,logistic_features,0.23815324658577836,0.016139047548274284,0.12714614706702632
test_0082,jitter,temporal_cnn,1.2608902150791426e-07,5.7936877838244863e-36,6.304451075395713e-08
test_0082,jitter,dilated_cnn,1.260934796267821e-07,4.638478523012807e-08,8.623913242845508e-08
test_0082,jitter,contract_tcn_aug,0.8341005873035545,0.5394486062268231,0.6867745967651888
test_0083,compound,adaptive_energy,0.0,0.0,0.0
test_0083,compound,spectral_flux,0.609886939953688,0.7788007830714047,0.6943438615125463
test_0083,compound,logistic_features,0.5303365337732909,0.16534912955490785,0.3478428316640994
test_0083,compound,temporal_cnn,0.06249490917780851,0.0216283810340082,0.04206164510590836
test_0083,compound,dilated_cnn,3.75278828794247e-08,1.397932591670893e-13,1.8764011336341932e-08
test_0083,compound,contract_tcn_aug,0.317636729716584,0.21524520336164368,0.26644096653911387
test_0084,clean,adaptive_energy,0.7788007830714047,0.7021922254888093,0.740496504280107
test_0084,clean,spectral_flux,0.7788007830714047,0.9016326649281583,0.8402167239997815
test_0084,clean,logistic_features,0.7021922254888071,0.8419698602928605,0.7720810428908338
test_0084,clean,temporal_cnn,0.8894003915357034,0.8463328606960105,0.867866626115857
test_0084,clean,dilated_cnn,1.0,0.9016326649281583,0.9508163324640792
test_0084,clean,contract_tcn_aug,0.8894003915357023,0.9016326649281583,0.8955165282319303
test_0085,noise,adaptive_energy,2.5325234082638708e-06,2.246535915100402e-37,1.2662617041319354e-06
test_0085,noise,spectral_flux,3.2518244245674757e-06,2.246535915100402e-37,1.6259122122837378e-06
test_0085,noise,logistic_features,2.5325234082638708e-06,2.246535915100402e-37,1.2662617041319354e-06
test_0085,noise,temporal_cnn,2.5325234082638708e-06,2.246535915100402e-37,1.2662617041319354e-06
test_0085,noise,dilated_cnn,2.5325234082638708e-06,2.246535915100402e-37,1.2662617041319354e-06
test_0085,noise,contract_tcn_aug,0.541409011486778,0.596815596500969,0.5691123039938735
test_0086,reverb,adaptive_energy,0.0,0.0,0.0
test_0086,reverb,spectral_flux,0.7343672479288456,0.40652862304809856,0.5704479354884721
test_0086,reverb,logistic_features,0.3399520768986046,0.06749984553460232,0.20372596121660347
test_0086,reverb,temporal_cnn,0.06071111874041808,0.24668052460642223,0.15369582167342016
test_0086,reverb,dilated_cnn,1.2288763128006929e-06,2.026024599881937e-06,1.627450456341315e-06
test_0086,reverb,contract_tcn_aug,0.7983724204993344,0.19850362542922445,0.4984380229642794
test_0087,clipping,adaptive_energy,0.77153959910501,0.6830599123335727,0.7272997557192913
test_0087,clipping,spectral_flux,0.911520313228561,0.750642176791095,0.8310812450098279
test_0087,clipping,logistic_features,0.911520313228561,0.7272997557192911,0.819410034473926
test_0087,clipping,temporal_cnn,0.6328511271319067,0.7558272491398623,0.6943391881358845
test_0087,clipping,dilated_cnn,0.6673051518036601,0.6771069822306106,0.6722060670171354
test_0087,clipping,contract_tcn_aug,0.8000192223304122,0.598483037373363,0.6992511298518875
test_0088,gain_drift,adaptive_energy,0.33059615545738,0.7910330564638617,0.5608146059606208
test_0088,gain_drift,spectral_flux,0.26497610130498567,0.8894003915357034,0.5771882464203445
test_0088,gain_drift,logistic_features,0.1635954705958808,0.7479655256241688,0.45578049811002486
test_0088,gain_drift,temporal_cnn,0.3949368851798658,0.8341005873035545,0.6145187362417102
test_0088,gain_drift,dilated_cnn,0.6947147694337839,0.6947002038283191,0.6947074866310514
test_0088,gain_drift,contract_tcn_aug,0.3522831002949576,0.8341005873035545,0.593191843799256
test_0089,jitter,adaptive_energy,0.6192326651750174,0.6766560396279413,0.6479443524014794
test_0089,jitter,spectral_flux,0.36138157695094325,0.09100445483946466,0.22619301589520396
test_0089,jitter,logistic_features,0.2812998412996348,0.013818809459133038,0.14755932537938393
test_0089,jitter,temporal_cnn,2.0511499343314764e-06,8.355290836755683e-47,1.0255749671657382e-06
test_0089,jitter,dilated_cnn,2.0511499343314764e-06,8.355290836755683e-47,1.0255749671657382e-06
test_0089,jitter,contract_tcn_aug,0.5068889086735501,0.44742984735183905,0.4771593780126946
test_0090,compound,adaptive_energy,0.0,0.0,0.0
test_0090,compound,spectral_flux,0.3699151280402299,0.7376871064750888,0.5538011172576593
test_0090,compound,logistic_features,0.3699151280402299,0.593434867721026,0.48167499788062795
test_0090,compound,temporal_cnn,0.01006596266240835,5.146877656006906e-05,0.005058715719484209
test_0090,compound,dilated_cnn,6.782397882275197e-05,1.5133313526142027e-05,4.1478646174447e-05
test_0090,compound,contract_tcn_aug,0.5572787465480772,0.2925047993933538,0.42489177297071545
test_0091,clean,adaptive_energy,0.2654639269866981,1.0,0.632731963493349
test_0091,clean,spectral_flux,0.22797607998912617,0.8894003915357034,0.5586882357624148
test_0091,clean,logistic_features,0.1772245253629853,0.9447001957678522,0.5609623605654188
test_0091,clean,temporal_cnn,0.6301666815051616,0.8341005873035523,0.732133634404357
test_0091,clean,dilated_cnn,0.6732342123448545,0.8894003915357012,0.7813173019402778
test_0091,clean,contract_tcn_aug,0.6046218369595273,0.7357332522317118,0.6701775445956195
test_0092,noise,adaptive_energy,8.708618680016275e-05,5.557407978657045e-44,4.354309340008138e-05
test_0092,noise,spectral_flux,0.00011182087729382547,5.557407978657045e-44,5.5910438646912736e-05
test_0092,noise,logistic_features,8.708618680016275e-05,5.557407978657045e-44,4.354309340008138e-05
test_0092,noise,temporal_cnn,8.708618680016275e-05,5.557407978657045e-44,4.354309340008138e-05
test_0092,noise,dilated_cnn,0.00018436145890267887,5.557407978657045e-44,9.218072945133943e-05
test_0092,noise,contract_tcn_aug,0.7376871064750888,0.778800783071406,0.7582439447732474
test_0093,reverb,adaptive_energy,0.0,0.0,0.0
test_0093,reverb,spectral_flux,0.6560992013297847,0.5553325819143164,0.6057158916220506
test_0093,reverb,logistic_features,0.3063028211422269,0.15980996228756003,0.23305639171489345
test_0093,reverb,temporal_cnn,0.13625277186205356,0.006610229849422112,0.07143150085573784
test_0093,reverb,dilated_cnn,0.00043961980388523267,0.00019516121054592825,0.0003173905072155805
test_0093,reverb,contract_tcn_aug,0.49080942014815204,0.3978770675935035,0.4443432438708278
test_0094,clipping,adaptive_energy,0.9262669276904681,0.9262669276904681,0.9262669276904681
test_0094,clipping,spectral_flux,0.9262669276904681,0.9262669276904667,0.9262669276904674
test_0094,clipping,logistic_features,0.9262669276904681,1.0,0.963133463845234
test_0094,clipping,temporal_cnn,0.9262669276904681,0.778800783071404,0.8525338553809361
test_0094,clipping,dilated_cnn,0.8525338553809378,0.7951104809280111,0.8238221681544744
test_0094,clipping,contract_tcn_aug,0.7951104809280141,0.9262669276904667,0.8606887043092404
test_0095,gain_drift,adaptive_energy,0.5899353859170284,0.6160571638094229,0.6029962748632256
test_0095,gain_drift,spectral_flux,0.6760704475964141,0.8341005873035541,0.7550855174499841
test_0095,gain_drift,logistic_features,0.541409011486779,0.33155104838934363,0.43648002993806134
test_0095,gain_drift,temporal_cnn,0.8463328606960094,0.37856210330047835,0.612447481998244
test_0095,gain_drift,dilated_cnn,0.6181993238203976,0.6516342009812466,0.6349167624008221
test_0095,gain_drift,contract_tcn_aug,0.8894003915357023,0.7788007830714041,0.8341005873035532
test_0096,jitter,adaptive_energy,0.6255836679062111,0.7021922254888074,0.6638879466975093
test_0096,jitter,spectral_flux,0.44559727386430403,0.578153136663368,0.511875205263836
test_0096,jitter,logistic_features,0.02662864412541448,0.31358760562781235,0.17010812487661342
test_0096,jitter,temporal_cnn,3.085245110332329e-05,5.215311416922115e-34,1.5426225551661645e-05
test_0096,jitter,dilated_cnn,5.086709238728483e-05,5.215311416922115e-34,2.5433546193642413e-05
test_0096,jitter,contract_tcn_aug,0.9016326649281592,0.5096549535217378,0.7056438092249485
test_0097,compound,adaptive_energy,0.21577945314282432,0.02241580585017362,0.11909762949649896
test_0097,compound,spectral_flux,0.46359534716713807,0.4041551435162714,0.43387524534170474
test_0097,compound,logistic_features,0.45092041982478603,0.33901787781663784,0.39496914882071193
test_0097,compound,temporal_cnn,0.18282723319617072,0.02108261572364409,0.1019549244599074
test_0097,compound,dilated_cnn,0.03475488975434559,6.119015883917857e-08,0.017377475472252213
test_0097,compound,contract_tcn_aug,0.45567339050294214,0.11853158948238281,0.28710248999266247
test_0098,clean,adaptive_energy,0.7788007830714047,0.7213774086184817,0.7500890958449431
test_0098,clean,spectral_flux,0.8525338553809364,0.6766560396279416,0.764594947504439
test_0098,clean,logistic_features,0.7951104809280126,0.7376871064750888,0.7663987937015507
test_0098,clean,temporal_cnn,0.9262669276904681,0.9262669276904689,0.9262669276904685
test_0098,clean,dilated_cnn,0.7951104809280126,1.0,0.8975552404640064
test_0098,clean,contract_tcn_aug,0.7213774086184808,0.7951104809280126,0.7582439447732467
test_0099,noise,adaptive_energy,0.00011182096894979096,1.3069770893525691e-45,5.591048447489548e-05
test_0099,noise,spectral_flux,0.00014358096625018236,1.3069770893525691e-45,7.179048312509118e-05
test_0099,noise,logistic_features,0.00014358096625018236,1.3069770893525691e-45,7.179048312509118e-05
test_0099,noise,temporal_cnn,0.00011182096894979096,1.3069770893525691e-45,5.591048447489548e-05
test_0099,noise,dilated_cnn,0.00023672499312435264,1.3069770893525691e-45,0.00011836249656217632
test_0099,noise,contract_tcn_aug,0.6884351933105314,0.7951104809280141,0.7417728371192727
test_0100,reverb,adaptive_energy,0.0,0.0,0.0
test_0100,reverb,spectral_flux,0.6547616942459669,0.5323083602845755,0.5935350272652712
test_0100,reverb,logistic_features,0.3216502351885301,0.01032883424734955,0.1659895347179398
test_0100,reverb,temporal_cnn,0.12483356990480661,0.026250672020582677,0.07554212096269464
test_0100,reverb,dilated_cnn,0.010843637312358318,0.018852567681645643,0.01484810249700198
test_0100,reverb,contract_tcn_aug,0.3894004276602152,0.1274483575487138,0.2584243926044645
test_0101,clipping,adaptive_energy,0.7840469650642771,0.6554630205314568,0.7197549927978669
test_0101,clipping,spectral_flux,0.7553352778378151,0.7277666221060888,0.7415509499719519
test_0101,clipping,logistic_features,0.689757054456588,0.6084605020842416,0.6491087782704148
test_0101,clipping,temporal_cnn,0.7951104809280131,0.7266533491783713,0.7608819150531922
test_0101,clipping,dilated_cnn,0.8975552404640056,0.8029291651505203,0.8502422028072629
test_0101,clipping,contract_tcn_aug,0.8606887043092408,0.8003864214879015,0.8305375628985712
test_0102,gain_drift,adaptive_energy,0.593434867721026,0.4830864346635817,0.5382606511923038
test_0102,gain_drift,spectral_flux,0.593434867721026,0.8525338553809364,0.7229843615509812
test_0102,gain_drift,logistic_features,0.593434867721026,0.4621675396830105,0.5278012037020183
test_0102,gain_drift,temporal_cnn,0.6673103144066115,0.6098869399536876,0.6385986271801496
test_0102,gain_drift,dilated_cnn,0.5935772420970796,0.9262669276904681,0.7599220848937739
test_0102,gain_drift,contract_tcn_aug,0.5361538676441558,0.7951104809280126,0.6656321742860842
test_0103,jitter,adaptive_energy,0.69266572139202,0.3873382961633308,0.5400020087776753
test_0103,jitter,spectral_flux,0.2103699976970369,0.33469265435118034,0.2725313260241086
test_0103,jitter,logistic_features,0.004611734513849861,0.11977618589496576,0.06219396020440781
test_0103,jitter,temporal_cnn,3.2518317639136666e-06,3.6594493282494726e-13,1.6259160649292998e-06
test_0103,jitter,dilated_cnn,3.2518317637112685e-06,1.8939681289299775e-29,1.6259158818556342e-06
test_0103,jitter,contract_tcn_aug,0.49927740522396313,0.5976447402958047,0.548461072759884
test_0104,compound,adaptive_energy,0.0,0.0,0.0
test_0104,compound,spectral_flux,0.6255836679062089,0.5139474909258447,0.5697655794160268
test_0104,compound,logistic_features,0.5615543061198353,0.3501363856527573,0.45584534588629627
test_0104,compound,temporal_cnn,0.25251103439992045,0.03223001556899999,0.14237052498446023
test_0104,compound,dilated_cnn,0.0024801826105433594,0.012447963371363543,0.007464072990953452
test_0104,compound,contract_tcn_aug,0.4600615007874772,0.37268271322125957,0.4163721070043684
test_0105,clean,adaptive_energy,0.8894003915357023,0.8463328606960094,0.8678666261158559
test_0105,clean,spectral_flux,0.9447001957678511,0.7910330564638606,0.8678666261158559
test_0105,clean,logistic_features,0.9447001957678511,0.7910330564638606,0.8678666261158559
test_0105,clean,temporal_cnn,0.8894003915357034,0.8341005873035545,0.861750489419629
test_0105,clean,dilated_cnn,0.9447001957678522,0.8341005873035545,0.8894003915357034
test_0105,clean,contract_tcn_aug,0.8894003915357034,0.8341005873035545,0.861750489419629
test_0106,noise,adaptive_energy,1.0240355401924762e-06,7.76481024400491e-16,5.120177704844786e-07
test_0106,noise,spectral_flux,1.314887661198703e-06,7.76481024400491e-16,6.57443830987592e-07
test_0106,noise,logistic_features,1.0240355401924762e-06,7.76481024400491e-16,5.120177704844786e-07
test_0106,noise,temporal_cnn,1.0240355401924762e-06,7.76481024400491e-16,5.120177704844786e-07
test_0106,noise,dilated_cnn,1.0240355401924762e-06,7.76481024400491e-16,5.120177704844786e-07
test_0106,noise,contract_tcn_aug,0.3735720131317292,0.27551302799635835,0.32454252056404376
test_0107,reverb,adaptive_energy,0.0022273074702617267,0.04462940948522152,0.02342835847774162
test_0107,reverb,spectral_flux,0.6105581960018986,0.625439477146657,0.6179988365742779
test_0107,reverb,logistic_features,0.38539765891074457,0.3381410206055818,0.36176933975816317
test_0107,reverb,temporal_cnn,0.05779837984844499,0.1291939306013473,0.09349615522489614
test_0107,reverb,dilated_cnn,0.003931663336896415,0.0039028050178476098,0.003917234177372012
test_0107,reverb,contract_tcn_aug,0.6008756439535807,0.8328264451710894,0.7168510445623351
test_0108,clipping,adaptive_energy,1.6018609340530498e-05,2.673019499047226e-29,8.009304670265249e-06
test_0108,clipping,spectral_flux,0.8606887043092404,0.8606887043092412,0.8606887043092408
test_0108,clipping,logistic_features,0.8975552404640063,0.889400391535703,0.8934778159998547
test_0108,clipping,temporal_cnn,0.707171573051515,0.8238221681544737,0.7654968706029943
test_0108,clipping,dilated_cnn,0.7471804289095102,0.8894003915357015,0.8182904102226058
test_0108,clipping,contract_tcn_aug,0.8894003915357023,0.9631334638452341,0.9262669276904683
test_0109,gain_drift,adaptive_energy,0.6255836679062096,0.25481747850430964,0.4402005732052596
test_0109,gain_drift,spectral_flux,0.6926657213920189,0.28650479686018976,0.4895852591261043
test_0109,gain_drift,logistic_features,0.39144377725493434,0.23013937015531732,0.31079157370512583
test_0109,gain_drift,temporal_cnn,0.39144377725493434,0.5733401121214233,0.4823919446881788
test_0109,gain_drift,dilated_cnn,0.5248935341839319,0.6255836679062096,0.5752386010450707
test_0109,gain_drift,contract_tcn_aug,0.7788007830714047,0.5733401121214233,0.676070447596414
test_0110,jitter,adaptive_energy,0.42733850249315325,0.486759580103545,0.4570490412983491
test_0110,jitter,spectral_flux,0.5125573775575365,0.49253802371339855,0.5025477006354675
test_0110,jitter,logistic_features,0.04514642807116726,0.056454147756474206,0.050800287913820734
test_0110,jitter,temporal_cnn,1.24221773876142e-06,2.2721639062796517e-46,6.2110886938071e-07
test_0110,jitter,dilated_cnn,1.24221773876142e-06,2.2721639062796517e-46,6.2110886938071e-07
test_0110,jitter,contract_tcn_aug,0.6192326651750176,0.2104065272778788,0.4148195962264482
test_0111,compound,adaptive_energy,0.16576391883963232,0.18546648954481304,0.17561520419222268
test_0111,compound,spectral_flux,0.3506676033953613,0.45101773018628466,0.400842666790823
test_0111,compound,logistic_features,0.5370460110836303,0.39135492555098683,0.46420046831730855
test_0111,compound,temporal_cnn,0.3465104175826822,0.042336213793343146,0.19442331568801266
test_0111,compound,dilated_cnn,0.009724404411656156,0.0010216929293527172,0.005373048670504437
test_0111,compound,contract_tcn_aug,0.3542754796381135,0.41575021096563025,0.38501284530187185
test_0112,clean,adaptive_energy,0.7885866017853675,0.9115203132285628,0.8500534575069651
test_0112,clean,spectral_flux,0.7408563580771294,0.8672804698428418,0.8040684139599856
test_0112,clean,logistic_features,0.7885866017853684,0.8502334671624837,0.8194100344739261
test_0112,clean,temporal_cnn,0.9115203132285619,0.8502334671624834,0.8808768901955226
test_0112,clean,dilated_cnn,0.8770662885568076,0.8328264451710894,0.8549463668639485
test_0112,clean,contract_tcn_aug,0.9115203132285619,0.8328264451710885,0.8721733791998252
test_0113,noise,adaptive_energy,3.5206931331783794e-07,8.832654172763916e-34,1.7603465665891897e-07
test_0113,noise,spectral_flux,4.520659467359038e-07,8.832654172763916e-34,2.260329733679519e-07
test_0113,noise,logistic_features,3.5206931331783794e-07,8.832654172763916e-34,1.7603465665891897e-07
test_0113,noise,temporal_cnn,3.5206931331783794e-07,8.832654172763916e-34,1.7603465665891897e-07
test_0113,noise,dilated_cnn,3.5206931331783794e-07,8.832654172763916e-34,1.7603465665891897e-07
test_0113,noise,contract_tcn_aug,0.5896361054652066,0.5389735585198512,0.5643048319925289
test_0114,reverb,adaptive_energy,0.0,0.0,0.0
test_0114,reverb,spectral_flux,0.4033102049235354,0.7272997557192922,0.5653049803214139
test_0114,reverb,logistic_features,0.559336217904969,0.07459639252221532,0.31696630521359215
test_0114,reverb,temporal_cnn,0.07509886009195603,0.034292378270312535,0.05469561918113428
test_0114,reverb,dilated_cnn,0.003749405806592163,0.00014203499587466643,0.0019457204012334147
test_0114,reverb,contract_tcn_aug,0.4261744836840978,0.38385332323403765,0.40501390345906774
test_0115,clipping,adaptive_energy,0.9262669276904681,0.9262669276904681,0.9262669276904681
test_0115,clipping,spectral_flux,0.9262669276904681,0.8525338553809364,0.8894003915357023
test_0115,clipping,logistic_features,0.9262669276904681,0.7951104809280126,0.8606887043092404
test_0115,clipping,temporal_cnn,0.7788007830714047,0.9262669276904681,0.8525338553809364
test_0115,clipping,dilated_cnn,0.8688435532375444,0.8525338553809364,0.8606887043092404
test_0115,clipping,contract_tcn_aug,1.0,0.8525338553809364,0.9262669276904683
test_0116,gain_drift,adaptive_energy,0.43659540004339403,0.6562270909392494,0.5464112454913217
test_0116,gain_drift,spectral_flux,0.6586720896971388,0.95576015661428,0.8072161231557093
test_0116,gain_drift,logistic_features,0.20173840669441426,0.5102547790576526,0.3559965928760334
test_0116,gain_drift,temporal_cnn,0.2573080308780885,0.43475478869978357,0.34603140978893604
test_0116,gain_drift,dilated_cnn,0.47706641807607914,0.511520313238255,0.4942933656571671
test_0116,gain_drift,contract_tcn_aug,0.4502335966817558,0.5557601566239748,0.5029968766528653
test_0117,jitter,adaptive_energy,0.7663987937015516,0.5602787478146586,0.6633387707581051
test_0117,jitter,spectral_flux,0.4575184596407513,0.3263043700875517,0.3919114148641515
test_0117,jitter,logistic_features,0.054288119750022394,0.042093679876528844,0.04819089981327562
test_0117,jitter,temporal_cnn,5.893015250160702e-06,4.407156394073945e-29,2.946507625080351e-06
test_0117,jitter,dilated_cnn,5.893015250160702e-06,4.407156394073945e-29,2.946507625080351e-06
test_0117,jitter,contract_tcn_aug,0.46458943359833854,0.41642757547741976,0.44050850453787915
test_0118,compound,adaptive_energy,0.2773670594446307,0.25903834360166433,0.2682027015231475
test_0118,compound,spectral_flux,0.4073181336731163,0.28299210857860346,0.3451551211258599
test_0118,compound,logistic_features,0.388901400103126,0.21898693600811478,0.3039441680556204
test_0118,compound,temporal_cnn,0.07444836988478963,0.04927331206315618,0.0618608409739729
test_0118,compound,dilated_cnn,3.548467120098192e-05,0.003663132801057463,0.0018493087361292225
test_0118,compound,contract_tcn_aug,0.1497400003203065,0.0665323337227396,0.10813616702152304
test_0119,clean,adaptive_energy,0.7788007830714037,0.8894003915357023,0.834100587303553
test_0119,clean,spectral_flux,0.8341005873035535,0.7910330564638595,0.8125668218837065
test_0119,clean,logistic_features,0.8341005873035535,0.7313702518285621,0.7827354195660579
test_0119,clean,temporal_cnn,0.8894003915357034,0.8894003915357012,0.8894003915357023
test_0119,clean,dilated_cnn,0.9447001957678522,0.9447001957678511,0.9447001957678517
test_0119,clean,contract_tcn_aug,0.8894003915357034,0.8894003915357012,0.8894003915357023
test_0120,noise,adaptive_energy,5.507333318748281e-06,2.7394974902757813e-26,2.7536666593741407e-06
test_0120,noise,spectral_flux,7.071555959444044e-06,2.7394974902757813e-26,3.535777979722022e-06
test_0120,noise,logistic_features,5.507333318748281e-06,2.7394974902757813e-26,2.7536666593741407e-06
test_0120,noise,temporal_cnn,5.507333318748281e-06,2.7394974902757813e-26,2.7536666593741407e-06
test_0120,noise,dilated_cnn,7.071555959444044e-06,2.7394974902757813e-26,3.535777979722022e-06
test_0120,noise,contract_tcn_aug,0.21711303237303498,0.5639183958710288,0.3905157141220319
test_0121,reverb,adaptive_energy,0.0,0.0,0.0
test_0121,reverb,spectral_flux,0.29305215614628316,0.6452351901491771,0.4691436731477301
test_0121,reverb,logistic_features,0.2821703112272185,0.0219056731926693,0.15203799220994388
test_0121,reverb,temporal_cnn,0.30611822344596584,0.11256159558425996,0.2093399095151129
test_0121,reverb,dilated_cnn,0.036680966437042065,0.012356234129618705,0.024518600283330385
test_0121,reverb,contract_tcn_aug,0.34633358636565537,0.10546011822139292,0.22589685229352413
test_0122,clipping,adaptive_energy,0.8894003915357037,0.7500890958449417,0.8197447436903227
test_0122,clipping,spectral_flux,0.7645949475044409,0.8975552404640051,0.8310750939842231
test_0122,clipping,logistic_features,0.6990167241232125,0.6703050368967479,0.6846608805099802
test_0122,clipping,temporal_cnn,0.7596208293244827,0.6491190149576465,0.7043699221410646
test_0122,clipping,dilated_cnn,0.6940426059432548,0.8334853136609257,0.7637639598020902
test_0122,clipping,contract_tcn_aug,0.722749743477714,0.6941740179701649,0.7084618807239395
test_0123,gain_drift,adaptive_energy,0.7582439447732487,0.778800783071406,0.7685223639223273
test_0123,gain_drift,spectral_flux,0.8525338553809371,0.9120610921235027,0.8822974737522199
test_0123,gain_drift,logistic_features,0.6941740179701675,0.6965900422388357,0.6953820301045016
test_0123,gain_drift,temporal_cnn,0.7308885791709835,0.6624016850202544,0.696645132095619
test_0123,gain_drift,dilated_cnn,0.7596002663974454,0.7677551114916804,0.7636776889445629
test_0123,gain_drift,contract_tcn_aug,0.8156673192261691,0.8155059094288036,0.8155866143274864
test_0124,jitter,adaptive_energy,0.7951104809280133,0.4941713605511256,0.6446409207395695
test_0124,jitter,spectral_flux,0.6062351485981254,0.601818146580086,0.6040266475891057
test_0124,jitter,logistic_features,0.19651114397351355,0.17461916150400958,0.18556515273876156
test_0124,jitter,temporal_cnn,0.01370762423140494,0.006712942714174416,0.010210283472789678
test_0124,jitter,dilated_cnn,4.849229065878722e-07,0.0018515036080389913,0.0009259942654727896
test_0124,jitter,contract_tcn_aug,0.5090365710550024,0.6990167241232098,0.6040266475891061
test_0125,compound,adaptive_energy,0.026349932228220043,8.386567699932751e-05,0.013216898952609685
test_0125,compound,spectral_flux,0.429922454490807,0.7285340165770053,0.5792282355339062
test_0125,compound,logistic_features,0.4399458078916904,0.6732342123448554,0.5565900101182729
test_0125,compound,temporal_cnn,0.3544169701245981,0.03486089693146882,0.19463893352803346
test_0125,compound,dilated_cnn,0.13861442390004106,0.0016864590867044257,0.07015044149337274
test_0125,compound,contract_tcn_aug,0.5343165566141117,0.6062353198157158,0.5702759382149137
test_0126,clean,adaptive_energy,0.9262669276904686,0.8525338553809364,0.8894003915357025
test_0126,clean,spectral_flux,0.9262669276904686,0.9262669276904681,0.9262669276904684
test_0126,clean,logistic_features,0.9262669276904686,0.8525338553809364,0.8894003915357025
test_0126,clean,temporal_cnn,0.4620811082498641,0.5942958515032896,0.5281884798765768
test_0126,clean,dilated_cnn,0.6639540341655584,0.9262669276904681,0.7951104809280133
test_0126,clean,contract_tcn_aug,0.4911791441206019,0.5942958515032896,0.5427374978119457
test_0127,noise,adaptive_energy,1.943155460815881e-05,7.521137579719828e-45,9.715777304079405e-06
test_0127,noise,spectral_flux,2.495061000263172e-05,7.521137579719828e-45,1.247530500131586e-05
test_0127,noise,logistic_features,1.943155460815881e-05,7.521137579719828e-45,9.715777304079405e-06
test_0127,noise,temporal_cnn,1.943155460815881e-05,7.521137579719828e-45,9.715777304079405e-06
test_0127,noise,dilated_cnn,1.943155460815881e-05,7.521137579719828e-45,9.715777304079405e-06
test_0127,noise,contract_tcn_aug,0.49143249865361655,0.4891388138026467,0.4902856562281316
test_0128,reverb,adaptive_energy,0.0,0.0,0.0
test_0128,reverb,spectral_flux,0.4795223231174539,0.35785721638246304,0.4186897697499585
test_0128,reverb,logistic_features,0.2895986459639701,0.006088507517635112,0.14784357674080262
test_0128,reverb,temporal_cnn,0.17096246338957674,0.034631832131213326,0.10279714776039503
test_0128,reverb,dilated_cnn,0.05782983060621154,0.036104404111511265,0.0469671173588614
test_0128,reverb,contract_tcn_aug,0.516243084730176,0.08083384655070833,0.2985384656404422
test_0129,clipping,adaptive_energy,0.9262669276904681,0.8525338553809378,0.8894003915357029
test_0129,clipping,spectral_flux,0.7951104809280126,0.8525338553809364,0.8238221681544745
test_0129,clipping,logistic_features,0.9262669276904681,0.9262669276904681,0.9262669276904681
test_0129,clipping,temporal_cnn,0.7213774086184808,0.7213774086184808,0.7213774086184808
test_0129,clipping,dilated_cnn,0.4375375155511583,0.7503891119374729,0.5939633137443157
test_0129,clipping,contract_tcn_aug,0.7788007830714047,0.8688435532375444,0.8238221681544745
test_0130,gain_drift,adaptive_energy,0.7213774086184808,0.7788007830714047,0.7500890958449427
test_0130,gain_drift,spectral_flux,0.7788007830714047,0.6669033914629475,0.7228520872671761
test_0130,gain_drift,logistic_features,0.4170601143700244,0.6666682617057974,0.5418641880379109
test_0130,gain_drift,temporal_cnn,0.6666758454831166,0.6666682617057974,0.666672053594457
test_0130,gain_drift,dilated_cnn,1.0,0.9262669276904681,0.963133463845234
test_0130,gain_drift,contract_tcn_aug,1.0,1.0,1.0
test_0131,jitter,adaptive_energy,0.5170879217315556,0.7213774086184808,0.6192326651750182
test_0131,jitter,spectral_flux,0.5073845403696261,0.04019833084619017,0.27379143560790814
test_0131,jitter,logistic_features,0.00039042422869751064,0.0010609580541783303,0.0007256911414379205
test_0131,jitter,temporal_cnn,0.0006963159010702777,0.012992558805992252,0.006844437353531265
test_0131,jitter,dilated_cnn,5.2820454289242406e-05,2.7337725822355453e-21,2.6410227144621203e-05
test_0131,jitter,contract_tcn_aug,0.7503891119374746,0.40270847836129947,0.5765487951493871
test_0132,compound,adaptive_energy,0.0,0.0,0.0
test_0132,compound,spectral_flux,0.43643990886293343,0.39430505235911517,0.4153724806110243
test_0132,compound,logistic_features,0.3896321897484493,0.3900906476824948,0.3898614187154721
test_0132,compound,temporal_cnn,0.16613119333299756,0.10478453701796359,0.13545786517548059
test_0132,compound,dilated_cnn,2.167887842485245e-06,4.295717181694505e-19,1.0839439212428372e-06
test_0132,compound,contract_tcn_aug,0.5642221356243705,0.3864198064780176,0.4753209710511941
test_0133,clean,adaptive_energy,0.6104503934440184,0.7479655256241677,0.6792079595340931
test_0133,clean,spectral_flux,0.6104503934440184,0.8341005873035541,0.7222754903737862
test_0133,clean,logistic_features,0.6104503934440184,0.6883027209888699,0.6493765572164442
test_0133,clean,temporal_cnn,0.7934434858626113,0.7910330564638599,0.7922382711632356
test_0133,clean,dilated_cnn,0.812791833953105,0.834100587303553,0.8234462106283289
test_0133,clean,contract_tcn_aug,0.8680916381852536,0.834100587303553,0.8510961127444032
test_0134,noise,adaptive_energy,4.354353429248117e-05,3.664621039159413e-35,2.1771767146240584e-05
test_0134,noise,spectral_flux,5.5911004763960094e-05,3.664621039159413e-35,2.7955502381980047e-05
test_0134,noise,logistic_features,4.354353429248117e-05,3.664621039159413e-35,2.1771767146240584e-05
test_0134,noise,temporal_cnn,4.354353429248117e-05,3.664621039159413e-35,2.1771767146240584e-05
test_0134,noise,dilated_cnn,4.354353429248117e-05,3.664621039159413e-35,2.1771767146240584e-05
test_0134,noise,contract_tcn_aug,0.6112244917105815,0.6479443524014801,0.6295844220560307
test_0135,reverb,adaptive_energy,0.0,0.0,0.0
test_0135,reverb,spectral_flux,0.6713569680415702,0.6116941634062724,0.6415255657239213
test_0135,reverb,logistic_features,0.5913505023284593,0.26894058430158446,0.43014554331502186
test_0135,reverb,temporal_cnn,0.22319710054897474,0.022911633174643238,0.12305436686180898
test_0135,reverb,dilated_cnn,0.007550992571350014,0.0002927963812478022,0.003921894476298908
test_0135,reverb,contract_tcn_aug,0.7071469628598182,0.27516113958212285,0.4911540512209705
test_0136,clipping,adaptive_energy,4.175425227599983e-06,3.853622870212854e-33,2.0877126137999915e-06
test_0136,clipping,spectral_flux,0.8894003915357023,0.84633286069601,0.8678666261158561
test_0136,clipping,logistic_features,0.8894003915357023,0.84633286069601,0.8678666261158561
test_0136,clipping,temporal_cnn,0.616057163809422,0.7574920297209573,0.6867745967651897
test_0136,clipping,dilated_cnn,0.6547616942459664,0.9447001957678517,0.799730945006909
test_0136,clipping,contract_tcn_aug,0.7910330564638622,0.7479655256241683,0.7694992910440153
test_0137,gain_drift,adaptive_energy,0.7788007830714048,0.6096664466977433,0.694233614884574
test_0137,gain_drift,spectral_flux,0.8230406264571236,0.7828272132616043,0.8029339198593639
test_0137,gain_drift,logistic_features,0.7541325771136143,0.6370244703208952,0.6955785237172547
test_0137,gain_drift,temporal_cnn,0.8059936237767648,0.6739620768782552,0.73997785032751
test_0137,gain_drift,dilated_cnn,0.8270670566473225,0.7617537803910462,0.7944104185191844
test_0137,gain_drift,contract_tcn_aug,0.9557601566142818,0.8502334671624852,0.9029968118883835
test_0138,jitter,adaptive_energy,0.7408563580771311,0.40483892448458125,0.5728476412808562
test_0138,jitter,spectral_flux,0.5450929663546533,0.2815441684910405,0.4133185674228469
test_0138,jitter,logistic_features,0.3800790369524196,0.17084012139397992,0.27545957917319974
test_0138,jitter,temporal_cnn,0.03475907777930964,9.52284940789858e-05,0.017427153136694313
test_0138,jitter,dilated_cnn,4.297361545642171e-06,0.016417000045825338,0.00821064870368549
test_0138,jitter,contract_tcn_aug,0.4509203436450471,0.5588004160043949,0.504860379824721
test_0139,compound,adaptive_energy,2.0199839795185678e-20,1.0463779174387002e-17,5.241989507091094e-18
test_0139,compound,spectral_flux,0.7213774086184812,0.7503891119374732,0.7358832602779772
test_0139,compound,logistic_features,0.5572787465480763,0.7951104809280126,0.6761946137380445
test_0139,compound,temporal_cnn,0.03513512324927936,0.016636826060124833,0.025885974654702097
test_0139,compound,dilated_cnn,0.016597737680040987,0.0017686043556304069,0.009183171017835697
test_0139,compound,contract_tcn_aug,0.34139905641731305,0.554333596901558,0.44786632665943554
test_0140,clean,adaptive_energy,0.9557601566142809,0.95576015661428,0.9557601566142805
test_0140,clean,spectral_flux,0.8672804698428427,0.8672804698428427,0.8672804698428427
test_0140,clean,logistic_features,0.8328264451710883,0.754132577113616,0.7934795111423522
test_0140,clean,temporal_cnn,0.8230406264571236,0.7885866017853693,0.8058136141212464
test_0140,clean,dilated_cnn,0.9115203132285628,0.8293360448485693,0.870428179038566
test_0140,clean,contract_tcn_aug,0.8770662885568067,0.8230406264571236,0.8500534575069651
test_0141,noise,adaptive_energy,2.7836178917434426e-06,5.299951633411395e-23,1.3918089458717213e-06
test_0141,noise,spectral_flux,3.5742361233453263e-06,5.299951633411395e-23,1.7871180616726632e-06
test_0141,noise,logistic_features,2.7836178917434426e-06,5.299951633411395e-23,1.3918089458717213e-06
test_0141,noise,temporal_cnn,2.7836178917434426e-06,5.299951633411395e-23,1.3918089458717213e-06
test_0141,noise,dilated_cnn,2.7836178917434426e-06,5.299951633411395e-23,1.3918089458717213e-06
test_0141,noise,contract_tcn_aug,0.43715148441677215,0.3859209968265145,0.4115362406216433
test_0142,reverb,adaptive_energy,0.0,0.0,0.0
test_0142,reverb,spectral_flux,0.7951104809280132,0.4749804264209561,0.6350454536744846
test_0142,reverb,logistic_features,0.3526579836945714,0.10367989360776168,0.22816893865116655
test_0142,reverb,temporal_cnn,0.04574422514352693,0.3732211528236213,0.2094826889835741
test_0142,reverb,dilated_cnn,2.780359912923724e-07,0.12262706717258566,0.06131367260428847
test_0142,reverb,contract_tcn_aug,0.38261703462121327,0.24728864772216322,0.31495284117168826
test_0143,clipping,adaptive_energy,0.95576015661428,0.6943475264901642,0.8250538415522222
test_0143,clipping,spectral_flux,0.911520313228561,0.776840001526653,0.844180157377607
test_0143,clipping,logistic_features,0.911520313228561,0.6934832882815878,0.8025018007550744
test_0143,clipping,temporal_cnn,0.7788007830714064,0.8446260320296861,0.8117134075505463
test_0143,clipping,dilated_cnn,0.9115203132285619,0.8573009593720382,0.8844106363003
test_0143,clipping,contract_tcn_aug,0.9115203132285628,0.8446260320296861,0.8780731726291244
test_0144,gain_drift,adaptive_energy,0.6732342123448554,0.8463328606960105,0.759783536520433
test_0144,gain_drift,spectral_flux,0.7866700560607116,0.8341005873035545,0.8103853216821331
test_0144,gain_drift,logistic_features,0.659921641191677,0.8463328606960094,0.7531272509438431
test_0144,gain_drift,temporal_cnn,0.8419698602928605,0.8680916381852529,0.8550307492390568
test_0144,gain_drift,dilated_cnn,0.7910330564638595,0.7910330564638617,0.7910330564638606
test_0144,gain_drift,contract_tcn_aug,0.7110265907507501,0.8341005873035545,0.7725635890271523
test_0145,jitter,adaptive_energy,0.4827901822367387,0.5255359316150079,0.5041630569258733
test_0145,jitter,spectral_flux,0.5362420570115977,0.35937107703714216,0.44780656702436994
test_0145,jitter,logistic_features,0.06851114599862956,0.07035227387801853,0.06943170993832404
test_0145,jitter,temporal_cnn,2.644114404936919e-05,4.02227141607425e-13,1.3220572225798166e-05
test_0145,jitter,dilated_cnn,2.644114404936919e-05,3.132548128564376e-13,1.3220572181312002e-05
test_0145,jitter,contract_tcn_aug,0.6514263387191184,0.5087052996811496,0.580065819200134
test_0146,compound,adaptive_energy,5.277381172345762e-24,2.4608443712015237e-19,1.2304485725066236e-19
test_0146,compound,spectral_flux,0.23847577602411063,0.3600227962395471,0.2992492861318289
test_0146,compound,logistic_features,0.23847577602411063,0.4049972578538314,0.321736516938971
test_0146,compound,temporal_cnn,0.02964878514235708,0.22819387381798364,0.12892132948017038
test_0146,compound,dilated_cnn,1.7181380790059864e-05,0.01006638125621113,0.005041781318500594
test_0146,compound,contract_tcn_aug,0.034767663900127824,0.5181505171216377,0.2764590905108828
test_0147,clean,adaptive_energy,0.6557267865186003,0.7788007830714063,0.7172637847950033
test_0147,clean,spectral_flux,0.6557267865186003,0.9447001957678511,0.8002134911432257
test_0147,clean,logistic_features,0.6557267865186003,0.8463328606960094,0.7510298236073049
test_0147,clean,temporal_cnn,0.841969860292861,0.9447001957678522,0.8933350280303567
test_0147,clean,dilated_cnn,0.841969860292861,1.0,0.9209849301464306
test_0147,clean,contract_tcn_aug,0.7697243031134126,1.0,0.8848621515567063
test_0148,noise,adaptive_energy,1.6190452873319405e-07,3.5140494934338404e-36,8.095226436659702e-08
test_0148,noise,spectral_flux,2.078895299702719e-07,3.5140494934338404e-36,1.0394476498513595e-07
test_0148,noise,logistic_features,1.6190452873319405e-07,3.5140494934338404e-36,8.095226436659702e-08
test_0148,noise,temporal_cnn,1.6190452873319405e-07,3.5140494934338404e-36,8.095226436659702e-08
test_0148,noise,dilated_cnn,1.6190452873319405e-07,3.5140494934338404e-36,8.095226436659702e-08
test_0148,noise,contract_tcn_aug,0.5532706912083962,0.6180916743097604,0.5856811827590783
test_0149,reverb,adaptive_energy,0.0,0.0,0.0
test_0149,reverb,spectral_flux,0.7417728371192726,0.3337112787584022,0.5377420579388373
test_0149,reverb,logistic_features,0.2702017867721353,0.037916571315453576,0.15405917904379443
test_0149,reverb,temporal_cnn,0.27774840639851556,0.02268850752060839,0.15021845695956199
test_0149,reverb,dilated_cnn,0.14836274951148923,0.0015573071381667844,0.07496002832482801
test_0149,reverb,contract_tcn_aug,0.4084395725096123,0.1732532116165875,0.2908463920630999
test_0150,clipping,adaptive_energy,0.8525338553809364,0.823822168154476,0.8381780117677062
test_0150,clipping,spectral_flux,0.8525338553809364,0.897555240464007,0.8750445479224718
test_0150,clipping,logistic_features,0.8238221681544745,0.8975552404640063,0.8606887043092404
test_0150,clipping,temporal_cnn,0.9262669276904689,0.8606887043092412,0.8934778159998551
test_0150,clipping,dilated_cnn,0.9120610921235025,0.9262669276904697,0.9191640099069861
test_0150,clipping,contract_tcn_aug,0.9631334638452341,0.8894003915357037,0.9262669276904689
test_0151,gain_drift,adaptive_energy,0.27613755136997065,0.6407122711354982,0.45842491125273443
test_0151,gain_drift,spectral_flux,0.3358003560052679,0.8463328606960083,0.5910666083506382
test_0151,gain_drift,logistic_features,0.3358651054190771,0.5841659019428795,0.4600155036809783
test_0151,gain_drift,temporal_cnn,0.5099289202039179,0.84633286069601,0.6781308904499639
test_0151,gain_drift,dilated_cnn,0.7697243031134126,0.6947510628601038,0.7322376829867582
test_0151,gain_drift,contract_tcn_aug,0.6591246946491144,0.6968631195686312,0.6779939071088728
test_0152,jitter,adaptive_energy,0.7216774247110115,0.6064049536360471,0.6640411891735293
test_0152,jitter,spectral_flux,0.45586873228418606,0.23098374289599208,0.34342623759008906
test_0152,jitter,logistic_features,0.10496490144770898,0.16760492812954939,0.1362849147886292
test_0152,jitter,temporal_cnn,4.837214814785371e-07,2.2849318112775155e-07,3.5610733130314434e-07
test_0152,jitter,dilated_cnn,4.837214793861084e-07,8.405794378476224e-08,2.8388971158543534e-07
test_0152,jitter,contract_tcn_aug,0.6656321742860857,0.6016054631995776,0.6336188187428317
test_0153,compound,adaptive_energy,0.0018590680548562612,0.000393532878740481,0.001126300466798371
test_0153,compound,spectral_flux,0.4670947137276917,0.4231261391110379,0.4451104264193648
test_0153,compound,logistic_features,0.5460729122476916,0.3652580555454645,0.455665483896578
test_0153,compound,temporal_cnn,0.0007158612549286983,0.029355856773347594,0.015035859014138146
test_0153,compound,dilated_cnn,0.0008922942912741456,0.004313157092618275,0.00260272569194621
test_0153,compound,contract_tcn_aug,0.37714108142655284,0.37191219293475736,0.3745266371806551
test_0154,clean,adaptive_energy,0.7119065018725295,0.8230406264571236,0.7674735641648265
test_0154,clean,spectral_flux,0.7020352585329324,0.7885866017853711,0.7453109301591517
test_0154,clean,logistic_features,0.6583917063757834,0.6141518629900624,0.6362717846829229
test_0154,clean,temporal_cnn,0.9557601566142818,0.8130611159863186,0.8844106363003001
test_0154,clean,dilated_cnn,0.755760430806099,0.7115319721613089,0.733646201483704
test_0154,clean,contract_tcn_aug,0.8000192223304122,0.7558707734883113,0.7779449979093618
test_0155,noise,adaptive_energy,0.0002341759242091082,4.5167034146293174e-26,0.0001170879621045541
test_0155,noise,spectral_flux,0.00030068783866083707,4.5167034146293174e-26,0.00015034391933041853
test_0155,noise,logistic_features,0.0002341759242091082,4.5167034146293174e-26,0.0001170879621045541
test_0155,noise,temporal_cnn,0.0002341759242091082,4.5167034146293174e-26,0.0001170879621045541
test_0155,noise,dilated_cnn,0.00038609082732941777,4.5167034146293174e-26,0.00019304541366470888
test_0155,noise,contract_tcn_aug,0.4859586120230711,0.5886388534968315,0.5372987327599513
test_0156,reverb,adaptive_energy,0.0,0.0,0.0
test_0156,reverb,spectral_flux,0.5967088157189281,0.4679905573585135,0.5323496865387208
test_0156,reverb,logistic_features,0.1780333871726414,0.07751699659749359,0.12777519188506747
test_0156,reverb,temporal_cnn,0.09928985728651615,0.033936435557259205,0.06661314642188768
test_0156,reverb,dilated_cnn,0.0002946922563844937,5.361354786298714e-06,0.0001500268055853962
test_0156,reverb,contract_tcn_aug,0.44927911877949783,0.29938508716874673,0.3743321029741223
test_0157,clipping,adaptive_energy,0.0032515164115337184,0.3115203441074542,0.15738593025949396
test_0157,clipping,spectral_flux,0.5329009221592692,0.7541325771136143,0.6435167496364418
test_0157,clipping,logistic_features,0.6405812867374332,0.7983724204993342,0.7194768536183838
test_0157,clipping,temporal_cnn,0.7688212726005995,0.5854823901068185,0.677151831353709
test_0157,clipping,dilated_cnn,0.6106614626675451,0.8328264451710876,0.7217439539193163
test_0157,clipping,contract_tcn_aug,0.6394576261819044,0.8328264451710876,0.736142035676496
test_0158,gain_drift,adaptive_energy,0.5218285310477154,0.6128816624438275,0.5673550967457714
test_0158,gain_drift,spectral_flux,0.5587662543905086,0.7582439447732439,0.6585050995818762
test_0158,gain_drift,logistic_features,0.491420600076165,0.4783691267319133,0.48489486340403914
test_0158,gain_drift,temporal_cnn,0.6031766307135863,0.7607232521903158,0.681949941451951
test_0158,gain_drift,dilated_cnn,0.7598508977057464,0.8894003915357002,0.8246256446207233
test_0158,gain_drift,contract_tcn_aug,0.6907004653975412,0.8606887043092382,0.7756945848533896
test_0159,jitter,adaptive_energy,0.8328264451710883,0.579978221639667,0.7064023334053776
test_0159,jitter,spectral_flux,0.12942540748098927,0.3571774318818423,0.24330141968141578
test_0159,jitter,logistic_features,0.07372052761758825,0.0446411687235503,0.059180848170569275
test_0159,jitter,temporal_cnn,1.577866277556563e-06,2.050564140219444e-30,7.889331387782815e-07
test_0159,jitter,dilated_cnn,1.5861461598790878e-06,0.00011061688157984,5.6101513869859544e-05
test_0159,jitter,contract_tcn_aug,0.533981362754704,0.49042816856146165,0.5122047656580828
test_0160,compound,adaptive_energy,0.0,0.0,0.0
test_0160,compound,spectral_flux,0.5572787465480772,0.40474416523008694,0.48101145588908206
test_0160,compound,logistic_features,0.350930326669832,0.29806887761260575,0.32449960214121887
test_0160,compound,temporal_cnn,0.0028839074314068436,7.712880468521562e-06,0.0014458101559376825
test_0160,compound,dilated_cnn,0.0006434954610680569,3.3770224077736385e-06,0.00032343624173791525
test_0160,compound,contract_tcn_aug,0.16812853467628197,0.2733512476932644,0.2207398911847732
test_0161,clean,adaptive_energy,0.8672804698428429,0.8672804698428409,0.8672804698428419
test_0161,clean,spectral_flux,0.8672804698428429,0.8672804698428436,0.8672804698428432
test_0161,clean,logistic_features,0.8328264451710885,1.0,0.9164132225855443
test_0161,clean,temporal_cnn,0.9115203132285636,0.9557601566142818,0.9336402349214228
test_0161,clean,dilated_cnn,0.9115203132285636,0.9557601566142818,0.9336402349214228
test_0161,clean,contract_tcn_aug,0.8672804698428445,0.9557601566142818,0.9115203132285632
test_0162,noise,adaptive_energy,1.4970365981716066e-05,3.9076833039170404e-28,7.485182990858033e-06
test_0162,noise,spectral_flux,1.9222330417640965e-05,3.9076833039170404e-28,9.611165208820482e-06
test_0162,noise,logistic_features,1.4970365981716066e-05,3.9076833039170404e-28,7.485182990858033e-06
test_0162,noise,temporal_cnn,1.4970365981716066e-05,3.9076833039170404e-28,7.485182990858033e-06
test_0162,noise,dilated_cnn,1.9222330417640965e-05,3.9076833039170404e-28,9.611165208820482e-06
test_0162,noise,contract_tcn_aug,0.5664216192818249,0.8059936237767639,0.6862076215292944
test_0163,reverb,adaptive_energy,0.0,0.0,0.0
test_0163,reverb,spectral_flux,0.603075969670536,0.5139255759599106,0.5585007728152234
test_0163,reverb,logistic_features,0.6486058876618179,0.06886997571647603,0.35873793168914697
test_0163,reverb,temporal_cnn,0.01264270097519618,0.016361277135835718,0.01450198905551595
test_0163,reverb,dilated_cnn,0.005914876097225823,0.0023659487590043313,0.004140412428115078
test_0163,reverb,contract_tcn_aug,0.7885866017853702,0.8157794424907294,0.8021830221380498
test_0164,clipping,adaptive_energy,7.255801062278786e-07,1.5546626444684498e-30,3.627900531139393e-07
test_0164,clipping,spectral_flux,0.8894003915357034,0.7910330564638606,0.840216723999782
test_0164,clipping,logistic_features,0.8341005873035556,0.8894003915357012,0.8617504894196284
test_0164,clipping,temporal_cnn,0.7910330564638606,0.7788007830714045,0.7849169197676326
test_0164,clipping,dilated_cnn,0.6828438773983133,0.9447001957678511,0.8137720365830823
test_0164,clipping,contract_tcn_aug,0.8894003915357023,0.8419698602928605,0.8656851259142814
test_0165,gain_drift,adaptive_energy,0.6591246946491142,0.5338418358614226,0.5964832652552684
test_0165,gain_drift,spectral_flux,0.6926657213920189,0.6732342123448544,0.6829499668684367
test_0165,gain_drift,logistic_features,0.5228533324312189,0.17192157194195246,0.3473874521865857
test_0165,gain_drift,temporal_cnn,0.4881582552963951,0.596416726352984,0.5422874908246895
test_0165,gain_drift,dilated_cnn,0.7545789097221836,0.8127918339531037,0.7836853718376436
test_0165,gain_drift,contract_tcn_aug,0.8894003915357023,0.94470019576785,0.9170502936517761
test_0166,jitter,adaptive_energy,0.6409846843843878,0.6409846843843884,0.640984684384388
test_0166,jitter,spectral_flux,0.3375022322847143,0.5965085690811346,0.46700540068292445
test_0166,jitter,logistic_features,0.07584860450959716,0.01282287660632132,0.04433574055795924
test_0166,jitter,temporal_cnn,1.0086953405000832e-07,4.889518156931734e-18,5.043476702744892e-08
test_0166,jitter,dilated_cnn,1.0086953405000832e-07,1.5969808503483392e-30,5.043476702500416e-08
test_0166,jitter,contract_tcn_aug,0.6141518629900646,0.8672804698428418,0.7407161664164532
test_0167,compound,adaptive_energy,0.0,0.0,0.0
test_0167,compound,spectral_flux,0.397133042365567,0.4955003774374095,0.44631670990148825
test_0167,compound,logistic_features,0.2793341982465619,0.2595111294033795,0.2694226638249707
test_0167,compound,temporal_cnn,0.0004920518796667682,0.02052661213186065,0.010509332005763709
test_0167,compound,dilated_cnn,0.00037585994588105835,2.3098322985239388e-09,0.00018793112785667844
test_0167,compound,contract_tcn_aug,0.6126592556789082,0.43442245639068,0.523540856034794
test_0168,clean,adaptive_energy,0.7910330564638606,0.7357332522317128,0.7633831543477867
test_0168,clean,spectral_flux,0.8341005873035534,0.8463328606960083,0.8402167239997809
test_0168,clean,logistic_features,0.8341005873035534,0.8419698602928605,0.8380352237982069
test_0168,clean,temporal_cnn,0.9447001957678511,0.9447001957678511,0.9447001957678511
test_0168,clean,dilated_cnn,0.9447001957678511,0.8894003915357023,0.9170502936517767
test_0168,clean,contract_tcn_aug,0.9447001957678511,1.0,0.9723500978839256
test_0169,noise,adaptive_energy,3.1692459747596656e-05,5.082841189948591e-33,1.5846229873798328e-05
test_0169,noise,spectral_flux,4.069392383326727e-05,5.082841189948591e-33,2.0346961916633635e-05
test_0169,noise,logistic_features,3.1692459747596656e-05,5.082841189948591e-33,1.5846229873798328e-05
test_0169,noise,temporal_cnn,3.1692459747596656e-05,5.082841189948591e-33,1.5846229873798328e-05
test_0169,noise,dilated_cnn,3.1692459747596656e-05,5.082841189948591e-33,1.5846229873798328e-05
test_0169,noise,contract_tcn_aug,0.4755836253170134,0.5233138690252512,0.4994487471711323
test_0170,reverb,adaptive_energy,0.0,0.0,0.0
test_0170,reverb,spectral_flux,0.6444414443257204,0.5228533324312189,0.5836473883784696
test_0170,reverb,logistic_features,0.2855061986971207,0.17420991938790356,0.2298580590425121
test_0170,reverb,temporal_cnn,0.04345685934761589,0.02807603333921355,0.03576644634341472
test_0170,reverb,dilated_cnn,0.0008041157866559493,0.01598957550940477,0.00839684564803036
test_0170,reverb,contract_tcn_aug,0.7479655256241666,0.5695917248392159,0.6587786252316913
test_0171,clipping,adaptive_energy,0.49985537209515235,0.5521059093601658,0.525980640727659
test_0171,clipping,spectral_flux,0.5205627791937578,0.9262669276904697,0.7234148534421138
test_0171,clipping,logistic_features,0.5205627791937578,0.8525338553809378,0.6865483172873479
test_0171,clipping,temporal_cnn,0.6884351933105316,0.6766560396279421,0.6825456164692368
test_0171,clipping,dilated_cnn,0.7951104809280126,0.7951104809280137,0.7951104809280132
test_0171,clipping,contract_tcn_aug,0.7245913144834817,0.7951104809280137,0.7598508977057477
test_0172,gain_drift,adaptive_energy,0.692665721392021,0.6528905183018218,0.6727781198469214
test_0172,gain_drift,spectral_flux,0.7230555487390097,0.7099698385025895,0.7165126936207996
test_0172,gain_drift,logistic_features,0.516542493770971,0.5089767329513122,0.5127596133611416
test_0172,gain_drift,temporal_cnn,0.5375101858715642,0.5932106412599331,0.5653604135657486
test_0172,gain_drift,dilated_cnn,0.7149902572740235,0.7680769338220772,0.7415335955480504
test_0172,gain_drift,contract_tcn_aug,1.0,0.8975552404640063,0.9487776202320031
test_0173,jitter,adaptive_energy,0.7910330564638632,0.7048979947844749,0.7479655256241691
test_0173,jitter,spectral_flux,0.24680036722902632,0.43594922154226995,0.3413747943856481
test_0173,jitter,logistic_features,0.19945210576450512,0.07990291874993796,0.13967751225722153
test_0173,jitter,temporal_cnn,1.260869223444819e-07,2.924614888560535e-23,6.304346117224097e-08
test_0173,jitter,dilated_cnn,1.260869223444819e-07,2.924614888560535e-23,6.304346117224097e-08
test_0173,jitter,contract_tcn_aug,0.4219766560857371,0.7788007830714037,0.6003887195785704
test_0174,compound,adaptive_energy,0.14900974475131454,0.10113904738621196,0.12507439606876325
test_0174,compound,spectral_flux,0.35767477255048796,0.4781986851557775,0.4179367288531327
test_0174,compound,logistic_features,0.3153999129998559,0.6660129096532119,0.4907064113265339
test_0174,compound,temporal_cnn,2.741918226388246e-07,1.363915503973104e-27,1.370959113194123e-07
test_0174,compound,dilated_cnn,2.741918226388246e-07,6.1126452070208066e-27,1.370959113194123e-07
test_0174,compound,contract_tcn_aug,0.20173377305020215,0.337763830363107,0.26974880170665455
test_0175,clean,adaptive_energy,0.7313702518285627,0.8894003915357023,0.8103853216821325
test_0175,clean,spectral_flux,0.6883027209888699,0.8463328606960094,0.7673177908424397
test_0175,clean,logistic_features,0.6116941634062726,0.8341005873035534,0.722897375354913
test_0175,clean,temporal_cnn,0.8127918339531047,0.8341005873035534,0.8234462106283291
test_0175,clean,dilated_cnn,0.8463328606960094,0.8894003915357023,0.8678666261158559
test_0175,clean,contract_tcn_aug,0.7574920297209559,0.8463328606960094,0.8019124452084827
test_0176,noise,adaptive_energy,1.4574515499674324e-05,8.375370264756849e-43,7.287257749837162e-06
test_0176,noise,spectral_flux,1.871404833749127e-05,8.375370264756849e-43,9.357024168745635e-06
test_0176,noise,logistic_features,1.4574515499674324e-05,8.375370264756849e-43,7.287257749837162e-06
test_0176,noise,temporal_cnn,1.4574515499674324e-05,8.375370264756849e-43,7.287257749837162e-06
test_0176,noise,dilated_cnn,1.4574515499674324e-05,8.375370264756849e-43,7.287257749837162e-06
test_0176,noise,contract_tcn_aug,0.3944560179916525,0.2844535111626821,0.3394547645771673
test_0177,reverb,adaptive_energy,0.0,0.0,0.0
test_0177,reverb,spectral_flux,0.4018218809677713,0.5029129767844676,0.45236742887611947
test_0177,reverb,logistic_features,0.2573874331758393,0.386200561949785,0.32179399756281213
test_0177,reverb,temporal_cnn,0.0044590953793292865,0.030741083391369474,0.01760008938534938
test_0177,reverb,dilated_cnn,0.0006520551021942767,0.012977046267007472,0.006814550684600874
test_0177,reverb,contract_tcn_aug,0.64860588766182,0.4248546717830076,0.5367302797224138
test_0178,clipping,adaptive_energy,1.3858812333054097e-07,1.366875509090314e-21,6.929406166527117e-08
test_0178,clipping,spectral_flux,0.7516960487774446,0.8975552404640056,0.8246256446207251
test_0178,clipping,logistic_features,0.7727497964327436,0.8606887043092404,0.8167192503709919
test_0178,clipping,temporal_cnn,0.6848108885562452,0.889400391535703,0.7871056400459742
test_0178,clipping,dilated_cnn,0.8751945559687373,0.8096163325875084,0.8424054442781228
test_0178,clipping,contract_tcn_aug,0.8209135012190426,0.8606887043092404,0.8408011027641416
test_0179,gain_drift,adaptive_energy,0.399180087010835,0.6884351933105316,0.5438076401606833
test_0179,gain_drift,spectral_flux,0.48225888454169646,0.9262669276904681,0.7042629061160823
test_0179,gain_drift,logistic_features,0.2966776874267734,0.7892931470571473,0.5429854172419604
test_0179,gain_drift,temporal_cnn,0.5543335969015578,0.8525338553809364,0.7034337261412471
test_0179,gain_drift,dilated_cnn,0.7951104809280126,0.9262669276904681,0.8606887043092404
test_0179,gain_drift,contract_tcn_aug,0.7213774086184808,0.8525338553809364,0.7869556319997086
test_0180,jitter,adaptive_energy,0.6879759537355691,0.3755835969242165,0.5317797753298927
test_0180,jitter,spectral_flux,0.42030496591475514,0.35560313334108956,0.38795404962792235
test_0180,jitter,logistic_features,0.12263328984180144,0.4908006367472892,0.30671696329454534
test_0180,jitter,temporal_cnn,3.376705498659738e-06,4.053664333916421e-38,1.688352749329869e-06
test_0180,jitter,dilated_cnn,3.376705498659738e-06,8.581607462243392e-38,1.688352749329869e-06
test_0180,jitter,contract_tcn_aug,0.58440362798516,0.3039152728283208,0.44415945040674043
test_0181,compound,adaptive_energy,0.05975672472880278,0.015081969871408115,0.037419347300105446
test_0181,compound,spectral_flux,0.6364194106478457,0.44980487678813047,0.5431121437179881
test_0181,compound,logistic_features,0.6228569699293035,0.4869010327303771,0.5548790013298404
test_0181,compound,temporal_cnn,0.0005306414171124871,0.00015198230485247337,0.00034131186098248026
test_0181,compound,dilated_cnn,0.14742615381061483,0.17313477691855214,0.16028046536458349
test_0181,compound,contract_tcn_aug,0.23943855346437515,0.2567454818810176,0.24809201767269637
test_0182,clean,adaptive_energy,0.8525338553809364,0.7155600747476155,0.784046965064276
test_0182,clean,spectral_flux,0.8525338553809364,0.7503891119374745,0.8014614836592054
test_0182,clean,logistic_features,0.8525338553809364,0.6766560396279427,0.7645949475044396
test_0182,clean,temporal_cnn,1.0,0.7951104809280141,0.897555240464007
test_0182,clean,dilated_cnn,0.9262669276904681,0.7213774086184822,0.8238221681544752
test_0182,clean,contract_tcn_aug,1.0,0.7951104809280141,0.897555240464007
test_0183,noise,adaptive_energy,5.650827177643502e-07,3.0402570719066404e-38,2.825413588821751e-07
test_0183,noise,spectral_flux,7.255805721404113e-07,3.0402570719066404e-38,3.6279028607020565e-07
test_0183,noise,logistic_features,5.650827177643502e-07,3.0402570719066404e-38,2.825413588821751e-07
test_0183,noise,temporal_cnn,5.650827177643502e-07,3.0402570719066404e-38,2.825413588821751e-07
test_0183,noise,dilated_cnn,5.650827177643502e-07,3.0402570719066404e-38,2.825413588821751e-07
test_0183,noise,contract_tcn_aug,0.7910330564638595,0.4441821574528733,0.6176076069583664
test_0184,reverb,adaptive_energy,0.0,0.0,0.0
test_0184,reverb,spectral_flux,0.46937859954501626,0.41747670344338045,0.4434276514941984
test_0184,reverb,logistic_features,0.4339542942516542,0.011689341682188228,0.22282181796692122
test_0184,reverb,temporal_cnn,0.20059982670451232,0.19439563576051544,0.19749773123251388
test_0184,reverb,dilated_cnn,2.1352806824594883e-08,0.020521814853302806,0.010260918103054815
test_0184,reverb,contract_tcn_aug,0.3463813154025019,0.04104252018345269,0.19371191779297728
test_0185,clipping,adaptive_energy,1.0,0.757492029720956,0.878746014860478
test_0185,clipping,spectral_flux,0.8894003915357012,0.9016326649281583,0.8955165282319297
test_0185,clipping,logistic_features,0.8894003915357012,0.757492029720956,0.8234462106283286
test_0185,clipping,temporal_cnn,0.6397762513339467,0.6957218886274683,0.6677490699807075
test_0185,clipping,dilated_cnn,0.6950760555660955,0.6957218886274672,0.6953989720967814
test_0185,clipping,contract_tcn_aug,0.6396931114409001,0.6526543577877744,0.6461737346143372
test_0186,gain_drift,adaptive_energy,0.7020352585329328,0.5564471092765831,0.629241183904758
test_0186,gain_drift,spectral_flux,0.7617537803910459,0.5952682088207818,0.6785109946059138
test_0186,gain_drift,logistic_features,0.8672804698428436,0.5220785092304612,0.6946794895366524
test_0186,gain_drift,temporal_cnn,0.7243058854699043,0.662162490019656,0.6932341877447801
test_0186,gain_drift,dilated_cnn,0.800636556159302,0.794882020176815,0.7977592881680584
test_0186,gain_drift,contract_tcn_aug,0.9213061319425266,0.5719257877489767,0.7466159598457517
test_0187,jitter,adaptive_energy,0.6065306597126335,0.6065306597126332,0.6065306597126334
test_0187,jitter,spectral_flux,0.35216503316932485,0.5197017954114943,0.43593341429040955
test_0187,jitter,logistic_features,0.0010609270252369485,4.947044642018591e-09,0.0005304659861407953
test_0187,jitter,temporal_cnn,0.001790317771086542,0.02736600197423096,0.014578159872658751
test_0187,jitter,dilated_cnn,4.1136604967557624e-05,1.3610546060322082e-22,2.0568302483778812e-05
test_0187,jitter,contract_tcn_aug,0.31362967829727395,0.7951104809280126,0.5543700796126433
test_0188,compound,adaptive_energy,0.0,0.0,0.0
test_0188,compound,spectral_flux,0.4566034614637587,0.45660346146375835,0.4566034614637585
test_0188,compound,logistic_features,0.427338502493153,0.3176367580465802,0.37248763026986664
test_0188,compound,temporal_cnn,0.0001756180740126199,0.0061052134982833494,0.0031404157861479845
test_0188,compound,dilated_cnn,9.178816468881566e-06,3.8000222708634097e-13,4.589408424441897e-06
test_0188,compound,contract_tcn_aug,0.7951104809280131,0.6098869399536885,0.7024987104408508
test_0189,clean,adaptive_energy,0.7175139370053272,0.6803415858291629,0.6989277614172451
test_0189,clean,spectral_flux,0.6966165146914132,0.8328264451710876,0.7647214799312504
test_0189,clean,logistic_features,0.6621624900196588,0.794882020176815,0.7285222550982369
test_0189,clean,temporal_cnn,0.8502334671624837,0.8230406264571218,0.8366370468098028
test_0189,clean,dilated_cnn,0.8770662885568076,0.7885866017853684,0.8328264451710881
test_0189,clean,contract_tcn_aug,0.7983724204993344,0.7541325771136143,0.7762524988064743
test_0190,noise,adaptive_energy,0.0001420348874635143,1.5764719584626602e-25,7.101744373175715e-05
test_0190,noise,spectral_flux,0.00018237640555953543,1.5764719584626602e-25,9.118820277976772e-05
test_0190,noise,logistic_features,0.0001420348874635143,1.5764719584626602e-25,7.101744373175715e-05
test_0190,noise,temporal_cnn,0.0001420348874635143,1.5764719584626602e-25,7.101744373175715e-05
test_0190,noise,dilated_cnn,0.0003006878591198389,1.5764719584626602e-25,0.00015034392955991946
test_0190,noise,contract_tcn_aug,0.5628032840708822,0.5469285770183351,0.5548659305446086
test_0191,reverb,adaptive_energy,0.0,0.0,0.0
test_0191,reverb,spectral_flux,0.6147021210009996,0.14397691448276853,0.37933951774188407
test_0191,reverb,logistic_features,0.5405098091165056,0.006775231904664725,0.27364252051058513
test_0191,reverb,temporal_cnn,0.004616335757403441,0.0015617519127914604,0.003089043835097451
test_0191,reverb,dilated_cnn,0.017010933272847608,0.0010807143880835245,0.009045823830465566
test_0191,reverb,contract_tcn_aug,1.0,0.06998024034577148,0.5349901201728857
test_0192,clipping,adaptive_energy,7.255805720899675e-07,6.882294127546174e-44,3.6279028604498376e-07
test_0192,clipping,spectral_flux,0.8894003915357023,0.7910330564638617,0.840216723999782
test_0192,clipping,logistic_features,0.8894003915357023,0.7313702518285639,0.8103853216821331
test_0192,clipping,temporal_cnn,0.4979697010493653,0.69499291567305,0.5964813083612076
test_0192,clipping,dilated_cnn,0.8032653298563166,0.9447001957678511,0.8739827628120839
test_0192,clipping,contract_tcn_aug,0.8894003915357023,0.8463328606960094,0.8678666261158559
test_0193,gain_drift,adaptive_energy,0.6766560396279413,0.5568195069731136,0.6167377733005275
test_0193,gain_drift,spectral_flux,0.6766560396279413,0.4621675396830091,0.5694117896554752
test_0193,gain_drift,logistic_features,0.5844036279851599,0.21040652727787867,0.3974050776315193
test_0193,gain_drift,temporal_cnn,0.6098869399536876,0.43507171959077606,0.5224793297722319
test_0193,gain_drift,dilated_cnn,0.5192254726575657,0.6666670225680034,0.5929462476127845
test_0193,gain_drift,contract_tcn_aug,0.9262669276904681,0.5209496948473288,0.7236083112688985
test_0194,jitter,adaptive_energy,0.5347534365728134,0.6409846843843866,0.5878690604786
test_0194,jitter,spectral_flux,0.41608467573925134,0.074500874509935,0.2452927751245932
test_0194,jitter,logistic_features,0.14306318579104088,0.08908875329058977,0.11607596954081532
test_0194,jitter,temporal_cnn,2.3038857653013882e-07,0.009957415521062812,0.004978822954819671
test_0194,jitter,dilated_cnn,1.0086953257314433e-07,4.5166686191886975e-26,5.043476628657216e-08
test_0194,jitter,contract_tcn_aug,0.5326051518441216,0.7885866017853711,0.6605958768147464
test_0195,compound,adaptive_energy,0.17525036246036402,0.3777096855042998,0.2764800239823319
test_0195,compound,spectral_flux,0.4776867124537728,0.5007676983433025,0.48922720539853765
test_0195,compound,logistic_features,0.4776867124537728,0.39950481709830415,0.43859576477603845
test_0195,compound,temporal_cnn,0.16804924684291186,0.003805192428040744,0.08592721963547631
test_0195,compound,dilated_cnn,0.12148857063688892,0.01659937616273715,0.06904397339981304
test_0195,compound,contract_tcn_aug,0.19171897088339018,0.3628492155358522,0.2772840932096212
test_0196,clean,adaptive_energy,0.6830599123335721,0.5656316362964157,0.6243457743149938
test_0196,clean,spectral_flux,0.7272997557192911,0.6458875611574056,0.6865936584383483
test_0196,clean,logistic_features,0.7272997557192913,0.563982887928381,0.6456413218238362
test_0196,clean,temporal_cnn,0.9557601566142809,0.604726063587136,0.7802431101007085
test_0196,clean,dilated_cnn,0.9557601566142809,0.7370855744332562,0.8464228655237686
test_0196,clean,contract_tcn_aug,1.0,0.6451154873392988,0.8225577436696494
test_0197,noise,adaptive_energy,5.507702140294097e-06,2.6672298647671506e-35,2.7538510701470485e-06
test_0197,noise,spectral_flux,7.072029535683091e-06,2.6672298647671506e-35,3.5360147678415454e-06
test_0197,noise,logistic_features,5.507702140294097e-06,2.6672298647671506e-35,2.7538510701470485e-06
test_0197,noise,temporal_cnn,5.507702140294097e-06,2.6672298647671506e-35,2.7538510701470485e-06
test_0197,noise,dilated_cnn,1.1659805522500266e-05,2.6672298647671506e-35,5.829902761250133e-06
test_0197,noise,contract_tcn_aug,0.7885866017853697,0.5691220366189353,0.6788543192021526
test_0198,reverb,adaptive_energy,0.0,0.0,0.0
test_0198,reverb,spectral_flux,0.6883027209888721,0.3460955072250002,0.5171991141069362
test_0198,reverb,logistic_features,0.6286399163535735,0.04467612700329156,0.33665802167843256
test_0198,reverb,temporal_cnn,0.04691484961121881,0.05761493313374548,0.05226489137248215
test_0198,reverb,dilated_cnn,0.005619316054559872,0.023382364454861075,0.014500840254710474
test_0198,reverb,contract_tcn_aug,0.5058863205763396,0.12749808180449534,0.3166922011904175
test_0199,clipping,adaptive_energy,0.9557601566142809,0.8672804698428436,0.9115203132285623
test_0199,clipping,spectral_flux,0.9115203132285619,0.9557601566142809,0.9336402349214215
test_0199,clipping,logistic_features,0.9115203132285619,0.8672804698428418,0.8894003915357018
test_0199,clipping,temporal_cnn,0.911520313228561,0.8672804698428436,0.8894003915357023
test_0199,clipping,dilated_cnn,0.9557601566142809,0.9557601566142809,0.9557601566142809
test_0199,clipping,contract_tcn_aug,0.911520313228561,0.9557601566142809,0.933640234921421
test_0200,gain_drift,adaptive_energy,0.758243944773246,0.5519972710605456,0.6551206079168959
test_0200,gain_drift,spectral_flux,0.7663987937015507,0.5248403365220942,0.6456195651118224
test_0200,gain_drift,logistic_features,0.5773719262596819,0.42720840872278093,0.5022901674912315
test_0200,gain_drift,temporal_cnn,0.6173807821176774,0.4744384191849063,0.5459096006512919
test_0200,gain_drift,dilated_cnn,0.8014614836592049,0.5295527557618726,0.6655071197105387
test_0200,gain_drift,contract_tcn_aug,0.8894003915357023,0.5243555410869115,0.706877966311307
test_0201,jitter,adaptive_energy,0.5051347732157481,0.3468387126955147,0.4259867429556314
test_0201,jitter,spectral_flux,0.39128232212674235,0.42573634679849615,0.4085093344626193
test_0201,jitter,logistic_features,0.14715747344236005,0.07990062150703839,0.11352904747469922
test_0201,jitter,temporal_cnn,0.0004959167410803447,3.804703499718369e-37,0.00024795837054017233
test_0201,jitter,dilated_cnn,0.0004959167410803447,3.804703499718369e-37,0.00024795837054017233
test_0201,jitter,contract_tcn_aug,0.6391800882588901,0.5949402448731697,0.6170601665660298
test_0202,compound,adaptive_energy,0.0,0.0,0.0
test_0202,compound,spectral_flux,0.4822588845416966,0.4622784209585704,0.4722686527501335
test_0202,compound,logistic_features,0.4822588845416966,0.3869940703591821,0.43462647745043936
test_0202,compound,temporal_cnn,0.006106808005647411,2.8327308455286756e-05,0.003067567657051349
test_0202,compound,dilated_cnn,1.943155630427836e-05,4.335765969478095e-06,1.1883661136878227e-05
test_0202,compound,contract_tcn_aug,0.5368724770503658,0.22780296681968792,0.38233772193502685
test_0203,clean,adaptive_energy,0.7403002622960115,0.6572984972874805,0.698799379791746
test_0203,clean,spectral_flux,0.7403002622960115,0.7821561415632369,0.7612282019296241
test_0203,clean,logistic_features,0.6541652006166273,0.6719831770172774,0.6630741888169523
test_0203,clean,temporal_cnn,0.8508998707603107,0.8894003915357008,0.8701501311480058
test_0203,clean,dilated_cnn,0.7821561415632363,0.9631334638452348,0.8726448027042355
test_0203,clean,contract_tcn_aug,0.7403002622960115,0.9631334638452341,0.8517168630706229
test_0204,noise,adaptive_energy,1.3289463338461359e-08,4.69467378986565e-32,6.644731669230679e-09
test_0204,noise,spectral_flux,1.706400870072431e-08,4.69467378986565e-32,8.532004350362155e-09
test_0204,noise,logistic_features,1.3289463338461359e-08,4.69467378986565e-32,6.644731669230679e-09
test_0204,noise,temporal_cnn,1.3289463338461359e-08,4.69467378986565e-32,6.644731669230679e-09
test_0204,noise,dilated_cnn,1.3289463338461359e-08,4.69467378986565e-32,6.644731669230679e-09
test_0204,noise,contract_tcn_aug,0.3785621033004779,0.7910330564638595,0.5847975798821687
test_0205,reverb,adaptive_energy,0.0,0.0,0.0
test_0205,reverb,spectral_flux,0.6884351933105316,0.41302650779401456,0.5507308505522731
test_0205,reverb,logistic_features,0.5514614126772107,0.09974775450059149,0.3256045835889011
test_0205,reverb,temporal_cnn,0.06385699820807568,0.05971495721790431,0.06178597771298999
test_0205,reverb,dilated_cnn,0.00013677190264769272,8.713439569714024e-05,0.00011195314917241647
test_0205,reverb,contract_tcn_aug,0.7951104809280126,0.17780403594345762,0.4864572584357351
test_0206,clipping,adaptive_energy,0.9447001957678511,0.94470019576785,0.9447001957678506
test_0206,clipping,spectral_flux,0.8894003915357023,0.9447001957678522,0.9170502936517773
test_0206,clipping,logistic_features,0.8463328606960094,0.9447001957678522,0.8955165282319308
test_0206,clipping,temporal_cnn,0.5963335862761117,0.5963330685781892,0.5963333274271505
test_0206,clipping,dilated_cnn,0.5963335862761117,0.6516329318541608,0.6239832590651362
test_0206,clipping,contract_tcn_aug,0.7910330564638617,0.8680916381852543,0.8295623473245579
test_0207,gain_drift,adaptive_energy,0.8525338553809364,0.420304965914755,0.6364194106478457
test_0207,gain_drift,spectral_flux,0.8525338553809364,0.31962968083043786,0.5860817681056871
test_0207,gain_drift,logistic_features,0.7503891119374729,0.25492784825677184,0.5026584800971223
test_0207,gain_drift,temporal_cnn,0.5192876082333703,0.31521507282477335,0.4172513405290718
test_0207,gain_drift,dilated_cnn,0.7892931470571476,0.6929657374845496,0.7411294422708485
test_0207,gain_drift,contract_tcn_aug,0.8525338553809364,0.6929657374845491,0.7727497964327428
test_0208,jitter,adaptive_energy,0.4453024819014754,0.6192326651750193,0.5322675735382474
test_0208,jitter,spectral_flux,0.35214663507063865,0.515346920194907,0.4337467776327728
test_0208,jitter,logistic_features,0.009274915934567009,0.16640720300997333,0.08784105947227017
test_0208,jitter,temporal_cnn,0.0018675838900282062,0.0005651057155522302,0.0012163448027902183
test_0208,jitter,dilated_cnn,1.6018735053011335e-05,8.738142772816314e-23,8.009367526505668e-06
test_0208,jitter,contract_tcn_aug,0.5435343368710055,0.7732810941277855,0.6584077154993955
test_0209,compound,adaptive_energy,0.22936406724152497,0.2428468512073983,0.23610545922446163
test_0209,compound,spectral_flux,0.23122220016359402,0.44797588470623884,0.33959904243491645
test_0209,compound,logistic_features,0.28752479611725257,0.37129578479339836,0.32941029045532544
test_0209,compound,temporal_cnn,0.00038803406427207485,0.05413446589322646,0.027261249978749267
test_0209,compound,dilated_cnn,0.00047381863916156583,0.057301715335273215,0.02888776698721739
test_0209,compound,contract_tcn_aug,0.22717769602847088,0.17217740698769243,0.19967755150808164
test_0210,clean,adaptive_energy,0.7357332522317128,0.8341005873035545,0.7849169197676337
test_0210,clean,spectral_flux,0.7357332522317128,1.0,0.8678666261158564
test_0210,clean,logistic_features,0.7021922254888074,0.8127918339531054,0.7574920297209564
test_0210,clean,temporal_cnn,0.8894003915357012,0.8341005873035556,0.8617504894196284
test_0210,clean,dilated_cnn,0.8341005873035523,0.9447001957678522,0.8894003915357023
test_0210,clean,contract_tcn_aug,0.8894003915357012,0.9447001957678522,0.9170502936517767
test_0211,noise,adaptive_energy,3.203721740522527e-05,6.094448558485404e-41,1.6018608702612635e-05
test_0211,noise,spectral_flux,4.113660142826014e-05,6.094448558485404e-41,2.056830071413007e-05
test_0211,noise,logistic_features,3.203721740522527e-05,6.094448558485404e-41,1.6018608702612635e-05
test_0211,noise,temporal_cnn,3.203721740522527e-05,6.094448558485404e-41,1.6018608702612635e-05
test_0211,noise,dilated_cnn,3.203721740522527e-05,6.094448558485404e-41,1.6018608702612635e-05
test_0211,noise,contract_tcn_aug,0.5368724770503658,0.8525338553809364,0.6947031662156511
test_0212,reverb,adaptive_energy,0.0,0.0,0.0
test_0212,reverb,spectral_flux,0.8525338553809378,0.2733048132139684,0.5629193342974531
test_0212,reverb,logistic_features,0.778800783071406,0.05187234515676811,0.41533656411408704
test_0212,reverb,temporal_cnn,0.0020100776241152823,0.05822877658788764,0.03011942710600146
test_0212,reverb,dilated_cnn,0.0029284117002686427,0.2596154235478845,0.13127191762407658
test_0212,reverb,contract_tcn_aug,0.5771251698644178,0.08211783328675765,0.32962150157558767
test_0213,clipping,adaptive_energy,2.1586510372015015e-07,1.3598593961149526e-41,1.0793255186007507e-07
test_0213,clipping,spectral_flux,0.7410433867161431,0.9262669276904681,0.8336551572033056
test_0213,clipping,logistic_features,0.7410433867161431,0.8525338553809348,0.796788621048539
test_0213,clipping,temporal_cnn,0.6766560396279413,0.6766560396279427,0.676656039627942
test_0213,clipping,dilated_cnn,0.6929657374845491,0.8241221842470048,0.7585439608657769
test_0213,clipping,contract_tcn_aug,0.6884351933105314,0.9262669276904681,0.8073510605004998
test_0214,gain_drift,adaptive_energy,0.6028039874725802,0.6676666584868113,0.6352353229796958
test_0214,gain_drift,spectral_flux,0.5853969654811849,0.8059936237767662,0.6956952946289756
test_0214,gain_drift,logistic_features,0.6451154873392997,0.5719257877489786,0.6085206375441392
test_0214,gain_drift,temporal_cnn,0.7715395991050099,0.7659321639722125,0.7687358815386112
test_0214,gain_drift,dilated_cnn,0.6429984525290197,0.8130611159863191,0.7280297842576694
test_0214,gain_drift,contract_tcn_aug,0.6562270909392489,0.7850962014628502,0.7206616462010496
test_0215,jitter,adaptive_energy,0.41076554027159895,0.706402333405376,0.5585839368384875
test_0215,jitter,spectral_flux,0.4521920595348057,0.46722605850189536,0.4597090590183505
test_0215,jitter,logistic_features,0.02788537440693283,0.07357711515323292,0.050731244780082875
test_0215,jitter,temporal_cnn,5.225212369140144e-05,1.5983941699312732e-11,2.6126069837671572e-05
test_0215,jitter,dilated_cnn,5.22521236925949e-05,3.2104605117962606e-10,2.612622236932304e-05
test_0215,jitter,contract_tcn_aug,0.2988637959463423,0.5796978383183089,0.4392808171323256
test_0216,compound,adaptive_energy,0.0,0.0,0.0
test_0216,compound,spectral_flux,0.616057163809423,0.5243153317646329,0.5701862477870279
test_0216,compound,logistic_features,0.507867984743875,0.6160571638094197,0.5619625742766473
test_0216,compound,temporal_cnn,0.032466052471069595,0.0025111161109329988,0.017488584291001297
test_0216,compound,dilated_cnn,0.0021717631794647488,0.0021629238128985802,0.0021673434961816647
test_0216,compound,contract_tcn_aug,0.5963329371715895,0.6947002722434312,0.6455166047075104
test_0217,clean,adaptive_energy,0.823040626457123,0.8672804698428441,0.8451605481499835
test_0217,clean,spectral_flux,0.823040626457123,0.8672804698428423,0.8451605481499826
test_0217,clean,logistic_features,0.7885866017853684,0.7983724204993347,0.7934795111423516
test_0217,clean,temporal_cnn,0.9115203132285636,0.8270670566473225,0.8692936849379431
test_0217,clean,dilated_cnn,0.9115203132285628,1.0,0.9557601566142814
test_0217,clean,contract_tcn_aug,0.9557601566142818,0.9115203132285619,0.9336402349214219
test_0218,noise,adaptive_energy,1.4574181222029899e-05,3.7037806047772568e-37,7.287090611014949e-06
test_0218,noise,spectral_flux,1.87136191164996e-05,3.7037806047772568e-37,9.3568095582498e-06
test_0218,noise,logistic_features,1.4574181222029899e-05,3.7037806047772568e-37,7.287090611014949e-06
test_0218,noise,temporal_cnn,1.4574181222029899e-05,3.7037806047772568e-37,7.287090611014949e-06
test_0218,noise,dilated_cnn,1.4574181222029899e-05,3.7037806047772568e-37,7.287090611014949e-06
test_0218,noise,contract_tcn_aug,0.6082962552757595,0.5316876976931612,0.5699919764844603
test_0219,reverb,adaptive_energy,0.07446380736799976,0.027361768175408,0.05091278777170388
test_0219,reverb,spectral_flux,0.32733383658321125,0.5197017954114947,0.423517815997353
test_0219,reverb,logistic_features,0.32733383658321125,0.17377394345044486,0.25055389001682804
test_0219,reverb,temporal_cnn,0.019980734254654003,0.01173201227544572,0.01585637326504986
test_0219,reverb,dilated_cnn,0.016687111407606516,0.0017533039871067482,0.009220207697356632
test_0219,reverb,contract_tcn_aug,0.5355145556700958,0.2529614522996194,0.3942380039848576
test_0220,clipping,adaptive_energy,0.757492029720957,0.731370251828561,0.744431140774759
test_0220,clipping,spectral_flux,0.8341005873035523,1.0,0.9170502936517761
test_0220,clipping,logistic_features,0.8341005873035523,0.9016326649281583,0.8678666261158553
test_0220,clipping,temporal_cnn,0.8341005873035549,0.8894003915357023,0.8617504894196286
test_0220,clipping,dilated_cnn,0.8894003915357034,0.8894003915357023,0.8894003915357028
test_0220,clipping,contract_tcn_aug,1.0,1.0,1.0
test_0221,gain_drift,adaptive_energy,0.9262669276904681,0.8238221681544737,0.8750445479224709
test_0221,gain_drift,spectral_flux,0.8238221681544745,0.9631334638452341,0.8934778159998543
test_0221,gain_drift,logistic_features,0.7194121526240024,0.5421592586071743,0.6307857056155883
test_0221,gain_drift,temporal_cnn,0.7599220848937739,0.7788007830714038,0.7693614339825888
test_0221,gain_drift,dilated_cnn,0.6406865617167755,0.6421263430343536,0.6414064523755645
test_0221,gain_drift,contract_tcn_aug,0.7964743638335285,0.6858671975739105,0.7411707807037196
test_0222,jitter,adaptive_energy,0.7161881521193416,0.7541325771136151,0.7351603646164784
test_0222,jitter,spectral_flux,0.6288405584770492,0.6114335364856531,0.6201370474813512
test_0222,jitter,logistic_features,0.49012741819433403,0.3172163101143245,0.40367186415432926
test_0222,jitter,temporal_cnn,0.0017303390840748983,2.530622650574767e-34,0.0008651695420374492
test_0222,jitter,dilated_cnn,0.0017303390840748983,2.530622650574767e-34,0.0008651695420374492
test_0222,jitter,contract_tcn_aug,0.5196785525599669,0.6328284711898082,0.5762535118748875
test_0223,compound,adaptive_energy,0.0,0.0,0.0
test_0223,compound,spectral_flux,0.4063322570385693,0.526783360267625,0.46655780865309715
test_0223,compound,logistic_features,0.39879782745600484,0.4989440275257317,0.44887092749086827
test_0223,compound,temporal_cnn,0.08236075876942024,0.007166139912184424,0.044763449340802335
test_0223,compound,dilated_cnn,0.0788621441914376,0.03726019961927905,0.058061171905358325
test_0223,compound,contract_tcn_aug,0.3434313019473248,0.6610453672301236,0.5022383345887242
test_0224,clean,adaptive_energy,0.6280666692110896,0.8525338553809364,0.740300262296013
test_0224,clean,spectral_flux,0.6280666692110896,0.9262669276904681,0.7771667984507789
test_0224,clean,logistic_features,0.6280666692110896,0.9262669276904681,0.7771667984507789
test_0224,clean,temporal_cnn,0.6280666692110896,0.721377408618482,0.6747220389147858
test_0224,clean,dilated_cnn,0.7117784277455375,0.9262669276904681,0.8190226777180027
test_0224,clean,contract_tcn_aug,0.6380453554360056,0.7951104809280137,0.7165779181820097
test_0225,noise,adaptive_energy,2.9339105224849375e-07,9.707200093897375e-25,1.4669552612424688e-07
test_0225,noise,spectral_flux,3.767215681158271e-07,9.707200093897375e-25,1.8836078405791356e-07
test_0225,noise,logistic_features,2.9339105224849375e-07,9.707200093897375e-25,1.4669552612424688e-07
test_0225,noise,temporal_cnn,2.9339105224849375e-07,9.707200093897375e-25,1.4669552612424688e-07
test_0225,noise,dilated_cnn,2.9339105224849375e-07,9.707200093897375e-25,1.4669552612424688e-07
test_0225,noise,contract_tcn_aug,0.6039100617615609,0.640935030515778,0.6224225461386694
test_0226,reverb,adaptive_energy,0.0,0.0,0.0
test_0226,reverb,spectral_flux,0.5360506980963105,0.3224848900429243,0.42926779406961735
test_0226,reverb,logistic_features,0.184363425379419,0.0679964898794838,0.1261799576294514
test_0226,reverb,temporal_cnn,0.031158267276083288,0.018767377993538125,0.024962822634810707
test_0226,reverb,dilated_cnn,0.05198288639465826,0.006610383456667958,0.02929663492566311
test_0226,reverb,contract_tcn_aug,0.639628362027091,0.2536432554332625,0.4466358087301767
test_0227,clipping,adaptive_energy,6.88411233935709e-06,2.7367480094799602e-36,3.442056169678545e-06
test_0227,clipping,spectral_flux,0.8341005873035545,0.9447001957678522,0.8894003915357034
test_0227,clipping,logistic_features,0.8894003915357023,0.8894003915357034,0.8894003915357028
test_0227,clipping,temporal_cnn,0.5825161370665182,0.5394486062268244,0.5609823716466713
test_0227,clipping,dilated_cnn,0.7910330564638606,0.731370251828565,0.7612016541462128
test_0227,clipping,contract_tcn_aug,0.8894003915357034,0.8341005873035556,0.8617504894196295
test_0228,gain_drift,adaptive_energy,0.7213774086184808,0.7213774086184808,0.7213774086184808
test_0228,gain_drift,spectral_flux,0.7213774086184808,0.8525338553809364,0.7869556319997086
test_0228,gain_drift,logistic_features,0.2730261433653681,0.7503891119374729,0.5117076276514205
test_0228,gain_drift,temporal_cnn,0.33333338150214936,0.3333334127618135,0.3333333971319814
test_0228,gain_drift,dilated_cnn,0.34117303893836515,0.5932375550123198,0.46720529697534247
test_0228,gain_drift,contract_tcn_aug,0.9262669276904681,0.7951104809280126,0.8606887043092404
test_0229,jitter,adaptive_energy,0.6462753916628001,0.8328264451710894,0.7395509184169448
test_0229,jitter,spectral_flux,0.4993127443985907,0.4669512309055984,0.48313198765209453
test_0229,jitter,logistic_features,0.012601382659316863,0.13837465819474903,0.07548802042703295
test_0229,jitter,temporal_cnn,7.45332797604055e-07,1.1648639736958039e-24,3.726663988020275e-07
test_0229,jitter,dilated_cnn,7.45332797604055e-07,1.1648639736958039e-24,3.726663988020275e-07
test_0229,jitter,contract_tcn_aug,0.43697716846181944,0.4675812815085701,0.4522792249851948
test_0230,compound,adaptive_energy,1.7719664185045625e-08,0.006105213082307191,0.003052615400985688
test_0230,compound,spectral_flux,0.49109288857776895,0.58440362798516,0.5377482582814644
test_0230,compound,logistic_features,0.41357816926615887,0.5618092907220936,0.48769372999412625
test_0230,compound,temporal_cnn,0.011363446202556901,0.004764679221386316,0.008064062711971609
test_0230,compound,dilated_cnn,0.01535507973365177,0.006748697794378888,0.01105188876401533
test_0230,compound,contract_tcn_aug,0.28097737088237423,0.5355173683736499,0.4082473696280121
test_0231,clean,adaptive_energy,0.7110265907507508,0.516809130787858,0.6139178607693043
test_0231,clean,spectral_flux,0.6951829315728107,0.6738741782223607,0.6845285548975857
test_0231,clean,logistic_features,0.7313702518285639,0.6519254589944066,0.6916478554114852
test_0231,clean,temporal_cnn,0.8894003915357034,0.7663263949828982,0.8278633932593008
test_0231,clean,dilated_cnn,0.8894003915357023,0.8127918339531041,0.8510961127444032
test_0231,clean,contract_tcn_aug,0.8463328606960105,0.7663263949828982,0.8063296278394544
test_0232,noise,adaptive_energy,5.868545187938765e-07,3.9467320745873426e-47,2.9342725939693823e-07
test_0232,noise,spectral_flux,7.535361180293912e-07,3.9467320745873426e-47,3.767680590146956e-07
test_0232,noise,logistic_features,5.868545187938765e-07,3.9467320745873426e-47,2.9342725939693823e-07
test_0232,noise,temporal_cnn,5.868545187938765e-07,3.9467320745873426e-47,2.9342725939693823e-07
test_0232,noise,dilated_cnn,7.535361180293912e-07,3.9467320745873426e-47,3.767680590146956e-07
test_0232,noise,contract_tcn_aug,0.7503891119374729,0.38272801477817336,0.5665585633578232
test_0233,reverb,adaptive_energy,0.0005304688427015859,0.000321742454459715,0.0004261056485806504
test_0233,reverb,spectral_flux,0.6632402743732688,0.16393171471783827,0.41358599454555356
test_0233,reverb,logistic_features,0.45959581416249534,0.22068613214111613,0.34014097315180575
test_0233,reverb,temporal_cnn,0.03449391889224966,0.04583473478858998,0.04016432684041982
test_0233,reverb,dilated_cnn,6.459695866299402e-05,0.008398618685020577,0.004231607821841786
test_0233,reverb,contract_tcn_aug,0.6186889006987569,0.786955631999705,0.702822266349231
test_0234,clipping,adaptive_energy,0.8975552404640071,0.7727497964327404,0.8351525184483738
test_0234,clipping,spectral_flux,0.710313892754745,0.9631334638452341,0.8367236782999896
test_0234,clipping,logistic_features,0.7184687416830475,0.9262669276904689,0.8223678346867582
test_0234,clipping,temporal_cnn,0.7042629061160838,0.9631334638452334,0.8336981849806586
test_0234,clipping,dilated_cnn,0.769841129497311,0.9631334638452341,0.8664872966712726
test_0234,clipping,contract_tcn_aug,0.8751945559687359,1.0,0.937597277984368
test_0235,gain_drift,adaptive_energy,0.7443467583996496,0.7885866017853699,0.7664666800925097
test_0235,gain_drift,spectral_flux,0.8230406264571218,0.9115203132285628,0.8672804698428422
test_0235,gain_drift,logistic_features,0.5116625144120742,0.4165970709702396,0.46412979269115695
test_0235,gain_drift,temporal_cnn,0.5115204795343126,0.6000000004122307,0.5557602399732716
test_0235,gain_drift,dilated_cnn,0.911520313228561,1.0,0.9557601566142805
test_0235,gain_drift,contract_tcn_aug,0.9557601566142809,0.9115203132285628,0.9336402349214219
test_0236,jitter,adaptive_energy,0.7213774086184808,0.6639540341655555,0.6926657213920182
test_0236,jitter,spectral_flux,0.4566034614637591,0.41554930200147955,0.4360763817326193
test_0236,jitter,logistic_features,0.12633107427569215,0.3342807787005941,0.23030592648814313
test_0236,jitter,temporal_cnn,2.771821838692886e-07,8.471400094070821e-33,1.385910919346443e-07
test_0236,jitter,dilated_cnn,2.771821838692886e-07,2.3027652937318955e-32,1.385910919346443e-07
test_0236,jitter,contract_tcn_aug,1.0,0.6482443684940087,0.8241221842470043
test_0237,compound,adaptive_energy,0.0,0.0,0.0
test_0237,compound,spectral_flux,0.5000871781975683,0.3693811252651864,0.43473415173137736
test_0237,compound,logistic_features,0.4009455769089143,0.4164361170669028,0.4086908469879086
test_0237,compound,temporal_cnn,0.28296101204468216,0.24347109658648558,0.26321605431558387
test_0237,compound,dilated_cnn,0.23089321821207207,0.009421343750874252,0.12015728098147316
test_0237,compound,contract_tcn_aug,0.5599582388321559,0.27589471937626864,0.41792647910421227
test_0238,clean,adaptive_energy,0.663954034165557,0.9262669276904667,0.7951104809280118
test_0238,clean,spectral_flux,0.663954034165557,0.9262669276904681,0.7951104809280125
test_0238,clean,logistic_features,0.663954034165557,0.9262669276904667,0.7951104809280118
test_0238,clean,temporal_cnn,0.9262669276904681,0.8525338553809348,0.8894003915357015
test_0238,clean,dilated_cnn,0.9262669276904681,0.9262669276904681,0.9262669276904681
test_0238,clean,contract_tcn_aug,1.0,0.9262669276904681,0.963133463845234
test_0239,noise,adaptive_energy,0.00025057319888403096,2.4061749946619923e-27,0.00012528659944201548
test_0239,noise,spectral_flux,0.0003217423561078482,2.4061749946619923e-27,0.0001608711780539241
test_0239,noise,logistic_features,0.00025057319888403096,2.4061749946619923e-27,0.00012528659944201548
test_0239,noise,temporal_cnn,0.00025057319888403096,2.4061749946619923e-27,0.00012528659944201548
test_0239,noise,dilated_cnn,0.00025057319888403096,2.4061749946619923e-27,0.00012528659944201548
test_0239,noise,contract_tcn_aug,0.7227338634571541,0.5304239960660397,0.6265789297615969
test_0240,reverb,adaptive_energy,0.027068465736683117,2.0738919181344104e-05,0.013544602327932231
test_0240,reverb,spectral_flux,0.4341816648823002,0.3681312982036394,0.4011564815429698
test_0240,reverb,logistic_features,0.4124640221285077,0.4454519616380571,0.42895799188328243
test_0240,reverb,temporal_cnn,0.026189298172101617,0.06820433922384075,0.04719681869797118
test_0240,reverb,dilated_cnn,0.006224454585133736,0.09470761600385239,0.05046603529449306
test_0240,reverb,contract_tcn_aug,0.5541380844034842,0.23876089931589264,0.3964494918596884
test_0241,clipping,adaptive_energy,0.6456790803144721,0.8014614836592067,0.7235702819868394
test_0241,clipping,spectral_flux,0.6147021210010012,0.875194555968737,0.7449483384848691
test_0241,clipping,logistic_features,0.6169673930880094,0.875194555968737,0.7460809745283732
test_0241,clipping,temporal_cnn,0.8290683501473458,0.8464828687422751,0.8377756094448104
test_0241,clipping,dilated_cnn,0.6302953136843855,0.8319770170827793,0.7311361653835824
test_0241,clipping,contract_tcn_aug,0.7358832602779773,0.7440381092062802,0.7399606847421287
test_0242,gain_drift,adaptive_energy,0.43392783392763357,0.6528905183018218,0.5434091761147277
test_0242,gain_drift,spectral_flux,0.6080119065685489,0.9631334638452348,0.7855726852068918
test_0242,gain_drift,logistic_features,0.489955034869275,0.4590473927243182,0.4745012137967966
test_0242,gain_drift,temporal_cnn,0.5030210200581117,0.47452514639074567,0.4887730832244287
test_0242,gain_drift,dilated_cnn,0.6051213048274292,0.8975552404640056,0.7513382726457174
test_0242,gain_drift,contract_tcn_aug,0.5815685384245591,0.9262669276904697,0.7539177330575144
test_0243,jitter,adaptive_energy,0.3955279842154255,0.3655524208826185,0.380540202549022
test_0243,jitter,spectral_flux,0.4502661155686208,0.6330029167567222,0.5416345161626714
test_0243,jitter,logistic_features,0.08086047190697664,0.41795906797152266,0.24940976993924965
test_0243,jitter,temporal_cnn,0.0007956952025994034,5.152884073607293e-10,0.00039784785894390537
test_0243,jitter,dilated_cnn,0.00048261353616279326,2.434050086523945e-10,0.00024130688978390096
test_0243,jitter,contract_tcn_aug,0.51332682833443,0.6477524003299678,0.5805396143321989
test_0244,compound,adaptive_energy,0.0,0.0,0.0
test_0244,compound,spectral_flux,0.7503891119374734,0.20106899238089992,0.47572905215918665
test_0244,compound,logistic_features,0.1926135430442555,0.10063147968746583,0.14662251136586066
test_0244,compound,temporal_cnn,0.26858937238775316,0.12297157764702775,0.19578047501739046
test_0244,compound,dilated_cnn,0.21510162276753764,0.07437672400318389,0.14473917338536077
test_0244,compound,contract_tcn_aug,0.5259219257676263,0.4833214799317802,0.5046217028497033
test_0245,clean,adaptive_energy,0.8463328606960094,0.8894003915357012,0.8678666261158553
test_0245,clean,spectral_flux,0.7910330564638595,0.8894003915357034,0.8402167239997814
test_0245,clean,logistic_features,0.7910330564638595,0.8341005873035534,0.8125668218837064
test_0245,clean,temporal_cnn,0.9447001957678522,0.8341005873035545,0.8894003915357034
test_0245,clean,dilated_cnn,0.9447001957678511,0.8894003915357034,0.9170502936517773
test_0245,clean,contract_tcn_aug,0.9016326649281583,0.8894003915357034,0.8955165282319308
test_0246,noise,adaptive_energy,5.507290665741981e-06,1.6832056746123538e-31,2.7536453328709903e-06
test_0246,noise,spectral_flux,7.071501191899856e-06,1.6832056746123538e-31,3.535750595949928e-06
test_0246,noise,logistic_features,5.507290665741981e-06,1.6832056746123538e-31,2.7536453328709903e-06
test_0246,noise,temporal_cnn,5.507290665741981e-06,1.6832056746123538e-31,2.7536453328709903e-06
test_0246,noise,dilated_cnn,7.071501191899856e-06,1.6832056746123538e-31,3.535750595949928e-06
test_0246,noise,contract_tcn_aug,0.6999132232570912,0.6754387090561436,0.6876759661566174
test_0247,reverb,adaptive_energy,0.0,0.0,0.0
test_0247,reverb,spectral_flux,0.7553352778378133,0.4354969024309819,0.5954160901343976
test_0247,reverb,logistic_features,0.4273635180143351,0.24863748175317768,0.33800049988375636
test_0247,reverb,temporal_cnn,0.027767073271032946,0.1692367114878992,0.09850189237946608
test_0247,reverb,dilated_cnn,1.0794290984512603e-07,2.375273471897467e-22,5.397145492256313e-08
test_0247,reverb,contract_tcn_aug,0.718468741683047,0.28290480630366044,0.5006867739933537
test_0248,clipping,adaptive_energy,0.5303365337732912,0.3377281029052657,0.43403231833927847
test_0248,clipping,spectral_flux,0.8525338553809364,0.9262669276904681,0.8894003915357023
test_0248,clipping,logistic_features,0.8525338553809364,0.9262669276904681,0.8894003915357023
test_0248,clipping,temporal_cnn,0.8525338553809364,0.7951104809280111,0.8238221681544737
test_0248,clipping,dilated_cnn,0.8525338553809364,0.9262669276904681,0.8894003915357023
test_0248,clipping,contract_tcn_aug,0.7788007830714047,0.8688435532375444,0.8238221681544745
test_0249,gain_drift,adaptive_energy,0.7951104809280126,0.663954034165557,0.7295322575467849
test_0249,gain_drift,spectral_flux,0.9262669276904681,0.7155600747476155,0.8209135012190418
test_0249,gain_drift,logistic_features,0.6202952605651011,0.3699151280402293,0.4951051943026652
test_0249,gain_drift,temporal_cnn,0.4263910560041031,0.7155600747476155,0.5709755653758593
test_0249,gain_drift,dilated_cnn,0.7017997415206215,0.9262669276904681,0.8140333346055448
test_0249,gain_drift,contract_tcn_aug,0.8525338553809364,1.0,0.9262669276904683
test_0250,jitter,adaptive_energy,0.5729896329697285,0.7910330564638617,0.682011344716795
test_0250,jitter,spectral_flux,0.31571898106062,0.2926771327866582,0.3041980569236391
test_0250,jitter,logistic_features,0.296996651050853,0.22921903580806355,0.26310784342945825
test_0250,jitter,temporal_cnn,1.871436262919792e-05,1.8717846392224567e-05,1.8716104510711244e-05
test_0250,jitter,dilated_cnn,1.8713051473747748e-05,5.088038171587174e-05,3.4796716594809746e-05
test_0250,jitter,contract_tcn_aug,0.8341005873035545,0.48720505044203755,0.660652818872796
test_0251,compound,adaptive_energy,0.0039631681468787405,0.12987323589949393,0.06691820202318634
test_0251,compound,spectral_flux,0.4663935070762033,0.4171113726283792,0.4417524398522913
test_0251,compound,logistic_features,0.46336731750667143,0.23709199195976274,0.3502296547332171
test_0251,compound,temporal_cnn,0.0030198809476276872,0.2964981677588036,0.14975902435321564
test_0251,compound,dilated_cnn,5.098423655349634e-08,1.8498648858567065e-22,2.549211827674826e-08
test_0251,compound,contract_tcn_aug,0.4194151102986619,0.3007503023023992,0.3600827063005305
test_0252,clean,adaptive_energy,0.8341005873035534,0.7910330564638611,0.8125668218837072
test_0252,clean,spectral_flux,0.8341005873035534,0.8894003915357034,0.8617504894196284
test_0252,clean,logistic_features,0.8341005873035534,0.8894003915357034,0.8617504894196284
test_0252,clean,temporal_cnn,0.8894003915357026,0.8463328606960105,0.8678666261158565
test_0252,clean,dilated_cnn,0.9447001957678515,0.8894003915357034,0.9170502936517775
test_0252,clean,contract_tcn_aug,0.8680916381852537,0.8463328606960105,0.8572122494406321
test_0253,noise,adaptive_energy,4.113660306525621e-05,1.0590545876793715e-41,2.0568301532628104e-05
test_0253,noise,spectral_flux,5.2820443891983825e-05,1.0590545876793715e-41,2.6410221945991912e-05
test_0253,noise,logistic_features,4.113660306525621e-05,1.0590545876793715e-41,2.0568301532628104e-05
test_0253,noise,temporal_cnn,4.113660306525621e-05,1.0590545876793715e-41,2.0568301532628104e-05
test_0253,noise,dilated_cnn,4.113660306525621e-05,1.0590545876793715e-41,2.0568301532628104e-05
test_0253,noise,contract_tcn_aug,0.21602365010922922,0.39918008701083546,0.30760186856003235
test_0254,reverb,adaptive_energy,0.0,0.0,0.0
test_0254,reverb,spectral_flux,0.4661694395237889,0.31925653137944043,0.3927129854516147
test_0254,reverb,logistic_features,0.5629863544308443,0.1141570510471575,0.3385717027390009
test_0254,reverb,temporal_cnn,0.008877552417409763,0.029485787521812495,0.01918166996961113
test_0254,reverb,dilated_cnn,0.0002875065352043109,0.0005643750543604535,0.00042594079478238225
test_0254,reverb,contract_tcn_aug,0.6529202768688375,0.4104072687844238,0.5316637728266307
test_0255,clipping,adaptive_energy,0.8230406264571218,0.8328264451710885,0.8279335358141051
test_0255,clipping,spectral_flux,0.8230406264571227,0.8210798449123728,0.8220602356847477
test_0255,clipping,logistic_features,0.8230406264571227,0.8502334671624852,0.8366370468098039
test_0255,clipping,temporal_cnn,0.8328264451710894,0.679288087864456,0.7560572665177727
test_0255,clipping,dilated_cnn,0.8770662885568076,0.8230406264571236,0.8500534575069656
test_0255,clipping,contract_tcn_aug,0.9557601566142809,0.7137421125362086,0.8347511345752447
test_0256,gain_drift,adaptive_energy,0.7148295126226772,0.7019976340290723,0.7084135733258747
test_0256,gain_drift,spectral_flux,0.7516960487774439,0.80961633258751,0.7806561906824769
test_0256,gain_drift,logistic_features,0.588919247853093,0.6027615575210438,0.5958404026870684
test_0256,gain_drift,temporal_cnn,0.8688435532375444,0.7872556480922398,0.8280496006648921
test_0256,gain_drift,dilated_cnn,0.5672758284995999,0.5380103079014111,0.5526430682005055
test_0256,gain_drift,contract_tcn_aug,0.5382418021807819,0.5896123988336706,0.5639271005072262
test_0257,jitter,adaptive_energy,0.6653162433329222,0.767758684186825,0.7165374637598736
test_0257,jitter,spectral_flux,0.4764396074944502,0.46839935530849924,0.4724194814014747
test_0257,jitter,logistic_features,0.00417049783144711,0.10110542934464116,0.05263796358804414
test_0257,jitter,temporal_cnn,2.2850126001185963e-07,3.1733025271583114e-18,1.1425063000751647e-07
test_0257,jitter,dilated_cnn,2.2850126001185963e-07,3.1733025271583114e-18,1.1425063000751647e-07
test_0257,jitter,contract_tcn_aug,0.9344217766187722,0.7295322575467847,0.8319770170827785
test_0258,compound,adaptive_energy,0.00011093745955743868,0.09197030052707114,0.04604061899331429
test_0258,compound,spectral_flux,0.6330029167567224,0.3812893831876267,0.5071461499721746
test_0258,compound,logistic_features,0.2850147374269046,0.3812893831876267,0.33315206030726563
test_0258,compound,temporal_cnn,0.0006547159746968157,0.0338339889854554,0.01724435248007611
test_0258,compound,dilated_cnn,0.0006244286060268913,0.00022803114149587842,0.0004262298737613849
test_0258,compound,contract_tcn_aug,0.5000000048889203,0.2763498061461905,0.3881749055175554
test_0259,clean,adaptive_energy,0.663954034165557,0.7213774086184822,0.6926657213920195
test_0259,clean,spectral_flux,0.7788007830714047,0.6418270024380838,0.7103138927547442
test_0259,clean,logistic_features,0.7213774086184808,0.8688435532375444,0.7951104809280125
test_0259,clean,temporal_cnn,0.9262669276904681,0.7155600747476155,0.8209135012190418
test_0259,clean,dilated_cnn,0.8525338553809364,0.9262669276904667,0.8894003915357016
test_0259,clean,contract_tcn_aug,0.8525338553809364,0.9262669276904681,0.8894003915357023
test_0260,noise,adaptive_energy,3.203721737271718e-05,3.6964642783413593e-41,1.601860868635859e-05
test_0260,noise,spectral_flux,4.113660138651894e-05,3.6964642783413593e-41,2.056830069325947e-05
test_0260,noise,logistic_features,3.203721737271718e-05,3.6964642783413593e-41,1.601860868635859e-05
test_0260,noise,temporal_cnn,3.203721737271718e-05,3.6964642783413593e-41,1.601860868635859e-05
test_0260,noise,dilated_cnn,3.203721737271718e-05,3.6964642783413593e-41,1.601860868635859e-05
test_0260,noise,contract_tcn_aug,0.09411864960294007,0.3418162296919492,0.21796743964744464
test_0261,reverb,adaptive_energy,0.0,0.0,0.0
test_0261,reverb,spectral_flux,0.6062943877951,0.5422892152246102,0.574291801509855
test_0261,reverb,logistic_features,0.4322035137156794,0.1171035221295235,0.27465351792260145
test_0261,reverb,temporal_cnn,0.04735093360790128,0.08068918228458692,0.0640200579462441
test_0261,reverb,dilated_cnn,0.0047445617662690235,0.015007638816247306,0.009876100291258166
test_0261,reverb,contract_tcn_aug,0.5343673264861162,0.4807320177940852,0.5075496721401007
test_0262,clipping,adaptive_energy,6.884113977487894e-06,3.7521831279975167e-42,3.442056988743947e-06
test_0262,clipping,spectral_flux,0.7021922254888071,0.8894003915357034,0.7957963085122552
test_0262,clipping,logistic_features,0.8341005873035534,0.9447001957678511,0.8894003915357023
test_0262,clipping,temporal_cnn,0.6808834721383586,0.7910330564638617,0.7359582643011102
test_0262,clipping,dilated_cnn,0.6883027209888699,1.0,0.844151360494435
test_0262,clipping,contract_tcn_aug,0.9447001957678515,0.9447001957678511,0.9447001957678514
test_0263,gain_drift,adaptive_energy,0.5859904337745389,0.6415933496702888,0.6137918917224139
test_0263,gain_drift,spectral_flux,0.5859904337745389,0.8525338553809386,0.7192621445777387
test_0263,gain_drift,logistic_features,0.34848189148242886,0.6781237211192588,0.5133028063008438
test_0263,gain_drift,temporal_cnn,0.5275455237974779,0.8525338553809378,0.6900396895892078
test_0263,gain_drift,dilated_cnn,0.5669890552489553,0.889400391535703,0.7281947233923292
test_0263,gain_drift,contract_tcn_aug,0.6816022055282841,0.7004844056145281,0.691043305571406
test_0264,jitter,adaptive_energy,0.7951104809280126,0.7951104809280126,0.7951104809280126
test_0264,jitter,spectral_flux,0.4969102224486341,0.3764111470460992,0.43666068474736663
test_0264,jitter,logistic_features,0.157524093813144,0.02237021795477896,0.08994715588396147
test_0264,jitter,temporal_cnn,5.282044200119275e-05,7.13585328559213e-44,2.6410221000596376e-05
test_0264,jitter,dilated_cnn,5.282044200119275e-05,7.13585328559213e-44,2.6410221000596376e-05
test_0264,jitter,contract_tcn_aug,0.6666668347825541,0.46177874263380997,0.564222788708182
test_0265,compound,adaptive_energy,0.0,0.0,0.0
test_0265,compound,spectral_flux,0.19289263009839017,0.4144195676158616,0.30365609885712586
test_0265,compound,logistic_features,0.2091842818902476,0.4444174448121059,0.32680086335117675
test_0265,compound,temporal_cnn,0.059675062834266185,0.2021812274134229,0.13092814512384454
test_0265,compound,dilated_cnn,0.001749172996710388,7.941294949323329e-08,0.0008746262048299406
test_0265,compound,contract_tcn_aug,0.2769438998272853,0.276640692806122,0.27679229631670366
test_0266,clean,adaptive_energy,0.9447001957678511,0.8341005873035523,0.8894003915357017
test_0266,clean,spectral_flux,0.8894003915357023,0.9447001957678511,0.9170502936517767
test_0266,clean,logistic_features,0.8341005873035534,0.9016326649281583,0.8678666261158559
test_0266,clean,temporal_cnn,0.8894003915357023,0.9447001957678515,0.9170502936517768
test_0266,clean,dilated_cnn,0.8894003915357023,1.0,0.9447001957678511
test_0266,clean,contract_tcn_aug,0.9447001957678511,0.9447001957678511,0.9447001957678511
test_0267,noise,adaptive_energy,3.751172498373713e-08,2.995275350210448e-37,1.8755862491868567e-08
test_0267,noise,spectral_flux,4.816600830291904e-08,2.995275350210448e-37,2.408300415145952e-08
test_0267,noise,logistic_features,3.751172498373713e-08,2.995275350210448e-37,1.8755862491868567e-08
test_0267,noise,temporal_cnn,3.751172498373713e-08,2.995275350210448e-37,1.8755862491868567e-08
test_0267,noise,dilated_cnn,3.751172498373713e-08,2.995275350210448e-37,1.8755862491868567e-08
test_0267,noise,contract_tcn_aug,0.7245913144834816,0.5618092907220936,0.6432003026027876
test_0268,reverb,adaptive_energy,0.0,0.0,0.0
test_0268,reverb,spectral_flux,0.46465252712933586,0.5086649312864371,0.48665872920788644
test_0268,reverb,logistic_features,0.23081509411112297,0.0286529733649901,0.12973403373805653
test_0268,reverb,temporal_cnn,0.10206329996205073,0.19053224555689974,0.14629777275947523
test_0268,reverb,dilated_cnn,0.009777463999863081,0.00017770564365285306,0.004977584821757967
test_0268,reverb,contract_tcn_aug,0.43088440380165205,0.07036788821782657,0.2506261460097393
test_0269,clipping,adaptive_energy,0.9447001957678511,0.7866700560607105,0.8656851259142808
test_0269,clipping,spectral_flux,0.8341005873035523,0.655726786518601,0.7449136869110766
test_0269,clipping,logistic_features,0.8894003915357012,0.5791182289360038,0.7342593102358526
test_0269,clipping,temporal_cnn,0.769724303113412,0.7357332522317117,0.7527287776725619
test_0269,clipping,dilated_cnn,0.8463328606960097,0.7788007830714045,0.8125668218837071
test_0269,clipping,contract_tcn_aug,0.8341005873035535,0.7021922254888071,0.7681464063961803
test_0270,gain_drift,adaptive_energy,0.7788007830714058,0.6760704475964134,0.7274356153339097
test_0270,gain_drift,spectral_flux,1.0,0.6181029881676949,0.8090514940838475
test_0270,gain_drift,logistic_features,0.543443485888266,0.5434446821419595,0.5434440840151127
test_0270,gain_drift,temporal_cnn,0.4936025252753298,0.5366706211430629,0.5151365732091964
test_0270,gain_drift,dilated_cnn,0.7210500019083161,0.8680916381852543,0.7945708200467851
test_0270,gain_drift,contract_tcn_aug,0.7910330564638606,0.8680916381852543,0.8295623473245575
test_0271,jitter,adaptive_energy,0.37283568297749153,0.7951104809280126,0.5839730819527521
test_0271,jitter,spectral_flux,0.8688435532375444,0.619232665175016,0.7440381092062802
test_0271,jitter,logistic_features,0.31752695691140126,0.36969819862532205,0.3436125777683616
test_0271,jitter,temporal_cnn,3.55901337123192e-07,4.685398914555776e-36,1.77950668561596e-07
test_0271,jitter,dilated_cnn,3.55901337123192e-07,4.685398914555776e-36,1.77950668561596e-07
test_0271,jitter,contract_tcn_aug,0.6065306597126332,0.5706432947581658,0.5885869772353995
test_0272,compound,adaptive_energy,7.320905366667227e-05,0.08386918622425026,0.041971197638958464
test_0272,compound,spectral_flux,0.4184439009807328,0.4448084617258601,0.43162618135329645
test_0272,compound,logistic_features,0.39355258920948405,0.39147081791711963,0.39251170356330184
test_0272,compound,temporal_cnn,0.00019345838055682412,0.0030571959178864825,0.0016253271492216532
test_0272,compound,dilated_cnn,7.5666572750714795e-06,7.367046871547864e-15,3.7833286412192632e-06
test_0272,compound,contract_tcn_aug,0.34213188352363094,0.20321000574130813,0.27267094463246955
test_0273,clean,adaptive_energy,0.8156673192261706,0.8156673192261699,0.8156673192261703
test_0273,clean,spectral_flux,0.8156673192261706,0.9631334638452348,0.8894003915357027
test_0273,clean,logistic_features,0.758243944773246,0.8096163325875092,0.7839301386803776
test_0273,clean,temporal_cnn,0.8975552404640056,1.0,0.9487776202320028
test_0273,clean,dilated_cnn,0.9344217766187722,0.9262669276904689,0.9303443521546206
test_0273,clean,contract_tcn_aug,0.9631334638452341,0.9631334638452348,0.9631334638452345
test_0274,noise,adaptive_energy,0.00011182093236420065,1.9397259691467846e-43,5.5910466182100327e-05
test_0274,noise,spectral_flux,0.0001435809192733545,1.9397259691467846e-43,7.179045963667725e-05
test_0274,noise,logistic_features,0.00011182093236420065,1.9397259691467846e-43,5.5910466182100327e-05
test_0274,noise,temporal_cnn,0.00011182093236420065,1.9397259691467846e-43,5.5910466182100327e-05
test_0274,noise,dilated_cnn,0.00011182093236420065,1.9397259691467846e-43,5.5910466182100327e-05
test_0274,noise,contract_tcn_aug,0.6192326651750174,0.5745112961844764,0.5968719806797469
test_0275,reverb,adaptive_energy,0.07439482146635482,0.008624799635135863,0.04150981055074534
test_0275,reverb,spectral_flux,0.7343672479288456,0.4562208222464295,0.5952940350876376
test_0275,reverb,logistic_features,0.5421220894951899,0.10903286148618571,0.32557747549068783
test_0275,reverb,temporal_cnn,0.01996110688799118,0.03433404319384824,0.02714757504091971
test_0275,reverb,dilated_cnn,0.0004155941711233716,0.016426431797239658,0.008421012984181514
test_0275,reverb,contract_tcn_aug,0.527300107788554,0.45221761272160227,0.4897588602550781
test_0276,clipping,adaptive_energy,0.8894003915357034,0.8894003915357012,0.8894003915357023
test_0276,clipping,spectral_flux,0.8341005873035545,0.94470019576785,0.8894003915357023
test_0276,clipping,logistic_features,0.8341005873035545,0.8463328606960083,0.8402167239997814
test_0276,clipping,temporal_cnn,0.8419698602928605,0.710682161069527,0.7763260106811938
test_0276,clipping,dilated_cnn,0.7500025325233997,0.6947027282912497,0.7223526304073247
test_0276,clipping,contract_tcn_aug,0.7500025325233997,0.7500025325233997,0.7500025325233997
test_0277,gain_drift,adaptive_energy,0.6598935018184121,0.6114335364856534,0.6356635191520328
test_0277,gain_drift,spectral_flux,0.7119065018725307,0.7390993425778898,0.7255029222252103
test_0277,gain_drift,logistic_features,0.568435387426459,0.46636051516946575,0.5173979512979624
test_0277,gain_drift,temporal_cnn,0.6261222319726373,0.4854576862824539,0.5557899591275456
test_0277,gain_drift,dilated_cnn,0.8502334671624844,1.0,0.9251167335812422
test_0277,gain_drift,contract_tcn_aug,0.7885866017853687,0.8328264451710903,0.8107065234782295
test_0278,jitter,adaptive_energy,0.7869556319997093,0.8894003915357008,0.8381780117677051
test_0278,jitter,spectral_flux,0.6327801815874738,0.3629952295846657,0.49788770558606976
test_0278,jitter,logistic_features,0.22807844544475486,0.1309289332020996,0.17950368932342725
test_0278,jitter,temporal_cnn,2.783619113032017e-06,2.2829254981953553e-26,1.3918095565160086e-06
test_0278,jitter,dilated_cnn,2.783619113032017e-06,7.968192935036167e-26,1.3918095565160086e-06
test_0278,jitter,contract_tcn_aug,0.9120610921235027,0.4974313070449126,0.7047461995842077
test_0279,compound,adaptive_energy,0.0,0.0,0.0
test_0279,compound,spectral_flux,0.39552798421542545,0.6226826668364756,0.5091053255259506
test_0279,compound,logistic_features,0.36192219165434547,0.5243153317646339,0.44311876170948966
test_0279,compound,temporal_cnn,0.0721103488278474,0.004648489772042738,0.038379419299945074
test_0279,compound,dilated_cnn,0.03431968619327826,0.09208638530350202,0.06320303574839015
test_0279,compound,contract_tcn_aug,0.31279183404264865,0.1854664880466741,0.24912916104466137
test_0280,clean,adaptive_energy,0.6147021210009996,0.8688435532375444,0.741772837119272
test_0280,clean,spectral_flux,0.6418270024380838,0.8525338553809348,0.7471804289095093
test_0280,clean,logistic_features,0.499855372095152,0.7213774086184808,0.6106163903568164
test_0280,clean,temporal_cnn,1.0,0.8525338553809364,0.9262669276904683
test_0280,clean,dilated_cnn,0.8241221842470048,0.7788007830714032,0.801461483659204
test_0280,clean,contract_tcn_aug,0.9262669276904681,0.8525338553809348,0.8894003915357015
test_0281,noise,adaptive_energy,3.1692944676715e-05,5.288489607702881e-29,1.58464723383575e-05
test_0281,noise,spectral_flux,4.069454649458051e-05,5.288489607702881e-29,2.0347273247290256e-05
test_0281,noise,logistic_features,3.1692944676715e-05,5.288489607702881e-29,1.58464723383575e-05
test_0281,noise,temporal_cnn,3.1692944676715e-05,5.288489607702881e-29,1.58464723383575e-05
test_0281,noise,dilated_cnn,3.1692944676715e-05,5.288489607702881e-29,1.58464723383575e-05
test_0281,noise,contract_tcn_aug,0.3395415496650634,0.4481331673439479,0.39383735850450563
test_0282,reverb,adaptive_energy,0.0,0.0,0.0
test_0282,reverb,spectral_flux,0.5825128044841202,0.4357733198759252,0.5091430621800227
test_0282,reverb,logistic_features,0.20083501358680092,0.09930845450110914,0.15007173404395502
test_0282,reverb,temporal_cnn,0.06364451167844898,0.16149505867330535,0.11256978517587717
test_0282,reverb,dilated_cnn,0.02830207089975835,9.173778682053048e-05,0.01419690434328944
test_0282,reverb,contract_tcn_aug,0.7951104809280126,0.7194121526240012,0.7572613167760069
test_0283,clipping,adaptive_energy,0.7951104809280126,1.0,0.8975552404640064
test_0283,clipping,spectral_flux,0.7788007830714047,0.8525338553809364,0.8156673192261705
test_0283,clipping,logistic_features,0.7788007830714047,0.9262669276904681,0.8525338553809364
test_0283,clipping,temporal_cnn,0.9262669276904681,0.8525338553809364,0.8894003915357023
test_0283,clipping,dilated_cnn,1.0,0.7788007830714047,0.8894003915357023
test_0283,clipping,contract_tcn_aug,1.0,0.7951104809280126,0.8975552404640064
test_0284,gain_drift,adaptive_energy,0.5411570459157259,0.6598935018184109,0.6005252738670683
test_0284,gain_drift,spectral_flux,0.6070431274566002,0.8672804698428436,0.7371617986497219
test_0284,gain_drift,logistic_features,0.5620544682296403,0.5381093203112741,0.5500818942704573
test_0284,gain_drift,temporal_cnn,0.7123376675162547,0.7072588827895443,0.7097982751528995
test_0284,gain_drift,dilated_cnn,0.7850962014628502,0.7715395991050114,0.7783179002839308
test_0284,gain_drift,contract_tcn_aug,0.7121568693878637,0.9115203132285628,0.8118385913082132
test_0285,jitter,adaptive_energy,0.3618007359290202,0.5684353874264569,0.46511806167773856
test_0285,jitter,spectral_flux,0.28625157111234767,0.5659321815007092,0.42609187630652845
test_0285,jitter,logistic_features,0.001465596672484235,0.2770779700025845,0.13927178333753437
test_0285,jitter,temporal_cnn,0.0007028138317835844,0.021081121402652482,0.010891967617218033
test_0285,jitter,dilated_cnn,2.468196082868728e-05,1.3464103118940578e-22,1.234098041434364e-05
test_0285,jitter,contract_tcn_aug,0.41429677925093616,0.5664216192818258,0.49035919926638094
test_0286,compound,adaptive_energy,0.0,0.0,0.0
test_0286,compound,spectral_flux,0.5647901883146289,0.5811103147688114,0.5729502515417202
test_0286,compound,logistic_features,0.5405759784491062,0.4438300179823679,0.49220299821573704
test_0286,compound,temporal_cnn,0.10056516846379071,0.2162751929260633,0.158420180694927
test_0286,compound,dilated_cnn,0.0037162543395048535,0.12130996224452813,0.06251310829201649
test_0286,compound,contract_tcn_aug,0.2523057797727756,0.4952455900194158,0.3737756848960957
test_0287,clean,adaptive_energy,0.823822168154473,0.7213774086184808,0.7725997883864768
test_0287,clean,spectral_flux,0.7869556319997071,0.8238221681544737,0.8053889000770904
test_0287,clean,logistic_features,0.7135225757827058,0.7503891119374734,0.7319558438600896
test_0287,clean,temporal_cnn,0.8606887043092405,0.8525338553809357,0.8566112798450881
test_0287,clean,dilated_cnn,0.9262669276904685,0.9631334638452341,0.9447001957678514
test_0287,clean,contract_tcn_aug,0.8319770170827786,0.8894003915357015,0.86068870430924
test_0288,noise,adaptive_energy,1.4573665935182919e-05,6.028082221441507e-32,7.2868329675914595e-06
test_0288,noise,spectral_flux,1.871295747509119e-05,6.028082221441507e-32,9.356478737545595e-06
test_0288,noise,logistic_features,1.4573665935182919e-05,6.028082221441507e-32,7.2868329675914595e-06
test_0288,noise,temporal_cnn,1.4573665935182919e-05,6.028082221441507e-32,7.2868329675914595e-06
test_0288,noise,dilated_cnn,1.4573665935182919e-05,6.028082221441507e-32,7.2868329675914595e-06
test_0288,noise,contract_tcn_aug,0.6713569680415712,0.6330029167567222,0.6521799423991467
test_0289,reverb,adaptive_energy,0.0,0.0,0.0
test_0289,reverb,spectral_flux,0.49825831969041645,0.16954160370387794,0.3338999616971472
test_0289,reverb,logistic_features,0.30666616900825727,0.06114351747655498,0.18390484324240614
test_0289,reverb,temporal_cnn,0.1207716596266285,0.02648481870295517,0.07362823916479183
test_0289,reverb,dilated_cnn,0.001072620026398771,0.016066181758891008,0.00856940089264489
test_0289,reverb,contract_tcn_aug,0.6992791054900347,0.6679590599110565,0.6836190827005456
test_0290,clipping,adaptive_energy,0.9262669276904697,0.9262669276904681,0.9262669276904689
test_0290,clipping,spectral_flux,0.8525338553809383,0.8525338553809378,0.8525338553809381
test_0290,clipping,logistic_features,0.8525338553809383,0.8525338553809378,0.8525338553809381
test_0290,clipping,temporal_cnn,0.7951104809280126,0.8525338553809378,0.8238221681544753
test_0290,clipping,dilated_cnn,0.7376871064750888,0.8525338553809378,0.7951104809280134
test_0290,clipping,contract_tcn_aug,0.9262669276904681,0.9262669276904681,0.9262669276904681
test_0291,gain_drift,adaptive_energy,0.5791182289360037,0.609047869893424,0.5940830494147138
test_0291,gain_drift,spectral_flux,0.766326394982899,0.7436025252210188,0.754964460101959
test_0291,gain_drift,logistic_features,0.7110265907507501,0.33403257312736934,0.5225295819390597
test_0291,gain_drift,temporal_cnn,0.7313702518285633,0.6226826668364756,0.6770264593325195
test_0291,gain_drift,dilated_cnn,0.7313702518285634,0.6992791054900358,0.7153246786592996
test_0291,gain_drift,contract_tcn_aug,0.5899353859170288,0.49927740522396463,0.5446063955704967
test_0292,jitter,adaptive_energy,0.39190162889009317,0.144172552230266,0.2680370905601796
test_0292,jitter,spectral_flux,0.5125573775575365,0.6418270024380838,0.5771921899978101
test_0292,jitter,logistic_features,0.39190162889009317,0.0403184393692275,0.21611003412966034
test_0292,jitter,temporal_cnn,9.178872846519487e-06,2.0182023099927238e-39,4.589436423259744e-06
test_0292,jitter,dilated_cnn,1.1785906031475978e-05,4.272534323782334e-39,5.892953015737989e-06
test_0292,jitter,contract_tcn_aug,0.16167817604286047,0.7213774086184808,0.44152779233067063
test_0293,compound,adaptive_energy,0.2677597890754509,0.015653264056863538,0.1417065265661572
test_0293,compound,spectral_flux,0.32881816330903674,0.4956439353743853,0.412231049341711
test_0293,compound,logistic_features,0.2579465791036897,0.40953561092196855,0.3337410950128291
test_0293,compound,temporal_cnn,6.211088641238412e-07,1.0231362254289503e-25,3.105544320619206e-07
test_0293,compound,dilated_cnn,6.211088641238412e-07,1.0231362254289503e-25,3.105544320619206e-07
test_0293,compound,contract_tcn_aug,0.2332379742577978,0.2852445938235392,0.2592412840406685
test_0294,clean,adaptive_energy,0.9016326649281583,0.7910330564638606,0.8463328606960094
test_0294,clean,spectral_flux,0.8463328606960094,0.7866700560607116,0.8165014583783605
test_0294,clean,logistic_features,0.8032653298563166,0.6883027209888699,0.7457840254225933
test_0294,clean,temporal_cnn,0.7021922254888082,0.6828438773983125,0.6925180514435604
test_0294,clean,dilated_cnn,0.6179344081127077,0.94470019576785,0.7813173019402788
test_0294,clean,contract_tcn_aug,0.7313702518285641,0.94470019576785,0.838035223798207
test_0295,noise,adaptive_energy,8.708633906916775e-05,8.355225489968442e-47,4.3543169534583874e-05
test_0295,noise,spectral_flux,0.00011182107281109805,8.355225489968442e-47,5.5910536405549026e-05
test_0295,noise,logistic_features,8.708633906916775e-05,8.355225489968442e-47,4.3543169534583874e-05
test_0295,noise,temporal_cnn,8.708633906916775e-05,8.355225489968442e-47,4.3543169534583874e-05
test_0295,noise,dilated_cnn,0.00018436178125616495,8.355225489968442e-47,9.218089062808248e-05
test_0295,noise,contract_tcn_aug,0.7951104809280126,0.6639540341655582,0.7295322575467854
test_0296,reverb,adaptive_energy,0.0,0.0,0.0
test_0296,reverb,spectral_flux,0.7850962014628495,0.27171110888622596,0.5284036551745377
test_0296,reverb,logistic_features,0.3346070679096541,0.1601314753954313,0.2473692716525427
test_0296,reverb,temporal_cnn,0.042160743052305216,0.08195099667014266,0.06205586986122394
test_0296,reverb,dilated_cnn,0.021102053084278725,1.571576824692543e-05,0.010558884426262825
test_0296,reverb,contract_tcn_aug,0.3987253600493892,0.5617687507570249,0.48024705540320706
test_0297,clipping,adaptive_energy,0.4566034614637588,1.0,0.7283017307318794
test_0297,clipping,spectral_flux,0.41302650779401257,0.8525338553809351,0.6327801815874738
test_0297,clipping,logistic_features,0.41302650779401257,0.8525338553809378,0.6327801815874752
test_0297,clipping,temporal_cnn,0.6929657374845483,0.7951104809280111,0.7440381092062797
test_0297,clipping,dilated_cnn,0.7155600747476155,0.7410433867161431,0.7283017307318793
test_0297,clipping,contract_tcn_aug,0.5514614126772105,0.8688435532375444,0.7101524829573774
test_0298,gain_drift,adaptive_energy,0.7619776333419687,0.8525338553809364,0.8072557443614525
test_0298,gain_drift,spectral_flux,0.7995194036600232,0.8525338553809371,0.8260266295204801
test_0298,gain_drift,logistic_features,0.7135607865391238,0.8096163325875084,0.7615885595633161
test_0298,gain_drift,temporal_cnn,0.7965385876019967,0.6119730833289387,0.7042558354654678
test_0298,gain_drift,dilated_cnn,0.8383280198139706,0.9262669276904681,0.8822974737522193
test_0298,gain_drift,contract_tcn_aug,0.8894003915357015,0.7230555487390088,0.8062279701373551
test_0299,jitter,adaptive_energy,0.5505012307647916,0.5724671320547786,0.5614841814097851
test_0299,jitter,spectral_flux,0.4414011645048636,0.5706285038861051,0.5060148341954843
test_0299,jitter,logistic_features,0.022559059634360237,0.015135258413380407,0.01884715902387032
test_0299,jitter,temporal_cnn,2.1678829425723044e-06,8.078948273244092e-12,1.0839455107602888e-06
test_0299,jitter,dilated_cnn,2.1678829425670727e-06,2.89367562565569e-21,1.0839414712835378e-06
test_0299,jitter,contract_tcn_aug,0.7213774086184815,0.9631334638452341,0.8422554362318578
test_0300,compound,adaptive_energy,1.1497638552839576e-10,1.706423039747631e-08,8.589603391502353e-09
test_0300,compound,spectral_flux,0.36297384575379377,0.4359492215422699,0.39946153364803183
test_0300,compound,logistic_features,0.5371527918656702,0.340099096651219,0.4386259442584446
test_0300,compound,temporal_cnn,0.05578254034964571,3.612451213833482e-08,0.027891288237078923
test_0300,compound,dilated_cnn,0.04344348626391832,4.63847892853192e-08,0.021721766324353804
test_0300,compound,contract_tcn_aug,0.2698924541217918,0.40379884055335197,0.3368456473375719
test_0301,clean,adaptive_energy,0.7357332522317106,0.5686712704171081,0.6522022613244094
test_0301,clean,spectral_flux,0.7574920297209549,0.6551987234054081,0.7063453765631815
test_0301,clean,logistic_features,0.7910330564638595,0.5998989191732592,0.6954659878185594
test_0301,clean,temporal_cnn,0.9447001957678511,0.7357332522317095,0.8402167239997803
test_0301,clean,dilated_cnn,0.9447001957678511,0.8032653298563166,0.8739827628120839
test_0301,clean,contract_tcn_aug,0.9447001957678511,0.7910330564638595,0.8678666261158553
test_0302,noise,adaptive_energy,1.3150497414279802e-06,2.673018182619386e-29,6.575248707139901e-07
test_0302,noise,spectral_flux,1.6885572922021689e-06,2.673018182619386e-29,8.442786461010844e-07
test_0302,noise,logistic_features,1.3150497414279802e-06,2.673018182619386e-29,6.575248707139901e-07
test_0302,noise,temporal_cnn,1.3150497414279802e-06,2.673018182619386e-29,6.575248707139901e-07
test_0302,noise,dilated_cnn,1.3150497414279802e-06,2.673018182619386e-29,6.575248707139901e-07
test_0302,noise,contract_tcn_aug,0.591990403469357,0.47772773277672825,0.5348590681230426
test_0303,reverb,adaptive_energy,0.0,0.0,0.0
test_0303,reverb,spectral_flux,0.6766560396279401,0.24274183160512064,0.45969893561653036
test_0303,reverb,logistic_features,0.6766560396279401,0.06404164959930306,0.37034884461362155
test_0303,reverb,temporal_cnn,0.2725251650835978,0.022203360584128144,0.14736426283386297
test_0303,reverb,dilated_cnn,0.09370120738284576,0.00043143034336863627,0.0470663188631072
test_0303,reverb,contract_tcn_aug,0.6581367002946923,0.1674344427202471,0.4127855715074697
test_0304,clipping,adaptive_energy,5.282045150706251e-05,5.707987276064243e-35,2.6410225753531255e-05
test_0304,clipping,spectral_flux,0.8525338553809364,0.9262669276904681,0.8894003915357023
test_0304,clipping,logistic_features,0.9262669276904681,0.9262669276904681,0.9262669276904681
test_0304,clipping,temporal_cnn,0.7503891119374733,0.7213774086184808,0.735883260277977
test_0304,clipping,dilated_cnn,0.9262669276904681,0.5990388073200462,0.7626528675052572
test_0304,clipping,contract_tcn_aug,0.8688435532375447,0.6666916172766292,0.7677675852570869
test_0305,gain_drift,adaptive_energy,0.7503891119374729,0.6192326651750174,0.6848108885562452
test_0305,gain_drift,spectral_flux,0.7951104809280126,0.6192326651750174,0.707171573051515
test_0305,gain_drift,logistic_features,0.8525338553809364,0.5396822589946204,0.6961080571877785
test_0305,gain_drift,temporal_cnn,0.8525338553809364,0.7788007830714047,0.8156673192261705
test_0305,gain_drift,dilated_cnn,1.0,0.8525338553809364,0.9262669276904683
test_0305,gain_drift,contract_tcn_aug,0.8525338553809364,0.9262669276904681,0.8894003915357023
test_0306,jitter,adaptive_energy,0.4822588845416969,0.573106459353626,0.5276826719476615
test_0306,jitter,spectral_flux,0.34921071699432615,0.20275985751142275,0.27598528725287447
test_0306,jitter,logistic_features,0.17609010525476607,0.06463203994562812,0.1203610726001971
test_0306,jitter,temporal_cnn,1.7797262941906916e-07,3.138595274318685e-13,8.898647163929829e-08
test_0306,jitter,dilated_cnn,1.7797262941906916e-07,5.174668788888175e-13,8.898657344297403e-08
test_0306,jitter,contract_tcn_aug,0.5394486062268247,0.4637502779228147,0.5015994420748197
test_0307,compound,adaptive_energy,0.012924735964654521,0.016596656896090984,0.014760696430372752
test_0307,compound,spectral_flux,0.37205520557375094,0.2669653124837695,0.3195102590287602
test_0307,compound,logistic_features,0.2168507953145122,0.2183124875088597,0.21758164141168596
test_0307,compound,temporal_cnn,0.03394856345508737,0.0006802211556552732,0.017314392305371323
test_0307,compound,dilated_cnn,1.9431589409731313e-05,0.0008262508449470556,0.00042284121717839346
test_0307,compound,contract_tcn_aug,0.7213774086184808,0.49143249865361566,0.6064049536360482
test_0308,clean,adaptive_energy,0.8525338553809378,0.8606887043092376,0.8566112798450878
test_0308,clean,spectral_flux,0.8525338553809378,0.8525338553809378,0.8525338553809378
test_0308,clean,logistic_features,0.8525338553809378,0.7582439447732462,0.805388900077092
test_0308,clean,temporal_cnn,0.9262669276904675,0.8525338553809378,0.8894003915357027
test_0308,clean,dilated_cnn,0.8894003915357015,0.8525338553809378,0.8709671234583196
test_0308,clean,contract_tcn_aug,0.9631334638452341,0.8525338553809378,0.907833659613086
test_0309,noise,adaptive_energy,0.000375859798349238,3.853622861934843e-33,0.000187929899174619
test_0309,noise,spectral_flux,0.0004826135341915508,3.853622861934843e-33,0.0002413067670957754
test_0309,noise,logistic_features,0.000375859798349238,3.853622861934843e-33,0.000187929899174619
test_0309,noise,temporal_cnn,0.000375859798349238,3.853622861934843e-33,0.000187929899174619
test_0309,noise,dilated_cnn,0.000375859798349238,3.853622861934843e-33,0.000187929899174619
test_0309,noise,contract_tcn_aug,0.5008265476501491,0.7788007830714047,0.6398136653607769
test_0310,reverb,adaptive_energy,0.0,0.0,0.0
test_0310,reverb,spectral_flux,0.35574534468927405,0.23770035351316346,0.29672284910121877
test_0310,reverb,logistic_features,0.18280305494678095,0.06428161054152669,0.12354233274415383
test_0310,reverb,temporal_cnn,0.016680555231693362,0.006718180236538067,0.011699367734115715
test_0310,reverb,dilated_cnn,0.007873813483167505,0.005582590805124891,0.0067282021441461975
test_0310,reverb,contract_tcn_aug,0.9262669276904681,0.5935772420970813,0.7599220848937747
test_0311,clipping,adaptive_energy,0.016428719839674692,0.006058699016560694,0.011243709428117693
test_0311,clipping,spectral_flux,0.8328264451710885,0.8003861886439669,0.8166063169075277
test_0311,clipping,logistic_features,0.8328264451710885,0.7561463452582478,0.7944863952146681
test_0311,clipping,temporal_cnn,0.6328319524609576,0.5885875588088487,0.6107097556349032
test_0311,clipping,dilated_cnn,0.794882020176815,0.9115203132285628,0.8532011667026889
test_0311,clipping,contract_tcn_aug,0.9115203132285619,0.8770662885568076,0.8942933008926848
test_0312,gain_drift,adaptive_energy,0.6332126338150568,0.6486058876618166,0.6409092607384367
test_0312,gain_drift,spectral_flux,0.7443467583996526,0.7688212726005995,0.756584015500126
test_0312,gain_drift,logistic_features,0.5637032927774162,0.45590761512437156,0.5098054539508938
test_0312,gain_drift,temporal_cnn,0.5463612504267669,0.8210798449123728,0.6837205476695698
test_0312,gain_drift,dilated_cnn,0.7370855744332563,0.9557601566142809,0.8464228655237687
test_0312,gain_drift,contract_tcn_aug,0.8502334671624825,0.8672804698428445,0.8587569685026635
test_0313,jitter,adaptive_energy,0.5321252579915104,0.522903520893684,0.5275143894425972
test_0313,jitter,spectral_flux,0.2733048132139681,0.4822588845416986,0.37778184887783334
test_0313,jitter,logistic_features,0.2609632716130919,0.13063488967242445,0.1957990806427582
test_0313,jitter,temporal_cnn,8.708687281847689e-05,1.3069800314781116e-45,4.3543436409238445e-05
test_0313,jitter,dilated_cnn,8.708687281847689e-05,1.3069800314781116e-45,4.3543436409238445e-05
test_0313,jitter,contract_tcn_aug,0.8688435532375444,0.4144195676158627,0.6416315604267036
test_0314,compound,adaptive_energy,0.1666683859852803,0.048072565915898056,0.10737047595058918
test_0314,compound,spectral_flux,0.5271521923828965,0.6897570544565875,0.608454623419742
test_0314,compound,logistic_features,0.5115018694632,0.49457389660762435,0.5030378830354122
test_0314,compound,temporal_cnn,0.03722295806272378,0.13226974902284416,0.08474635354278397
test_0314,compound,dilated_cnn,0.028975001264827657,0.16667264364145454,0.0978238224531411
test_0314,compound,contract_tcn_aug,0.22508689659936268,0.4729614272766798,0.3490241619380212
test_0315,clean,adaptive_energy,0.5455760143783173,0.7503891119374745,0.6479825631578959
test_0315,clean,spectral_flux,0.5008546453877777,0.6673103144066128,0.5840824798971953
test_0315,clean,logistic_features,0.4747018835385866,0.6673103144066128,0.5710060989725997
test_0315,clean,temporal_cnn,0.5643122831264741,0.8241221842470048,0.6942172336867394
test_0315,clean,dilated_cnn,0.7951104809280126,0.7951104809280126,0.7951104809280126
test_0315,clean,contract_tcn_aug,0.6147021210009997,0.6310118188576076,0.6228569699293036
test_0316,noise,adaptive_energy,1.1349982464015455e-05,4.755754938144339e-37,5.674991232007728e-06
test_0316,noise,spectral_flux,1.4573665962756005e-05,4.755754938144339e-37,7.286832981378002e-06
test_0316,noise,logistic_features,1.1349982464015455e-05,4.755754938144339e-37,5.674991232007728e-06
test_0316,noise,temporal_cnn,1.1349982464015455e-05,4.755754938144339e-37,5.674991232007728e-06
test_0316,noise,dilated_cnn,1.4573665962756005e-05,4.755754938144339e-37,7.286832981378002e-06
test_0316,noise,contract_tcn_aug,0.698266254245102,0.6160571638094214,0.6571617090272617
test_0317,reverb,adaptive_energy,0.0,0.0,0.0
test_0317,reverb,spectral_flux,0.5882557058615479,0.4106901044583848,0.49947290515996634
test_0317,reverb,logistic_features,0.4543555038696397,0.4558017121507945,0.4550786080102171
test_0317,reverb,temporal_cnn,0.01584626410009018,0.03406720264060462,0.0249567333703474
test_0317,reverb,dilated_cnn,0.010806627038092929,0.08938240276573556,0.050094514901914244
test_0317,reverb,contract_tcn_aug,0.5886846297798244,0.21215897081119325,0.40042180029550883
test_0318,clipping,adaptive_energy,1.0,0.7951104809280126,0.8975552404640064
test_0318,clipping,spectral_flux,1.0,0.8525338553809364,0.9262669276904683
test_0318,clipping,logistic_features,1.0,0.8525338553809364,0.9262669276904683
test_0318,clipping,temporal_cnn,0.9262669276904681,0.8525338553809368,0.8894003915357025
test_0318,clipping,dilated_cnn,0.7213774086184808,0.9262669276904681,0.8238221681544744
test_0318,clipping,contract_tcn_aug,0.737687106475089,0.8525338553809368,0.795110480928013
test_0319,gain_drift,adaptive_energy,0.4509457423791415,0.6415933496702879,0.5462695460247147
test_0319,gain_drift,spectral_flux,0.43793920276987336,0.8525338553809364,0.6452365290754049
test_0319,gain_drift,logistic_features,0.22160611250232373,0.3080512878527007,0.2648287001775122
test_0319,gain_drift,temporal_cnn,0.3352402571595901,0.40412226762993675,0.3696812623947634
test_0319,gain_drift,dilated_cnn,0.5567503546583872,0.6106521121117053,0.5837012333850462
test_0319,gain_drift,contract_tcn_aug,0.711588575069551,0.6420175995492129,0.676803087309382
test_0320,jitter,adaptive_energy,0.7376871064750888,0.6192326651750185,0.6784598858250537
test_0320,jitter,spectral_flux,0.5356538007510696,0.38241110287099883,0.45903245181103425
test_0320,jitter,logistic_features,0.25971208191235284,0.00030431688106152767,0.13000819939670719
test_0320,jitter,temporal_cnn,2.4961357252900504e-05,1.4519213229635988e-47,1.2480678626450252e-05
test_0320,jitter,dilated_cnn,2.4961357252900504e-05,1.4519213229635988e-47,1.2480678626450252e-05
test_0320,jitter,contract_tcn_aug,0.5396822589946204,0.4231609915670511,0.48142162528083576
test_0321,compound,adaptive_energy,0.0,0.0,0.0
test_0321,compound,spectral_flux,0.5493850652581262,0.41720846133793144,0.48329676329802884
test_0321,compound,logistic_features,0.31339581722409604,0.4910638037864953,0.40222981050529566
test_0321,compound,temporal_cnn,0.18587199982591085,0.1616244666002059,0.17374823321305838
test_0321,compound,dilated_cnn,0.02075121438919063,0.0206051259753328,0.020678170182261715
test_0321,compound,contract_tcn_aug,0.26461386631794365,0.13099882564242035,0.19780634598018199
test_0322,clean,adaptive_energy,0.8894003915357008,0.4096200656916232,0.649510228613662
test_0322,clean,spectral_flux,0.8894003915357008,0.44648660184638905,0.6679434966910449
test_0322,clean,logistic_features,0.8894003915357008,0.44648660184638905,0.6679434966910449
test_0322,clean,temporal_cnn,0.8751945559687367,0.690700465397541,0.782947510683139
test_0322,clean,dilated_cnn,0.8319770170827794,0.7680769338220778,0.8000269754524285
test_0322,clean,contract_tcn_aug,0.860688704309242,0.6491610666321098,0.7549248854706759
test_0323,noise,adaptive_energy,4.069371725185932e-05,1.3996478361364547e-37,2.034685862592966e-05
test_0323,noise,spectral_flux,5.225176725089179e-05,1.3996478361364547e-37,2.6125883625445896e-05
test_0323,noise,logistic_features,4.069371725185932e-05,1.3996478361364547e-37,2.034685862592966e-05
test_0323,noise,temporal_cnn,4.069371725185932e-05,1.3996478361364547e-37,2.034685862592966e-05
test_0323,noise,dilated_cnn,4.069371725185932e-05,1.3996478361364547e-37,2.034685862592966e-05
test_0323,noise,contract_tcn_aug,0.7098927337278953,0.5333392324037546,0.621615983065825
test_0324,reverb,adaptive_energy,0.0,0.0,0.0
test_0324,reverb,spectral_flux,0.3880439695467384,0.5315871674930733,0.4598155685199059
test_0324,reverb,logistic_features,0.19234699174942277,0.3156493173095123,0.2539981545294675
test_0324,reverb,temporal_cnn,0.026872966669094923,0.028614477013009884,0.027743721841052404
test_0324,reverb,dilated_cnn,9.316730969234177e-07,2.078822293462727e-07,5.697776631348452e-07
test_0324,reverb,contract_tcn_aug,0.27152499274924774,0.18450315888905833,0.22801407581915303
test_0325,clipping,adaptive_energy,0.010176173552503812,0.19470035768553123,0.10243826561901752
test_0325,clipping,spectral_flux,0.8894003915357023,0.7910330564638606,0.8402167239997814
test_0325,clipping,logistic_features,0.9016326649281583,0.7910330564638606,0.8463328606960094
test_0325,clipping,temporal_cnn,0.7144244988812624,0.8894003915357023,0.8019124452084823
test_0325,clipping,dilated_cnn,0.8032653298563166,0.9447001957678511,0.8739827628120839
test_0325,clipping,contract_tcn_aug,0.8032653298563166,0.9447001957678511,0.8739827628120839
test_0326,gain_drift,adaptive_energy,0.6639540341655571,0.8525338553809364,0.7582439447732467
test_0326,gain_drift,spectral_flux,0.7788007830714047,0.8525338553809348,0.8156673192261698
test_0326,gain_drift,logistic_features,0.3551018602299501,0.5355102282742082,0.4453060442520792
test_0326,gain_drift,temporal_cnn,0.33415958406107554,0.5929336008756952,0.46354659246838537
test_0326,gain_drift,dilated_cnn,0.6095292838130896,0.9262669276904667,0.7678981057517782
test_0326,gain_drift,contract_tcn_aug,0.8241221842470048,0.8525338553809348,0.8383280198139698
test_0327,jitter,adaptive_energy,0.722984361550982,0.7872556480922398,0.7551200048216109
test_0327,jitter,spectral_flux,0.7228259055973929,0.2584445837076282,0.4906352446525105
test_0327,jitter,logistic_features,0.009616033492062566,0.13484568100703406,0.07223085724954831
test_0327,jitter,temporal_cnn,0.0014671157713673103,0.008306521262100646,0.004886818516733978
test_0327,jitter,dilated_cnn,3.57425668029388e-06,4.645009457129367e-30,1.78712834014694e-06
test_0327,jitter,contract_tcn_aug,0.6878662309555472,0.6797113820272455,0.6837888064913964
test_0328,compound,adaptive_energy,0.0,0.0,0.0
test_0328,compound,spectral_flux,0.2318253666369817,0.5055659198007687,0.3686956432188752
test_0328,compound,logistic_features,0.13550858304238472,0.37770145915735265,0.2566050210998687
test_0328,compound,temporal_cnn,0.037058157650108545,0.003186597551763044,0.020122377600935795
test_0328,compound,dilated_cnn,0.07307403981721833,0.002813878533994444,0.03794395917560638
test_0328,compound,contract_tcn_aug,0.05401159007731627,0.09379261953586794,0.07390210480659211
test_0329,clean,adaptive_energy,0.8894003915357034,0.7910330564638595,0.8402167239997814
test_0329,clean,spectral_flux,0.8341005873035545,0.8894003915357023,0.8617504894196284
test_0329,clean,logistic_features,0.7910330564638617,0.8127918339531047,0.8019124452084831
test_0329,clean,temporal_cnn,0.9447001957678522,0.9447001957678511,0.9447001957678517
test_0329,clean,dilated_cnn,0.7500187129574719,0.6947055571199303,0.7223621350387011
test_0329,clean,contract_tcn_aug,0.694718908725323,0.6947055571199303,0.6947122329226267
test_0330,noise,adaptive_energy,2.167896262277775e-06,5.23188798728368e-18,1.0839481311415033e-06
test_0330,noise,spectral_flux,2.7836339015070174e-06,5.23188798728368e-18,1.3918169507561245e-06
test_0330,noise,logistic_features,2.167896262277775e-06,5.23188798728368e-18,1.0839481311415033e-06
test_0330,noise,temporal_cnn,2.167896262277775e-06,5.23188798728368e-18,1.0839481311415033e-06
test_0330,noise,dilated_cnn,2.167896262277775e-06,5.23188798728368e-18,1.0839481311415033e-06
test_0330,noise,contract_tcn_aug,0.6241788310753577,0.47794492004848604,0.5510618755619219
test_0331,reverb,adaptive_energy,6.6806945903053625e-06,0.09447338997816625,0.04724003533637828
test_0331,reverb,spectral_flux,0.4211355127267744,0.5402263551215506,0.4806809339241625
test_0331,reverb,logistic_features,0.21281775374058792,0.3662328568328064,0.2895253052866972
test_0331,reverb,temporal_cnn,0.13500083921117262,0.13937496080514508,0.13718790000815884
test_0331,reverb,dilated_cnn,0.0008216457415801701,1.8383701801029224e-07,0.0004109147892990902
test_0331,reverb,contract_tcn_aug,0.31518418635746687,0.3213411870547428,0.3182626867061048
test_0332,clipping,adaptive_energy,4.1754508522956654e-06,4.114540519386129e-39,2.0877254261478327e-06
test_0332,clipping,spectral_flux,0.7788007830714058,0.94470019576785,0.861750489419628
test_0332,clipping,logistic_features,0.7788007830714058,0.8894003915357,0.834100587303553
test_0332,clipping,temporal_cnn,0.7910330564638606,0.7574920297209549,0.7742625430924077
test_0332,clipping,dilated_cnn,0.9447001957678511,0.8463328606960083,0.8955165282319297
test_0332,clipping,contract_tcn_aug,0.94470019576785,1.0,0.972350097883925
test_0333,gain_drift,adaptive_energy,0.823822168154473,0.6926657213920177,0.7582439447732453
test_0333,gain_drift,spectral_flux,0.8525338553809348,0.8975552404640063,0.8750445479224706
test_0333,gain_drift,logistic_features,0.7503891119374718,0.6430055763588254,0.6966973441481485
test_0333,gain_drift,temporal_cnn,0.8014614836592032,0.6301425226825524,0.7158020031708778
test_0333,gain_drift,dilated_cnn,0.8894003915357015,0.7087785259840157,0.7990894587598586
test_0333,gain_drift,contract_tcn_aug,0.8975552404640063,0.7500890958449383,0.8238221681544723
test_0334,jitter,adaptive_energy,0.7436025252210193,0.7022495416234308,0.7229260334222251
test_0334,jitter,spectral_flux,0.44119588619258,0.4734733578427171,0.4573346220176485
test_0334,jitter,logistic_features,0.17751709969938534,0.0047228091604282945,0.09111995442990682
test_0334,jitter,temporal_cnn,5.955984502838215e-08,4.280988525508736e-35,2.9779922514191074e-08
test_0334,jitter,dilated_cnn,5.955984502838215e-08,4.280988525508736e-35,2.9779922514191074e-08
test_0334,jitter,contract_tcn_aug,0.6951829315728109,0.49825831969041684,0.5967206256316139
test_0335,compound,adaptive_energy,0.013944540993903342,0.04585622187366464,0.02990038143378399
test_0335,compound,spectral_flux,0.46788236055759064,0.26079636515240495,0.3643393628549978
test_0335,compound,logistic_features,0.46466104599571945,0.38246352618516566,0.42356228609044255
test_0335,compound,temporal_cnn,0.001764306115592114,0.0013643117354994886,0.0015643089255458014
test_0335,compound,dilated_cnn,0.007839248645309565,2.5914209722775597e-39,0.003919624322654782
test_0335,compound,contract_tcn_aug,0.29948808051408954,0.22953856657863633,0.2645133235463629
test_0336,clean,adaptive_energy,0.7885866017853675,0.8230406264571236,0.8058136141212455
test_0336,clean,spectral_flux,0.8328264451710867,0.9115203132285628,0.8721733791998247
test_0336,clean,logistic_features,0.6795695120110523,0.95576015661428,0.8176648343126662
test_0336,clean,temporal_cnn,0.8672804698428418,0.8770662885568085,0.8721733791998252
test_0336,clean,dilated_cnn,0.823040626457123,1.0,0.9115203132285614
test_0336,clean,contract_tcn_aug,0.823040626457123,0.9557601566142818,0.8894003915357024
test_0337,noise,adaptive_energy,0.0010217061490800598,3.954921469896047e-43,0.0005108530745400299
test_0337,noise,spectral_flux,0.0013118966638049517,3.954921469896047e-43,0.0006559483319024758
test_0337,noise,logistic_features,0.0010217061490800598,3.954921469896047e-43,0.0005108530745400299
test_0337,noise,temporal_cnn,0.0010217061490800598,3.954921469896047e-43,0.0005108530745400299
test_0337,noise,dilated_cnn,0.0010217061490800598,3.954921469896047e-43,0.0005108530745400299
test_0337,noise,contract_tcn_aug,0.6947002722434312,0.5532660554364188,0.623983163839925
test_0338,reverb,adaptive_energy,0.0,0.0,0.0
test_0338,reverb,spectral_flux,0.7951104809280126,0.12424322576468043,0.4596768533463465
test_0338,reverb,logistic_features,0.7951104809280126,0.007942603692558147,0.4015265423102854
test_0338,reverb,temporal_cnn,0.00147504546225841,0.0008512013481018016,0.001163123405180106
test_0338,reverb,dilated_cnn,0.001450310772058129,0.00032381102596978656,0.0008870608990139577
test_0338,reverb,contract_tcn_aug,0.7788007830714032,0.3013912850397214,0.5400960340555623
test_0339,clipping,adaptive_energy,4.30628699062013e-07,0.15576028613333046,0.07788035838101476
test_0339,clipping,spectral_flux,0.7243058854699015,0.6948594991921702,0.7095826923310358
test_0339,clipping,logistic_features,0.7243058854699015,0.778607091314565,0.7514564883922332
test_0339,clipping,temporal_cnn,0.6270734686891386,0.8157794424907294,0.721426455589934
test_0339,clipping,dilated_cnn,0.6096664466977424,1.0,0.8048332233488712
test_0339,clipping,contract_tcn_aug,0.6836974695676208,0.7850962014628494,0.734396835515235
test_0340,gain_drift,adaptive_energy,0.2004360639023193,0.5197551555644335,0.3600956097333764
test_0340,gain_drift,spectral_flux,0.27467907263383984,0.6060264126539411,0.44035274264389046
test_0340,gain_drift,logistic_features,0.30580411345534114,0.6301666815051638,0.4679853974802525
test_0340,gain_drift,temporal_cnn,0.5848962825026809,0.7788007830714058,0.6818485327870434
test_0340,gain_drift,dilated_cnn,0.6404220843953183,0.8894003915357034,0.7649112379655109
test_0340,gain_drift,contract_tcn_aug,0.6410848782854737,0.8463328606960094,0.7437088694907416
test_0341,jitter,adaptive_energy,0.4013842460499604,0.42611965953544256,0.4137519527927015
test_0341,jitter,spectral_flux,0.3967939549377033,0.5168643156640893,0.4568291353008963
test_0341,jitter,logistic_features,0.17061147399441753,0.1445819596701836,0.1575967168323006
test_0341,jitter,temporal_cnn,0.0005304634709850741,8.290527884193771e-22,0.00026523173549253704
test_0341,jitter,dilated_cnn,0.0005439230380017314,0.0018515092164818777,0.0011977161272418045
test_0341,jitter,contract_tcn_aug,0.7088497131720409,0.7213774086184808,0.7151135608952608
test_0342,compound,adaptive_energy,0.0,0.0,0.0
test_0342,compound,spectral_flux,0.5396822589946204,0.30620895767929224,0.4229456083369563
test_0342,compound,logistic_features,0.29300673391472615,0.19853800784908238,0.24577237088190426
test_0342,compound,temporal_cnn,0.2022018853468485,0.0005037091220286056,0.10135279723443855
test_0342,compound,dilated_cnn,1.019674644596947e-07,4.217663348953082e-34,5.098373222984735e-08
test_0342,compound,contract_tcn_aug,0.7503891119374734,0.29523460924164757,0.5228118605895604
test_0343,clean,adaptive_energy,0.8341005873035523,0.5534798235558277,0.69379020542969
test_0343,clean,spectral_flux,0.8894003915357012,0.765981965301677,0.8276911784186891
test_0343,clean,logistic_features,0.8341005873035523,0.4945159818786824,0.6643082845911173
test_0343,clean,temporal_cnn,0.8894003915357012,0.6415633153364836,0.7654818534360923
test_0343,clean,dilated_cnn,0.9016326649281583,0.7144244988812637,0.808028581904711
test_0343,clean,contract_tcn_aug,0.8127918339531048,0.8127918339531048,0.8127918339531048
test_0344,noise,adaptive_energy,1.5133310005627604e-05,1.4521504923914136e-47,7.566655002813802e-06
test_0344,noise,spectral_flux,1.943155468584075e-05,1.4521504923914136e-47,9.715777342920375e-06
test_0344,noise,logistic_features,1.5133310005627604e-05,1.4521504923914136e-47,7.566655002813802e-06
test_0344,noise,temporal_cnn,1.5133310005627604e-05,1.4521504923914136e-47,7.566655002813802e-06
test_0344,noise,dilated_cnn,1.5133310005627604e-05,1.4521504923914136e-47,7.566655002813802e-06
test_0344,noise,contract_tcn_aug,0.7621682656200633,0.8525338553809364,0.8073510605004999
test_0345,reverb,adaptive_energy,0.0,0.0,0.0
test_0345,reverb,spectral_flux,0.5737865795122917,0.5924525960978206,0.5831195878050561
test_0345,reverb,logistic_features,0.5338418358614222,0.09932863050262025,0.31658523318202125
test_0345,reverb,temporal_cnn,0.11766409525089727,0.07658800294906862,0.09712604909998294
test_0345,reverb,dilated_cnn,0.007614660537203036,0.0010216958249355328,0.004318178181069284
test_0345,reverb,contract_tcn_aug,0.19119615311858162,0.37741127177555445,0.28430371244706804
test_0346,clipping,adaptive_energy,1.4573666402599474e-05,1.1636933073334257e-34,7.286833201299737e-06
test_0346,clipping,spectral_flux,0.6883027209888699,0.8894003915357034,0.7888515562622866
test_0346,clipping,logistic_features,0.5571913057166863,0.8894003915357034,0.7232958486261949
test_0346,clipping,temporal_cnn,0.437338933343247,0.7910330564638628,0.6141859949035549
test_0346,clipping,dilated_cnn,0.8463328606960094,0.8341005873035545,0.840216723999782
test_0346,clipping,contract_tcn_aug,0.600911770418193,0.7910330564638617,0.6959724134410273
test_0347,gain_drift,adaptive_energy,0.5965085690811337,0.7098927337278982,0.6532006514045159
test_0347,gain_drift,spectral_flux,0.6849882558525728,0.9557601566142818,0.8203742062334274
test_0347,gain_drift,logistic_features,0.5717738343580088,0.5962296095766335,0.5840017219673211
test_0347,gain_drift,temporal_cnn,0.7020352585329309,0.5909011339483375,0.6464681962406342
test_0347,gain_drift,dilated_cnn,0.7462751019186509,0.9557601566142818,0.8510176292664664
test_0347,gain_drift,contract_tcn_aug,0.7216923205864935,0.9557601566142818,0.8387262386003876
test_0348,jitter,adaptive_energy,0.692665721392018,0.6713569680415702,0.6820113447167941
test_0348,jitter,spectral_flux,0.23927168189590428,0.21937979582436334,0.2293257388601338
test_0348,jitter,logistic_features,0.00029272099770343425,6.884201881135059e-06,0.00014980259979228465
test_0348,jitter,temporal_cnn,0.00022797049266838816,9.437959121444499e-12,0.00011398525105317364
test_0348,jitter,dilated_cnn,0.00022797049266601804,1.5560563955523896e-11,0.000113985254113291
test_0348,jitter,contract_tcn_aug,0.8032653298563166,0.6160571638094224,0.7096612468328696
test_0349,compound,adaptive_energy,0.0,0.0,0.0
test_0349,compound,spectral_flux,0.4822588845416966,0.2243648666479241,0.35331187559481037
test_0349,compound,logistic_features,0.39476547900517067,0.26656224784986454,0.33066386342751763
test_0349,compound,temporal_cnn,0.031064675801336164,0.25960365152146014,0.14533416366139815
test_0349,compound,dilated_cnn,5.2868607732373014e-05,4.816600820998809e-08,2.6458386870291502e-05
test_0349,compound,contract_tcn_aug,0.375449556657432,0.34845871548713153,0.3619541360722818
test_0350,clean,adaptive_energy,0.7462751019186499,0.7788007830714037,0.7625379424950267
test_0350,clean,spectral_flux,0.7462751019186499,0.8328264451710883,0.789550773544869
test_0350,clean,logistic_features,0.6675812338611757,0.719678552441861,0.6936298931515184
test_0350,clean,temporal_cnn,0.8502334671624847,0.9115203132285619,0.8808768901955233
test_0350,clean,dilated_cnn,0.9115203132285628,0.8502334671624837,0.8808768901955233
test_0350,clean,contract_tcn_aug,0.7850962014628511,0.8672804698428427,0.8261883356528469
test_0351,noise,adaptive_energy,1.9431610973553692e-05,1.342389284491439e-36,9.715805486776846e-06
test_0351,noise,spectral_flux,2.4950682377231367e-05,1.342389284491439e-36,1.2475341188615683e-05
test_0351,noise,logistic_features,1.9431610973553692e-05,1.342389284491439e-36,9.715805486776846e-06
test_0351,noise,temporal_cnn,1.9431610973553692e-05,1.342389284491439e-36,9.715805486776846e-06
test_0351,noise,dilated_cnn,1.9431610973553692e-05,1.342389284491439e-36,9.715805486776846e-06
test_0351,noise,contract_tcn_aug,0.6310118188576076,0.9262669276904667,0.7786393732740371
test_0352,reverb,adaptive_energy,0.0,0.0,0.0
test_0352,reverb,spectral_flux,0.2887244066019514,0.4902380494421168,0.3894812280220341
test_0352,reverb,logistic_features,0.35495794100143074,0.07067582405814762,0.2128168825297892
test_0352,reverb,temporal_cnn,0.060418144863341995,0.06812313065092487,0.06427063775713343
test_0352,reverb,dilated_cnn,4.289333379518603e-06,0.000495750964648123,0.0002500201490138208
test_0352,reverb,contract_tcn_aug,0.6315588849814592,0.45468620300309803,0.5431225439922787
test_0353,clipping,adaptive_energy,0.9115203132285636,0.8770662885568076,0.8942933008926857
test_0353,clipping,spectral_flux,0.95576015661428,0.9115203132285628,0.9336402349214215
test_0353,clipping,logistic_features,0.95576015661428,0.8328264451710894,0.8942933008926848
test_0353,clipping,temporal_cnn,0.7788007830714064,0.8230406264571236,0.800920704764265
test_0353,clipping,dilated_cnn,0.6486058876618195,0.8059936237767651,0.7272997557192923
test_0353,clipping,contract_tcn_aug,0.8230406264571247,0.8672804698428427,0.8451605481499838
test_0354,gain_drift,adaptive_energy,0.386994070359183,0.6192326651750174,0.5031133677671003
test_0354,gain_drift,spectral_flux,0.5543335969015578,0.4317188306877706,0.4930262137946642
test_0354,gain_drift,logistic_features,0.13569479718124725,0.39231890808231845,0.26400685263178286
test_0354,gain_drift,temporal_cnn,0.25960026247831325,0.20217951634590492,0.23088988941210908
test_0354,gain_drift,dilated_cnn,0.27270935842442484,0.5618092907220936,0.4172593245732592
test_0354,gain_drift,contract_tcn_aug,0.6695505650677068,0.7951104809280126,0.7323305229978597
test_0355,jitter,adaptive_energy,0.6456790803144702,0.5897042261945922,0.6176916532545311
test_0355,jitter,spectral_flux,0.5435575128663034,0.2738591140794617,0.4087083134728825
test_0355,jitter,logistic_features,0.4444529345711818,0.044184668998431285,0.24431880178480653
test_0355,jitter,temporal_cnn,1.6883489347489775e-06,9.97022737503375e-16,8.441744678730001e-07
test_0355,jitter,dilated_cnn,1.688348934748967e-06,1.643812594693473e-15,8.441744681963898e-07
test_0355,jitter,contract_tcn_aug,0.38632583831859835,0.5153539473395875,0.4508398928290929
test_0356,compound,adaptive_energy,0.0,0.0,0.0
test_0356,compound,spectral_flux,0.47861965548132646,0.39697278300800254,0.4377962192446645
test_0356,compound,logistic_features,0.3755165767908241,0.3428205673914702,0.35916857209114716
test_0356,compound,temporal_cnn,0.000608151449519954,0.0024695531234194064,0.0015388522864696803
test_0356,compound,dilated_cnn,0.000250587805910043,7.975198093179197e-07,0.00012569266285968045
test_0356,compound,contract_tcn_aug,0.7440381092062806,0.5882557058615459,0.6661469075339133
test_0357,clean,adaptive_energy,0.8463328606960094,0.8341005873035556,0.8402167239997825
test_0357,clean,spectral_flux,0.8894003915357023,0.9447001957678511,0.9170502936517767
test_0357,clean,logistic_features,0.714424498881263,0.9447001957678522,0.8295623473245577
test_0357,clean,temporal_cnn,0.8894003915357034,0.9447001957678511,0.9170502936517773
test_0357,clean,dilated_cnn,0.7574920297209565,0.8894003915357023,0.8234462106283293
test_0357,clean,contract_tcn_aug,0.7788007830714058,0.9447001957678511,0.8617504894196284
test_0358,noise,adaptive_energy,0.00011836239817344176,1.8498649159970945e-22,5.918119908672088e-05
test_0358,noise,spectral_flux,0.0001519803276348139,1.8498649159970945e-22,7.599016381740696e-05
test_0358,noise,logistic_features,0.00011836239817344176,1.8498649159970945e-22,5.918119908672088e-05
test_0358,noise,temporal_cnn,0.00011836239817344176,1.8498649159970945e-22,5.918119908672088e-05
test_0358,noise,dilated_cnn,0.00011836239817344176,1.8498649159970945e-22,5.918119908672088e-05
test_0358,noise,contract_tcn_aug,0.7516960487774433,0.5409180317476274,0.6463070402625354
test_0359,reverb,adaptive_energy,0.0,0.0,0.0
test_0359,reverb,spectral_flux,0.74627510191865,0.41858342996330977,0.5824292659409799
test_0359,reverb,logistic_features,0.23741069607268864,0.010915115607900008,0.12416290584029432
test_0359,reverb,temporal_cnn,0.3823808639913009,0.12824258923977302,0.25531172661553697
test_0359,reverb,dilated_cnn,0.027314157454524812,0.018645697855595465,0.02297992765506014
test_0359,reverb,contract_tcn_aug,0.7115205267693647,0.21524492480615076,0.46338272578775774
test_0360,clipping,adaptive_energy,0.20145098356238797,0.2624616834976703,0.23195633353002915
test_0360,clipping,spectral_flux,0.3973981139499573,0.7100614984781134,0.5537298062140353
test_0360,clipping,logistic_features,0.3770544528721438,0.6116941634062717,0.49437430813920774
test_0360,clipping,temporal_cnn,0.6330029167567212,0.8894003915357012,0.7612016541462112
test_0360,clipping,dilated_cnn,0.6547616942459652,0.8463328606960083,0.7505472774709867
test_0360,clipping,contract_tcn_aug,0.5891416400935708,0.8032653298563166,0.6962034849749437
test_0361,gain_drift,adaptive_energy,0.7119065018725287,0.6754387090561409,0.6936726054643347
test_0361,gain_drift,spectral_flux,0.8672804698428418,0.9557601566142809,0.9115203132285614
test_0361,gain_drift,logistic_features,0.7443467583996503,0.4449820144568508,0.5946643864282506
test_0361,gain_drift,temporal_cnn,0.7119064040558065,0.5121685283206099,0.6120374661882082
test_0361,gain_drift,dilated_cnn,0.7213211023085034,0.6036631327997452,0.6624921175541243
test_0361,gain_drift,contract_tcn_aug,0.8502334671624834,0.8502334671624834,0.8502334671624834
test_0362,jitter,adaptive_energy,0.4964810476309281,0.6632945831488035,0.5798878153898658
test_0362,jitter,spectral_flux,0.36032353735388606,0.4897415193689847,0.42503252836143535
test_0362,jitter,logistic_features,0.07483736365648073,0.1466392090473523,0.11073828635191652
test_0362,jitter,temporal_cnn,0.0004957522828251766,6.878990771008603e-34,0.0002478761414125883
test_0362,jitter,dilated_cnn,0.0004957522828251766,8.832798991135325e-34,0.0002478761414125883
test_0362,jitter,contract_tcn_aug,0.4842373509018345,0.8770662885568076,0.680651819729321
test_0363,compound,adaptive_energy,0.0,0.0,0.0
test_0363,compound,spectral_flux,0.33447825443716933,0.663954034165557,0.4992161443013632
test_0363,compound,logistic_features,0.4173598162682371,0.5197017954114945,0.46853080583986584
test_0363,compound,temporal_cnn,8.708618639374938e-05,2.1017069479381175e-16,4.3543093196979776e-05
test_0363,compound,dilated_cnn,8.70861864084662e-05,6.870516524655068e-10,4.3543436730059336e-05
test_0363,compound,contract_tcn_aug,0.4628380745268492,0.37283568297749153,0.41783687875217035
test_0364,clean,adaptive_energy,0.6211547753185643,0.5511595499192982,0.5861571626189312
test_0364,clean,spectral_flux,0.5924430880921017,0.7445694069013206,0.6685062474967112
test_0364,clean,logistic_features,0.6211547753185643,0.559314398847602,0.5902345870830832
test_0364,clean,temporal_cnn,0.6291703080005541,0.6853421862512846,0.6572562471259193
test_0364,clean,dilated_cnn,0.5987102152147598,0.748455111224315,0.6735826632195374
test_0364,clean,contract_tcn_aug,0.6355767513695264,0.7115885750695483,0.6735826632195374
test_0365,noise,adaptive_energy,1.618988043983034e-07,7.343711385779153e-31,8.09494021991517e-08
test_0365,noise,spectral_flux,2.0788217977877866e-07,7.343711385779153e-31,1.0394108988938933e-07
test_0365,noise,logistic_features,1.618988043983034e-07,7.343711385779153e-31,8.09494021991517e-08
test_0365,noise,temporal_cnn,1.618988043983034e-07,7.343711385779153e-31,8.09494021991517e-08
test_0365,noise,dilated_cnn,1.618988043983034e-07,7.343711385779153e-31,8.09494021991517e-08
test_0365,noise,contract_tcn_aug,0.6738741782223613,0.5705038768698641,0.6221890275461127
test_0366,reverb,adaptive_energy,0.0,0.0,0.0
test_0366,reverb,spectral_flux,0.5394486062268238,0.5009654716099177,0.5202070389183707
test_0366,reverb,logistic_features,0.28888288865143935,0.11360846579344741,0.20124567722244338
test_0366,reverb,temporal_cnn,0.06767414526713346,0.03196395130304231,0.04981904828508789
test_0366,reverb,dilated_cnn,1.1304599686904742e-06,3.0882271103503885e-06,2.1093435395204314e-06
test_0366,reverb,contract_tcn_aug,0.5009654716099171,0.6255836679062101,0.5632745697580637
test_0367,clipping,adaptive_energy,0.766326394982899,0.8894003915357012,0.8278633932593
test_0367,clipping,spectral_flux,0.6679590599110584,0.7910330564638595,0.729496058187459
test_0367,clipping,logistic_features,0.7232588641432062,0.7910330564638595,0.7571459603035329
test_0367,clipping,temporal_cnn,0.7021922254888067,0.8341005873035535,0.76814640639618
test_0367,clipping,dilated_cnn,0.7866700560607112,0.8894003915357023,0.8380352237982067
test_0367,clipping,contract_tcn_aug,0.7574920297209555,0.8341005873035535,0.7957963085122546
test_0368,gain_drift,adaptive_energy,0.5243153317646339,0.6065306597126332,0.5654229957386335
test_0368,gain_drift,spectral_flux,0.6732342123448565,0.8341005873035545,0.7536673998242055
test_0368,gain_drift,logistic_features,0.46023908705627625,0.5705038768698658,0.515371481963071
test_0368,gain_drift,temporal_cnn,0.5092338326053509,0.7504827358049585,0.6298582842051548
test_0368,gain_drift,dilated_cnn,0.7285340165770042,0.8894003915357012,0.8089672040563527
test_0368,gain_drift,contract_tcn_aug,0.7838338208091531,0.8894003915357012,0.8366171061724271
test_0369,jitter,adaptive_energy,0.41705915530200593,0.0802458033729621,0.24865247933748402
test_0369,jitter,spectral_flux,0.5048532218047629,0.7376871064750888,0.6212701641399259
test_0369,jitter,logistic_features,0.5396822589946203,0.3328115603782297,0.436246909686425
test_0369,jitter,temporal_cnn,9.674840579594786e-07,6.259603417929254e-32,4.837420289797393e-07
test_0369,jitter,dilated_cnn,9.674840579594786e-07,1.325158053974499e-31,4.837420289797393e-07
test_0369,jitter,contract_tcn_aug,0.5170879217315539,0.9262669276904681,0.721677424711011
test_0370,compound,adaptive_energy,0.0,0.0,0.0
test_0370,compound,spectral_flux,0.5170879217315542,0.4340091242006932,0.4755485229661237
test_0370,compound,logistic_features,0.574511296184478,0.2669653124837685,0.4207383043341233
test_0370,compound,temporal_cnn,0.008989190776273864,0.004755498079493034,0.006872344427883449
test_0370,compound,dilated_cnn,0.007841358535832876,0.006105799745034359,0.006973579140433618
test_0370,compound,contract_tcn_aug,0.3830529921398376,0.4218105232404728,0.4024317576901552
test_0371,clean,adaptive_energy,0.689786813023606,0.6431448619650086,0.6664658374943073
test_0371,clean,spectral_flux,0.6995480218182543,0.6311737583603607,0.6653608900893075
test_0371,clean,logistic_features,0.6182548847974744,0.557440686050829,0.5878477854241517
test_0371,clean,temporal_cnn,0.6312449455483874,0.6350454536744842,0.6331451996114358
test_0371,clean,dilated_cnn,0.8508998707603107,0.7516960487774441,0.8012979597688774
test_0371,clean,contract_tcn_aug,0.6869901798807834,0.745716249326808,0.7163532146037956
test_0372,noise,adaptive_energy,0.00011836249656216688,5.658781201882977e-29,5.918124828108344e-05
test_0372,noise,spectral_flux,0.0001519804539684377,5.658781201882977e-29,7.599022698421885e-05
test_0372,noise,logistic_features,0.00011836249656216688,5.658781201882977e-29,5.918124828108344e-05
test_0372,noise,temporal_cnn,0.00011836249656216688,5.658781201882977e-29,5.918124828108344e-05
test_0372,noise,dilated_cnn,0.00019514676573521538,5.658781201882977e-29,9.757338286760769e-05
test_0372,noise,contract_tcn_aug,0.8032653298563169,0.7049063009645051,0.7540858154104111
test_0373,reverb,adaptive_energy,0.0,0.0,0.0
test_0373,reverb,spectral_flux,0.45717819657055236,0.3858878571204594,0.42153302684550586
test_0373,reverb,logistic_features,0.28214007789039003,0.2618521067608342,0.2719960923256121
test_0373,reverb,temporal_cnn,0.03249376159730349,0.06749448547678544,0.049994123537044466
test_0373,reverb,dilated_cnn,4.58940822623806e-06,2.2537654093665164e-21,2.2947041131190312e-06
test_0373,reverb,contract_tcn_aug,0.6979416619519085,0.40835223009996624,0.5531469460259374
test_0374,clipping,adaptive_energy,0.8341005873035534,0.8341005873035545,0.834100587303554
test_0374,clipping,spectral_flux,0.8341005873035534,1.0,0.9170502936517767
test_0374,clipping,logistic_features,0.7788007830714047,0.9447001957678522,0.8617504894196284
test_0374,clipping,temporal_cnn,0.9447001957678511,0.7910330564638595,0.8678666261158553
test_0374,clipping,dilated_cnn,0.8894003915357023,0.8894003915357012,0.8894003915357017
test_0374,clipping,contract_tcn_aug,1.0,0.9447001957678511,0.9723500978839256
test_0375,gain_drift,adaptive_energy,0.8328264451710894,0.6290801031415891,0.7309532741563393
test_0375,gain_drift,spectral_flux,0.8672804698428445,0.6836974695676217,0.7754889697052331
test_0375,gain_drift,logistic_features,0.8672804698428445,0.7657175702878536,0.816499020065349
test_0375,gain_drift,temporal_cnn,0.8328264451710885,0.8770662885568067,0.8549463668639476
test_0375,gain_drift,dilated_cnn,0.95576015661428,0.9213061319425266,0.9385331442784033
test_0375,gain_drift,contract_tcn_aug,0.8672804698428418,0.8770662885568067,0.8721733791998243
test_0376,jitter,adaptive_energy,0.7506421767910976,0.5466562900970569,0.6486492334440772
test_0376,jitter,spectral_flux,0.33369759722024844,0.4702773508970396,0.401987474058644
test_0376,jitter,logistic_features,0.26506288307012327,0.07681511756364792,0.17093900031688558
test_0376,jitter,temporal_cnn,0.012785572247221752,6.796537258176481e-10,0.006392786463437739
test_0376,jitter,dilated_cnn,8.279875441378344e-09,2.5991641608967585e-25,4.139937720689172e-09
test_0376,jitter,contract_tcn_aug,0.6486058876618185,0.6224106235015442,0.6355082555816813
test_0377,compound,adaptive_energy,0.021125730189843813,0.2809606487166168,0.1510431894532303
test_0377,compound,spectral_flux,0.6761946137380427,0.5570967775895498,0.6166456956637962
test_0377,compound,logistic_features,0.6251222420163117,0.5060244058678183,0.565573323942065
test_0377,compound,temporal_cnn,0.03288769094827322,0.0032936666239155774,0.0180906787860944
test_0377,compound,dilated_cnn,0.0018515001502840934,2.1960891298860987e-11,0.0009257500861224923
test_0377,compound,contract_tcn_aug,0.21441746648689056,0.14736666814724655,0.18089206731706856
test_0378,clean,adaptive_energy,0.7213774086184808,0.7788007830714032,0.750089095844942
test_0378,clean,spectral_flux,0.7213774086184808,0.9262669276904681,0.8238221681544744
test_0378,clean,logistic_features,0.6766560396279413,0.7503891119374719,0.7135225757827066
test_0378,clean,temporal_cnn,0.7503891119374732,0.9262669276904681,0.8383280198139706
test_0378,clean,dilated_cnn,1.0,1.0,1.0
test_0378,clean,contract_tcn_aug,0.9262669276904681,1.0,0.963133463845234
test_0379,noise,adaptive_energy,2.771969868510347e-07,5.85749291108367e-45,1.3859849342551735e-07
test_0379,noise,spectral_flux,3.559279765459868e-07,5.85749291108367e-45,1.779639882729934e-07
test_0379,noise,logistic_features,2.771969868510347e-07,5.85749291108367e-45,1.3859849342551735e-07
test_0379,noise,temporal_cnn,2.771969868510347e-07,5.85749291108367e-45,1.3859849342551735e-07
test_0379,noise,dilated_cnn,2.771969868510347e-07,5.85749291108367e-45,1.3859849342551735e-07
test_0379,noise,contract_tcn_aug,0.43400912420069243,0.6192326651750174,0.5266208946878549
test_0380,reverb,adaptive_energy,0.0,0.0,0.0
test_0380,reverb,spectral_flux,0.6714214113029998,0.6147021210009983,0.6430617661519991
test_0380,reverb,logistic_features,0.30521329546656406,0.15381653997714226,0.22951491772185317
test_0380,reverb,temporal_cnn,0.04620333799694937,0.027733449652821415,0.03696839382488539
test_0380,reverb,dilated_cnn,0.0025754253928813903,0.0017491837003181,0.002162304546599745
test_0380,reverb,contract_tcn_aug,0.5396822589946207,0.3869940703591821,0.4633381646769014
test_0381,clipping,adaptive_energy,0.11328337238571504,0.34471901710751546,0.22900119474661523
test_0381,clipping,spectral_flux,0.8672804698428418,0.8672804698428436,0.8672804698428427
test_0381,clipping,logistic_features,0.8328264451710877,0.8770662885568085,0.8549463668639481
test_0381,clipping,temporal_cnn,0.5715396166335063,0.667305151803661,0.6194223842185836
test_0381,clipping,dilated_cnn,0.8328264451710876,0.9115203132285636,0.8721733791998256
test_0381,clipping,contract_tcn_aug,0.7850962014628486,0.9115203132285636,0.8483082573457061
test_0382,gain_drift,adaptive_energy,0.5994618900138187,0.5534798235558287,0.5764708567848237
test_0382,gain_drift,spectral_flux,0.7866700560607116,0.6079518255945374,0.6973109408276246
test_0382,gain_drift,logistic_features,0.4881436816361878,0.3376083723989046,0.4128760270175462
test_0382,gain_drift,temporal_cnn,0.5074920297365163,0.3562353198486593,0.4318636747925878
test_0382,gain_drift,dilated_cnn,0.6404220843953161,0.8894003915357012,0.7649112379655086
test_0382,gain_drift,contract_tcn_aug,0.8894003915357023,0.7144244988812637,0.8019124452084829
test_0383,jitter,adaptive_energy,0.6018181465800899,0.5776220792215605,0.5897201129008252
test_0383,jitter,spectral_flux,0.5092986206749485,0.24140014687939013,0.3753493837771693
test_0383,jitter,logistic_features,0.17758616764700075,0.022561870705713787,0.10007401917635726
test_0383,jitter,temporal_cnn,2.6410948097978655e-05,3.1325630171911916e-13,1.3205474205617478e-05
test_0383,jitter,dilated_cnn,3.3912328636629876e-05,1.152405532198619e-13,1.6956164375935215e-05
test_0383,jitter,contract_tcn_aug,0.6673963699613177,0.4490166531412168,0.5582065115512672
test_0384,compound,adaptive_energy,0.0,0.0,0.0
test_0384,compound,spectral_flux,0.3285388409900112,0.2763548208399772,0.3024468309149942
test_0384,compound,logistic_features,0.2645336684195225,0.3745824190704088,0.31955804374496566
test_0384,compound,temporal_cnn,0.0647993813320736,0.11207304902949924,0.08843621518078643
test_0384,compound,dilated_cnn,0.012785846433159975,4.28908444090666e-06,0.006395067758800441
test_0384,compound,contract_tcn_aug,0.28011170998173673,0.3952683096903148,0.33769000983602576
test_0385,clean,adaptive_energy,0.6926657213920189,0.7910330564638606,0.7418493889279397
test_0385,clean,spectral_flux,0.6926657213920189,0.8341005873035545,0.7633831543477867
test_0385,clean,logistic_features,0.6591246946491143,0.9447001957678511,0.8019124452084827
test_0385,clean,temporal_cnn,0.9447001957678511,0.9447001957678511,0.9447001957678511
test_0385,clean,dilated_cnn,1.0,0.9447001957678522,0.9723500978839261
test_0385,clean,contract_tcn_aug,0.8894003915357023,0.8894003915357023,0.8894003915357023
test_0386,noise,adaptive_energy,7.566659860544137e-06,6.456662742652097e-22,3.783329930272069e-06
test_0386,noise,spectral_flux,9.715783580369594e-06,6.456662742652097e-22,4.857891790184797e-06
test_0386,noise,logistic_features,7.566659860544137e-06,6.456662742652097e-22,3.783329930272069e-06
test_0386,noise,temporal_cnn,7.566659860544137e-06,6.456662742652097e-22,3.783329930272069e-06
test_0386,noise,dilated_cnn,7.566659860544137e-06,6.456662742652097e-22,3.783329930272069e-06
test_0386,noise,contract_tcn_aug,0.24498254112374904,0.25065418176363724,0.24781836144369312
test_0387,reverb,adaptive_energy,0.15167300583955046,0.15211527849516057,0.15189414216735553
test_0387,reverb,spectral_flux,0.5631677889760238,0.3224848900429241,0.4428263395094739
test_0387,reverb,logistic_features,0.35150146242745944,0.07040236695369745,0.21095191469057845
test_0387,reverb,temporal_cnn,0.04917523059037872,0.14754160173323497,0.09835841616180685
test_0387,reverb,dilated_cnn,4.178825427460444e-06,4.175940485967073e-06,4.177382956713759e-06
test_0387,reverb,contract_tcn_aug,0.4328947444905651,0.2921433600048252,0.36251905224769515
test_0388,clipping,adaptive_energy,0.9262669276904689,0.8894003915357015,0.9078336596130852
test_0388,clipping,spectral_flux,0.8238221681544756,0.8894003915356995,0.8566112798450876
test_0388,clipping,logistic_features,0.8238221681544756,0.8606887043092376,0.8422554362318566
test_0388,clipping,temporal_cnn,0.8606887043092376,0.8975552404640056,0.8791219723866216
test_0388,clipping,dilated_cnn,0.8238221681544733,0.8606887043092377,0.8422554362318555
test_0388,clipping,contract_tcn_aug,0.766398793701551,0.8751945559687354,0.8207966748351432
test_0389,gain_drift,adaptive_energy,0.7951104809280141,0.7213774086184794,0.7582439447732467
test_0389,gain_drift,spectral_flux,0.8238221681544767,0.8383280198139694,0.8310750939842231
test_0389,gain_drift,logistic_features,0.685867482105324,0.6542469731404943,0.6700572276229091
test_0389,gain_drift,temporal_cnn,0.7227340182600884,0.6382770318033582,0.6805055250317233
test_0389,gain_drift,dilated_cnn,0.7596005544148543,0.8333337100549012,0.7964671322348778
test_0389,gain_drift,contract_tcn_aug,0.7308888671883924,0.7453946034075036,0.738141735297948
test_0390,jitter,adaptive_energy,0.6460103516883225,0.6528905183018211,0.6494504349950718
test_0390,jitter,spectral_flux,0.36825895721069246,0.39481235226643957,0.381535654738566
test_0390,jitter,logistic_features,0.049443944525578376,0.044693407834806125,0.047068676180192254
test_0390,jitter,temporal_cnn,0.0011229923655385278,1.802656932340206e-12,0.0005614961836705924
test_0390,jitter,dilated_cnn,0.001122992365538527,9.582537139720029e-20,0.0005614961827692635
test_0390,jitter,contract_tcn_aug,0.620539602014988,0.5488549513573197,0.5846972766861538
test_0391,compound,adaptive_energy,3.334037047580517e-35,4.2260106288699054e-30,2.1130219846201908e-30
test_0391,compound,spectral_flux,0.6521154007331158,0.3106663627545778,0.4813908817438468
test_0391,compound,logistic_features,0.6521154007331158,0.34009909665121874,0.49610724869216727
test_0391,compound,temporal_cnn,0.12758662567597123,0.09656355156315652,0.11207508861956388
test_0391,compound,dilated_cnn,4.384203018083653e-05,0.1181004824493865,0.05907216223978367
test_0391,compound,contract_tcn_aug,0.7436025252210188,0.5394486062268251,0.6415255657239219
test_0392,clean,adaptive_energy,0.8525338553809364,0.6236496671930524,0.7380917612869944
test_0392,clean,spectral_flux,0.8894003915357023,0.788562584932209,0.8389814882339557
test_0392,clean,logistic_features,0.8606887043092396,0.558071443811826,0.7093800740605328
test_0392,clean,temporal_cnn,0.8606887043092396,0.7452896054084702,0.8029891548588549
test_0392,clean,dilated_cnn,0.7266533491783699,0.7821561415632369,0.7544047453708034
test_0392,clean,contract_tcn_aug,0.722736508485834,0.7964668004378469,0.7596016544618405
test_0393,noise,adaptive_energy,1.1963943244267952e-06,2.1591425022980727e-41,5.981971622133976e-07
test_0393,noise,spectral_flux,1.5362007209449649e-06,2.1591425022980727e-41,7.681003604724824e-07
test_0393,noise,logistic_features,1.1963943244267952e-06,2.1591425022980727e-41,5.981971622133976e-07
test_0393,noise,temporal_cnn,1.1963943244267952e-06,2.1591425022980727e-41,5.981971622133976e-07
test_0393,noise,dilated_cnn,1.1963943244267952e-06,2.1591425022980727e-41,5.981971622133976e-07
test_0393,noise,contract_tcn_aug,0.6591246946491155,0.7357332522317133,0.6974289734404144
test_0394,reverb,adaptive_energy,0.0,0.0,0.0
test_0394,reverb,spectral_flux,0.42733850249315325,0.43400912420069276,0.430673813346923
test_0394,reverb,logistic_features,0.477728340367679,0.37544955665743024,0.42658894851255463
test_0394,reverb,temporal_cnn,0.004030941149655283,0.0007212557637437207,0.0023760984566995017
test_0394,reverb,dilated_cnn,0.021396373262302204,0.00014366026512497006,0.010770016763713587
test_0394,reverb,contract_tcn_aug,0.7213774086184808,0.5359006119925427,0.6286390103055117
test_0395,clipping,adaptive_energy,0.8525338553809364,0.9262669276904697,0.889400391535703
test_0395,clipping,spectral_flux,0.7788007830714047,1.0,0.8894003915357023
test_0395,clipping,logistic_features,0.7788007830714047,0.9262669276904681,0.8525338553809364
test_0395,clipping,temporal_cnn,0.8525338553809364,0.8525338553809378,0.8525338553809372
test_0395,clipping,dilated_cnn,1.0,1.0,1.0
test_0395,clipping,contract_tcn_aug,0.9262669276904681,0.9262669276904697,0.9262669276904689
test_0396,gain_drift,adaptive_energy,0.5859904337745364,0.7213774086184808,0.6536839211965086
test_0396,gain_drift,spectral_flux,0.6258569711958842,0.9262669276904689,0.7760619494431766
test_0396,gain_drift,logistic_features,0.3689177209944834,0.6119727154670133,0.4904452182307483
test_0396,gain_drift,temporal_cnn,0.5867813619048278,0.6119727154670122,0.59937703868592
test_0396,gain_drift,dilated_cnn,0.6399361789370462,0.9262669276904689,0.7831015533137575
test_0396,gain_drift,contract_tcn_aug,0.7562786887787688,0.767873472350246,0.7620760805645074
test_0397,jitter,adaptive_energy,0.5130652836612571,0.3656671446751276,0.4393662141681924
test_0397,jitter,spectral_flux,0.478302409507432,0.3521966912386992,0.4152495503730656
test_0397,jitter,logistic_features,0.15263305805307315,0.15267949274003606,0.1526562753965546
test_0397,jitter,temporal_cnn,1.3858813199680128e-07,1.2968560275934451e-20,6.929406599840713e-08
test_0397,jitter,dilated_cnn,1.3858813199680128e-07,1.2968560275934451e-20,6.929406599840713e-08
test_0397,jitter,contract_tcn_aug,0.7500890958449434,0.6018181465800881,0.6759536212125158
test_0398,compound,adaptive_energy,0.0,0.0,0.0
test_0398,compound,spectral_flux,0.7272997557192905,0.29205605153195174,0.5096779036256212
test_0398,compound,logistic_features,0.6556733798713722,0.2620048120130646,0.4588390959422184
test_0398,compound,temporal_cnn,0.0043358141411258076,0.08571591982951207,0.04502586698531894
test_0398,compound,dilated_cnn,0.00380527180521604,0.15577516203731578,0.07979021692126591
test_0398,compound,contract_tcn_aug,0.41578651583838944,0.28498861855340485,0.35038756719589714
test_0399,clean,adaptive_energy,0.7788007830714054,0.668039764809742,0.7234202739405737
test_0399,clean,spectral_flux,0.7500890958449434,0.8209135012190426,0.785501298531993
test_0399,clean,logistic_features,0.6703050368967496,0.6979119033848908,0.6841084701408202
test_0399,clean,temporal_cnn,0.9631334638452341,0.7634901267661188,0.8633117953056765
test_0399,clean,dilated_cnn,0.9262669276904681,0.9344217766187722,0.9303443521546202
test_0399,clean,contract_tcn_aug,1.0,0.8209135012190417,0.9104567506095209
test_0400,noise,adaptive_energy,2.783616868270877e-06,1.6004468558582393e-24,1.3918084341354385e-06
test_0400,noise,spectral_flux,3.5742348091805387e-06,1.6004468558582393e-24,1.7871174045902693e-06
test_0400,noise,logistic_features,2.783616868270877e-06,1.6004468558582393e-24,1.3918084341354385e-06
test_0400,noise,temporal_cnn,2.783616868270877e-06,1.6004468558582393e-24,1.3918084341354385e-06
test_0400,noise,dilated_cnn,4.589408340197872e-06,1.6004468558582393e-24,2.294704170098936e-06
test_0400,noise,contract_tcn_aug,0.40735257800517505,0.5280402623377247,0.46769642017144986
test_0401,reverb,adaptive_energy,0.0,0.0,0.0
test_0401,reverb,spectral_flux,0.7155600747476155,0.6065306597126332,0.6610453672301244
test_0401,reverb,logistic_features,0.7155600747476155,0.12031473185390297,0.41793740330075924
test_0401,reverb,temporal_cnn,0.008048560685348231,0.09925741824118262,0.053652989463265424
test_0401,reverb,dilated_cnn,9.765599880288622e-06,1.7763089492542943e-05,1.3764344686415782e-05
test_0401,reverb,contract_tcn_aug,0.6482443684940099,0.28746320059565894,0.4678537845448344
test_0402,clipping,adaptive_energy,0.0005015504650040727,0.04511732919465903,0.02280943982983155
test_0402,clipping,spectral_flux,0.8525338553809364,0.9262669276904681,0.8894003915357023
test_0402,clipping,logistic_features,0.8525338553809364,0.9262669276904681,0.8894003915357023
test_0402,clipping,temporal_cnn,0.8241221842470048,0.8525338553809364,0.8383280198139706
test_0402,clipping,dilated_cnn,0.7503891119374729,0.8525338553809364,0.8014614836592047
test_0402,clipping,contract_tcn_aug,0.7892931470571473,0.9262669276904681,0.8577800373738077
test_0403,gain_drift,adaptive_energy,0.7727497964327429,0.6287656381313177,0.7007577172820303
test_0403,gain_drift,spectral_flux,0.7872556480922396,0.8688435532375444,0.828049600664892
test_0403,gain_drift,logistic_features,0.5886686299270095,0.6301278472986818,0.6093982386128456
test_0403,gain_drift,temporal_cnn,0.6940220685657624,0.6587830227209895,0.676402545643376
test_0403,gain_drift,dilated_cnn,0.6571555324109973,0.6429496659570494,0.6500525991840234
test_0403,gain_drift,contract_tcn_aug,0.6284438451845361,0.6940220376890656,0.6612329414368008
test_0404,jitter,adaptive_energy,0.5791182289360023,0.7144244988812637,0.646771363908633
test_0404,jitter,spectral_flux,0.39135492555098716,0.5563943591741245,0.47387464236255583
test_0404,jitter,logistic_features,0.0002294336983792186,0.30326533474523804,0.15174738422180864
test_0404,jitter,temporal_cnn,7.25588447097636e-07,1.1349982806565867e-05,6.037785626831752e-06
test_0404,jitter,dilated_cnn,7.255810969032879e-07,4.759950861685832e-18,3.627905484540239e-07
test_0404,jitter,contract_tcn_aug,0.41747670344337984,0.6926657213920189,0.5550712124176993
test_0405,compound,adaptive_energy,0.0,0.0,0.0
test_0405,compound,spectral_flux,0.34164329639470836,0.8127918339531058,0.5772175651739071
test_0405,compound,logistic_features,0.41005745459286835,0.7144244988812641,0.5622409767370662
test_0405,compound,temporal_cnn,0.09197870264070333,0.04512797329968044,0.06855333797019189
test_0405,compound,dilated_cnn,1.1962803427895035e-06,5.152899011416981e-10,5.983978163453226e-07
test_0405,compound,contract_tcn_aug,0.5485824023194394,0.676070447596413,0.6123264249579262
test_0406,clean,adaptive_energy,0.7574920297209565,0.6521154007331174,0.704803715227037
test_0406,clean,spectral_flux,0.6439793012578858,0.7504827358049585,0.6972310185314221
test_0406,clean,logistic_features,0.6439793012578858,0.766326394982899,0.7051528481203924
test_0406,clean,temporal_cnn,0.7043937477257817,0.9016326649281583,0.8030132063269699
test_0406,clean,dilated_cnn,0.9447001957678511,0.9447001957678522,0.9447001957678517
test_0406,clean,contract_tcn_aug,0.7934434858626115,0.7910330564638617,0.7922382711632365
test_0407,noise,adaptive_energy,2.5325240029983824e-06,2.736750443326573e-36,1.2662620014991912e-06
test_0407,noise,spectral_flux,3.251825188221705e-06,2.736750443326573e-36,1.6259125941108526e-06
test_0407,noise,logistic_features,2.5325240029983824e-06,2.736750443326573e-36,1.2662620014991912e-06
test_0407,noise,temporal_cnn,2.5325240029983824e-06,2.736750443326573e-36,1.2662620014991912e-06
test_0407,noise,dilated_cnn,5.361353356419563e-06,2.736750443326573e-36,2.6806766782097816e-06
test_0407,noise,contract_tcn_aug,0.7110265907507498,0.9447001957678511,0.8278633932593005
test_0408,reverb,adaptive_energy,0.0,0.0,0.0
test_0408,reverb,spectral_flux,0.41255681690748086,0.29138124965109163,0.35196903327928625
test_0408,reverb,logistic_features,0.4278615190307624,0.13438581582777112,0.28112366742926675
test_0408,reverb,temporal_cnn,0.057050216906730185,0.08087460917859207,0.06896241304266112
test_0408,reverb,dilated_cnn,0.04367269901813218,0.0008716875394361284,0.022272193278784155
test_0408,reverb,contract_tcn_aug,0.5133268283344309,0.5133268283344313,0.5133268283344311
test_0409,clipping,adaptive_energy,4.5206594671885326e-07,1.4562823711024242e-33,2.2603297335942663e-07
test_0409,clipping,spectral_flux,0.911520313228561,0.8770662885568076,0.8942933008926843
test_0409,clipping,logistic_features,0.911520313228561,0.8770662885568076,0.8942933008926843
test_0409,clipping,temporal_cnn,0.7098927337278969,0.5894039560730631,0.64964834490048
test_0409,clipping,dilated_cnn,0.8230406264571247,0.6336437994587822,0.7283422129579535
test_0409,clipping,contract_tcn_aug,0.9115203132285628,0.8770662885568067,0.8942933008926848
test_0410,gain_drift,adaptive_energy,0.6574773253577789,0.6943438615125427,0.6759105934351608
test_0410,gain_drift,spectral_flux,0.6719831770172751,0.7516960487774406,0.7118396128973579
test_0410,gain_drift,logistic_features,0.5452437322728563,0.4737834599365229,0.5095135961046896
test_0410,gain_drift,temporal_cnn,0.7892931470571473,0.7562786887787672,0.7727859179179573
test_0410,gain_drift,dilated_cnn,0.8751945559687373,0.8525338553809378,0.8638642056748376
test_0410,gain_drift,contract_tcn_aug,0.8383280198139719,0.9344217766187722,0.886374898216372
test_0411,jitter,adaptive_energy,0.8688435532375444,0.7503891119374729,0.8096163325875086
test_0411,jitter,spectral_flux,0.5032116523362071,0.5361538676441561,0.5196827599901817
test_0411,jitter,logistic_features,0.2604274791894932,0.012936559289249047,0.13668201923937112
test_0411,jitter,temporal_cnn,0.0006434985119197261,6.50705578735507e-47,0.00032174925595986303
test_0411,jitter,dilated_cnn,0.0006434985119197261,6.50705578735507e-47,0.00032174925595986303
test_0411,jitter,contract_tcn_aug,0.8525338553809364,0.6192326651750174,0.7358832602779769
test_0412,compound,adaptive_energy,0.0,0.0,0.0
test_0412,compound,spectral_flux,0.5450929663546535,0.5727527479536925,0.558922857154173
test_0412,compound,logistic_features,0.3559025309466348,0.5108893091982337,0.43339592007243427
test_0412,compound,temporal_cnn,0.1558583386356906,0.05251974770734806,0.10418904317151934
test_0412,compound,dilated_cnn,0.21325797788244602,0.04256233547260189,0.12791015667752395
test_0412,compound,contract_tcn_aug,0.7983724204993342,0.545524196967911,0.6719483087336227
test_0413,clean,adaptive_energy,0.7245814292148817,0.911520313228561,0.8180508712217214
test_0413,clean,spectral_flux,0.6364895729488353,0.8770662885568091,0.7567779307528222
test_0413,clean,logistic_features,0.6901274045431273,0.95576015661428,0.8229437805787037
test_0413,clean,temporal_cnn,0.8672804698428409,0.823040626457121,0.8451605481499809
test_0413,clean,dilated_cnn,0.9115203132285601,0.86728046984284,0.8894003915357
test_0413,clean,contract_tcn_aug,0.8502334671624829,0.95576015661428,0.9029968118883815
test_0414,noise,adaptive_energy,2.056830108337905e-05,1.064523716546171e-21,1.0284150541689525e-05
test_0414,noise,spectral_flux,2.6410221369144704e-05,1.064523716546171e-21,1.3205110684572352e-05
test_0414,noise,logistic_features,2.056830108337905e-05,1.064523716546171e-21,1.0284150541689525e-05
test_0414,noise,temporal_cnn,2.056830108337905e-05,1.064523716546171e-21,1.0284150541689525e-05
test_0414,noise,dilated_cnn,2.056830108337905e-05,1.064523716546171e-21,1.0284150541689525e-05
test_0414,noise,contract_tcn_aug,0.48708966162067613,0.47225378438345494,0.4796717230020655
test_0415,reverb,adaptive_energy,0.0,0.0,0.0
test_0415,reverb,spectral_flux,0.597881773704193,0.5639828879283808,0.5809323308162869
test_0415,reverb,logistic_features,0.44613923321731636,0.04701372553842963,0.246576479377873
test_0415,reverb,temporal_cnn,0.054229683687298545,0.020410999010772302,0.037320341349035425
test_0415,reverb,dilated_cnn,0.003042502333480858,0.00016126785268225929,0.0016018850930815585
test_0415,reverb,contract_tcn_aug,0.8230406264571236,0.6486058876618169,0.7358232570594703
test_0416,clipping,adaptive_energy,3.09231899816575e-08,3.2145843425855803e-23,1.5461594990828767e-08
test_0416,clipping,spectral_flux,0.7358832602779781,1.0,0.8679416301389891
test_0416,clipping,logistic_features,0.758243944773246,0.9344217766187722,0.8463328606960091
test_0416,clipping,temporal_cnn,0.7809046453610468,0.6703050368967496,0.7256048411288982
test_0416,clipping,dilated_cnn,0.8894003915357037,0.8946465735285737,0.8920234825321387
test_0416,clipping,contract_tcn_aug,0.8525338553809386,0.9262669276904689,0.8894003915357038
test_0417,gain_drift,adaptive_energy,0.6065306597126332,0.5197017954114942,0.5631162275620637
test_0417,gain_drift,spectral_flux,0.663954034165557,0.7213774086184808,0.6926657213920189
test_0417,gain_drift,logistic_features,0.19100325975317192,0.04542128896765241,0.11821227436041216
test_0417,gain_drift,temporal_cnn,0.2596120468650508,0.25999060239674016,0.25980132463089545
test_0417,gain_drift,dilated_cnn,0.20312433193813847,0.49080828246824887,0.34696630720319366
test_0417,gain_drift,contract_tcn_aug,0.6666817999765874,0.5192325592649568,0.5929571796207721
test_0418,jitter,adaptive_energy,0.6126592556789084,0.630166681505163,0.6214129685920358
test_0418,jitter,spectral_flux,0.4579598062030304,0.4973998080487835,0.47767980712590696
test_0418,jitter,logistic_features,0.00018442773013131432,0.2500019723312704,0.12509320003070087
test_0418,jitter,temporal_cnn,2.5325307499264837e-06,1.5136624155309444e-39,1.2662653749632419e-06
test_0418,jitter,dilated_cnn,2.5325307499264837e-06,8.37922778118384e-24,1.2662653749632419e-06
test_0418,jitter,contract_tcn_aug,0.5825161370665176,0.766326394982899,0.6744212660247083
test_0419,compound,adaptive_energy,0.003925517677612443,0.0032477563443914386,0.003586637011001941
test_0419,compound,spectral_flux,0.4512819252282258,0.4037668940667956,0.4275244096475107
test_0419,compound,logistic_features,0.4512819252282258,0.33307269974730336,0.39217731248776455
test_0419,compound,temporal_cnn,0.08186187159883376,0.024336290305045204,0.053099080951939485
test_0419,compound,dilated_cnn,0.03771962299105911,0.12980625346146518,0.08376293822626214
test_0419,compound,contract_tcn_aug,0.2651805555816744,0.23822521988785472,0.25170288773476457


==> results/sota_model_registry.csv <==
name,family,sample_rate,projection_dim,model_id,model_url
wav2vec2_base,wav2vec2,16000,64,facebook/wav2vec2-base-960h,https://huggingface.co/facebook/wav2vec2-base-960h
wav2vec2_conformer,conformer,16000,64,facebook/wav2vec2-conformer-rel-pos-large-960h-ft,https://huggingface.co/facebook/wav2vec2-conformer-rel-pos-large-960h-ft
ast_audioset,ast,16000,64,MIT/ast-finetuned-audioset-10-10-0.4593,https://huggingface.co/MIT/ast-finetuned-audioset-10-10-0.4593
htsat_clap,hts_at,48000,64,laion/clap-htsat-fused,https://huggingface.co/laion/clap-htsat-fused
beats_as2m,beats,16000,64,WeiChihChen/BEATs_iter3_plus_AS2M_finetuned_on_AS2M_cpt2,https://huggingface.co/WeiChihChen/BEATs_iter3_plus_AS2M_finetuned_on_AS2M_cpt2


==> results/sota_zoo_conditions.csv <==
model,family,condition,frame_f1,transition_f1,boundary_f1,onset_mae_ms,mean_logic,soft_boundary
wav2vec2_base,wav2vec2,clean,0.792897220612746,0.784024589687749,0.7613852813852814,93.73333333333332,0.6883107615397066,0.5235264224422107
wav2vec2_base,wav2vec2,noise,0.511120838701931,0.6892474286833077,0.11454545454545455,13.333333333333346,0.30299348257431513,0.08919543768605989
wav2vec2_base,wav2vec2,reverb,0.808474037226129,0.7361176472809078,0.6962148962148963,117.0,0.6416214620291725,0.4151610017735946
wav2vec2_base,wav2vec2,clipping,0.8350011521130071,0.806557950460894,0.7782939282939283,42.16666666666665,0.7648053232316857,0.6089402547686225
wav2vec2_base,wav2vec2,gain_drift,0.7991467088022078,0.797799622511776,0.6950183150183149,86.60000000000004,0.6968413319815334,0.515397450604187
wav2vec2_base,wav2vec2,jitter,0.8381820286700904,0.7683943373239799,0.7279165279165278,86.60000000000005,0.7123186289747879,0.5158303416872666
wav2vec2_base,wav2vec2,compound,0.6550908397369422,0.6352749481843576,0.5490204240204241,200.5,0.4864813854379279,0.2849781400964295
wav2vec2_conformer,conformer,clean,0.7557100609393175,0.6969758387422236,0.6557942057942058,149.6,0.5680964931012177,0.40598731584499986
wav2vec2_conformer,conformer,noise,0.49611515645196347,0.6675190777031095,0.3327272727272727,109.66666666666667,0.3539037952519105,0.14318077717687497
wav2vec2_conformer,conformer,reverb,0.7870103771191148,0.7109554340396561,0.5678588078588078,104.2333333333333,0.5488649836223956,0.3226561920737727
wav2vec2_conformer,conformer,clipping,0.7722662567214604,0.7223763512319972,0.6645238095238094,95.93333333333335,0.6153440895124372,0.4201935426050823
wav2vec2_conformer,conformer,gain_drift,0.7211273578971926,0.6993744733479363,0.6498992673992674,78.16666666666669,0.5530361725801652,0.36514827113565984
wav2vec2_conformer,conformer,jitter,0.7919012656264343,0.7323839839094315,0.6970346320346319,113.13333333333337,0.5955159760468101,0.4218802702970292
wav2vec2_conformer,conformer,compound,0.5757030991975849,0.639092636656601,0.3735248085248085,570.4000000000001,0.3561403859491169,0.16128756295562785
ast_audioset,ast,clean,0.6635263114773352,0.6436497177653783,0.07333333333333333,546.0,0.30344953401365893,0.021221118455848342
ast_audioset,ast,noise,0.5658106613516296,0.539427316700843,0.14714285714285716,534.0,0.29256751847930673,0.03579492483426455
ast_audioset,ast,reverb,0.6197935677724423,0.5412685762257541,0.08214285714285714,467.9999999999999,0.302762678458956,0.021366665844635598
ast_audioset,ast,clipping,0.6758765132466914,0.6530544514661092,0.06857142857142857,1016.0,0.3089332911308555,0.01716622331670662
ast_audioset,ast,gain_drift,0.6856892667458556,0.6728733787846428,0.11857142857142858,236.00000000000006,0.32307014912641696,0.027157221975443874
ast_audioset,ast,jitter,0.7578940081153754,0.662292765579732,0.13,288.00000000000006,0.35887229401953646,0.05411158638005102
ast_audioset,ast,compound,0.4613822024861163,0.41885884233335124,0.1519047619047619,240.0,0.2913179417834265,0.04580335002598098
htsat_clap,hts_at,clean,0.6706001976926175,0.6134272770316392,0.22166666666666668,525.0,0.34800796034066905,0.08647220659894211
htsat_clap,hts_at,noise,0.3488710778323022,0.33813697214053895,0.22214285714285714,501.0,0.2970808816418758,0.053019710219709706
htsat_clap,hts_at,reverb,0.687322841448325,0.6631620170577868,0.14880952380952378,660.0000000000001,0.32437930313396335,0.02990035159775826
htsat_clap,hts_at,clipping,0.6787509130918015,0.6434001902122726,0.10793650793650796,340.0,0.31722945059378993,0.036649759874465296
htsat_clap,hts_at,gain_drift,0.6947490765141369,0.6486025949015221,0.2676190476190476,572.0,0.36013034801032695,0.06931367397439994
htsat_clap,hts_at,jitter,0.7299838826354123,0.6659413763127657,0.20222222222222222,1354.0,0.3445267937163795,0.0333030486205438
htsat_clap,hts_at,compound,0.5781853769436476,0.5352334929979867,0.22999999999999998,733.0,0.32008874571236107,0.05372019232563453
beats_as2m,beats,clean,0.7976241688236485,0.7254548701685477,0.7433982683982684,134.09999999999997,0.6416062001476603,0.4846941516841753
beats_as2m,beats,noise,0.612167810888532,0.5275793801155537,0.3239869281045752,146.46666666666667,0.42810277687696974,0.22227770693845797
beats_as2m,beats,reverb,0.7222802718146614,0.5941529772559362,0.5937400834459658,92.13333333333335,0.5224204166728853,0.28388390783458106
beats_as2m,beats,clipping,0.7909542982867049,0.7164493496359376,0.6679295704295704,204.1,0.607969099317815,0.47646237075909204
beats_as2m,beats,gain_drift,0.7221863295900316,0.7293258535035965,0.6278881987577639,79.99999999999994,0.6020222805868471,0.43587304465068827
beats_as2m,beats,jitter,0.8184626532881092,0.7137610797373509,0.7055744255744256,88.53333333333333,0.6305770627690312,0.40907690851045164
beats_as2m,beats,compound,0.5299751593584949,0.5476022927585025,0.2805381245487585,503.5,0.3401833653084759,0.19855587798086202


==> results/sota_zoo_details.csv <==
model,family,item,condition,frame_f1,transition_f1,boundary_f1,onset_mae_ms,mean_logic,soft_boundary
wav2vec2_base,wav2vec2,test_0000,clean,0.392749244712991,0.5168539325842697,0.2,20.000000000000018,0.24214144314646827,0.10911110760020977
wav2vec2_base,wav2vec2,test_0001,noise,0.4319371727748691,0.6741573033707865,0.0,0.0,0.2287145242070117,1.3008902908932846e-06
wav2vec2_base,wav2vec2,test_0002,reverb,0.5658263305322129,0.594059405940594,0.0,0.0,0.2611493769388506,0.03926054956491712
wav2vec2_base,wav2vec2,test_0003,clipping,0.6223277909738718,0.5079365079365079,0.5454545454545454,59.99999999999976,0.4396247998169755,0.17978335489441238
wav2vec2_base,wav2vec2,test_0004,gain_drift,0.6196319018404908,0.6382978723404256,0.0,0.0,0.2758543152829542,0.0029086865857684855
wav2vec2_base,wav2vec2,test_0005,jitter,0.6978021978021979,0.5376344086021506,0.5,110.00000000000004,0.4357701643180191,0.28428844423145205
wav2vec2_base,wav2vec2,test_0006,compound,0.1937984496124031,0.4210526315789474,0.25,560.0,0.16321288789488397,0.07703471273530753
wav2vec2_base,wav2vec2,test_0007,clean,0.8088642659279779,0.8533333333333333,0.6666666666666666,30.00000000000003,0.7031144211238998,0.49048993965007204
wav2vec2_base,wav2vec2,test_0008,noise,0.50187265917603,0.6896551724137931,0.0,0.0,0.24571428571428575,3.5357501104800993e-06
wav2vec2_base,wav2vec2,test_0009,reverb,0.9384615384615385,0.8873239436619719,0.923076923076923,16.66666666666659,0.9336247533609526,0.736785183376534
wav2vec2_base,wav2vec2,test_0010,clipping,0.8394004282655246,0.8275862068965517,0.7692307692307692,27.999999999999936,0.6577667345524488,0.5309465814842489
wav2vec2_base,wav2vec2,test_0011,gain_drift,0.8666666666666667,0.8717948717948718,0.6666666666666666,260.0,0.7298959318826868,0.5358043361959243
wav2vec2_base,wav2vec2,test_0012,jitter,0.8828125000000001,0.822429906542056,0.888888888888889,40.000000000000036,0.7483288094798886,0.5755713848165481
wav2vec2_base,wav2vec2,test_0013,compound,0.6923076923076923,0.7419354838709676,0.6,153.33333333333331,0.6794962613144432,0.5613505921213677
wav2vec2_base,wav2vec2,test_0014,clean,0.8315789473684211,0.7819548872180451,0.6666666666666666,30.0,0.6915242652084757,0.5356314697926475
wav2vec2_base,wav2vec2,test_0015,noise,0.48484848484848486,0.6666666666666666,0.0,0.0,0.24,6.304345783857189e-08
wav2vec2_base,wav2vec2,test_0016,reverb,0.8884826325411335,0.717557251908397,0.8000000000000002,80.00000000000007,0.623347725071863,0.3563508570394979
wav2vec2_base,wav2vec2,test_0017,clipping,0.8771929824561403,0.8115942028985507,0.7499999999999999,53.33333333333331,0.8092390460187238,0.6350454536744845
wav2vec2_base,wav2vec2,test_0018,gain_drift,0.8563685636856369,0.8405797101449276,0.7499999999999999,19.99999999999998,0.8445611935938703,0.6621883987248603
wav2vec2_base,wav2vec2,test_0019,jitter,0.8989547038327526,0.8450704225352113,0.8571428571428571,26.66666666666669,0.9145502645502646,0.6610453672301244
wav2vec2_base,wav2vec2,test_0020,compound,0.7632183908045976,0.6608695652173913,0.6666666666666666,419.99999999999994,0.6160476949950634,0.3023930711314453
wav2vec2_base,wav2vec2,test_0021,clean,0.8350877192982457,0.7816091954022987,0.8571428571428571,73.33333333333329,0.6957026713124274,0.495643935374384
wav2vec2_base,wav2vec2,test_0022,noise,0.2978723404255319,0.6923076923076924,0.0,0.0,0.19714285714285715,1.0240355822224819e-06
wav2vec2_base,wav2vec2,test_0023,reverb,0.8601694915254237,0.7215189873417721,0.8571428571428571,80.0,0.6704671514852706,0.45246586522415705
wav2vec2_base,wav2vec2,test_0024,clipping,0.869158878504673,0.9387755102040817,0.888888888888889,10.000000000000009,0.9471788715486193,0.8341005873035534
wav2vec2_base,wav2vec2,test_0025,gain_drift,0.6990291262135923,0.732394366197183,0.8571428571428571,226.6666666666666,0.6047156726768377,0.4693599223315853
wav2vec2_base,wav2vec2,test_0026,jitter,0.8660287081339713,0.8023952095808383,0.6153846153846153,15.000000000000124,0.7219331002701415,0.53807092775098
wav2vec2_base,wav2vec2,test_0027,compound,0.67578125,0.6666666666666667,0.6666666666666666,234.99999999999991,0.5296370631098762,0.36842948732228753
wav2vec2_base,wav2vec2,test_0028,clean,0.8294930875576036,0.8413793103448277,1.0,19.999999999999943,0.8115290974511452,0.6554952273829879
wav2vec2_base,wav2vec2,test_0029,noise,0.43750000000000006,0.676056338028169,0.0,0.0,0.23142857142857146,1.3205128530477243e-05
wav2vec2_base,wav2vec2,test_0030,reverb,0.8097345132743363,0.746268656716418,0.8571428571428571,63.33333333333323,0.7454259436948846,0.5120512804735179
wav2vec2_base,wav2vec2,test_0031,clipping,0.900398406374502,0.7969924812030076,0.8333333333333334,31.99999999999994,0.7168390022675737,0.5290015219398587
wav2vec2_base,wav2vec2,test_0032,gain_drift,0.7851458885941643,0.7751937984496124,0.8333333333333333,52.000000000000085,0.6838926339413697,0.5396835465684899
wav2vec2_base,wav2vec2,test_0033,jitter,0.8044692737430168,0.8444444444444444,0.8,114.99999999999999,0.7751781403535487,0.6888732958534947
wav2vec2_base,wav2vec2,test_0034,compound,0.7604562737642586,0.6554621848739495,0.8571428571428571,269.9999999999998,0.6543714455479162,0.41801372482699295
wav2vec2_base,wav2vec2,test_0035,clean,0.9168900804289544,0.9690721649484536,0.8,9.99999999999998,0.9601990049751244,0.9170502936517775
wav2vec2_base,wav2vec2,test_0036,noise,0.6463878326996197,0.6185567010309279,0.5454545454545454,113.33333333333344,0.41596907336356237,0.2613828667533997
wav2vec2_base,wav2vec2,test_0037,reverb,0.7655786350148367,0.6741573033707865,0.8,145.00000000000009,0.5561545372866127,0.3222918651969299
wav2vec2_base,wav2vec2,test_0038,clipping,0.7817589576547231,0.8617886178861788,0.8333333333333333,100.00000000000009,0.8247344081989751,0.6922590628210099
wav2vec2_base,wav2vec2,test_0039,gain_drift,0.8714069591527989,0.8226950354609929,0.7692307692307692,203.99999999999991,0.7458287105725722,0.5747873440872241
wav2vec2_base,wav2vec2,test_0040,jitter,0.831111111111111,0.743801652892562,0.7272727272727272,200.00000000000014,0.6270820523331284,0.4018513029016766
wav2vec2_base,wav2vec2,test_0041,compound,0.566990291262136,0.4,0.0,0.0,0.2570581677713733,0.010072005916646753
wav2vec2_base,wav2vec2,test_0042,clean,0.846473029045643,0.8048780487804877,0.8571428571428571,39.999999999999886,0.7038215286114446,0.5371833341398161
wav2vec2_base,wav2vec2,test_0043,noise,0.8129032258064516,0.8157894736842106,0.6,20.000000000000018,0.7319178948392431,0.6305298338065506
wav2vec2_base,wav2vec2,test_0044,reverb,0.8630136986301371,0.7654320987654321,0.6666666666666666,459.99999999999994,0.637921614048872,0.35963876200273365
wav2vec2_base,wav2vec2,test_0045,clipping,0.8695652173913043,0.9090909090909091,0.7499999999999999,20.000000000000018,0.9456221198156681,0.7500890958449427
wav2vec2_base,wav2vec2,test_0046,gain_drift,0.764505119453925,0.813953488372093,0.7499999999999999,40.000000000000036,0.7126984126984127,0.5183393684930442
wav2vec2_base,wav2vec2,test_0047,jitter,0.8883928571428571,0.7311827956989247,0.6,53.33333333333338,0.7783730753314212,0.5211456610700129
wav2vec2_base,wav2vec2,test_0048,compound,0.7797619047619048,0.7518796992481204,0.6153846153846154,165.00000000000014,0.5832239189382047,0.3254834766060163
wav2vec2_base,wav2vec2,test_0049,clean,0.8187134502923976,0.7741935483870969,0.8571428571428571,120.00000000000004,0.6688418900856986,0.5400596401264782
wav2vec2_base,wav2vec2,test_0050,noise,0.569725864123957,0.6741573033707865,0.0,0.0,0.2638095238095238,2.034683692650123e-05
wav2vec2_base,wav2vec2,test_0051,reverb,0.881118881118881,0.7547169811320755,0.888888888888889,35.0,0.6482142857142856,0.3665818697914202
wav2vec2_base,wav2vec2,test_0052,clipping,0.8677248677248677,0.8125000000000001,0.8571428571428571,53.33333333333338,0.810723886328725,0.6719119898292495
wav2vec2_base,wav2vec2,test_0053,gain_drift,0.8365180467091294,0.8484848484848485,0.8,23.333333333333503,0.8138899790685505,0.7107512076035353
wav2vec2_base,wav2vec2,test_0054,jitter,0.8053435114503817,0.7536231884057971,0.8571428571428571,96.66666666666671,0.732894209577239,0.5382221151506934
wav2vec2_base,wav2vec2,test_0055,compound,0.6878980891719745,0.6719999999999999,0.4000000000000001,20.000000000000018,0.39358575344724533,0.18794941225433162
wav2vec2_base,wav2vec2,test_0056,clean,0.8055009823182712,0.7596899224806202,0.8000000000000002,470.0000000000001,0.6207763530864856,0.3980363349329178
wav2vec2_base,wav2vec2,test_0057,noise,0.5765124555160143,0.6792452830188679,0.0,0.0,0.2671428571428572,3.273229121166819e-08
wav2vec2_base,wav2vec2,test_0058,reverb,0.6686046511627907,0.7199999999999999,0.4,169.99999999999983,0.5729286661444494,0.42253796963324153
wav2vec2_base,wav2vec2,test_0059,clipping,0.797752808988764,0.75,0.888888888888889,55.00000000000011,0.7139812831209832,0.5182993742702968
wav2vec2_base,wav2vec2,test_0060,gain_drift,0.7296587926509187,0.7560975609756098,0.6666666666666665,26.66666666666684,0.756331591140912,0.5519137146089315
wav2vec2_base,wav2vec2,test_0061,jitter,0.8776371308016877,0.7843137254901961,0.8333333333333334,176.0000000000001,0.6845201829328813,0.4486780013767846
wav2vec2_base,wav2vec2,test_0062,compound,0.7006960556844548,0.7226890756302521,0.888888888888889,135.00000000000023,0.48901884554559827,0.29960862017278067
wav2vec2_base,wav2vec2,test_0063,clean,0.8436213991769548,0.7572815533980582,0.9090909090909091,124.00000000000003,0.7854569403958971,0.5565629417708168
wav2vec2_base,wav2vec2,test_0064,noise,0.3516483516483517,0.7058823529411764,0.0,0.0,0.2080952380952381,2.1678834588145183e-06
wav2vec2_base,wav2vec2,test_0065,reverb,0.84375,0.7801418439716311,0.7692307692307692,120.00000000000011,0.7669805665456844,0.5836458154329967
wav2vec2_base,wav2vec2,test_0066,clipping,0.924731182795699,0.8493150684931507,0.6666666666666666,10.000000000000009,0.7823430806481654,0.7479655256241677
wav2vec2_base,wav2vec2,test_0067,gain_drift,0.962536023054755,0.8785046728971962,0.8571428571428571,13.333333333333345,0.8007448789571694,0.5882379808425067
wav2vec2_base,wav2vec2,test_0068,jitter,0.8292682926829269,0.819047619047619,0.6,33.33333333333327,0.704556290601347,0.500556916490899
wav2vec2_base,wav2vec2,test_0069,compound,0.7299999999999999,0.6601941747572816,0.5454545454545454,46.66666666666671,0.49916181581467417,0.29944629787711863
wav2vec2_conformer,conformer,test_0000,clean,0.5635593220338984,0.5818181818181819,0.36363636363636365,289.99999999999983,0.32027615839532564,0.1751194082063031
wav2vec2_conformer,conformer,test_0001,noise,0.36018957345971564,0.5590062111801243,0.0,0.0,0.18173493173493174,0.007752673983083765
wav2vec2_conformer,conformer,test_0002,reverb,0.5210526315789473,0.625,0.0,0.0,0.24386724386724387,0.013461178616151424
wav2vec2_conformer,conformer,test_0003,clipping,0.5671077504725898,0.5442176870748299,0.4,286.6666666666668,0.3477513801873333,0.1854140385081504
wav2vec2_conformer,conformer,test_0004,gain_drift,0.44827586206896547,0.6739130434782609,0.4,90.00000000000003,0.3756851409861233,0.18077529075714446
wav2vec2_conformer,conformer,test_0005,jitter,0.6915520628683693,0.7047619047619048,0.7272727272727273,204.99999999999997,0.546679551621984,0.3837669271460945
wav2vec2_conformer,conformer,test_0006,compound,0.4513457556935818,0.703125,0.28571428571428575,2560.0,0.26932518290335006,0.06930688789054279
wav2vec2_conformer,conformer,test_0007,clean,0.7333333333333334,0.5,0.7499999999999999,66.6666666666667,0.5082539682539683,0.3721452941087714
wav2vec2_conformer,conformer,test_0008,noise,0.5248041775456919,0.6896551724137931,0.33333333333333337,120.0,0.2806573957016435,0.022313016175381218
wav2vec2_conformer,conformer,test_0009,reverb,0.8646616541353384,0.7702702702702704,0.8571428571428571,53.333333333333215,0.7124197292500237,0.5260625841167451
wav2vec2_conformer,conformer,test_0010,clipping,0.8105906313645622,0.7924528301886793,0.6153846153846153,39.99999999999992,0.6011144332699103,0.4048124338608471
wav2vec2_conformer,conformer,test_0011,gain_drift,0.7659574468085105,0.7341772151898734,0.5714285714285715,30.00000000000003,0.5235542069588571,0.28195648776424564
wav2vec2_conformer,conformer,test_0012,jitter,0.8582089552238806,0.7603305785123967,0.6666666666666665,40.000000000000036,0.641280353200883,0.4384091568785025
wav2vec2_conformer,conformer,test_0013,compound,0.5763546798029556,0.7191011235955056,0.3333333333333333,80.00000000000007,0.35904223368338206,0.25106625950035216
wav2vec2_conformer,conformer,test_0014,clean,0.7582938388625592,0.7605633802816902,0.7692307692307693,47.99999999999989,0.615133451157775,0.4566408433520245
wav2vec2_conformer,conformer,test_0015,noise,0.6016806722689075,0.6829268292682927,0.22222222222222224,39.999999999999815,0.5186676562684628,0.21359124065016685
wav2vec2_conformer,conformer,test_0016,reverb,0.8158347676419966,0.626865671641791,0.3636363636363636,59.99999999999983,0.48231390257252327,0.1570072884720154
wav2vec2_conformer,conformer,test_0017,clipping,0.8702290076335878,0.6461538461538462,0.8571428571428571,106.66666666666664,0.6283037935323383,0.4181595368510995
wav2vec2_conformer,conformer,test_0018,gain_drift,0.7938144329896907,0.6129032258064515,0.6666666666666666,53.33333333333334,0.6266356845198088,0.4178461018079542
wav2vec2_conformer,conformer,test_0019,jitter,0.8359133126934984,0.7499999999999999,0.7499999999999999,100.00000000000009,0.552178318135765,0.37915580585119435
wav2vec2_conformer,conformer,test_0020,compound,0.5819935691318328,0.6901408450704225,0.3636363636363636,360.00000000000034,0.4189520907398002,0.19375881594244437
wav2vec2_conformer,conformer,test_0021,clean,0.7492260061919503,0.712871287128713,0.5714285714285715,620.0,0.46746817538896746,0.27416173807182365
wav2vec2_conformer,conformer,test_0022,noise,0.3265940902021773,0.7272727272727273,0.5,70.0,0.3459904407859798,0.1693773230052108
wav2vec2_conformer,conformer,test_0023,reverb,0.8436911487758945,0.7431693989071038,0.6153846153846153,284.99999999999994,0.5328482096329934,0.35308029201834823
wav2vec2_conformer,conformer,test_0024,clipping,0.6865671641791045,0.7627118644067797,0.8,50.00000000000004,0.6643270024772915,0.4546367084361841
wav2vec2_conformer,conformer,test_0025,gain_drift,0.6210045662100456,0.5757575757575758,0.5,99.99999999999993,0.42406380027739254,0.26097941323613366
wav2vec2_conformer,conformer,test_0026,jitter,0.8213457076566125,0.7974683544303797,0.8,36.66666666666659,0.6666165083544939,0.5615436089607768
wav2vec2_conformer,conformer,test_0027,compound,0.47254575707154745,0.5882352941176471,0.4444444444444445,310.0,0.3208717123799961,0.18846582759871586
wav2vec2_conformer,conformer,test_0028,clean,0.7766990291262135,0.7175572519083969,0.8571428571428571,33.333333333333435,0.6527789529021436,0.49625666267614055
wav2vec2_conformer,conformer,test_0029,noise,0.4206349206349207,0.6442307692307693,0.0,0.0,0.22461127308066084,0.012226721590069763
wav2vec2_conformer,conformer,test_0030,reverb,0.8059701492537313,0.6917293233082706,0.7142857142857143,127.99999999999983,0.6753898939488459,0.4598955646092228
wav2vec2_conformer,conformer,test_0031,clipping,0.8816793893129771,0.7536231884057971,0.7692307692307692,55.99999999999987,0.6596672002134187,0.4324482024961295
wav2vec2_conformer,conformer,test_0032,gain_drift,0.703125,0.7086614173228347,0.7692307692307693,56.00000000000001,0.5688246794706556,0.37429194230998364
wav2vec2_conformer,conformer,test_0033,jitter,0.7443037974683544,0.742857142857143,0.8,100.00000000000009,0.6425569912805967,0.477920837501209
wav2vec2_conformer,conformer,test_0034,compound,0.766025641025641,0.5806451612903226,0.7692307692307692,164.00000000000006,0.5287511230907458,0.33506823165350486
wav2vec2_conformer,conformer,test_0035,clean,0.8217821782178218,0.8155339805825242,0.7272727272727273,39.999999999999815,0.7095457669836177,0.6126743660362506
wav2vec2_conformer,conformer,test_0036,noise,0.5763688760806918,0.577319587628866,0.5,146.6666666666668,0.4469167133905825,0.19846468608868278
wav2vec2_conformer,conformer,test_0037,reverb,0.8210526315789474,0.7627118644067797,0.6,240.00000000000003,0.5347446670976083,0.31096792114203353
wav2vec2_conformer,conformer,test_0038,clipping,0.7008547008547008,0.7567567567567568,0.6153846153846154,230.0000000000002,0.5829543628475012,0.41837781791274
wav2vec2_conformer,conformer,test_0039,gain_drift,0.8160919540229885,0.7272727272727273,0.8333333333333334,228.00000000000003,0.5698993255822516,0.3948604535433074
wav2vec2_conformer,conformer,test_0040,jitter,0.7887931034482759,0.717557251908397,0.7142857142857143,147.99999999999994,0.576362852833441,0.41919948719306016
wav2vec2_conformer,conformer,test_0041,compound,0.5532710280373832,0.42622950819672134,0.25,80.00000000000007,0.27060270602706027,0.03184551539340119
wav2vec2_conformer,conformer,test_0042,clean,0.7675276752767527,0.7142857142857143,0.25,59.99999999999961,0.5728628800917956,0.31091528687863523
wav2vec2_conformer,conformer,test_0043,noise,0.40259740259740256,0.6829268292682927,0.6,60.00000000000002,0.45336481700118064,0.290322193486397
wav2vec2_conformer,conformer,test_0044,reverb,0.803680981595092,0.7422680412371134,0.3333333333333333,20.000000000000018,0.44249084249084253,0.1434810748116319
wav2vec2_conformer,conformer,test_0045,clipping,0.7986111111111112,0.8333333333333334,0.6666666666666666,40.0,0.7714794731670072,0.6538339292427753
wav2vec2_conformer,conformer,test_0046,gain_drift,0.6869300911854104,0.7499999999999999,0.6666666666666666,66.66666666666673,0.5423280423280423,0.35132968777532103
wav2vec2_conformer,conformer,test_0047,jitter,0.8151447661469933,0.6987951807228916,0.6666666666666666,55.000000000000156,0.6061623981175187,0.4869578502340147
wav2vec2_conformer,conformer,test_0048,compound,0.47082494969818917,0.626865671641791,0.0,0.0,0.2165953579947749,0.0024011698664401573
wav2vec2_conformer,conformer,test_0049,clean,0.7794676806083651,0.6797385620915033,0.7692307692307692,60.000000000000036,0.5411631219874399,0.3611672686844372
wav2vec2_conformer,conformer,test_0050,noise,0.5543766578249337,0.6580645161290322,0.3636363636363636,170.00000000000006,0.3070665451865436,0.09071752830198315
wav2vec2_conformer,conformer,test_0051,reverb,0.8466819221967964,0.7320261437908496,0.9090909090909091,64.00000000000006,0.5968753809767635,0.3823343999947508
wav2vec2_conformer,conformer,test_0052,clipping,0.7927927927927929,0.7469879518072289,0.7499999999999999,46.66666666666667,0.7293609116564855,0.4533479328853385
wav2vec2_conformer,conformer,test_0053,gain_drift,0.7673956262425448,0.8085106382978724,0.625,16.000000000000103,0.7260661253748811,0.6161014286824654
wav2vec2_conformer,conformer,test_0054,jitter,0.7790262172284644,0.6714285714285714,0.8,100.00000000000009,0.5556459669362895,0.40621896623407283
wav2vec2_conformer,conformer,test_0055,compound,0.7512520868113521,0.7006369426751591,0.4444444444444445,2010.0000000000002,0.3552566408504584,0.09592077659195133
wav2vec2_conformer,conformer,test_0056,clean,0.7969348659003832,0.7419354838709677,0.6666666666666666,130.00000000000014,0.6148165198924812,0.48052610479617835
wav2vec2_conformer,conformer,test_0057,noise,0.5971685971685972,0.6878306878306878,0.3636363636363636,399.9999999999999,0.3647457873425414,0.1881621910623333
wav2vec2_conformer,conformer,test_0058,reverb,0.7467532467532466,0.7111111111111111,0.5714285714285715,160.00000000000003,0.6749687324794066,0.4808082099987854
wav2vec2_conformer,conformer,test_0059,clipping,0.7037037037037038,0.5974025974025974,0.6,53.333333333333265,0.511785176149817,0.34710109072402207
wav2vec2_conformer,conformer,test_0060,gain_drift,0.7432432432432432,0.6097560975609756,0.8,94.99999999999994,0.5380160076621864,0.34858266236604485
wav2vec2_conformer,conformer,test_0061,jitter,0.8382066276803121,0.7142857142857143,0.5,300.0,0.5348491427518784,0.24720255029842608
wav2vec2_conformer,conformer,test_0062,compound,0.6342494714587738,0.6776859504132232,0.4444444444444445,130.0,0.38888920584208125,0.16681838131588272
wav2vec2_conformer,conformer,test_0063,clean,0.8102766798418971,0.7454545454545455,0.8333333333333333,148.0000000000001,0.6786659359586629,0.5202661856394337
wav2vec2_conformer,conformer,test_0064,noise,0.5967365967365967,0.7659574468085107,0.4444444444444444,90.00000000000003,0.4152823920265781,0.23888019742544114
wav2vec2_conformer,conformer,test_0065,reverb,0.8007246376811595,0.7044025157232704,0.7142857142857143,32.00000000000003,0.5927312339077044,0.39946340695804206
wav2vec2_conformer,conformer,test_0066,clipping,0.9105263157894736,0.7901234567901234,0.5714285714285715,50.00000000000004,0.65669716162327,0.43380373513353615
wav2vec2_conformer,conformer,test_0067,gain_drift,0.8654353562005276,0.7927927927927927,0.6666666666666665,46.666666666666636,0.6352887126414546,0.4247592431139984
wav2vec2_conformer,conformer,test_0068,jitter,0.7465181058495821,0.7663551401869159,0.5454545454545454,46.666666666666636,0.6328276772352509,0.41842751267294065
wav2vec2_conformer,conformer,test_0069,compound,0.49916805324459235,0.6782608695652174,0.4000000000000001,10.000000000000009,0.4331176059795197,0.2782237638030428
ast_audioset,ast,test_0000,clean,0.8041237113402062,0.6616541353383459,0.4,80.00000000000007,0.38243038368666504,0.046131295276180394
ast_audioset,ast,test_0001,noise,0.562130177514793,0.5625,0.28571428571428575,2160.0,0.308675524860496,0.10400994407507805
ast_audioset,ast,test_0002,reverb,0.6162464985994398,0.6666666666666666,0.0,0.0,0.28050896471949105,1.2583678614214692e-05
ast_audioset,ast,test_0003,clipping,0.6945454545454546,0.6153846153846153,0.2857142857142857,5380.0,0.3266222801177208,0.03067408839690353
ast_audioset,ast,test_0004,gain_drift,0.5108910891089109,0.6792452830188679,0.0,0.0,0.24772036474164133,0.003052606494780095
ast_audioset,ast,test_0005,jitter,0.7644444444444445,0.6,0.0,0.0,0.3329949354382443,0.022119628842495014
ast_audioset,ast,test_0006,compound,0.6187845303867404,0.7007299270072993,0.0,0.0,0.2845714285714286,1.2077095016922407e-05
ast_audioset,ast,test_0007,clean,0.5942028985507246,0.6666666666666667,0.0,0.0,0.2602813852813853,0.0001951706873752506
ast_audioset,ast,test_0008,noise,0.20338983050847456,0.15584415584415584,0.0,0.0,0.24030866077774396,0.0065793426849708875
ast_audioset,ast,test_0009,reverb,0.4550561797752809,0.2692307692307693,0.25,399.9999999999995,0.3101049084586442,0.038931903562938346
ast_audioset,ast,test_0010,clipping,0.6543209876543209,0.6593406593406592,0.0,0.0,0.2870039133528342,0.0007296491481511584
ast_audioset,ast,test_0011,gain_drift,0.6380697050938338,0.7422680412371134,0.5,40.000000000000036,0.3820772403449569,0.10108844654773352
ast_audioset,ast,test_0012,jitter,0.649859943977591,0.7067669172932329,0.4,20.000000000000018,0.3648809523809523,0.097352188935936
ast_audioset,ast,test_0013,compound,0.44871794871794873,0.4,0.4,60.00000000000006,0.572215663124754,0.2475000738530001
ast_audioset,ast,test_0014,clean,0.5025906735751294,0.6329113924050633,0.0,0.0,0.2328923082901051,0.016132939675923035
ast_audioset,ast,test_0015,noise,0.5846867749419954,0.5555555555555556,0.0,0.0,0.25483163976887824,3.539711585395867e-06
ast_audioset,ast,test_0016,reverb,0.6264591439688716,0.528,0.0,0.0,0.2822939179760769,0.006716249029212161
ast_audioset,ast,test_0017,clipping,0.6650124069478908,0.6792452830188679,0.0,0.0,0.2947424322889007,0.0030526220223362427
ast_audioset,ast,test_0018,gain_drift,0.7205240174672489,0.6666666666666667,0.0,0.0,0.31083489069494546,0.022555880569038424
ast_audioset,ast,test_0019,jitter,0.8,0.693069306930693,0.5,2820.0000000000005,0.4402380952380952,0.15876245454344973
ast_audioset,ast,test_0020,compound,0.5539215686274509,0.3333333333333333,0.0,0.0,0.2953643578643579,0.003952559028910006
ast_audioset,ast,test_0021,clean,0.5694117647058824,0.6666666666666666,0.0,0.0,0.2650375939849624,0.0001951467661374293
ast_audioset,ast,test_0022,noise,0.726643598615917,0.6990291262135923,0.5,2940.0,0.3674948240165632,0.047758390244265314
ast_audioset,ast,test_0023,reverb,0.6709677419354839,0.623529411764706,0.2857142857142857,19.999999999999908,0.3497747533390438,0.06516645022862017
ast_audioset,ast,test_0024,clipping,0.6315789473684211,0.6363636363636364,0.0,0.0,0.287218045112782,0.008430773514654124
ast_audioset,ast,test_0025,gain_drift,0.7357142857142857,0.7272727272727273,0.4,2280.0000000000005,0.37126715092816787,0.05278742986474275
ast_audioset,ast,test_0026,jitter,0.7294117647058824,0.6824644549763034,0.0,0.0,0.3227513227513228,0.002018993534253151
ast_audioset,ast,test_0027,compound,0.573529411764706,0.523076923076923,0.0,0.0,0.2694063926940639,0.029872100018685982
ast_audioset,ast,test_0028,clean,0.675,0.625,0.0,0.0,0.2961544334395292,0.020065010990282406
ast_audioset,ast,test_0029,noise,0.4387464387464388,0.4933333333333333,0.0,0.0,0.20378889260622282,9.182217023459742e-05
ast_audioset,ast,test_0030,reverb,0.5972222222222221,0.5,0.0,0.0,0.2771988482187032,0.0004425818161057954
ast_audioset,ast,test_0031,clipping,0.6260162601626018,0.5962732919254659,0.0,0.0,0.28718820861678,0.00011827415579884469
ast_audioset,ast,test_0032,gain_drift,0.7494252873563219,0.6857142857142856,0.0,0.0,0.32983193277310924,0.006089610401801145
ast_audioset,ast,test_0033,jitter,0.7582697201017812,0.6,0.0,0.0,0.327206522479693,0.027959102224901233
ast_audioset,ast,test_0034,compound,0.3942992874109264,0.26804123711340205,0.2857142857142857,99.99999999999997,0.27809036658141517,0.03265867107972209
ast_audioset,ast,test_0035,clean,0.7981438515081206,0.6808510638297872,0.0,0.0,0.34583563154991726,0.017428222666595803
ast_audioset,ast,test_0036,noise,0.5791044776119403,0.6,0.0,0.0,0.2543895382237124,0.001698507562372515
ast_audioset,ast,test_0037,reverb,0.578125,0.5393258426966292,0.0,0.0,0.30572151054547475,0.009509022753607585
ast_audioset,ast,test_0038,clipping,0.7092651757188498,0.6193548387096774,0.0,0.0,0.3182989223121303,0.02792055147143702
ast_audioset,ast,test_0039,gain_drift,0.718562874251497,0.6282722513089005,0.0,0.0,0.31259208710082664,0.01482173562540775
ast_audioset,ast,test_0040,jitter,0.7967806841046277,0.6666666666666667,0.0,0.0,0.3462968805269548,0.02238678722382387
ast_audioset,ast,test_0041,compound,0.48768472906403937,0.48780487804878053,0.5,619.9999999999999,0.35006735781643533,0.09913300124217472
ast_audioset,ast,test_0042,clean,0.5398457583547558,0.6666666666666666,0.0,0.0,0.2575452716297787,0.0030526084606237133
ast_audioset,ast,test_0043,noise,0.7719298245614035,0.6923076923076924,0.0,0.0,0.3346938775510204,0.0030585029944737024
ast_audioset,ast,test_0044,reverb,0.6888888888888888,0.5714285714285715,0.0,0.0,0.3101762864517546,0.017731614172229435
ast_audioset,ast,test_0045,clipping,0.6470588235294118,0.6666666666666666,0.0,0.0,0.2896668548842462,0.0011230427166131253
ast_audioset,ast,test_0046,gain_drift,0.6141304347826086,0.6666666666666666,0.0,0.0,0.2795518207282913,0.00041312954863998076
ast_audioset,ast,test_0047,jitter,0.8502994011976047,0.7058823529411764,0.4,40.000000000000036,0.4732142857142857,0.15163371413724427
ast_audioset,ast,test_0048,compound,0.588235294117647,0.5736434108527132,0.0,0.0,0.2683415485613288,0.0067388603614124964
ast_audioset,ast,test_0049,clean,0.6443202979515829,0.5384615384615384,0.0,0.0,0.2802471368294153,0.005349103057671204
ast_audioset,ast,test_0050,noise,0.6794055201698513,0.5581395348837209,0.28571428571428575,59.99999999999961,0.3347270029061979,0.06470323290348602
ast_audioset,ast,test_0051,reverb,0.5929411764705882,0.5255474452554744,0.0,0.0,0.26003753667191926,0.0001785313853100859
ast_audioset,ast,test_0052,clipping,0.5563909774436089,0.625,0.0,0.0,0.25134297612388234,0.0014978793284096802
ast_audioset,ast,test_0053,gain_drift,0.6954732510288066,0.5802469135802469,0.2857142857142857,40.000000000000036,0.35533345017396273,0.05071313206486174
ast_audioset,ast,test_0054,jitter,0.7927031509121061,0.6666666666666667,0.0,0.0,0.3444586876095282,0.009048503808317468
ast_audioset,ast,test_0055,compound,0.3406593406593406,0.3225806451612903,0.0,0.0,0.18334826093446782,0.0002064413246138597
ast_audioset,ast,test_0056,clean,0.8336314847942754,0.7142857142857143,0.33333333333333337,5380.0,0.4160385626643296,0.10301984518845898
ast_audioset,ast,test_0057,noise,0.3657142857142857,0.37168141592920356,0.4,179.99999999999994,0.30184828056063784,0.1291653087274341
ast_audioset,ast,test_0058,reverb,0.7748344370860928,0.6,0.0,0.0,0.3327785111634047,0.007560695892436112
ast_audioset,ast,test_0059,clipping,0.7718550106609807,0.6906474820143885,0.4,4780.0,0.40525793650793646,0.09735739327605221
ast_audioset,ast,test_0060,gain_drift,0.7085514834205934,0.6857142857142856,0.0,0.0,0.3088803088803089,0.0022894548788619015
ast_audioset,ast,test_0061,jitter,0.7638376383763837,0.6451612903225806,0.0,0.0,0.3319652327461239,0.021902205640222897
ast_audioset,ast,test_0062,compound,0.05405405405405406,0.15384615384615385,0.0,0.0,0.09946428571428571,0.0010546188206595262
ast_audioset,ast,test_0063,clean,0.673992673992674,0.5833333333333334,0.0,0.0,0.2980326327805009,0.0006418417892352006
ast_audioset,ast,test_0064,noise,0.7463556851311953,0.7058823529411764,0.0,0.0,0.32491694352159467,0.0008806572687449928
ast_audioset,ast,test_0065,reverb,0.597194388777555,0.5889570552147239,0.2857142857142857,4260.0,0.3190315470450475,0.06741702592728208
ast_audioset,ast,test_0066,clipping,0.8027210884353742,0.7422680412371134,0.0,0.0,0.341991341991342,0.0007579591367102498
ast_audioset,ast,test_0067,gain_drift,0.7655502392344498,0.6666666666666667,0.0,0.0,0.3326122448979592,0.017760793758571435
ast_audioset,ast,test_0068,jitter,0.6733333333333332,0.6562500000000001,0.0,0.0,0.3047160253101642,0.027932284909866694
ast_audioset,ast,test_0069,compound,0.553935860058309,0.42553191489361697,0.33333333333333337,1620.0,0.31230975597172783,0.03690509743561411
htsat_clap,hts_at,test_0000,clean,0.6587301587301587,0.6614173228346456,0.3333333333333333,39.99999999999998,0.35737116495828086,0.08902404901433442
htsat_clap,hts_at,test_0001,noise,0.31007751937984496,0.4363636363636364,0.0,0.0,0.17595307917888564,0.0021005165701490102
htsat_clap,hts_at,test_0002,reverb,0.4977375565610859,0.6666666666666666,0.0,0.0,0.24526678141135974,4.837371728874019e-07
htsat_clap,hts_at,test_0003,clipping,0.660746003552398,0.6067415730337078,0.2222222222222222,179.99999999999972,0.3143981515803,0.05072335431817725
htsat_clap,hts_at,test_0004,gain_drift,0.5818181818181818,0.7070707070707072,0.3333333333333333,20.000000000000018,0.3625784719032308,0.1328527379656779
htsat_clap,hts_at,test_0005,jitter,0.7188612099644128,0.6857142857142856,0.4,39.99999999999992,0.38412698412698415,0.07581633586047244
htsat_clap,hts_at,test_0006,compound,0.7516778523489933,0.7272727272727273,0.4,2960.0,0.40399385560675877,0.0974193674668375
htsat_clap,hts_at,test_0007,clean,0.6553398058252426,0.647887323943662,0.3333333333333333,300.0,0.3806979280261723,0.19164935413779147
htsat_clap,hts_at,test_0008,noise,0.0,0.0,0.0,0.0,0.2857142857142857,0.0
htsat_clap,hts_at,test_0009,reverb,0.6213921901528014,0.6382978723404256,0.2222222222222222,80.00000000000007,0.29776693286010053,0.03167292236941267
htsat_clap,hts_at,test_0010,clipping,0.7647058823529412,0.6990291262135923,0.0,0.0,0.33418367346938777,0.0042464956814014495
htsat_clap,hts_at,test_0011,gain_drift,0.6520547945205479,0.712871287128713,0.0,0.0,0.29152148664343785,0.01065609704629211
htsat_clap,hts_at,test_0012,jitter,0.6902654867256637,0.6956521739130436,0.3333333333333333,3140.0,0.3445945945945946,0.04600474070845445
htsat_clap,hts_at,test_0013,compound,0.5892116182572613,0.5217391304347826,0.4,219.99999999999997,0.3135674931129477,0.09771694743923712
htsat_clap,hts_at,test_0014,clean,0.617283950617284,0.6122448979591838,0.0,0.0,0.27504659083606453,0.031095007849404017
htsat_clap,hts_at,test_0015,noise,0.391025641025641,0.42857142857142855,0.0,0.0,0.20282738095238098,0.025371252060418036
htsat_clap,hts_at,test_0016,reverb,0.7585185185185185,0.6666666666666667,0.25,100.00000000000054,0.35577687346802794,0.03367597656308736
htsat_clap,hts_at,test_0017,clipping,0.7362637362637362,0.6792452830188679,0.0,0.0,0.3204968944099379,0.02255804843415526
htsat_clap,hts_at,test_0018,gain_drift,0.7757847533632287,0.7058823529411764,0.0,0.0,0.33333333333333337,9.255745007588674e-05
htsat_clap,hts_at,test_0019,jitter,0.7377049180327869,0.6666666666666666,0.0,0.0,0.3209647495361781,0.017718517758788327
htsat_clap,hts_at,test_0020,compound,0.6384778012684991,0.631578947368421,0.5,1950.0000000000002,0.3998917748917749,0.14840402766019592
htsat_clap,hts_at,test_0021,clean,0.6397694524495677,0.625,0.0,0.0,0.28322240912747754,0.01387620836299138
htsat_clap,hts_at,test_0022,noise,0.06153846153846155,0.1702127659574468,0.0,0.0,0.07102040816326531,0.004903434808869226
htsat_clap,hts_at,test_0023,reverb,0.7663865546218488,0.6857142857142856,0.2857142857142857,6320.0,0.3581808745296483,0.03943987061185792
htsat_clap,hts_at,test_0024,clipping,0.567741935483871,0.656,0.5714285714285715,1200.0,0.37439237628956107,0.1154463218238839
htsat_clap,hts_at,test_0025,gain_drift,0.7551867219917013,0.6666666666666666,0.8,740.0,0.5230657902671411,0.21770923905278594
htsat_clap,hts_at,test_0026,jitter,0.7425149700598802,0.6824644549763034,0.0,0.0,0.327891156462585,0.002521309378024476
htsat_clap,hts_at,test_0027,compound,0.5416666666666665,0.5671641791044775,0.33333333333333337,80.00000000000007,0.29469252208978236,0.036837516691951115
htsat_clap,hts_at,test_0028,clean,0.44730077120822626,0.4496124031007752,0.25,20.000000000000018,0.2491330658869926,0.07141644726376387
htsat_clap,hts_at,test_0029,noise,0.0,0.0,0.0,0.0,0.2857142857142857,0.0
htsat_clap,hts_at,test_0030,reverb,0.7123809523809524,0.637837837837838,0.2857142857142857,20.000000000000018,0.35843196596471705,0.06686008350110773
htsat_clap,hts_at,test_0031,clipping,0.5841392649903289,0.5962732919254659,0.0,0.0,0.26134214692166174,0.0009263081899522984
htsat_clap,hts_at,test_0032,gain_drift,0.7409326424870466,0.6712328767123289,0.5714285714285715,840.0,0.41297029197108975,0.11032433803726051
htsat_clap,hts_at,test_0033,jitter,0.7422222222222222,0.6666666666666666,0.0,0.0,0.32357395254921756,0.010262716579624128
htsat_clap,hts_at,test_0034,compound,0.6054054054054054,0.4933333333333333,0.0,0.0,0.2860517701056326,0.01278773908640167
htsat_clap,hts_at,test_0035,clean,0.8413098236775818,0.6880000000000001,0.4,3159.9999999999995,0.4365559246954596,0.13317521147361114
htsat_clap,hts_at,test_0036,noise,0.5483870967741935,0.5,0.4,1580.0,0.33594201251787253,0.07875637180586813
htsat_clap,hts_at,test_0037,reverb,0.801007556675063,0.7007299270072993,0.0,0.0,0.34813925570228094,0.02177561572915561
htsat_clap,hts_at,test_0038,clipping,0.6103896103896104,0.6164383561643836,0.28571428571428575,2020.0000000000005,0.3015145206296727,0.06184457471642053
htsat_clap,hts_at,test_0039,gain_drift,0.6392523364485982,0.5285714285714286,0.2857142857142857,99.99999999999997,0.3273144632892238,0.030715818055260004
htsat_clap,hts_at,test_0040,jitter,0.7012987012987013,0.6176470588235295,0.33333333333333337,2700.0000000000005,0.3541862048686878,0.040666379884391785
htsat_clap,hts_at,test_0041,compound,0.3463687150837989,0.25,0.0,0.0,0.24614788019801379,0.010309813901676571
htsat_clap,hts_at,test_0042,clean,0.6312056737588653,0.5714285714285715,0.0,0.0,0.27443791075752333,0.0007429319325372351
htsat_clap,hts_at,test_0043,noise,0.7764705882352941,0.7346938775510204,0.5,2980.0,0.42971611721611724,0.1666826941814768
htsat_clap,hts_at,test_0044,reverb,0.7963525835866261,0.7058823529411764,0.0,0.0,0.3448773448773449,0.010667202900661683
htsat_clap,hts_at,test_0045,clipping,0.6034912718204489,0.6666666666666666,0.0,0.0,0.2755102040816327,0.022627671097494268
htsat_clap,hts_at,test_0046,gain_drift,0.6706231454005935,0.6666666666666666,0.0,0.0,0.29846938775510207,0.00026659253478768984
htsat_clap,hts_at,test_0047,jitter,0.717948717948718,0.6050420168067226,0.3333333333333333,100.00000000000009,0.34670966978340634,0.05925605484735451
htsat_clap,hts_at,test_0048,compound,0.5894736842105263,0.52991452991453,0.33333333333333337,2020.0000000000005,0.3079125890467221,0.06545901112421917
htsat_clap,hts_at,test_0049,clean,0.6907775768535263,0.6444444444444446,0.4,310.00000000000006,0.3988848704038578,0.13320152143974154
htsat_clap,hts_at,test_0050,noise,0.43312101910828027,0.3855421686746988,0.5714285714285715,269.9999999999998,0.49922693763697945,0.15037016497525824
htsat_clap,hts_at,test_0051,reverb,0.6690265486725664,0.6666666666666666,0.0,0.0,0.29787234042553196,4.32470429424877e-06
htsat_clap,hts_at,test_0052,clipping,0.738095238095238,0.6666666666666666,0.0,0.0,0.3261455525606469,0.014555599993077359
htsat_clap,hts_at,test_0053,gain_drift,0.7234042553191488,0.6075949367088608,0.2857142857142857,4000.0,0.3668388086942094,0.06582598154997268
htsat_clap,hts_at,test_0054,jitter,0.7136690647482016,0.6857142857142856,0.0,0.0,0.31287951422179605,0.004148955103279774
htsat_clap,hts_at,test_0055,compound,0.6123595505617977,0.5,0.33333333333333337,100.00000000000009,0.36312966788495155,0.03506494145938314
htsat_clap,hts_at,test_0056,clean,0.7465069860279441,0.6299212598425197,0.5,1420.0000000000005,0.48267110187871193,0.15611925839124535
htsat_clap,hts_at,test_0057,noise,0.6180904522613065,0.46511627906976744,0.25,100.00000000000009,0.340200261705638,0.040605798395693095
htsat_clap,hts_at,test_0058,reverb,0.5914221218961625,0.6666666666666666,0.0,0.0,0.2683150183150183,0.0002927199051994468
htsat_clap,hts_at,test_0059,clipping,0.681081081081081,0.5046728971962616,0.0,0.0,0.30599716866488763,0.029833018720175554
htsat_clap,hts_at,test_0060,gain_drift,0.6203904555314533,0.6,0.0,0.0,0.27177607209684196,0.024962372824438743
htsat_clap,hts_at,test_0061,jitter,0.7569444444444444,0.676923076923077,0.2222222222222222,3840.0000000000005,0.35406684412895595,0.03010704217530736
htsat_clap,hts_at,test_0062,compound,0.37037037037037035,0.4390243902439025,0.0,0.0,0.2645408163265306,0.0287420726169304
htsat_clap,hts_at,test_0063,clean,0.7777777777777777,0.6043165467625898,0.0,0.0,0.3420586368361499,0.04442207612400076
htsat_clap,hts_at,test_0064,noise,0.35,0.2608695652173913,0.5,80.00000000000007,0.3444940476190476,0.06140686939936442
htsat_clap,hts_at,test_0065,reverb,0.6590038314176245,0.5964912280701754,0.4444444444444444,79.99999999999984,0.3691656437856041,0.09461431595563306
htsat_clap,hts_at,test_0066,clipping,0.8408551068883611,0.7422680412371134,0.0,0.0,0.3583138173302108,0.04373620576991512
htsat_clap,hts_at,test_0067,gain_drift,0.7880434782608695,0.6194690265486725,0.4,20.000000000000018,0.41343537414965986,0.09973100522744797
htsat_clap,hts_at,test_0068,jitter,0.7784090909090908,0.676923076923077,0.4,3720.0,0.376274266891389,0.04652843390974075
htsat_clap,hts_at,test_0069,compound,0.7368421052631579,0.6923076923076923,0.0,0.0,0.3209590878604963,0.004460485809512715
beats_as2m,beats,test_0000,clean,0.5675675675675675,0.6422018348623854,0.36363636363636365,349.9999999999999,0.43058660650189723,0.2593228496548466
beats_as2m,beats,test_0001,noise,0.5379746835443038,0.45,0.11764705882352941,200.00000000000006,0.2926120237378516,0.18390512838974213
beats_as2m,beats,test_0002,reverb,0.6474358974358975,0.6593406593406592,0.25,20.000000000000018,0.38176246196048175,0.17147195316946354
beats_as2m,beats,test_0003,clipping,0.49884526558891457,0.4409448818897638,0.14285714285714288,20.000000000000018,0.26308372478585246,0.10019842997989445
beats_as2m,beats,test_0004,gain_drift,0.4082687338501292,0.65,0.3333333333333333,130.0,0.29014396456256925,0.21498060506141126
beats_as2m,beats,test_0005,jitter,0.6872427983539094,0.5849056603773585,0.36363636363636365,100.00000000000003,0.4407584118572823,0.16041925293966797
beats_as2m,beats,test_0006,compound,0.19014084507042253,0.4057971014492754,0.2105263157894737,200.00000000000006,0.1727278120550546,0.28211295265885183
beats_as2m,beats,test_0007,clean,0.7839506172839505,0.78125,0.5454545454545454,286.6666666666668,0.6833825944170772,0.6907004653975416
beats_as2m,beats,test_0008,noise,0.5434782608695653,0.125,0.2222222222222222,80.00000000000007,0.4031272210376688,0.13770147263061977
beats_as2m,beats,test_0009,reverb,0.7329192546583851,0.5352112676056338,0.7142857142857143,172.00000000000003,0.4882175795219274,0.172333121549432
beats_as2m,beats,test_0010,clipping,0.8729016786570744,0.7874015748031497,0.625,151.99999999999997,0.6841222374117112,0.5055775230922308
beats_as2m,beats,test_0011,gain_drift,0.8644688644688645,0.875,0.8571428571428571,39.999999999999886,0.8481756338899196,0.6848108885562456
beats_as2m,beats,test_0012,jitter,0.8387096774193548,0.768,0.75,53.33333333333331,0.6313932980599647,0.3485401761983142
beats_as2m,beats,test_0013,compound,0.42592592592592593,0.6060606060606061,0.16666666666666666,2219.9999999999995,0.2274122059324923,0.12659095294748368
beats_as2m,beats,test_0014,clean,0.8952380952380952,0.7021276595744681,0.8333333333333333,36.00000000000003,0.7011278195488722,0.5330598697443767
beats_as2m,beats,test_0015,noise,0.5972006220839813,0.6666666666666666,0.0,0.0,0.272093759898638,0.0062233847024411116
beats_as2m,beats,test_0016,reverb,0.7695390781563126,0.4842105263157894,0.6153846153846154,164.99999999999991,0.49244065442268864,0.2736405512313065
beats_as2m,beats,test_0017,clipping,0.847457627118644,0.7012987012987012,0.8571428571428571,179.99999999999997,0.6530546027625846,0.42173417519161494
beats_as2m,beats,test_0018,gain_drift,0.8647214854111406,0.7761194029850746,0.7499999999999999,53.33333333333334,0.7992179530771847,0.5516891857993107
beats_as2m,beats,test_0019,jitter,0.8791208791208792,0.7384615384615385,0.7499999999999999,46.66666666666656,0.6779158040027606,0.5261198182760785
beats_as2m,beats,test_0020,compound,0.4237037037037037,0.5949367088607594,0.4705882352941177,295.00000000000006,0.3771921509147787,0.25121491062114143
beats_as2m,beats,test_0021,clean,0.8644688644688644,0.8571428571428571,0.8571428571428571,40.0,0.8023907910271547,0.6560992013297834
beats_as2m,beats,test_0022,noise,0.7902439024390244,0.7333333333333334,0.6,93.33333333333323,0.6493877551020409,0.526442066617556
beats_as2m,beats,test_0023,reverb,0.7511737089201878,0.6013986013986014,0.7058823529411764,100.00000000000001,0.5914217361585782,0.3722838994120323
beats_as2m,beats,test_0024,clipping,0.8468468468468469,0.8392857142857143,0.8,35.00000000000003,0.7272215973003374,0.6344180331681524
beats_as2m,beats,test_0025,gain_drift,0.7914438502673796,0.7222222222222222,1.0,206.66666666666666,0.614672082425203,0.43641663321041424
beats_as2m,beats,test_0026,jitter,0.8556701030927835,0.7801418439716311,0.8571428571428571,66.66666666666686,0.7608249304193092,0.5626802846472938
beats_as2m,beats,test_0027,compound,0.5275862068965517,0.5439999999999999,0.08333333333333333,620.0000000000001,0.27511243863082363,0.10204124681474039
beats_as2m,beats,test_0028,clean,0.7913043478260868,0.761904761904762,1.0,36.66666666666663,0.6292926793325789,0.4922561344154702
beats_as2m,beats,test_0029,noise,0.6980609418282547,0.646341463414634,0.5555555555555556,287.9999999999999,0.46534753797892214,0.24016956748721444
beats_as2m,beats,test_0030,reverb,0.6246418338108882,0.4716981132075472,0.5454545454545454,193.33333333333337,0.5124454148471617,0.22870329191001962
beats_as2m,beats,test_0031,clipping,0.8625,0.7040000000000001,0.7142857142857143,35.99999999999985,0.6897064088793413,0.46664793248094816
beats_as2m,beats,test_0032,gain_drift,0.7540983606557378,0.6909090909090909,0.6666666666666666,54.99999999999986,0.6320266122103592,0.4683864070650099
beats_as2m,beats,test_0033,jitter,0.7561643835616438,0.6808510638297872,0.8,144.9999999999999,0.6176780637858482,0.3954301473736113
beats_as2m,beats,test_0034,compound,0.8072289156626505,0.6624203821656051,0.631578947368421,123.33333333333337,0.573212525233557,0.41892394496854574
beats_as2m,beats,test_0035,clean,0.888888888888889,0.8275862068965517,0.6666666666666665,33.33333333333333,0.7081395348837208,0.4596660152215075
beats_as2m,beats,test_0036,noise,0.39551192145862557,0.6666666666666666,0.0,0.0,0.2192807192807193,1.9941131690261466e-05
beats_as2m,beats,test_0037,reverb,0.6280487804878049,0.6534653465346534,0.30769230769230765,40.000000000000036,0.3670101064876102,0.23972489533656222
beats_as2m,beats,test_0038,clipping,0.8014184397163121,0.8547008547008548,0.7692307692307693,28.000000000000004,0.8361624151819732,0.6950499014864998
beats_as2m,beats,test_0039,gain_drift,0.7504187604690117,0.6218487394957983,0.5217391304347826,189.99999999999986,0.5657008161890864,0.4345929975601781
beats_as2m,beats,test_0040,jitter,0.8454935622317596,0.7832167832167832,0.6153846153846154,214.99999999999991,0.6036072444244873,0.4208519450151906
beats_as2m,beats,test_0041,compound,0.6188235294117647,0.6540284360189573,0.1818181818181818,100.00000000000009,0.2815198618307427,0.02419185132762321
beats_as2m,beats,test_0042,clean,0.7664233576642336,0.7422680412371134,0.7499999999999999,119.99999999999993,0.5235277542969851,0.40319463046699167
beats_as2m,beats,test_0043,noise,0.8238993710691824,0.8045977011494253,0.4444444444444444,650.0,0.6167434715821812,0.3659834298232686
beats_as2m,beats,test_0044,reverb,0.8231511254019293,0.7333333333333334,0.6666666666666666,30.00000000000003,0.546031746031746,0.29707538372862663
beats_as2m,beats,test_0045,clipping,0.8175675675675675,0.8,0.7499999999999999,80.00000000000003,0.5923809523809523,0.49355605317322937
beats_as2m,beats,test_0046,gain_drift,0.7,0.7042253521126761,0.6,66.66666666666659,0.6452329222717649,0.46693224814792267
beats_as2m,beats,test_0047,jitter,0.8344988344988347,0.5882352941176472,0.5,40.000000000000185,0.5143825918473806,0.3691571237522961
beats_as2m,beats,test_0048,compound,0.5748502994011976,0.5853658536585366,0.0,0.0,0.29250669964955683,0.0854729093873813
beats_as2m,beats,test_0049,clean,0.8380566801619432,0.6363636363636365,0.8571428571428571,83.33333333333326,0.7032036081930187,0.4235082982866963
beats_as2m,beats,test_0050,noise,0.5691906005221933,0.2894736842105263,0.3,93.33333333333297,0.38629125987912605,0.15883778736172977
beats_as2m,beats,test_0051,reverb,0.8934010152284264,0.7575757575757577,0.8333333333333333,55.999999999999936,0.7983113028409196,0.5076125021481668
beats_as2m,beats,test_0052,clipping,0.8571428571428571,0.7912087912087912,0.8571428571428571,80.00000000000006,0.6136712749615975,0.49514285896260757
beats_as2m,beats,test_0053,gain_drift,0.8121212121212121,0.7999999999999999,0.7499999999999999,23.333333333333353,0.7120571014383613,0.6176504014109869
beats_as2m,beats,test_0054,jitter,0.7985347985347985,0.6918238993710691,0.7692307692307692,111.99999999999999,0.5745115929030196,0.30774915750808496
beats_as2m,beats,test_0055,compound,0.6900175131348512,0.6950354609929078,0.3,733.3333333333333,0.39441344435241293,0.24055285547979574
beats_as2m,beats,test_0056,clean,0.8015414258188824,0.7851851851851853,0.7272727272727272,154.99999999999991,0.6446532008763768,0.5318193121670767
beats_as2m,beats,test_0057,noise,0.7761806981519508,0.608,0.7499999999999999,60.00000000000013,0.588123186939216,0.42392691422309603
beats_as2m,beats,test_0058,reverb,0.6460481099656358,0.4761904761904762,0.5714285714285715,80.00000000000007,0.49585605234460195,0.2921433600048259
beats_as2m,beats,test_0059,clipping,0.8206521739130436,0.7358490566037735,0.8,50.00000000000013,0.5819739246778571,0.4705525932042619
beats_as2m,beats,test_0060,gain_drift,0.8359550561797753,0.7572815533980584,0.8,34.99999999999992,0.6837040031173485,0.48302955288141075
beats_as2m,beats,test_0061,jitter,0.8879492600422833,0.7947019867549668,0.923076923076923,46.666666666666636,0.7766627312081857,0.5332293091630393
beats_as2m,beats,test_0062,compound,0.6129032258064516,0.3783783783783784,0.5,109.99999999999987,0.4099025974025974,0.17270067512926543
beats_as2m,beats,test_0063,clean,0.7788018433179723,0.5185185185185185,0.8333333333333333,199.9999999999998,0.5897574123989218,0.39731474015746204
beats_as2m,beats,test_0064,noise,0.389937106918239,0.2857142857142857,0.25,0.0,0.3880208333333333,0.17956737701722153
beats_as2m,beats,test_0065,reverb,0.7064439140811456,0.5691056910569106,0.7272727272727272,64.99999999999994,0.5507071121131379,0.28385011985537567
beats_as2m,beats,test_0066,clipping,0.6842105263157895,0.5098039215686274,0.3636363636363636,1380.0,0.43831385483594204,0.4817462068514814
beats_as2m,beats,test_0067,gain_drift,0.44036697247706424,0.6956521739130436,0.0,0.0,0.22929171668667467,0.00024152681399258036
beats_as2m,beats,test_0068,jitter,0.8012422360248447,0.7272727272727272,0.7272727272727273,59.99999999999987,0.7080359591820741,0.46659187023093923
beats_as2m,beats,test_0069,compound,0.42857142857142855,0.35,0.2608695652173913,633.3333333333334,0.39783391708274335,0.2817564804737916


==> results/sota_zoo_manifest.json <==
{
  "models": [
    {
      "name": "wav2vec2_base",
      "family": "wav2vec2",
      "model_id": "facebook/wav2vec2-base-960h",
      "model_url": "https://huggingface.co/facebook/wav2vec2-base-960h",
      "sample_rate": 16000,
      "projection_dim": 64
    },
    {
      "name": "wav2vec2_conformer",
      "family": "conformer",
      "model_id": "facebook/wav2vec2-conformer-rel-pos-large-960h-ft",
      "model_url": "https://huggingface.co/facebook/wav2vec2-conformer-rel-pos-large-960h-ft",
      "sample_rate": 16000,
      "projection_dim": 64
    },
    {
      "name": "ast_audioset",
      "family": "ast",
      "model_id": "MIT/ast-finetuned-audioset-10-10-0.4593",
      "model_url": "https://huggingface.co/MIT/ast-finetuned-audioset-10-10-0.4593",
      "sample_rate": 16000,
      "projection_dim": 64
    },
    {
      "name": "htsat_clap",
      "family": "hts_at",
      "model_id": "laion/clap-htsat-fused",
      "model_url": "https://huggingface.co/laion/clap-htsat-fused",
      "sample_rate": 48000,
      "projection_dim": 64
    },
    {
      "name": "beats_as2m",
      "family": "beats",
      "model_id": "WeiChihChen/BEATs_iter3_plus_AS2M_finetuned_on_AS2M_cpt2",
      "model_url": "https://huggingface.co/WeiChihChen/BEATs_iter3_plus_AS2M_finetuned_on_AS2M_cpt2",
      "sample_rate": 16000,
      "projection_dim": 64
    }
  ],
  "train_items": 128,
  "test_items": 70,
  "conditions": [
    "clean",
    "noise",
    "reverb",
    "clipping",
    "gain_drift",
    "jitter",
    "compound"
  ],
  "speech_source": "mini_librispeech",
  "feature_cache": "data/cache/sota_zoo",
  "model_cache": "data/external/hf",
  "beats_code_cache": "data/external/beats_code",
  "device": "mps"
}


==> results/sota_zoo_summary.csv <==
model,family,model_id,train_items,test_items,frame_f1,transition_f1,boundary_f1,onset_mae_ms,mean_logic,soft_boundary
wav2vec2_base,wav2vec2,facebook/wav2vec2-base-960h,128,70,0.7485589751232932,0.7453452177332817,0.6174849753421181,91.41904761904763,0.6133389108241614,0.42186129272262446
wav2vec2_conformer,conformer,facebook/wav2vec2-conformer-rel-pos-large-960h-ft,128,70,0.6999762248504384,0.6955253993758509,0.5630518291232576,174.44761904761904,0.5129859851520076,0.32004770458414955
ast_audioset,ast,MIT/ast-finetuned-audioset-10-10-0.4593,128,70,0.6328532187422065,0.5902035784079728,0.11023809523809523,475.42857142857144,0.31156762957316525,0.031803012976133
htsat_clap,hts_at,laion/clap-htsat-fused,128,70,0.6269233380226061,0.5868434172363588,0.20005668934240364,669.2857142857143,0.33020621187848076,0.0517684204587791
beats_as2m,beats,WeiChihChen/BEATs_iter3_plus_AS2M_finetuned_on_AS2M_cpt2,128,70,0.7133786702928834,0.6506179718822036,0.5632936570370468,178.40476190476193,0.5389830288113836,0.3586891383369013


==> results/standard_metric_details.csv <==
item,condition,detector,frame_f1,segment_f1_1s,event_f1_200ms,boundary_f1_40ms,mean_logic
test_0000,clean,adaptive_energy,0.8514056224899599,0.7692307692307693,0.7499999999999999,0.7499999999999999,0.9353493222106362
test_0000,clean,spectral_flux,0.8085106382978723,0.7692307692307693,0.4,0.6,0.8269661523145845
test_0000,clean,logistic_features,0.846473029045643,0.8333333333333333,0.7499999999999999,0.7499999999999999,0.8436857301059959
test_0000,clean,temporal_cnn,0.9527896995708155,0.8333333333333333,0.6666666666666666,0.6666666666666666,0.9858323494687131
test_0000,clean,dilated_cnn,0.9592760180995474,1.0,0.5,0.8571428571428571,0.9034512887723898
test_0000,clean,contract_tcn_aug,0.9636363636363636,1.0,0.5,0.7499999999999999,0.9047619047619049
test_0001,noise,adaptive_energy,0.48293299620733254,0.6666666666666666,0.0,0.0,0.23952380952380953
test_0001,noise,spectral_flux,0.4835443037974683,0.6666666666666666,0.0,0.0,0.23968518960171714
test_0001,noise,logistic_features,0.48293299620733254,0.6666666666666666,0.0,0.0,0.23952380952380953
test_0001,noise,temporal_cnn,0.48293299620733254,0.6666666666666666,0.0,0.0,0.23952380952380953
test_0001,noise,dilated_cnn,0.48293299620733254,0.6666666666666666,0.0,0.0,0.23952380952380953
test_0001,noise,contract_tcn_aug,0.8705882352941176,0.923076923076923,0.8,0.888888888888889,0.7336842912759144
test_0002,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0002,reverb,spectral_flux,0.3062645011600928,0.5882352941176471,0.0,0.11538461538461538,0.3613911789881516
test_0002,reverb,logistic_features,0.05929919137466308,0.5882352941176471,0.0,0.04545454545454545,0.07719532123505633
test_0002,reverb,temporal_cnn,0.27232796486090777,0.5882352941176471,0.0,0.0,0.15384902653985957
test_0002,reverb,dilated_cnn,0.3290780141843972,0.5882352941176471,0.0,0.0,0.21672006120448511
test_0002,reverb,contract_tcn_aug,0.940809968847352,1.0,0.5714285714285715,1.0,0.7417366946778712
test_0003,clipping,adaptive_energy,0.40213049267643136,0.5882352941176471,0.0,0.0,0.21904761904761907
test_0003,clipping,spectral_flux,0.7739938080495355,0.6153846153846154,0.0,0.5,0.5777247291955439
test_0003,clipping,logistic_features,0.8148148148148149,0.6666666666666666,0.2,0.6,0.7340019650627161
test_0003,clipping,temporal_cnn,0.8357348703170029,0.6153846153846154,0.5454545454545454,0.5454545454545454,0.7403590575302968
test_0003,clipping,dilated_cnn,0.9648562300319489,1.0,1.0,1.0,0.8932980599647266
test_0003,clipping,contract_tcn_aug,0.962962962962963,0.8000000000000002,1.0,1.0,0.9000315357931253
test_0004,gain_drift,adaptive_energy,0.8657718120805369,0.888888888888889,0.16666666666666666,0.5,0.7653122532358293
test_0004,gain_drift,spectral_flux,0.6920152091254754,0.888888888888889,0.0,0.5,0.6145901282887584
test_0004,gain_drift,logistic_features,0.8046875,1.0,0.16666666666666666,0.5,0.6775128980608432
test_0004,gain_drift,temporal_cnn,0.9424460431654675,1.0,0.5,0.7499999999999999,0.7560339204174821
test_0004,gain_drift,dilated_cnn,0.9797297297297298,0.888888888888889,0.8571428571428571,0.8571428571428571,0.9952380952380953
test_0004,gain_drift,contract_tcn_aug,0.9696969696969696,1.0,0.8571428571428571,0.8571428571428571,0.9933774834437087
test_0005,jitter,adaptive_energy,0.5822306238185255,0.5882352941176471,0.06451612903225806,0.12244897959183672,0.5993564993564994
test_0005,jitter,spectral_flux,0.549165120593692,0.5882352941176471,0.07692307692307691,0.14634146341463414,0.6851917529673239
test_0005,jitter,logistic_features,0.4626865671641791,0.5882352941176471,0.05,0.21428571428571425,0.47209020594539186
test_0005,jitter,temporal_cnn,0.41897233201581024,0.5882352941176471,0.0,0.0,0.22285714285714286
test_0005,jitter,dilated_cnn,0.41897233201581024,0.5882352941176471,0.0,0.0,0.22285714285714286
test_0005,jitter,contract_tcn_aug,0.8666666666666667,0.9090909090909091,0.5,0.7499999999999999,0.7611481534023739
test_0006,compound,adaptive_energy,0.1357142857142857,0.6153846153846153,0.0,0.42857142857142855,0.30988165564343617
test_0006,compound,spectral_flux,0.5083612040133779,0.7368421052631579,0.0,0.17857142857142855,0.4661580930292826
test_0006,compound,logistic_features,0.48796147672552176,0.7368421052631579,0.0,0.20408163265306123,0.37001242342458124
test_0006,compound,temporal_cnn,0.5898942420681551,0.7368421052631579,0.0,0.0,0.26952380952380955
test_0006,compound,dilated_cnn,0.6167076167076166,0.7368421052631579,0.0,0.0,0.27784826186247147
test_0006,compound,contract_tcn_aug,0.6956521739130435,0.8571428571428571,0.4615384615384615,0.888888888888889,0.5176685021526515
test_0007,clean,adaptive_energy,0.8793103448275861,0.8,0.6153846153846154,0.7692307692307693,0.9
test_0007,clean,spectral_flux,0.8870056497175142,0.8,0.6153846153846154,0.7692307692307693,0.868888523151196
test_0007,clean,logistic_features,0.8735632183908046,0.8,0.6153846153846154,0.7692307692307693,0.8404195011337868
test_0007,clean,temporal_cnn,0.9542857142857143,0.8571428571428571,0.9090909090909091,0.9090909090909091,0.9780219780219781
test_0007,clean,dilated_cnn,0.9970149253731343,1.0,1.0,1.0,1.0
test_0007,clean,contract_tcn_aug,0.9880952380952381,1.0,1.0,1.0,1.0
test_0008,noise,adaptive_energy,0.5472154963680387,0.7368421052631579,0.0,0.0,0.2576190476190476
test_0008,noise,spectral_flux,0.5478787878787879,0.7368421052631579,0.0,0.0,0.25781063677557836
test_0008,noise,logistic_features,0.5472154963680387,0.7368421052631579,0.0,0.0,0.2576190476190476
test_0008,noise,temporal_cnn,0.5472154963680387,0.7368421052631579,0.0,0.0,0.2576190476190476
test_0008,noise,dilated_cnn,0.5472154963680387,0.7368421052631579,0.0,0.0,0.2576190476190476
test_0008,noise,contract_tcn_aug,0.7587939698492463,1.0,0.3333333333333333,0.8000000000000002,0.5327316026225267
test_0009,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0009,reverb,spectral_flux,0.32567849686847605,0.6666666666666666,0.02777777777777778,0.1481481481481481,0.3578809129829538
test_0009,reverb,logistic_features,0.050761421319796954,0.5882352941176471,0.0425531914893617,0.16666666666666666,0.15109641425430897
test_0009,reverb,temporal_cnn,0.23255813953488372,0.6666666666666666,0.0,0.0,0.13265066308544568
test_0009,reverb,dilated_cnn,0.37830319888734354,0.6666666666666666,0.0,0.0,0.190681532254566
test_0009,reverb,contract_tcn_aug,0.9553805774278217,0.923076923076923,1.0,1.0,0.8776534552044756
test_0010,clipping,adaptive_energy,0.8417910447761194,0.8333333333333333,0.8,0.8,0.8563582681229739
test_0010,clipping,spectral_flux,0.8996763754045307,0.8333333333333333,0.6153846153846153,0.6666666666666666,0.8517290582507974
test_0010,clipping,logistic_features,0.8170731707317074,0.8333333333333333,0.7272727272727273,0.7272727272727273,0.7435864435864435
test_0010,clipping,temporal_cnn,0.9381107491856677,0.9090909090909091,0.888888888888889,0.888888888888889,0.9426555935989898
test_0010,clipping,dilated_cnn,0.926517571884984,0.9090909090909091,0.5,0.75,0.8227272727272729
test_0010,clipping,contract_tcn_aug,0.9285714285714285,0.9090909090909091,0.888888888888889,0.888888888888889,0.905284749034749
test_0011,gain_drift,adaptive_energy,0.7586206896551724,0.888888888888889,0.25000000000000006,0.625,0.6080182732620278
test_0011,gain_drift,spectral_flux,0.7834101382488479,0.888888888888889,0.0,0.3846153846153846,0.5566749040433251
test_0011,gain_drift,logistic_features,0.5325779036827195,0.888888888888889,0.0,0.2727272727272727,0.39148378929908223
test_0011,gain_drift,temporal_cnn,0.7116883116883116,1.0,0.0,0.5714285714285714,0.525159051474841
test_0011,gain_drift,dilated_cnn,0.9367088607594938,1.0,0.5454545454545454,0.9090909090909091,0.8471577112894062
test_0011,gain_drift,contract_tcn_aug,0.9429175475687103,1.0,0.4615384615384615,0.7692307692307693,0.8530405318947469
test_0012,jitter,adaptive_energy,0.681992337164751,0.6666666666666666,0.18867924528301885,0.24390243902439027,0.6695966729155671
test_0012,jitter,spectral_flux,0.5956738768718802,0.6666666666666666,0.15384615384615383,0.2380952380952381,0.5885852646143203
test_0012,jitter,logistic_features,0.5181058495821727,0.6666666666666666,0.18750000000000003,0.3478260869565218,0.45727762803234506
test_0012,jitter,temporal_cnn,0.47715736040609136,0.6666666666666666,0.0,0.0,0.23952380952380953
test_0012,jitter,dilated_cnn,0.47715736040609136,0.6666666666666666,0.0,0.0,0.23952380952380953
test_0012,jitter,contract_tcn_aug,0.9399477806788513,0.8571428571428571,0.9090909090909091,0.9090909090909091,0.8416764086976852
test_0013,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0
test_0013,compound,spectral_flux,0.29977628635346754,0.5,0.08571428571428572,0.125,0.38343779500750574
test_0013,compound,logistic_features,0.2463768115942029,0.5,0.03333333333333333,0.125,0.31461265357206714
test_0013,compound,temporal_cnn,0.25411061285500747,0.5,0.0,0.0,0.1888454011741683
test_0013,compound,dilated_cnn,0.25036818851251835,0.5,0.0,0.0,0.18807118807118806
test_0013,compound,contract_tcn_aug,0.6585365853658536,0.8571428571428571,0.8,0.4,0.4961670744247066
test_0014,clean,adaptive_energy,0.8580645161290321,0.8,0.7499999999999999,0.7499999999999999,0.9365079365079365
test_0014,clean,spectral_flux,0.7972508591065293,0.8,0.15384615384615383,0.5,0.7315771442995979
test_0014,clean,logistic_features,0.861842105263158,0.8,0.2,0.6,0.7506493506493506
test_0014,clean,temporal_cnn,0.8395904436860068,0.8,0.36363636363636365,0.5454545454545454,0.8387256799384242
test_0014,clean,dilated_cnn,0.996389891696751,1.0,1.0,1.0,1.0
test_0014,clean,contract_tcn_aug,0.9672727272727273,1.0,1.0,1.0,0.8996004876770851
test_0015,noise,adaptive_energy,0.5166872682323856,0.7368421052631579,0.0,0.0,0.24904761904761905
test_0015,noise,spectral_flux,0.5173267326732673,0.7368421052631579,0.0,0.0,0.24922489864059147
test_0015,noise,logistic_features,0.5166872682323856,0.7368421052631579,0.0,0.0,0.24904761904761905
test_0015,noise,temporal_cnn,0.5166872682323856,0.7368421052631579,0.0,0.0,0.24904761904761905
test_0015,noise,dilated_cnn,0.5166872682323856,0.7368421052631579,0.0,0.0,0.24904761904761905
test_0015,noise,contract_tcn_aug,0.9440389294403893,1.0,1.0,1.0,0.8488221002551383
test_0016,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0016,reverb,spectral_flux,0.35402298850574715,0.6666666666666666,0.030769230769230767,0.15384615384615385,0.3025461341572783
test_0016,reverb,logistic_features,0.09523809523809525,0.5882352941176471,0.0,0.09090909090909091,0.14042766151046404
test_0016,reverb,temporal_cnn,0.26380368098159507,0.6666666666666666,0.0,0.0,0.14256302791334638
test_0016,reverb,dilated_cnn,0.40336134453781514,0.6666666666666666,0.0,0.0,0.212099133699152
test_0016,reverb,contract_tcn_aug,0.8603988603988605,0.923076923076923,0.8,0.8,0.6605724041537293
test_0017,clipping,adaptive_energy,0.29545454545454547,0.5,0.0,0.0,0.19666666666666668
test_0017,clipping,spectral_flux,0.9181818181818181,0.8,0.6,0.6,0.9630541871921182
test_0017,clipping,logistic_features,0.9345794392523366,0.888888888888889,0.8571428571428571,0.8571428571428571,0.974025974025974
test_0017,clipping,temporal_cnn,0.9719626168224299,1.0,1.0,1.0,0.9987012987012988
test_0017,clipping,dilated_cnn,1.0,1.0,1.0,1.0,1.0
test_0017,clipping,contract_tcn_aug,1.0,1.0,1.0,1.0,1.0
test_0018,gain_drift,adaptive_energy,0.782608695652174,0.7272727272727273,0.4,0.6,0.6334312416555407
test_0018,gain_drift,spectral_flux,0.8617021276595745,0.8,0.3333333333333333,0.5,0.6887012987012986
test_0018,gain_drift,logistic_features,0.8439306358381503,1.0,0.4444444444444444,0.6666666666666666,0.6985714285714285
test_0018,gain_drift,temporal_cnn,0.925531914893617,1.0,1.0,1.0,0.7966666666666666
test_0018,gain_drift,dilated_cnn,0.7772925764192139,0.888888888888889,0.6,0.6,0.8083831672203765
test_0018,gain_drift,contract_tcn_aug,0.9479166666666667,1.0,1.0,1.0,0.8947619047619048
test_0019,jitter,adaptive_energy,0.6465116279069768,0.5882352941176471,0.13043478260869565,0.15789473684210528,0.7624131503135063
test_0019,jitter,spectral_flux,0.5078809106830122,0.5882352941176471,0.06779661016949153,0.15384615384615385,0.48318663958474384
test_0019,jitter,logistic_features,0.4209039548022599,0.5882352941176471,0.09090909090909091,0.14285714285714288,0.3180850157594343
test_0019,jitter,temporal_cnn,0.415041782729805,0.5882352941176471,0.0,0.0,0.22219432588501128
test_0019,jitter,dilated_cnn,0.3978638184245661,0.5882352941176471,0.0,0.0,0.2180952380952381
test_0019,jitter,contract_tcn_aug,0.9494949494949495,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.8932048059564839
test_0020,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0
test_0020,compound,spectral_flux,0.29677419354838713,0.5882352941176471,0.030303030303030304,0.11320754716981131,0.33322129112559157
test_0020,compound,logistic_features,0.08314087759815243,0.5882352941176471,0.0,0.12,0.1794297771602079
test_0020,compound,temporal_cnn,0.33101529902642557,0.5882352941176471,0.0,0.0,0.20463320463320464
test_0020,compound,dilated_cnn,0.34938101788170567,0.5882352941176471,0.0,0.0,0.20761904761904762
test_0020,compound,contract_tcn_aug,0.9029535864978903,0.888888888888889,0.8,0.8,0.8333469679926374
test_0021,clean,adaptive_energy,0.8756218905472637,0.923076923076923,0.6666666666666665,0.888888888888889,0.8472560113154172
test_0021,clean,spectral_flux,0.8817733990147785,0.923076923076923,0.5454545454545454,0.7272727272727273,0.7443353579055384
test_0021,clean,logistic_features,0.8811881188118812,0.923076923076923,0.6,0.8,0.7446958981612447
test_0021,clean,temporal_cnn,0.9588377723970944,0.923076923076923,0.888888888888889,0.888888888888889,0.983750846310088
test_0021,clean,dilated_cnn,0.9975186104218362,1.0,1.0,1.0,1.0
test_0021,clean,contract_tcn_aug,0.9683698296836983,0.923076923076923,0.8,0.8,0.9876965140123035
test_0022,noise,adaptive_energy,0.5203452527743527,0.7368421052631579,0.0,0.0,0.25047619047619046
test_0022,noise,spectral_flux,0.5209876543209877,0.7368421052631579,0.0,0.0,0.2506558549964226
test_0022,noise,logistic_features,0.5203452527743527,0.7368421052631579,0.0,0.0,0.25047619047619046
test_0022,noise,temporal_cnn,0.5203452527743527,0.7368421052631579,0.0,0.0,0.25047619047619046
test_0022,noise,dilated_cnn,0.5203452527743527,0.7368421052631579,0.0,0.0,0.25047619047619046
test_0022,noise,contract_tcn_aug,0.6743515850144092,0.923076923076923,0.3636363636363636,0.6,0.4329503365327173
test_0023,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0023,reverb,spectral_flux,0.3224299065420561,0.5882352941176471,0.0,0.13793103448275862,0.35777083803647125
test_0023,reverb,logistic_features,0.0963172804532578,0.5882352941176471,0.0,0.17391304347826084,0.24238693855482177
test_0023,reverb,temporal_cnn,0.2459259259259259,0.5882352941176471,0.0,0.0,0.15889770555605084
test_0023,reverb,dilated_cnn,0.35983263598326354,0.5882352941176471,0.0,0.0,0.2123152709359606
test_0023,reverb,contract_tcn_aug,0.809968847352025,0.9090909090909091,0.888888888888889,0.6666666666666665,0.6472189478774689
test_0024,clipping,adaptive_energy,0.92,0.888888888888889,0.8571428571428571,0.8571428571428571,0.9638336347197107
test_0024,clipping,spectral_flux,0.9235880398671096,0.888888888888889,0.8571428571428571,0.8571428571428571,0.9640610961365679
test_0024,clipping,logistic_features,0.92,0.888888888888889,0.8571428571428571,0.8571428571428571,0.9638336347197107
test_0024,clipping,temporal_cnn,0.9250814332247557,0.888888888888889,0.8571428571428571,0.8571428571428571,0.9636363636363636
test_0024,clipping,dilated_cnn,0.993006993006993,1.0,1.0,1.0,1.0
test_0024,clipping,contract_tcn_aug,0.993006993006993,1.0,1.0,1.0,1.0
test_0025,gain_drift,adaptive_energy,0.8375,0.923076923076923,0.46153846153846156,0.6153846153846153,0.7121756307802818
test_0025,gain_drift,spectral_flux,0.8176100628930817,0.923076923076923,0.26666666666666666,0.5333333333333333,0.7065261912346973
test_0025,gain_drift,logistic_features,0.41777777777777775,0.9090909090909091,0.0,0.46153846153846156,0.4236350529680938
test_0025,gain_drift,temporal_cnn,0.5725490196078431,0.8,0.25,0.75,0.5379558099507665
test_0025,gain_drift,dilated_cnn,0.8111455108359134,0.8,0.5,0.75,0.6596242840274875
test_0025,gain_drift,contract_tcn_aug,0.9221183800623053,1.0,0.75,1.0,0.9144518272425249
test_0026,jitter,adaptive_energy,0.5311871227364185,0.5882352941176471,0.07407407407407407,0.09302325581395349,0.48927263212977495
test_0026,jitter,spectral_flux,0.4681647940074906,0.5882352941176471,0.06896551724137931,0.14634146341463414,0.6157225982662392
test_0026,jitter,logistic_features,0.3888888888888889,0.5882352941176471,0.0,0.0,0.2164894996110967
test_0026,jitter,temporal_cnn,0.37359550561797755,0.5882352941176471,0.0,0.0,0.21292869479397977
test_0026,jitter,dilated_cnn,0.36995827538247567,0.5882352941176471,0.0,0.0,0.212091662603608
test_0026,jitter,contract_tcn_aug,0.8936170212765957,0.9090909090909091,0.4,0.7499999999999999,0.7254713966123362
test_0027,compound,adaptive_energy,0.05042016806722689,0.3333333333333333,0.0,0.0,0.09935798400109863
test_0027,compound,spectral_flux,0.3651804670912951,0.8,0.0,0.23529411764705882,0.37647935886683437
test_0027,compound,logistic_features,0.22818791946308725,0.8,0.0,0.2553191489361702,0.2853623785491125
test_0027,compound,temporal_cnn,0.5116883116883117,0.8,0.0,0.4,0.31833658307317664
test_0027,compound,dilated_cnn,0.5351351351351351,0.8,0.0,0.4615384615384615,0.29749979028237383
test_0027,compound,contract_tcn_aug,0.8737864077669902,0.9411764705882353,0.6153846153846153,0.7692307692307692,0.6705443963375683
test_0028,clean,adaptive_energy,0.8288973384030419,0.8333333333333333,0.4,0.8,0.7931878306878307
test_0028,clean,spectral_flux,0.8432835820895522,0.8333333333333333,0.4,0.8,0.7931122448979592
test_0028,clean,logistic_features,0.8212927756653993,0.8333333333333333,0.4,0.888888888888889,0.7877232142857142
test_0028,clean,temporal_cnn,0.9260700389105059,0.8333333333333333,0.8,0.8,0.898610534330011
test_0028,clean,dilated_cnn,0.9444444444444444,0.8333333333333333,0.8,0.8,0.9092381912442397
test_0028,clean,contract_tcn_aug,0.9118773946360152,0.8333333333333333,0.7272727272727273,0.8,0.8928319683136412
test_0029,noise,adaptive_energy,0.3561643835616438,0.5,0.0,0.0,0.209047619047619
test_0029,noise,spectral_flux,0.3566529492455418,0.5,0.0,0.0,0.20915812067731934
test_0029,noise,logistic_features,0.3561643835616438,0.5,0.0,0.0,0.209047619047619
test_0029,noise,temporal_cnn,0.3561643835616438,0.5,0.0,0.0,0.209047619047619
test_0029,noise,dilated_cnn,0.3561643835616438,0.5,0.0,0.0,0.209047619047619
test_0029,noise,contract_tcn_aug,0.9453125000000001,1.0,0.6666666666666666,0.7499999999999999,0.8005581719867434
test_0030,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0030,reverb,spectral_flux,0.36764705882352944,0.7368421052631579,0.0,0.20408163265306123,0.33613582478213244
test_0030,reverb,logistic_features,0.07263922518159806,0.7368421052631579,0.0,0.21276595744680848,0.25779713894897144
test_0030,reverb,temporal_cnn,0.32408759124087594,0.7368421052631579,0.0,0.0,0.16952873524931947
test_0030,reverb,dilated_cnn,0.4806408544726301,0.7368421052631579,0.0,0.0,0.23746793093187282
test_0030,reverb,contract_tcn_aug,0.8507462686567165,0.9333333333333333,0.6666666666666666,0.8333333333333333,0.7496538547430586
test_0031,clipping,adaptive_energy,0.23269513991163474,0.5,0.0,0.0,0.18476190476190474
test_0031,clipping,spectral_flux,0.8315789473684211,0.5714285714285715,0.375,0.375,0.9202059202059202
test_0031,clipping,logistic_features,0.9058823529411764,0.888888888888889,0.8571428571428571,0.8571428571428571,0.9591836734693878
test_0031,clipping,temporal_cnn,0.8404255319148937,0.8,0.7499999999999999,0.7499999999999999,0.7505460899956312
test_0031,clipping,dilated_cnn,0.9461077844311377,1.0,1.0,1.0,0.8933982683982684
test_0031,clipping,contract_tcn_aug,0.9813664596273292,1.0,1.0,1.0,1.0
test_0032,gain_drift,adaptive_energy,0.8163265306122449,0.923076923076923,0.5714285714285714,0.7142857142857143,0.7357176863808164
test_0032,gain_drift,spectral_flux,0.8802588996763755,0.923076923076923,0.4615384615384615,0.7692307692307693,0.8320734210844101
test_0032,gain_drift,logistic_features,0.795774647887324,0.923076923076923,0.4,0.7142857142857143,0.6285052739902238
test_0032,gain_drift,temporal_cnn,0.8996763754045308,1.0,0.5454545454545454,0.9090909090909091,0.7562130177514793
test_0032,gain_drift,dilated_cnn,0.9729729729729729,1.0,1.0,1.0,0.9705832628909553
test_0032,gain_drift,contract_tcn_aug,0.9044585987261146,1.0,0.5714285714285714,0.7142857142857143,0.8218089602704987
test_0033,jitter,adaptive_energy,0.7571701720841302,0.6666666666666666,0.17142857142857143,0.32258064516129037,0.6484558854764029
test_0033,jitter,spectral_flux,0.6029411764705883,0.6666666666666666,0.1395348837209302,0.21621621621621623,0.42500720828620225
test_0033,jitter,logistic_features,0.5610972568578554,0.6666666666666666,0.0,0.20000000000000004,0.29089099054255846
test_0033,jitter,temporal_cnn,0.562268803945746,0.6666666666666666,0.0,0.0,0.26194560156824304
test_0033,jitter,dilated_cnn,0.562962962962963,0.6666666666666666,0.0,0.0,0.2621502209131075
test_0033,jitter,contract_tcn_aug,0.8990825688073394,1.0,0.5,0.9090909090909091,0.7512218045112782
test_0034,compound,adaptive_energy,0.0,0.1818181818181818,0.0,0.0,0.0
test_0034,compound,spectral_flux,0.4886731391585761,0.8571428571428571,0.0,0.25,0.3736700443965218
test_0034,compound,logistic_features,0.35036496350364965,0.8571428571428571,0.0,0.24000000000000002,0.3400378247706492
test_0034,compound,temporal_cnn,0.5655339805825242,0.8571428571428571,0.0,0.0,0.2611932768543564
test_0034,compound,dilated_cnn,0.6078886310904873,0.8571428571428571,0.0,0.0,0.27619047619047615
test_0034,compound,contract_tcn_aug,0.7733333333333333,0.8750000000000001,0.5,0.8333333333333334,0.6219490784782323
test_0035,clean,adaptive_energy,0.8669354838709677,0.7777777777777777,0.4444444444444444,0.7058823529411764,0.790948935066343
test_0035,clean,spectral_flux,0.8846153846153846,0.7777777777777777,0.4,0.6,0.8150103120543939
test_0035,clean,logistic_features,0.8340248962655602,0.7777777777777777,0.2727272727272727,0.631578947368421,0.7639793331312967
test_0035,clean,temporal_cnn,0.9438669438669439,0.9333333333333333,0.7142857142857143,0.8571428571428571,0.8985012331625877
test_0035,clean,dilated_cnn,0.9642857142857143,1.0,0.7692307692307692,0.923076923076923,0.8979680749990814
test_0035,clean,contract_tcn_aug,0.9547325102880658,0.9333333333333333,0.7142857142857143,0.8571428571428571,0.9234490608992599
test_0036,noise,adaptive_energy,0.41688654353562005,0.6666666666666666,0.0,0.0,0.22523809523809524
test_0036,noise,spectral_flux,0.41743725231175693,0.6666666666666666,0.0,0.0,0.22537562604340566
test_0036,noise,logistic_features,0.41688654353562005,0.6666666666666666,0.0,0.0,0.22523809523809524
test_0036,noise,temporal_cnn,0.41688654353562005,0.6666666666666666,0.0,0.0,0.22523809523809524
test_0036,noise,dilated_cnn,0.41688654353562005,0.6666666666666666,0.0,0.0,0.22523809523809524
test_0036,noise,contract_tcn_aug,0.8831168831168831,1.0,0.8000000000000002,1.0,0.8046775165762508
test_0037,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0037,reverb,spectral_flux,0.2132564841498559,0.5882352941176471,0.061538461538461535,0.1568627450980392,0.3410871564968227
test_0037,reverb,logistic_features,0.019607843137254905,0.5882352941176471,0.0,0.10256410256410256,0.15893050332285816
test_0037,reverb,temporal_cnn,0.10135135135135136,0.5882352941176471,0.0,0.0,0.0710301284212462
test_0037,reverb,dilated_cnn,0.28792569659442724,0.5882352941176471,0.0,0.0,0.1758612150561303
test_0037,reverb,contract_tcn_aug,0.8278388278388278,0.9090909090909091,0.6666666666666665,0.888888888888889,0.6150316332109662
test_0038,clipping,adaptive_energy,0.8878281622911695,0.8571428571428571,0.6153846153846153,0.6153846153846153,0.8065739570164349
test_0038,clipping,spectral_flux,0.8708860759493671,0.8571428571428571,0.3529411764705882,0.5,0.7432155132611706
test_0038,clipping,logistic_features,0.855036855036855,0.8571428571428571,0.39999999999999997,0.5714285714285715,0.8370867547057562
test_0038,clipping,temporal_cnn,0.9452736318407959,0.923076923076923,0.6,0.8,0.9094326725905673
test_0038,clipping,dilated_cnn,0.9922879177377892,1.0,1.0,1.0,0.9992711370262392
test_0038,clipping,contract_tcn_aug,0.9569620253164558,1.0,0.888888888888889,0.888888888888889,0.9521971257081295
test_0039,gain_drift,adaptive_energy,0.8607594936708862,0.8571428571428571,0.9090909090909091,0.9090909090909091,0.8845478051360404
test_0039,gain_drift,spectral_flux,0.8695652173913043,0.8571428571428571,0.6666666666666666,0.8333333333333333,0.8882352941176471
test_0039,gain_drift,logistic_features,0.7783783783783783,0.8571428571428571,0.26666666666666666,0.7142857142857143,0.723100685877928
test_0039,gain_drift,temporal_cnn,0.835978835978836,0.8571428571428571,0.5454545454545454,0.9090909090909091,0.8232990292737752
test_0039,gain_drift,dilated_cnn,0.8053333333333333,0.7692307692307692,0.8000000000000002,0.8000000000000002,0.7738821253840026
test_0039,gain_drift,contract_tcn_aug,0.8635235732009926,0.8571428571428571,0.7272727272727272,0.9090909090909091,0.8843943638061286
test_0040,jitter,adaptive_energy,0.7692307692307692,0.8,0.3076923076923077,0.33333333333333337,0.6939398278522902
test_0040,jitter,spectral_flux,0.6760168302945302,0.8,0.2,0.3870967741935484,0.5140715815234017
test_0040,jitter,logistic_features,0.6024691358024692,0.8,0.0,0.2222222222222222,0.34675785207700105
test_0040,jitter,temporal_cnn,0.5815602836879432,0.8,0.0,0.0,0.26857142857142857
test_0040,jitter,dilated_cnn,0.5815602836879432,0.8,0.0,0.0,0.26857142857142857
test_0040,jitter,contract_tcn_aug,0.9373737373737374,1.0,0.923076923076923,0.923076923076923,0.8206764339588319
test_0041,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0
test_0041,compound,spectral_flux,0.23786407766990292,0.5,0.0,0.10714285714285715,0.26129251700680267
test_0041,compound,logistic_features,0.19811320754716982,0.5,0.0,0.10714285714285715,0.2888540031397175
test_0041,compound,temporal_cnn,0.30945558739255014,0.5,0.0,0.0,0.19990248659190638
test_0041,compound,dilated_cnn,0.326530612244898,0.5,0.0,0.0,0.203086112493778
test_0041,compound,contract_tcn_aug,0.4793388429752066,0.6,0.5,0.25,0.4036237571951858
test_0042,clean,adaptive_energy,0.7666666666666666,0.7142857142857143,0.5,0.6666666666666666,0.7605132962275819
test_0042,clean,spectral_flux,0.7865168539325843,0.7692307692307693,0.13333333333333333,0.5333333333333333,0.7135161135161135
test_0042,clean,logistic_features,0.7598566308243727,0.7142857142857143,0.30769230769230765,0.6153846153846153,0.7612200724445622
test_0042,clean,temporal_cnn,0.9189189189189189,0.9090909090909091,0.8,0.8,0.8361540034768381
test_0042,clean,dilated_cnn,0.9428571428571428,1.0,0.888888888888889,0.888888888888889,0.944015444015444
test_0042,clean,contract_tcn_aug,0.937269372693727,1.0,0.888888888888889,0.888888888888889,0.908880687657666
test_0043,noise,adaptive_energy,0.555956678700361,0.7368421052631579,0.0,0.0,0.26
test_0043,noise,spectral_flux,0.5566265060240964,0.7368421052631579,0.0,0.0,0.2601955640352969
test_0043,noise,logistic_features,0.555956678700361,0.7368421052631579,0.0,0.0,0.26
test_0043,noise,temporal_cnn,0.555956678700361,0.7368421052631579,0.0,0.0,0.26
test_0043,noise,dilated_cnn,0.555956678700361,0.7368421052631579,0.0,0.0,0.26
test_0043,noise,contract_tcn_aug,0.8987341772151898,0.8235294117647058,0.5714285714285714,0.7142857142857143,0.8208845827893446
test_0044,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0044,reverb,spectral_flux,0.4212765957446808,0.7368421052631579,0.0,0.13559322033898305,0.3671282082526496
test_0044,reverb,logistic_features,0.12209302325581395,0.7368421052631579,0.0,0.09090909090909091,0.20007426294031735
test_0044,reverb,temporal_cnn,0.37091988130563797,0.7368421052631579,0.0,0.0,0.19907054067329127
test_0044,reverb,dilated_cnn,0.5292553191489362,0.7368421052631579,0.0,0.0,0.2534228881425988
test_0044,reverb,contract_tcn_aug,0.8425720620842573,0.8235294117647058,0.6666666666666666,0.5714285714285714,0.7851861347554097
test_0045,clipping,adaptive_energy,0.6098130841121495,0.8571428571428571,0.0,0.0,0.27539015606242495
test_0045,clipping,spectral_flux,0.8520710059171597,1.0,0.25000000000000006,0.6666666666666666,0.8399909220767083
test_0045,clipping,logistic_features,0.8944337811900193,1.0,0.42857142857142855,0.7142857142857143,0.8483811207949138
test_0045,clipping,temporal_cnn,0.9188191881918819,1.0,0.6153846153846154,0.7692307692307693,0.9104391034443802
test_0045,clipping,dilated_cnn,0.9400749063670412,1.0,0.9090909090909091,0.9090909090909091,0.9212339931551755
test_0045,clipping,contract_tcn_aug,0.9292543021032504,1.0,0.6666666666666666,0.8333333333333333,0.8897199346528117
test_0046,gain_drift,adaptive_energy,0.8257756563245823,0.9411764705882353,0.23529411764705882,0.625,0.68327934874047
test_0046,gain_drift,spectral_flux,0.8798185941043084,0.9411764705882353,0.21052631578947364,0.5555555555555556,0.8097436442931604
test_0046,gain_drift,logistic_features,0.7938931297709924,1.0,0.0,0.5882352941176471,0.5752863170584689
test_0046,gain_drift,temporal_cnn,0.9513274336283186,0.9333333333333333,1.0,1.0,0.8790837854128993
test_0046,gain_drift,dilated_cnn,0.9354120267260578,0.9333333333333333,0.8000000000000002,0.888888888888889,0.90042194092827
test_0046,gain_drift,contract_tcn_aug,0.8805620608899297,0.7692307692307693,0.7499999999999999,0.7499999999999999,0.7990355635925255
test_0047,jitter,adaptive_energy,0.5540540540540542,0.5,0.11764705882352941,0.13636363636363635,0.6874526170693418
test_0047,jitter,spectral_flux,0.3481781376518218,0.5,0.06451612903225806,0.08510638297872342,0.565225097483162
test_0047,jitter,logistic_features,0.2830482115085537,0.5,0.0,0.125,0.3366977225672878
test_0047,jitter,temporal_cnn,0.2664714494875549,0.5,0.0,0.0,0.1911196911196911
test_0047,jitter,dilated_cnn,0.2653061224489796,0.5,0.0,0.0,0.1908763505402161
test_0047,jitter,contract_tcn_aug,0.8829787234042552,1.0,1.0,1.0,0.6337805542518355
test_0048,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0
test_0048,compound,spectral_flux,0.4029574861367837,0.7368421052631579,0.02857142857142857,0.19672131147540983,0.3513394947336946
test_0048,compound,logistic_features,0.23340040241448695,0.7368421052631579,0.0,0.17777777777777778,0.2196969346443031
test_0048,compound,temporal_cnn,0.5707317073170731,0.7368421052631579,0.0,0.3333333333333333,0.3132387957408625
test_0048,compound,dilated_cnn,0.5846153846153846,0.7368421052631579,0.0,0.0,0.26946966077400863
test_0048,compound,contract_tcn_aug,0.6737400530503979,0.923076923076923,0.16666666666666666,0.5454545454545454,0.532369385000964
test_0049,clean,adaptive_energy,0.9462365591397849,0.9090909090909091,0.888888888888889,0.888888888888889,0.9856115107913669
test_0049,clean,spectral_flux,0.9473684210526316,0.9090909090909091,0.888888888888889,0.888888888888889,0.9842364532019704
test_0049,clean,logistic_features,0.9416058394160584,0.8000000000000002,0.888888888888889,0.888888888888889,0.9168900395979288
test_0049,clean,temporal_cnn,0.9823321554770317,0.9090909090909091,0.888888888888889,0.888888888888889,0.9940059940059941
test_0049,clean,dilated_cnn,0.9823321554770317,1.0,1.0,1.0,0.999000999000999
test_0049,clean,contract_tcn_aug,0.9928571428571429,1.0,1.0,1.0,1.0
test_0050,noise,adaptive_energy,0.33333333333333337,0.5882352941176471,0.0,0.0,0.20428571428571426
test_0050,noise,spectral_flux,0.33379694019471484,0.5882352941176471,0.0,0.0,0.2043882661578822
test_0050,noise,logistic_features,0.33333333333333337,0.5882352941176471,0.0,0.0,0.20428571428571426
test_0050,noise,temporal_cnn,0.33333333333333337,0.5882352941176471,0.0,0.0,0.20428571428571426
test_0050,noise,dilated_cnn,0.33333333333333337,0.5882352941176471,0.0,0.0,0.20428571428571426
test_0050,noise,contract_tcn_aug,0.796812749003984,0.7692307692307693,0.14285714285714288,0.5,0.6420029080334425
test_0051,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0051,reverb,spectral_flux,0.4654377880184332,0.6666666666666666,0.0,0.18181818181818182,0.43511307225592943
test_0051,reverb,logistic_features,0.13855421686746988,0.6666666666666666,0.0,0.14634146341463414,0.18764721175094243
test_0051,reverb,temporal_cnn,0.35663338088445085,0.6666666666666666,0.0,0.0,0.18054007914953055
test_0051,reverb,dilated_cnn,0.4723346828609986,0.6666666666666666,0.0,0.0,0.23725391216557296
test_0051,reverb,contract_tcn_aug,0.9433962264150945,0.923076923076923,0.888888888888889,0.888888888888889,0.7346938775510204
test_0052,clipping,adaptive_energy,0.3717774762550882,0.5882352941176471,0.0,0.0,0.21238095238095236
test_0052,clipping,spectral_flux,0.8178913738019169,0.6666666666666666,0.28571428571428575,0.42857142857142855,0.8284632034632036
test_0052,clipping,logistic_features,0.8525641025641025,0.7692307692307693,0.6666666666666666,0.6666666666666666,0.9330612244897959
test_0052,clipping,temporal_cnn,0.8404907975460123,0.7692307692307693,0.6,0.6,0.8382464096749811
test_0052,clipping,dilated_cnn,0.96113074204947,1.0,1.0,1.0,0.8007175472928897
test_0052,clipping,contract_tcn_aug,0.9784172661870503,1.0,1.0,1.0,0.9493414387031408
test_0053,gain_drift,adaptive_energy,0.8498727735368956,0.9333333333333333,0.42857142857142855,0.7142857142857143,0.7416766413310192
test_0053,gain_drift,spectral_flux,0.8839506172839506,0.8750000000000001,0.33333333333333337,0.6666666666666666,0.8037020436177215
test_0053,gain_drift,logistic_features,0.688821752265861,0.923076923076923,0.13333333333333333,0.2857142857142857,0.5668861092824227
test_0053,gain_drift,temporal_cnn,0.7564469914040115,0.923076923076923,0.16666666666666666,0.5,0.5769146368224709
test_0053,gain_drift,dilated_cnn,0.8668407310704961,0.923076923076923,0.6,0.6,0.6498573622997587
test_0053,gain_drift,contract_tcn_aug,0.8373333333333334,0.923076923076923,0.6,0.6,0.7684002633311389
test_0054,jitter,adaptive_energy,0.5365853658536585,0.5882352941176471,0.0909090909090909,0.1621621621621622,0.5873279544375889
test_0054,jitter,spectral_flux,0.45504587155963305,0.5882352941176471,0.04081632653061224,0.1111111111111111,0.49175557969162614
test_0054,jitter,logistic_features,0.3722304283604136,0.5882352941176471,0.0,0.125,0.21324296141814392
test_0054,jitter,temporal_cnn,0.36033519553072624,0.5882352941176471,0.0,0.0,0.21002677050377222
test_0054,jitter,dilated_cnn,0.35537190082644626,0.5882352941176471,0.0,0.0,0.2089016511127064
test_0054,jitter,contract_tcn_aug,0.9442379182156134,1.0,1.0,1.0,0.7952380952380953
test_0055,compound,adaptive_energy,0.3404255319148936,0.6666666666666666,0.0,0.22222222222222224,0.2876981865355284
test_0055,compound,spectral_flux,0.5329341317365269,0.8,0.0,0.2181818181818182,0.4420778783726789
test_0055,compound,logistic_features,0.5096296296296295,0.8,0.0,0.24489795918367346,0.38440525124739444
test_0055,compound,temporal_cnn,0.6409966024915063,0.8,0.0,0.0,0.2861904761904762
test_0055,compound,dilated_cnn,0.6475315729047072,0.8,0.0,0.2222222222222222,0.3355199222546161
test_0055,compound,contract_tcn_aug,0.5289672544080605,0.6666666666666666,0.25,0.5,0.39987778633863813
test_0056,clean,adaptive_energy,0.8480000000000001,0.923076923076923,0.6666666666666666,0.8333333333333333,0.8378995768826277
test_0056,clean,spectral_flux,0.8465608465608466,0.923076923076923,0.6153846153846154,0.7692307692307693,0.8924963924963925
test_0056,clean,logistic_features,0.8395721925133691,0.923076923076923,0.6153846153846154,0.7692307692307693,0.8353896103896102
test_0056,clean,temporal_cnn,0.9,1.0,0.7272727272727272,0.9090909090909091,0.8919191919191919
test_0056,clean,dilated_cnn,0.9030470914127424,1.0,0.8000000000000002,1.0,0.9212121212121211
test_0056,clean,contract_tcn_aug,0.907103825136612,1.0,0.8000000000000002,1.0,0.9219336219336219
test_0057,noise,adaptive_energy,0.5,0.7368421052631579,0.0,0.0,0.24666666666666665
test_0057,noise,spectral_flux,0.5006257822277848,0.7368421052631579,0.0,0.0,0.24683997138087288
test_0057,noise,logistic_features,0.5,0.7368421052631579,0.0,0.0,0.24666666666666665
test_0057,noise,temporal_cnn,0.5,0.7368421052631579,0.0,0.0,0.24666666666666665
test_0057,noise,dilated_cnn,0.5,0.7368421052631579,0.0,0.0,0.24666666666666665
test_0057,noise,contract_tcn_aug,0.8181818181818182,1.0,0.5333333333333333,0.8571428571428571,0.6717241379310345
test_0058,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0058,reverb,spectral_flux,0.48932038834951447,0.7368421052631579,0.0,0.23255813953488372,0.3933586116754882
test_0058,reverb,logistic_features,0.022662889518413595,0.5882352941176471,0.0,0.22222222222222224,0.17172240947195577
test_0058,reverb,temporal_cnn,0.3328100470957614,0.8,0.0,0.1,0.16515007194536205
test_0058,reverb,dilated_cnn,0.6275946275946276,0.8,0.0,0.0,0.2822540075323933
test_0058,reverb,contract_tcn_aug,0.9312169312169312,1.0,0.8333333333333334,1.0,0.926752096187312
test_0059,clipping,adaptive_energy,0.8725868725868726,0.8,0.6,0.8,0.8751284686536486
test_0059,clipping,spectral_flux,0.8830188679245283,0.8,0.6,0.8,0.8733990147783252
test_0059,clipping,logistic_features,0.8888888888888888,0.8,0.6,0.8,0.8779128672745694
test_0059,clipping,temporal_cnn,0.8664259927797834,0.8,0.5,0.75,0.7933727631179861
test_0059,clipping,dilated_cnn,0.898876404494382,0.8,0.4444444444444445,0.6666666666666665,0.7677356656948494
test_0059,clipping,contract_tcn_aug,0.9407114624505929,0.8,0.4444444444444445,0.6666666666666665,0.8259040458288578
test_0060,gain_drift,adaptive_energy,0.8849557522123893,0.8750000000000001,0.26666666666666666,0.6666666666666666,0.7394649605979821
test_0060,gain_drift,spectral_flux,0.8840262582056893,0.8235294117647058,0.37499999999999994,0.625,0.7059088769959834
test_0060,gain_drift,logistic_features,0.7475247524752475,0.7999999999999999,0.25000000000000006,0.5714285714285714,0.6218581231619286
test_0060,gain_drift,temporal_cnn,0.8205128205128205,0.7999999999999999,0.5,0.7272727272727272,0.6966562694946974
test_0060,gain_drift,dilated_cnn,0.8669724770642201,0.7999999999999999,0.7272727272727272,0.7272727272727272,0.8020735577314274
test_0060,gain_drift,contract_tcn_aug,0.982532751091703,0.9333333333333333,0.9090909090909091,0.9090909090909091,0.9962570180910791
test_0061,jitter,adaptive_energy,0.5882352941176471,0.5882352941176471,0.15384615384615385,0.18181818181818182,0.6975259377494014
test_0061,jitter,spectral_flux,0.5111940298507461,0.5882352941176471,0.1111111111111111,0.16666666666666669,0.5353226817042607
test_0061,jitter,logistic_features,0.4414814814814815,0.5882352941176471,0.19999999999999998,0.27272727272727276,0.4088363835017755
test_0061,jitter,temporal_cnn,0.41304347826086957,0.5882352941176471,0.0,0.0,0.22309197651663407
test_0061,jitter,dilated_cnn,0.41586867305061564,0.5882352941176471,0.0,0.0,0.2237848507278559
test_0061,jitter,contract_tcn_aug,0.8513513513513513,0.9090909090909091,0.5454545454545454,0.7272727272727273,0.7121971595655806
test_0062,compound,adaptive_energy,0.025974025974025972,0.2222222222222222,0.0,0.28571428571428575,0.13674388674388674
test_0062,compound,spectral_flux,0.33333333333333337,0.6666666666666666,0.0273972602739726,0.1568627450980392,0.34805298040592153
test_0062,compound,logistic_features,0.2197309417040359,0.6666666666666666,0.0,0.16,0.28775491694954786
test_0062,compound,temporal_cnn,0.39572192513368987,0.6666666666666666,0.0,0.0,0.21904761904761907
test_0062,compound,dilated_cnn,0.39572192513368987,0.6666666666666666,0.0,0.0,0.21904761904761907
test_0062,compound,contract_tcn_aug,0.8359133126934986,0.9090909090909091,0.46153846153846156,0.6153846153846153,0.5883838940981798
test_0063,clean,adaptive_energy,0.890625,0.75,0.8,0.8,0.9503105590062112
test_0063,clean,spectral_flux,0.8984375,0.75,0.8,0.8,0.9523809523809524
test_0063,clean,logistic_features,0.9783549783549783,0.8571428571428571,0.4,0.8,0.8571428571428571
test_0063,clean,temporal_cnn,0.9655172413793103,1.0,0.4,0.8,0.8534684168047236
test_0063,clean,dilated_cnn,0.9957805907172996,1.0,1.0,1.0,1.0
test_0063,clean,contract_tcn_aug,1.0,1.0,1.0,1.0,1.0
test_0064,noise,adaptive_energy,0.4867591424968474,0.6666666666666666,0.0,0.0,0.2419047619047619
test_0064,noise,spectral_flux,0.48737373737373735,0.6666666666666666,0.0,0.0,0.2420701168614357
test_0064,noise,logistic_features,0.4867591424968474,0.6666666666666666,0.0,0.0,0.2419047619047619
test_0064,noise,temporal_cnn,0.4867591424968474,0.6666666666666666,0.0,0.0,0.2419047619047619
test_0064,noise,dilated_cnn,0.4867591424968474,0.6666666666666666,0.0,0.0,0.2419047619047619
test_0064,noise,contract_tcn_aug,0.8608923884514437,1.0,0.6153846153846154,0.7272727272727272,0.6827306801896152
test_0065,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0065,reverb,spectral_flux,0.4151696606786427,0.7368421052631579,0.0,0.1568627450980392,0.30109412711182626
test_0065,reverb,logistic_features,0.175,0.6666666666666665,0.0,0.1395348837209302,0.19336210529375011
test_0065,reverb,temporal_cnn,0.2658788774002954,0.7368421052631579,0.0,0.0,0.13920743620722037
test_0065,reverb,dilated_cnn,0.40591397849462363,0.7368421052631579,0.0,0.0,0.188515588009899
test_0065,reverb,contract_tcn_aug,0.937219730941704,1.0,0.7272727272727272,0.9090909090909091,0.7612113550166647
test_0066,clipping,adaptive_energy,0.7604562737642585,0.7272727272727273,0.36363636363636365,0.5454545454545454,0.7118907727603379
test_0066,clipping,spectral_flux,0.6798418972332015,0.6666666666666666,0.4,0.6,0.5871635610766045
test_0066,clipping,logistic_features,0.7586206896551725,0.6666666666666666,0.4,0.6,0.6272336359292882
test_0066,clipping,temporal_cnn,0.8897637795275591,0.8,0.7499999999999999,0.7499999999999999,0.9527235354573484
test_0066,clipping,dilated_cnn,0.9785407725321889,1.0,1.0,1.0,1.0
test_0066,clipping,contract_tcn_aug,0.9694323144104805,1.0,1.0,1.0,0.9511387163561077
test_0067,gain_drift,adaptive_energy,0.7988980716253443,0.8,0.0,0.42857142857142855,0.6488843760576948
test_0067,gain_drift,spectral_flux,0.8228882833787466,0.8,0.0,0.4,0.6556390977443609
test_0067,gain_drift,logistic_features,0.8212290502793296,0.8,0.0,0.375,0.6606156274664562
test_0067,gain_drift,temporal_cnn,0.921875,0.8,0.8571428571428571,0.8571428571428571,0.9599723947550035
test_0067,gain_drift,dilated_cnn,0.9170984455958548,0.8,0.8571428571428571,0.8571428571428571,0.9603554340396446
test_0067,gain_drift,contract_tcn_aug,0.8888888888888888,0.8,0.8571428571428571,0.8571428571428571,0.9452054794520548
test_0068,jitter,adaptive_energy,0.8146143437077131,0.8571428571428571,0.21739130434782608,0.33333333333333337,0.7116614606574446
test_0068,jitter,spectral_flux,0.7648514851485149,0.8571428571428571,0.2380952380952381,0.303030303030303,0.5845883073155801
test_0068,jitter,logistic_features,0.7224080267558529,0.8571428571428571,0.21052631578947367,0.5714285714285715,0.45599601096983294
test_0068,jitter,temporal_cnn,0.7012987012987013,0.8571428571428571,0.0,0.0,0.3057142857142857
test_0068,jitter,dilated_cnn,0.7012987012987013,0.8571428571428571,0.0,0.0,0.3057142857142857
test_0068,jitter,contract_tcn_aug,0.8580968280467446,1.0,0.6153846153846153,0.7692307692307692,0.7003783870450536
test_0069,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0
test_0069,compound,spectral_flux,0.26288659793814434,0.5,0.026666666666666665,0.10714285714285715,0.3284526296692943
test_0069,compound,logistic_features,0.11180124223602483,0.5,0.0,0.11764705882352941,0.3254898458836574
test_0069,compound,temporal_cnn,0.2319277108433735,0.5,0.0,0.0,0.18485958485958484
test_0069,compound,dilated_cnn,0.23723723723723722,0.5,0.0,0.0,0.18568994889267462
test_0069,compound,contract_tcn_aug,0.7115384615384615,0.6,0.28571428571428575,0.5714285714285715,0.48460826779931876
test_0070,clean,adaptive_energy,0.8710462287104623,0.8750000000000001,0.46153846153846156,0.6153846153846153,0.7699229009861345
test_0070,clean,spectral_flux,0.8687350835322195,0.8750000000000001,0.46153846153846156,0.6153846153846153,0.8050793650793651
test_0070,clean,logistic_features,0.8258706467661692,0.8750000000000001,0.28571428571428575,0.5714285714285715,0.6863175484309505
test_0070,clean,temporal_cnn,0.9185185185185185,0.9333333333333333,0.6,0.8,0.8938639901164942
test_0070,clean,dilated_cnn,0.9948717948717948,1.0,1.0,1.0,1.0
test_0070,clean,contract_tcn_aug,0.9948453608247423,1.0,1.0,1.0,1.0
test_0071,noise,adaptive_energy,0.47908745247148293,0.6666666666666666,0.0,0.0,0.24000000000000002
test_0071,noise,spectral_flux,0.4796954314720812,0.6666666666666666,0.0,0.0,0.24016217505366086
test_0071,noise,logistic_features,0.47908745247148293,0.6666666666666666,0.0,0.0,0.24000000000000002
test_0071,noise,temporal_cnn,0.47908745247148293,0.6666666666666666,0.0,0.0,0.24000000000000002
test_0071,noise,dilated_cnn,0.47908745247148293,0.6666666666666666,0.0,0.0,0.24000000000000002
test_0071,noise,contract_tcn_aug,0.7638603696098563,0.6666666666666666,0.24,0.38095238095238093,0.6950623202301055
test_0072,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0072,reverb,spectral_flux,0.22168674698795177,0.5,0.027777777777777776,0.1090909090909091,0.3268141536601276
test_0072,reverb,logistic_features,0.07202216066481995,0.5,0.0,0.08333333333333334,0.1958637113381938
test_0072,reverb,temporal_cnn,0.20710973724884077,0.5,0.0,0.0,0.12540672571393108
test_0072,reverb,dilated_cnn,0.2108433734939759,0.5,0.0,0.0,0.1245531890227801
test_0072,reverb,contract_tcn_aug,0.9125475285171102,0.8,0.7499999999999999,0.8571428571428571,0.9227891156462584
test_0073,clipping,adaptive_energy,0.9359430604982206,0.8571428571428571,0.6,0.6,0.9490642808847678
test_0073,clipping,spectral_flux,0.9338235294117647,0.9473684210526316,0.8,0.8571428571428571,0.8599439775910366
test_0073,clipping,logistic_features,0.9372693726937269,0.9473684210526316,0.8571428571428571,0.8571428571428571,0.8841542172424527
test_0073,clipping,temporal_cnn,0.9571428571428572,0.9473684210526316,0.8571428571428571,0.8571428571428571,0.9866071428571429
test_0073,clipping,dilated_cnn,0.9854545454545456,1.0,1.0,1.0,0.9741349777321
test_0073,clipping,contract_tcn_aug,0.9776119402985075,1.0,1.0,1.0,0.9269957983193278
test_0074,gain_drift,adaptive_energy,0.6720000000000002,0.8571428571428571,0.5714285714285715,0.8571428571428571,0.6153039832285117
test_0074,gain_drift,spectral_flux,0.7313432835820894,0.8571428571428571,0.6666666666666666,0.6666666666666666,0.5889016897081412
test_0074,gain_drift,logistic_features,0.6666666666666666,0.8571428571428571,0.6666666666666666,0.6666666666666666,0.5277777777777778
test_0074,gain_drift,temporal_cnn,0.8253968253968254,1.0,1.0,1.0,0.7817460317460317
test_0074,gain_drift,dilated_cnn,0.9078014184397163,1.0,1.0,1.0,0.8369565217391305
test_0074,gain_drift,contract_tcn_aug,0.8759124087591241,1.0,0.7499999999999999,0.8571428571428571,0.8752747252747254
test_0075,jitter,adaptive_energy,0.6205607476635514,0.5882352941176471,0.10714285714285714,0.17391304347826084,0.6004340962904499
test_0075,jitter,spectral_flux,0.5574912891986062,0.5882352941176471,0.10344827586206895,0.09999999999999999,0.5493409333808337
test_0075,jitter,logistic_features,0.48424068767908307,0.5882352941176471,0.06451612903225806,0.3333333333333333,0.45482993197278915
test_0075,jitter,temporal_cnn,0.4516971279373368,0.5882352941176471,0.0,0.0,0.23199229101421343
test_0075,jitter,dilated_cnn,0.45586297760210803,0.5882352941176471,0.0,0.0,0.23305704534373478
test_0075,jitter,contract_tcn_aug,0.8746177370030581,0.8333333333333333,0.26666666666666666,0.6666666666666666,0.7278277049127586
test_0076,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0076,compound,spectral_flux,0.46003898635477586,0.8,0.0,0.1724137931034483,0.41923366488583874
test_0076,compound,logistic_features,0.19004524886877827,0.8,0.0,0.16326530612244897,0.2291653596001422
test_0076,compound,temporal_cnn,0.5703794369645044,0.8,0.26666666666666666,0.13333333333333333,0.31385081153813804
test_0076,compound,dilated_cnn,0.580722891566265,0.8,0.2,0.4,0.3127230190752156
test_0076,compound,contract_tcn_aug,0.8495575221238938,0.9333333333333333,0.7272727272727272,0.9090909090909091,0.7129737715492578
test_0077,clean,adaptive_energy,0.8591885441527446,1.0,0.26666666666666666,0.6666666666666666,0.7125883045525904
test_0077,clean,spectral_flux,0.8863109048723898,1.0,0.11764705882352941,0.5882352941176471,0.7182219264517401
test_0077,clean,logistic_features,0.8904761904761905,1.0,0.2857142857142857,0.7142857142857143,0.750655976676385
test_0077,clean,temporal_cnn,0.960352422907489,1.0,0.9090909090909091,0.9090909090909091,0.9577639751552794
test_0077,clean,dilated_cnn,0.9714285714285714,1.0,0.7692307692307693,0.7692307692307693,0.9876314162028448
test_0077,clean,contract_tcn_aug,0.9475982532751093,1.0,0.9090909090909091,0.9090909090909091,0.9214623669980814
test_0078,noise,adaptive_energy,0.3695652173913044,0.5882352941176471,0.0,0.0,0.21333333333333335
test_0078,noise,spectral_flux,0.3700680272108844,0.5882352941176471,0.0,0.0,0.21345098974481275
test_0078,noise,logistic_features,0.3695652173913044,0.5882352941176471,0.0,0.0,0.21333333333333335
test_0078,noise,temporal_cnn,0.3695652173913044,0.5882352941176471,0.0,0.0,0.21333333333333335
test_0078,noise,dilated_cnn,0.3710777626193724,0.5882352941176471,0.0,0.0,0.21368748504426896
test_0078,noise,contract_tcn_aug,0.8784313725490196,1.0,0.75,0.75,0.7846138455382153
test_0079,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0079,reverb,spectral_flux,0.40780141843971635,0.5882352941176471,0.0,0.163265306122449,0.3941817723604221
test_0079,reverb,logistic_features,0.07547169811320754,0.5882352941176471,0.0,0.04347826086956521,0.1199030013121398
test_0079,reverb,temporal_cnn,0.2303030303030303,0.5882352941176471,0.0,0.15384615384615383,0.12987593222669006
test_0079,reverb,dilated_cnn,0.3204577968526467,0.5000000000000001,0.22222222222222224,0.0,0.16306755260243633
test_0079,reverb,contract_tcn_aug,0.9677419354838709,1.0,0.5714285714285715,0.8571428571428571,0.83843537414966
test_0080,clipping,adaptive_energy,0.41897233201581024,0.5882352941176471,0.0,0.0,0.22428571428571428
test_0080,clipping,spectral_flux,0.9268292682926831,0.9090909090909091,0.8,0.8,0.8988261375779517
test_0080,clipping,logistic_features,0.9345794392523364,1.0,0.888888888888889,0.888888888888889,0.9038135170210643
test_0080,clipping,temporal_cnn,0.9473684210526315,0.9090909090909091,1.0,1.0,0.7760228343523327
test_0080,clipping,dilated_cnn,0.9357798165137615,0.9090909090909091,1.0,1.0,0.7676646130150173
test_0080,clipping,contract_tcn_aug,0.9681528662420381,0.9090909090909091,1.0,1.0,0.9249775381850853
test_0081,gain_drift,adaptive_energy,0.662251655629139,0.7499999999999999,0.2857142857142857,0.7142857142857143,0.6730130872988015
test_0081,gain_drift,spectral_flux,0.6405693950177936,0.7499999999999999,0.21052631578947364,0.5263157894736842,0.5349422231311995
test_0081,gain_drift,logistic_features,0.5399239543726235,0.8,0.12500000000000003,0.625,0.5313764872087283
test_0081,gain_drift,temporal_cnn,0.6837606837606837,1.0,0.3333333333333333,0.6666666666666666,0.613265306122449
test_0081,gain_drift,dilated_cnn,0.9802631578947368,1.0,1.0,1.0,0.9410018552875696
test_0081,gain_drift,contract_tcn_aug,0.8857142857142857,0.923076923076923,0.7272727272727272,0.9090909090909091,0.899443413729128
test_0082,jitter,adaptive_energy,0.634703196347032,0.5882352941176471,0.163265306122449,0.2222222222222222,0.7128230131643101
test_0082,jitter,spectral_flux,0.47097844112769494,0.5882352941176471,0.13043478260869565,0.22222222222222218,0.4995841131212311
test_0082,jitter,logistic_features,0.40730337078651685,0.5882352941176471,0.0,0.15384615384615383,0.2931468883849836
test_0082,jitter,temporal_cnn,0.3903095558546434,0.5882352941176471,0.0,0.0,0.2178690874343048
test_0082,jitter,dilated_cnn,0.3903095558546434,0.5882352941176471,0.0,0.0,0.2178690874343048
test_0082,jitter,contract_tcn_aug,0.896551724137931,0.8333333333333333,0.6153846153846153,0.6153846153846153,0.8891625615763548
test_0083,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0083,compound,spectral_flux,0.2506811989100818,0.4,0.0,0.10526315789473684,0.46975068420384086
test_0083,compound,logistic_features,0.06876790830945559,0.4,0.0,0.11764705882352941,0.2010742066921842
test_0083,compound,temporal_cnn,0.23458646616541354,0.4,0.0,0.0,0.18094847957909757
test_0083,compound,dilated_cnn,0.2684766214177979,0.4,0.0,0.0,0.1913887506222001
test_0083,compound,contract_tcn_aug,0.8541666666666666,0.8571428571428571,0.0,0.3333333333333333,0.5231809752372641
test_0084,clean,adaptive_energy,0.9140271493212669,0.8571428571428571,0.8,0.8,0.893114965428337
test_0084,clean,spectral_flux,0.9342403628117913,0.8571428571428571,0.8,0.8,0.9713038053649408
test_0084,clean,logistic_features,0.926605504587156,0.8571428571428571,0.8,0.8,0.8627743550250289
test_0084,clean,temporal_cnn,0.9880668257756563,1.0,1.0,1.0,1.0
test_0084,clean,dilated_cnn,0.9952606635071091,1.0,1.0,1.0,1.0
test_0084,clean,contract_tcn_aug,0.9904761904761905,1.0,1.0,1.0,1.0
test_0085,noise,adaptive_energy,0.3717774762550882,0.6666666666666666,0.0,0.0,0.2138095238095238
test_0085,noise,spectral_flux,0.37228260869565216,0.6666666666666666,0.0,0.0,0.21392797519675646
test_0085,noise,logistic_features,0.3717774762550882,0.6666666666666666,0.0,0.0,0.2138095238095238
test_0085,noise,temporal_cnn,0.3717774762550882,0.6666666666666666,0.0,0.0,0.2138095238095238
test_0085,noise,dilated_cnn,0.3717774762550882,0.6666666666666666,0.0,0.0,0.2138095238095238
test_0085,noise,contract_tcn_aug,0.7081081081081082,0.8571428571428571,0.19999999999999998,0.3076923076923077,0.7086143470263642
test_0086,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0086,reverb,spectral_flux,0.28306264501160094,0.7368421052631579,0.0,0.18867924528301885,0.308421556122449
test_0086,reverb,logistic_features,0.03125,0.6666666666666665,0.0,0.05128205128205128,0.054947220267417315
test_0086,reverb,temporal_cnn,0.15146299483648884,0.7368421052631579,0.0,0.1111111111111111,0.11729767769176637
test_0086,reverb,dilated_cnn,0.4666666666666667,0.7368421052631579,0.0,0.0,0.2372670807453416
test_0086,reverb,contract_tcn_aug,0.8783068783068784,0.9333333333333333,0.7692307692307693,0.7692307692307693,0.643631245601689
test_0087,clipping,adaptive_energy,0.8415672913117547,0.8,0.2962962962962963,0.3846153846153846,0.7514684915882519
test_0087,clipping,spectral_flux,0.9142857142857144,0.888888888888889,0.6666666666666667,0.7142857142857143,0.8557334396209076
test_0087,clipping,logistic_features,0.9059500959692898,0.888888888888889,0.6666666666666667,0.7142857142857143,0.8838031749777369
test_0087,clipping,temporal_cnn,0.9281767955801105,0.888888888888889,0.3636363636363636,0.8000000000000002,0.8099343185550082
test_0087,clipping,dilated_cnn,0.9805447470817121,1.0,0.4,0.888888888888889,0.8393814997263273
test_0087,clipping,contract_tcn_aug,0.982178217821782,1.0,0.4,0.888888888888889,0.8399092970521541
test_0088,gain_drift,adaptive_energy,0.8096676737160121,0.8333333333333333,0.5454545454545454,0.7272727272727273,0.6922228756248162
test_0088,gain_drift,spectral_flux,0.8291139240506329,0.9090909090909091,0.46153846153846156,0.6666666666666666,0.7137250161655821
test_0088,gain_drift,logistic_features,0.7718120805369127,0.9090909090909091,0.36363636363636365,0.7272727272727273,0.6306595263803845
test_0088,gain_drift,temporal_cnn,0.8407643312101911,1.0,0.4444444444444445,0.888888888888889,0.7204708699122107
test_0088,gain_drift,dilated_cnn,0.899696048632219,1.0,0.5,0.75,0.7871774408087259
test_0088,gain_drift,contract_tcn_aug,0.8624999999999998,1.0,0.5,1.0,0.7577813248204309
test_0089,jitter,adaptive_energy,0.5260115606936416,0.5,0.1276595744680851,0.15,0.7280730964941491
test_0089,jitter,spectral_flux,0.37349397590361444,0.5,0.07142857142857142,0.08163265306122448,0.42946652345148584
test_0089,jitter,logistic_features,0.30985915492957744,0.5,0.0,0.10526315789473684,0.294973544973545
test_0089,jitter,temporal_cnn,0.2832618025751073,0.5,0.0,0.0,0.1942857142857143
test_0089,jitter,dilated_cnn,0.2832618025751073,0.5,0.0,0.0,0.1942857142857143
test_0089,jitter,contract_tcn_aug,0.8301886792452831,0.75,0.8571428571428571,0.8571428571428571,0.7490326782362181
test_0090,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0090,compound,spectral_flux,0.3561643835616438,0.5,0.03278688524590164,0.11538461538461538,0.3887507613655652
test_0090,compound,logistic_features,0.12103746397694524,0.5,0.03076923076923077,0.07407407407407407,0.24248927038626608
test_0090,compound,temporal_cnn,0.3338213762811127,0.5,0.0,0.0,0.20461963344212905
test_0090,compound,dilated_cnn,0.34029850746268653,0.5,0.0,0.0,0.20606372045220964
test_0090,compound,contract_tcn_aug,0.9029535864978903,1.0,1.0,1.0,0.6861360718870346
test_0091,clean,adaptive_energy,0.7627627627627627,0.8333333333333333,0.16666666666666666,0.6666666666666666,0.5959574863083635
test_0091,clean,spectral_flux,0.7492447129909365,0.8333333333333333,0.16666666666666666,0.6666666666666666,0.5561299081035923
test_0091,clean,logistic_features,0.7610062893081763,0.9090909090909091,0.14285714285714288,0.5714285714285715,0.5332165447632687
test_0091,clean,temporal_cnn,0.893371757925072,0.9090909090909091,0.7272727272727273,0.7272727272727273,0.822909546593757
test_0091,clean,dilated_cnn,0.9642857142857142,1.0,1.0,1.0,0.9235588972431078
test_0091,clean,contract_tcn_aug,0.9461077844311377,1.0,1.0,1.0,0.9210116292776932
test_0092,noise,adaptive_energy,0.3146067415730337,0.5882352941176471,0.0,0.0,0.20047619047619047
test_0092,noise,spectral_flux,0.3150492264416315,0.5882352941176471,0.0,0.0,0.20057238254233248
test_0092,noise,logistic_features,0.3146067415730337,0.5882352941176471,0.0,0.0,0.20047619047619047
test_0092,noise,temporal_cnn,0.3146067415730337,0.5882352941176471,0.0,0.0,0.20047619047619047
test_0092,noise,dilated_cnn,0.31593794076163606,0.5882352941176471,0.0,0.0,0.20076573342905002
test_0092,noise,contract_tcn_aug,0.9694323144104804,1.0,1.0,1.0,0.9975579975579976
test_0093,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0093,reverb,spectral_flux,0.3837953091684435,0.8,0.0,0.23529411764705882,0.41555532302648207
test_0093,reverb,logistic_features,0.054200542005420065,0.5882352941176471,0.0,0.14285714285714288,0.13934725550610522
test_0093,reverb,temporal_cnn,0.2679425837320574,0.8,0.0,0.11764705882352942,0.17903609903989884
test_0093,reverb,dilated_cnn,0.4642375168690958,0.7368421052631579,0.0,0.0,0.20693717186789023
test_0093,reverb,contract_tcn_aug,0.8687258687258688,0.888888888888889,0.11764705882352942,0.4705882352941177,0.5571036574973582
test_0094,clipping,adaptive_energy,0.9538461538461539,1.0,0.5,0.7499999999999999,0.8874458874458876
test_0094,clipping,spectral_flux,0.9415384615384615,0.9090909090909091,0.5,0.7499999999999999,0.8839285714285715
test_0094,clipping,logistic_features,0.9506172839506174,1.0,0.5,0.7499999999999999,0.8864474448315912
test_0094,clipping,temporal_cnn,0.955223880597015,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.9820408163265306
test_0094,clipping,dilated_cnn,0.9523809523809523,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.9813311688311688
test_0094,clipping,contract_tcn_aug,0.955223880597015,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.9812244897959184
test_0095,gain_drift,adaptive_energy,0.8370370370370371,0.9090909090909091,0.6,0.8,0.7469364052241106
test_0095,gain_drift,spectral_flux,0.878228782287823,0.9090909090909091,0.5,0.6666666666666666,0.760588106210226
test_0095,gain_drift,logistic_features,0.6887966804979254,0.9090909090909091,0.18181818181818182,0.7272727272727273,0.5686061658706035
test_0095,gain_drift,temporal_cnn,0.8880597014925373,1.0,0.75,1.0,0.836525873631625
test_0095,gain_drift,dilated_cnn,0.8945454545454545,1.0,0.8571428571428571,0.8571428571428571,0.8293549562682215
test_0095,gain_drift,contract_tcn_aug,0.9794520547945206,1.0,1.0,1.0,1.0
test_0096,jitter,adaptive_energy,0.6875,0.6666666666666666,0.11764705882352941,0.17777777777777776,0.6597317046167471
test_0096,jitter,spectral_flux,0.5891472868217054,0.6666666666666666,0.11538461538461539,0.23529411764705882,0.5194877505567929
test_0096,jitter,logistic_features,0.5118110236220473,0.6666666666666666,0.11764705882352941,0.3333333333333333,0.35373548712771324
test_0096,jitter,temporal_cnn,0.49370277078085645,0.6666666666666666,0.0,0.0,0.24223602484472048
test_0096,jitter,dilated_cnn,0.49370277078085645,0.6666666666666666,0.0,0.0,0.24223602484472048
test_0096,jitter,contract_tcn_aug,0.9130434782608695,1.0,0.4444444444444445,0.888888888888889,0.8050884805749542
test_0097,compound,adaptive_energy,0.11382113821138212,0.7272727272727273,0.0,0.15384615384615385,0.2285547168760271
test_0097,compound,spectral_flux,0.46527777777777773,0.7368421052631579,0.029411764705882353,0.18867924528301885,0.385272751359719
test_0097,compound,logistic_features,0.44142614601018676,0.7368421052631579,0.030303030303030307,0.20833333333333334,0.34785463990786347
test_0097,compound,temporal_cnn,0.5465686274509803,0.7368421052631579,0.0,0.25,0.31443025776921224
test_0097,compound,dilated_cnn,0.5348258706467661,0.7368421052631579,0.0,0.0,0.25202190660693474
test_0097,compound,contract_tcn_aug,0.6593406593406593,0.8333333333333333,0.3076923076923077,0.7272727272727272,0.5736727684108659
test_0098,clean,adaptive_energy,0.791044776119403,0.8,0.6,0.6,0.7284427284427284
test_0098,clean,spectral_flux,0.8482490272373541,0.8,0.6,0.6,0.7975582203684394
test_0098,clean,logistic_features,0.7819548872180451,0.8,0.3333333333333333,0.5454545454545454,0.7273320287018917
test_0098,clean,temporal_cnn,0.9916666666666667,1.0,1.0,1.0,1.0
test_0098,clean,dilated_cnn,0.9876543209876543,1.0,1.0,1.0,0.9988385598141696
test_0098,clean,contract_tcn_aug,0.97119341563786,1.0,1.0,1.0,0.9500580720092915
test_0099,noise,adaptive_energy,0.2978723404255319,0.5,0.0,0.0,0.19714285714285715
test_0099,noise,spectral_flux,0.29829545454545453,0.5,0.0,0.0,0.19723348437872645
test_0099,noise,logistic_features,0.29829545454545453,0.5,0.0,0.0,0.19723348437872645
test_0099,noise,temporal_cnn,0.2978723404255319,0.5,0.0,0.0,0.19714285714285715
test_0099,noise,dilated_cnn,0.2991452991452992,0.5,0.0,0.0,0.1974156496769562
test_0099,noise,contract_tcn_aug,0.8163265306122449,0.7272727272727273,0.5454545454545454,0.5454545454545454,0.8738095238095239
test_0100,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0100,reverb,spectral_flux,0.4260089686098655,0.5882352941176471,0.0,0.16,0.3557976973684211
test_0100,reverb,logistic_features,0.0547112462006079,0.2857142857142857,0.0,0.1111111111111111,0.1088007789257316
test_0100,reverb,temporal_cnn,0.09075043630017453,0.4,0.0,0.15384615384615383,0.08779029819980762
test_0100,reverb,dilated_cnn,0.2433697347893916,0.5882352941176471,0.0,0.0,0.12389176933464482
test_0100,reverb,contract_tcn_aug,0.9276807980049876,1.0,0.28571428571428575,0.6666666666666666,0.5497630331753555
test_0101,clipping,adaptive_energy,0.9043062200956938,0.8750000000000001,0.5333333333333333,0.8,0.8567190913062472
test_0101,clipping,spectral_flux,0.8963855421686747,0.8750000000000001,0.5,0.7499999999999999,0.855824479468125
test_0101,clipping,logistic_features,0.8719211822660099,0.8750000000000001,0.5,0.7499999999999999,0.8048204641997341
test_0101,clipping,temporal_cnn,0.9170506912442395,0.8750000000000001,0.7692307692307692,0.923076923076923,0.9273275569147128
test_0101,clipping,dilated_cnn,0.9601873536299766,1.0,0.8333333333333334,1.0,0.944489037439303
test_0101,clipping,contract_tcn_aug,0.9519230769230769,1.0,0.8333333333333334,1.0,0.9438619484491043
test_0102,gain_drift,adaptive_energy,0.7121951219512195,0.8,0.4,0.6,0.6590791656468413
test_0102,gain_drift,spectral_flux,0.8640776699029126,0.8,0.6,0.6,0.7613122171945701
test_0102,gain_drift,logistic_features,0.8186528497409328,0.8,0.4444444444444444,0.6666666666666666,0.6598023824914582
test_0102,gain_drift,temporal_cnn,0.9214659685863874,1.0,1.0,1.0,0.7983193277310924
test_0102,gain_drift,dilated_cnn,0.9543147208121827,1.0,1.0,1.0,0.8991596638655462
test_0102,gain_drift,contract_tcn_aug,0.9387755102040817,1.0,1.0,1.0,0.8976399070266404
test_0103,jitter,adaptive_energy,0.5373134328358208,0.6666666666666666,0.07692307692307693,0.19999999999999998,0.5767274015742064
test_0103,jitter,spectral_flux,0.4147909967845659,0.6666666666666666,0.04651162790697674,0.19354838709677416,0.3984303896509297
test_0103,jitter,logistic_features,0.4142857142857143,0.6666666666666666,0.0,0.15384615384615383,0.2599818511796733
test_0103,jitter,temporal_cnn,0.4087791495198903,0.6666666666666666,0.0,0.0,0.22216748768472908
test_0103,jitter,dilated_cnn,0.4043419267299864,0.6666666666666666,0.0,0.0,0.22108843537414963
test_0103,jitter,contract_tcn_aug,0.7272727272727273,0.7692307692307692,0.4444444444444445,0.888888888888889,0.7602298255313491
test_0104,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0104,compound,spectral_flux,0.3829787234042553,0.6666666666666666,0.025641025641025644,0.13793103448275862,0.39678195147670003
test_0104,compound,logistic_features,0.27014218009478674,0.6666666666666666,0.0,0.15094339622641506,0.37711515833099035
test_0104,compound,temporal_cnn,0.3978349120433018,0.6666666666666666,0.0,0.25,0.2892101095273149
test_0104,compound,dilated_cnn,0.40800000000000003,0.6666666666666666,0.0,0.0,0.22182340272792533
test_0104,compound,contract_tcn_aug,0.6923076923076923,0.8333333333333334,0.75,0.75,0.6256081379920388
test_0105,clean,adaptive_energy,0.862453531598513,0.8,0.6,0.8,0.8796098870725737
test_0105,clean,spectral_flux,0.8686131386861314,0.8,0.6,0.8,0.8820486467968482
test_0105,clean,logistic_features,0.8773234200743494,0.888888888888889,0.6,0.8,0.8881386717207613
test_0105,clean,temporal_cnn,0.9259259259259259,0.8,0.5454545454545454,0.7272727272727273,0.9095238095238096
test_0105,clean,dilated_cnn,0.9852941176470589,1.0,1.0,1.0,1.0
test_0105,clean,contract_tcn_aug,0.9588014981273408,1.0,0.6666666666666665,0.888888888888889,0.9264550264550264
test_0106,noise,adaptive_energy,0.6984815618221257,0.9090909090909091,0.0,0.0,0.30476190476190473
test_0106,noise,spectral_flux,0.6992399565689467,0.9090909090909091,0.0,0.0,0.30503219651800617
test_0106,noise,logistic_features,0.6984815618221257,0.9090909090909091,0.0,0.0,0.30476190476190473
test_0106,noise,temporal_cnn,0.6984815618221257,0.9090909090909091,0.0,0.0,0.30476190476190473
test_0106,noise,dilated_cnn,0.6984815618221257,0.9090909090909091,0.0,0.0,0.30476190476190473
test_0106,noise,contract_tcn_aug,0.8324873096446701,0.888888888888889,0.5333333333333333,0.7142857142857143,0.5808145013298677
test_0107,reverb,adaptive_energy,0.03208556149732621,0.25,0.0,0.0,0.2911490683229814
test_0107,reverb,spectral_flux,0.26693227091633465,0.7368421052631579,0.03076923076923077,0.1923076923076923,0.407724911129341
test_0107,reverb,logistic_features,0.11855670103092784,0.7368421052631579,0.0,0.13636363636363635,0.21670624771647787
test_0107,reverb,temporal_cnn,0.23174603174603173,0.7368421052631579,0.0,0.12500000000000003,0.15833426176085563
test_0107,reverb,dilated_cnn,0.44718792866941015,0.7368421052631579,0.0,0.0,0.2206350789218759
test_0107,reverb,contract_tcn_aug,0.837772397094431,0.9333333333333333,0.5714285714285714,0.7692307692307693,0.8225548563834115
test_0108,clipping,adaptive_energy,0.5166872682323856,0.7368421052631579,0.0,0.0,0.2509523809523809
test_0108,clipping,spectral_flux,0.8680851063829786,0.7777777777777778,0.6666666666666666,0.6666666666666666,0.9408866995073891
test_0108,clipping,logistic_features,0.8869565217391305,0.8750000000000001,0.8571428571428571,0.8571428571428571,0.9476380193511668
test_0108,clipping,temporal_cnn,0.8744769874476988,0.8750000000000001,0.8,0.8,0.876526818906001
test_0108,clipping,dilated_cnn,0.9674418604651163,1.0,0.923076923076923,0.923076923076923,0.9452704158586511
test_0108,clipping,contract_tcn_aug,0.9857142857142858,0.9333333333333333,0.923076923076923,0.923076923076923,0.997291807718348
test_0109,gain_drift,adaptive_energy,0.6915254237288136,0.6153846153846153,0.0,0.4,0.3797169811320754
test_0109,gain_drift,spectral_flux,0.6988847583643122,0.6666666666666666,0.0,0.3076923076923077,0.46979054779806656
test_0109,gain_drift,logistic_features,0.3626373626373626,0.8,0.0,0.2,0.3310193642674461
test_0109,gain_drift,temporal_cnn,0.5906735751295337,1.0,0.0,0.6666666666666666,0.5031512605042017
test_0109,gain_drift,dilated_cnn,0.7037037037037037,0.888888888888889,0.0,0.6666666666666666,0.5750000000000001
test_0109,gain_drift,contract_tcn_aug,0.9737827715355806,1.0,1.0,1.0,0.9264705882352942
test_0110,jitter,adaptive_energy,0.5384615384615385,0.4,0.10344827586206896,0.12,0.534840963412392
test_0110,jitter,spectral_flux,0.39691714836223513,0.4,0.07692307692307691,0.13636363636363635,0.5044858523119392
test_0110,jitter,logistic_features,0.3083969465648854,0.4,0.0,0.0,0.2
test_0110,jitter,temporal_cnn,0.2978723404255319,0.4,0.0,0.0,0.19714285714285715
test_0110,jitter,dilated_cnn,0.2978723404255319,0.4,0.0,0.0,0.19714285714285715
test_0110,jitter,contract_tcn_aug,0.8660714285714286,0.8571428571428571,0.7499999999999999,1.0,0.6224889955982393
test_0111,compound,adaptive_energy,0.12345679012345678,0.5454545454545454,0.0,0.11764705882352941,0.18344036214338352
test_0111,compound,spectral_flux,0.3772819472616633,0.6666666666666666,0.0,0.15094339622641506,0.38533186596715513
test_0111,compound,logistic_features,0.28979591836734697,0.6666666666666666,0.0,0.15384615384615385,0.3465828360329639
test_0111,compound,temporal_cnn,0.45632333767926997,0.6666666666666666,0.0,0.4444444444444445,0.37429418407679277
test_0111,compound,dilated_cnn,0.42519685039370086,0.6666666666666666,0.0,0.0,0.2156692600313783
test_0111,compound,contract_tcn_aug,0.8228228228228228,0.9090909090909091,0.4,0.75,0.655802312170856
test_0112,clean,adaptive_energy,0.867816091954023,0.8235294117647058,0.5333333333333333,0.6666666666666666,0.897319096889359
test_0112,clean,spectral_flux,0.9296636085626911,0.8750000000000001,0.5333333333333333,0.6666666666666666,0.8767903955829953
test_0112,clean,logistic_features,0.8797653958944281,0.7777777777777778,0.4444444444444444,0.5555555555555556,0.8760502467121428
test_0112,clean,temporal_cnn,0.9825581395348837,1.0,1.0,1.0,0.9689795918367347
test_0112,clean,dilated_cnn,0.9797101449275363,1.0,1.0,1.0,0.9983766233766234
test_0112,clean,contract_tcn_aug,0.9825581395348837,1.0,1.0,1.0,0.9991836734693879
test_0113,noise,adaptive_energy,0.48866498740554154,0.6666666666666666,0.0,0.0,0.2423809523809524
test_0113,noise,spectral_flux,0.489281210592686,0.6666666666666666,0.0,0.0,0.24254710231337942
test_0113,noise,logistic_features,0.48866498740554154,0.6666666666666666,0.0,0.0,0.2423809523809524
test_0113,noise,temporal_cnn,0.48866498740554154,0.6666666666666666,0.0,0.0,0.2423809523809524
test_0113,noise,dilated_cnn,0.48866498740554154,0.6666666666666666,0.0,0.0,0.2423809523809524
test_0113,noise,contract_tcn_aug,0.7967914438502672,0.923076923076923,0.6666666666666666,0.6666666666666666,0.7843724431353297
test_0114,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0114,reverb,spectral_flux,0.4471403812824956,0.6666666666666666,0.0,0.18181818181818182,0.4946701549194624
test_0114,reverb,logistic_features,0.08737864077669903,0.6666666666666666,0.0,0.14634146341463414,0.1739310009718173
test_0114,reverb,temporal_cnn,0.3585185185185185,0.6666666666666666,0.0,0.12500000000000003,0.17802676626206035
test_0114,reverb,dilated_cnn,0.4672131147540983,0.6666666666666666,0.0,0.0,0.2170696443952258
test_0114,reverb,contract_tcn_aug,0.8501026694045174,0.8571428571428571,0.5454545454545454,0.9090909090909091,0.5998081766531952
test_0115,clipping,adaptive_energy,0.6181818181818182,0.5,0.13043478260869565,0.15789473684210528,0.84366576819407
test_0115,clipping,spectral_flux,0.8540145985401459,0.7272727272727273,0.6666666666666666,0.6666666666666666,0.9313543599257885
test_0115,clipping,logistic_features,0.8636363636363635,0.8,0.4444444444444444,0.6666666666666666,0.8452380952380952
test_0115,clipping,temporal_cnn,0.8561151079136691,0.8,0.7499999999999999,0.7499999999999999,0.9349005424954793
test_0115,clipping,dilated_cnn,0.9833333333333333,1.0,1.0,1.0,0.9988095238095239
test_0115,clipping,contract_tcn_aug,0.9328063241106719,0.8,0.7499999999999999,0.7499999999999999,0.9677765843179377
test_0116,gain_drift,adaptive_energy,0.8264462809917357,0.8421052631578948,0.37499999999999994,0.625,0.6836681376100463
test_0116,gain_drift,spectral_flux,0.8425531914893617,0.8421052631578948,0.2,0.5,0.7266971747637436
test_0116,gain_drift,logistic_features,0.7474226804123711,0.8571428571428571,0.15384615384615385,0.6153846153846154,0.5933862433862434
test_0116,gain_drift,temporal_cnn,0.6864864864864865,0.7692307692307693,0.22222222222222224,0.6666666666666665,0.5567313345091123
test_0116,gain_drift,dilated_cnn,0.8755760368663595,0.8571428571428571,0.7499999999999999,0.7499999999999999,0.7997648442092886
test_0116,gain_drift,contract_tcn_aug,0.8750000000000001,0.8571428571428571,0.7499999999999999,0.7499999999999999,0.7229864785420341
test_0117,jitter,adaptive_energy,0.7061310782241015,0.7368421052631579,0.2222222222222222,0.2857142857142857,0.7652138821630347
test_0117,jitter,spectral_flux,0.5719237435008665,0.7368421052631579,0.12698412698412698,0.16,0.5322234156820623
test_0117,jitter,logistic_features,0.46930422919508863,0.7368421052631579,0.0,0.23529411764705885,0.3120978120978121
test_0117,jitter,temporal_cnn,0.46354166666666674,0.7368421052631579,0.0,0.0,0.237772397094431
test_0117,jitter,dilated_cnn,0.46293888166449926,0.7368421052631579,0.0,0.0,0.23761179598743049
test_0117,jitter,contract_tcn_aug,0.8273809523809524,0.923076923076923,0.7272727272727272,0.9090909090909091,0.6528211796736899
test_0118,compound,adaptive_energy,0.2088607594936709,0.5714285714285715,0.0,0.37499999999999994,0.34772669545339097
test_0118,compound,spectral_flux,0.444022770398482,0.8,0.0,0.07407407407407406,0.3565466404611512
test_0118,compound,logistic_features,0.3861003861003861,0.8,0.0,0.11764705882352941,0.3027524968469851
test_0118,compound,temporal_cnn,0.5595984943538269,0.8,0.15384615384615385,0.15384615384615385,0.25717434491959223
test_0118,compound,dilated_cnn,0.6004842615012106,0.8,0.0,0.0,0.2731009148331983
test_0118,compound,contract_tcn_aug,0.6618357487922705,0.7692307692307693,0.25,0.25,0.39405230596175483
test_0119,clean,adaptive_energy,0.6913580246913581,0.7499999999999999,0.28571428571428575,0.5714285714285715,0.734384236453202
test_0119,clean,spectral_flux,0.7906976744186048,0.7499999999999999,0.25,0.5,0.7870450961841691
test_0119,clean,logistic_features,0.7378640776699028,0.7499999999999999,0.28571428571428575,0.5714285714285715,0.685696316262354
test_0119,clean,temporal_cnn,0.9032258064516129,0.923076923076923,0.5454545454545454,0.8,0.8944047619047619
test_0119,clean,dilated_cnn,0.9933774834437086,1.0,1.0,1.0,1.0
test_0119,clean,contract_tcn_aug,0.9698996655518394,1.0,0.6666666666666665,0.888888888888889,0.9276190476190476
test_0120,noise,adaptive_energy,0.53836784409257,0.8,0.0,0.0,0.2552380952380952
test_0120,noise,spectral_flux,0.5390243902439025,0.8,0.0,0.0,0.25542570951585974
test_0120,noise,logistic_features,0.53836784409257,0.8,0.0,0.0,0.2552380952380952
test_0120,noise,temporal_cnn,0.53836784409257,0.8,0.0,0.0,0.2552380952380952
test_0120,noise,dilated_cnn,0.5390243902439025,0.8,0.0,0.0,0.25542570951585974
test_0120,noise,contract_tcn_aug,0.8818181818181818,0.9333333333333333,0.5,0.7272727272727272,0.6843941580847303
test_0121,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0121,reverb,spectral_flux,0.27423167848699764,0.6666666666666666,0.0,0.163265306122449,0.3447830731794172
test_0121,reverb,logistic_features,0.0,0.5,0.0,0.0,0.008416664208528756
test_0121,reverb,temporal_cnn,0.1330998248686515,0.6666666666666666,0.0,0.11764705882352941,0.14351313008483163
test_0121,reverb,dilated_cnn,0.38483965014577254,0.6666666666666666,0.0,0.0,0.19610465414614123
test_0121,reverb,contract_tcn_aug,0.8116710875331565,0.9090909090909091,0.0,0.6666666666666666,0.5537414965986395
test_0122,clipping,adaptive_energy,0.9430604982206405,0.9411764705882353,0.8571428571428571,0.8571428571428571,0.978098556495769
test_0122,clipping,spectral_flux,0.9335727109515259,0.9411764705882353,0.625,0.8,0.90576218108133
test_0122,clipping,logistic_features,0.92,0.9411764705882353,0.6666666666666667,0.8,0.8332467532467531
test_0122,clipping,temporal_cnn,0.9399656946826758,0.9411764705882353,0.6153846153846153,0.7692307692307692,0.8758812615955474
test_0122,clipping,dilated_cnn,0.9598603839441535,1.0,0.6666666666666666,0.8333333333333334,0.8832214765100671
test_0122,clipping,contract_tcn_aug,0.9590017825311942,1.0,0.6666666666666666,0.8333333333333334,0.886013986013986
test_0123,gain_drift,adaptive_energy,0.9105367793240556,0.9,0.625,0.7499999999999999,0.9247061923583662
test_0123,gain_drift,spectral_flux,0.9302325581395348,0.9,0.7058823529411764,0.7499999999999999,0.9000730397422126
test_0123,gain_drift,logistic_features,0.8687782805429864,0.9411764705882353,0.5333333333333333,0.8571428571428571,0.8365714285714285
test_0123,gain_drift,temporal_cnn,0.8903508771929824,0.9411764705882353,0.9090909090909091,0.9090909090909091,0.8794969949144705
test_0123,gain_drift,dilated_cnn,0.9028077753779697,0.9411764705882353,0.9090909090909091,0.9090909090909091,0.9044721663313212
test_0123,gain_drift,contract_tcn_aug,0.9759036144578314,1.0,1.0,1.0,0.9500906298003072
test_0124,jitter,adaptive_energy,0.8150470219435737,0.8,0.27027027027027023,0.3636363636363636,0.7614989700582744
test_0124,jitter,spectral_flux,0.7046894803548795,0.8,0.2222222222222222,0.35294117647058826,0.6189523809523809
test_0124,jitter,logistic_features,0.6706302021403091,0.8,0.1111111111111111,0.37499999999999994,0.3925983436853002
test_0124,jitter,temporal_cnn,0.6455981941309256,0.8,0.0,0.0,0.2883464943766451
test_0124,jitter,dilated_cnn,0.6605714285714286,0.8,0.0,0.0,0.29254022428083865
test_0124,jitter,contract_tcn_aug,0.9395509499136443,1.0,0.923076923076923,0.923076923076923,0.8661604195430709
test_0125,compound,adaptive_energy,0.024844720496894408,0.4000000000000001,0.0,0.0,0.03333333333333333
test_0125,compound,spectral_flux,0.2879177377892031,0.5882352941176471,0.0,0.163265306122449,0.34786492910417177
test_0125,compound,logistic_features,0.2222222222222222,0.5882352941176471,0.0,0.15384615384615385,0.32576049287639586
test_0125,compound,temporal_cnn,0.36415362731152207,0.5882352941176471,0.0,0.4,0.30932141950918907
test_0125,compound,dilated_cnn,0.3601108033240997,0.5882352941176471,0.0,0.28571428571428575,0.23938214461042148
test_0125,compound,contract_tcn_aug,0.8764940239043825,1.0,0.8,0.888888888888889,0.6622448979591837
test_0126,clean,adaptive_energy,0.7545454545454545,0.7272727272727273,0.36363636363636365,0.5454545454545454,0.8028792912513845
test_0126,clean,spectral_flux,0.7466666666666667,0.7272727272727273,0.36363636363636365,0.5454545454545454,0.8002842928216064
test_0126,clean,logistic_features,0.7488584474885845,0.7272727272727273,0.36363636363636365,0.5454545454545454,0.8043154761904763
test_0126,clean,temporal_cnn,0.8125000000000001,0.7272727272727273,0.18181818181818182,0.4,0.7094522019334049
test_0126,clean,dilated_cnn,0.9680851063829787,1.0,1.0,1.0,0.9970544918998527
test_0126,clean,contract_tcn_aug,0.9578947368421054,1.0,0.4,0.8,0.6594516594516595
test_0127,noise,adaptive_energy,0.3402489626556016,0.5,0.0,0.0,0.20571428571428574
test_0127,noise,spectral_flux,0.3407202216066482,0.5,0.0,0.0,0.20581922251371335
test_0127,noise,logistic_features,0.3402489626556016,0.5,0.0,0.0,0.20571428571428574
test_0127,noise,temporal_cnn,0.3402489626556016,0.5,0.0,0.0,0.20571428571428574
test_0127,noise,dilated_cnn,0.3402489626556016,0.5,0.0,0.0,0.20571428571428574
test_0127,noise,contract_tcn_aug,0.904,1.0,0.6666666666666666,0.8571428571428571,0.7334906307443276
test_0128,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0128,reverb,spectral_flux,0.3841059602649007,0.7368421052631579,0.0,0.163265306122449,0.32493606779321066
test_0128,reverb,logistic_features,0.018461538461538463,0.5,0.0,0.14285714285714285,0.10923433203068462
test_0128,reverb,temporal_cnn,0.21523178807947022,0.6666666666666665,0.0,0.10526315789473682,0.14477145476762482
test_0128,reverb,dilated_cnn,0.5025510204081632,0.7368421052631579,0.0,0.25,0.2651871335415639
test_0128,reverb,contract_tcn_aug,0.8548707753479124,0.9333333333333333,0.0,0.888888888888889,0.571162101204118
test_0129,clipping,adaptive_energy,0.7520661157024794,0.7272727272727273,0.6666666666666666,0.6666666666666666,0.88996138996139
test_0129,clipping,spectral_flux,0.7449392712550608,0.7272727272727273,0.6666666666666666,0.6666666666666666,0.8907563025210085
test_0129,clipping,logistic_features,0.7654320987654321,0.7272727272727273,0.6666666666666666,0.6666666666666666,0.8945349952061361
test_0129,clipping,temporal_cnn,0.7704918032786886,0.7272727272727273,0.6666666666666666,0.6666666666666666,0.8590476190476191
test_0129,clipping,dilated_cnn,0.8209606986899564,0.8,0.6,0.6,0.6899470899470899
test_0129,clipping,contract_tcn_aug,0.7932489451476793,0.8,0.7499999999999999,0.7499999999999999,0.9110889110889111
test_0130,gain_drift,adaptive_energy,0.8014440433212996,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.9137466307277629
test_0130,gain_drift,spectral_flux,0.7889908256880733,0.7499999999999999,0.36363636363636365,0.6,0.8320742534301857
test_0130,gain_drift,logistic_features,0.7192982456140351,0.5714285714285715,0.5,0.5714285714285715,0.6968449629466579
test_0130,gain_drift,temporal_cnn,0.8309178743961353,0.8571428571428571,0.6666666666666666,0.6666666666666666,0.8087711184264222
test_0130,gain_drift,dilated_cnn,0.9957805907172996,1.0,1.0,1.0,1.0
test_0130,gain_drift,contract_tcn_aug,1.0,1.0,1.0,1.0,1.0
test_0131,jitter,adaptive_energy,0.580441640378549,0.5,0.17647058823529413,0.1875,0.6499837144159989
test_0131,jitter,spectral_flux,0.35208711433756806,0.5,0.03773584905660377,0.1,0.3045922155053558
test_0131,jitter,logistic_features,0.3081570996978852,0.5,0.0,0.0,0.19948979591836732
test_0131,jitter,temporal_cnn,0.2925373134328358,0.5,0.0,0.0,0.1966800804828974
test_0131,jitter,dilated_cnn,0.3026706231454006,0.5,0.0,0.0,0.1983016983016983
test_0131,jitter,contract_tcn_aug,0.7983870967741937,0.888888888888889,0.8571428571428571,0.8571428571428571,0.6316718468209201
test_0132,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0132,compound,spectral_flux,0.36830835117773025,0.7368421052631579,0.025974025974025976,0.2181818181818182,0.3722203012651719
test_0132,compound,logistic_features,0.2073732718894009,0.7368421052631579,0.0,0.16326530612244897,0.2685087412321409
test_0132,compound,temporal_cnn,0.4844559585492228,0.7368421052631579,0.0,0.3333333333333333,0.31144848183175705
test_0132,compound,dilated_cnn,0.5473965287049398,0.7368421052631579,0.0,0.0,0.2599789915966387
test_0132,compound,contract_tcn_aug,0.8032786885245903,0.7272727272727273,0.7272727272727272,0.7272727272727272,0.7199518831923013
test_0133,clean,adaptive_energy,0.881578947368421,0.9090909090909091,0.888888888888889,0.888888888888889,0.8864680530048664
test_0133,clean,spectral_flux,0.9256756756756758,0.9090909090909091,0.5454545454545454,0.8,0.910126251916615
test_0133,clean,logistic_features,0.9333333333333333,1.0,1.0,1.0,0.8486281929990539
test_0133,clean,temporal_cnn,0.9559322033898305,1.0,0.6666666666666665,0.888888888888889,0.8514204246820141
test_0133,clean,dilated_cnn,0.9770491803278688,1.0,1.0,1.0,0.9615027829313544
test_0133,clean,contract_tcn_aug,0.98,1.0,1.0,1.0,0.9633396404919584
test_0134,noise,adaptive_energy,0.5056039850560398,0.6666666666666666,0.0,0.0,0.24809523809523812
test_0134,noise,spectral_flux,0.5062344139650873,0.6666666666666666,0.0,0.0,0.24827092773670406
test_0134,noise,logistic_features,0.5056039850560398,0.6666666666666666,0.0,0.0,0.24809523809523812
test_0134,noise,temporal_cnn,0.5056039850560398,0.6666666666666666,0.0,0.0,0.24809523809523812
test_0134,noise,dilated_cnn,0.5056039850560398,0.6666666666666666,0.0,0.0,0.24809523809523812
test_0134,noise,contract_tcn_aug,0.9141414141414141,1.0,0.5714285714285715,0.923076923076923,0.8210417631408468
test_0135,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0135,reverb,spectral_flux,0.4550898203592814,0.6666666666666666,0.0,0.15384615384615385,0.45318943776887705
test_0135,reverb,logistic_features,0.18232044198895028,0.6666666666666666,0.0,0.14634146341463414,0.24066806209663352
test_0135,reverb,temporal_cnn,0.2834890965732087,0.6666666666666666,0.0,0.26666666666666666,0.18247783962069675
test_0135,reverb,dilated_cnn,0.33660589060308554,0.6666666666666666,0.0,0.0,0.1667798326334912
test_0135,reverb,contract_tcn_aug,0.877284595300261,0.8333333333333334,0.6666666666666665,0.888888888888889,0.6312260536398467
test_0136,clipping,adaptive_energy,0.47908745247148293,0.7368421052631579,0.0,0.0,0.2385714285714286
test_0136,clipping,spectral_flux,0.882051282051282,0.8235294117647058,0.46153846153846156,0.6153846153846153,0.8819677124581177
test_0136,clipping,logistic_features,0.8976377952755906,0.8750000000000001,0.5454545454545454,0.7272727272727273,0.8912509448223734
test_0136,clipping,temporal_cnn,0.8780487804878048,0.8235294117647058,0.5454545454545454,0.7272727272727273,0.7762788876234253
test_0136,clipping,dilated_cnn,0.9578947368421051,1.0,0.6666666666666665,0.888888888888889,0.8488917381961512
test_0136,clipping,contract_tcn_aug,0.9398907103825136,1.0,0.6666666666666665,0.888888888888889,0.9209616049809755
test_0137,gain_drift,adaptive_energy,0.8342245989304814,0.8,0.8333333333333333,0.8333333333333333,0.8754055994256998
test_0137,gain_drift,spectral_flux,0.8587257617728532,0.8,0.5333333333333333,0.6666666666666666,0.8038095238095238
test_0137,gain_drift,logistic_features,0.7955801104972375,0.8,0.4615384615384615,0.7692307692307693,0.7775662992469714
test_0137,gain_drift,temporal_cnn,0.8676056338028169,0.8571428571428571,0.6666666666666666,0.8333333333333333,0.7807709750566892
test_0137,gain_drift,dilated_cnn,0.8578947368421054,0.8571428571428571,0.8333333333333333,0.8333333333333333,0.852822299651568
test_0137,gain_drift,contract_tcn_aug,0.8956043956043956,0.8571428571428571,0.8333333333333333,0.8333333333333333,0.8717157974300831
test_0138,jitter,adaptive_energy,0.6666666666666666,0.8,0.11764705882352941,0.25,0.5561417284192962
test_0138,jitter,spectral_flux,0.6423357664233577,0.8,0.11538461538461539,0.24242424242424243,0.575742170861344
test_0138,jitter,logistic_features,0.6070038910505837,0.8,0.13333333333333333,0.24,0.38173220507715283
test_0138,jitter,temporal_cnn,0.5799522673031026,0.8,0.0,0.0,0.26785714285714285
test_0138,jitter,dilated_cnn,0.6007326007326008,0.8,0.0,0.0,0.27349788082772375
test_0138,jitter,contract_tcn_aug,0.8433734939759037,0.9411764705882353,0.4615384615384615,0.8333333333333333,0.7463110447431005
test_0139,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0
test_0139,compound,spectral_flux,0.28342245989304815,0.5882352941176471,0.0,0.1111111111111111,0.4238268338320269
test_0139,compound,logistic_features,0.14246575342465753,0.5882352941176471,0.0,0.12,0.33953486784622106
test_0139,compound,temporal_cnn,0.2874251497005988,0.5882352941176471,0.0,0.0,0.18997132587915605
test_0139,compound,dilated_cnn,0.3031203566121843,0.5882352941176471,0.0,0.0,0.19646691391762636
test_0139,compound,contract_tcn_aug,0.823529411764706,0.888888888888889,0.2,0.6666666666666666,0.6262996941896024
test_0140,clean,adaptive_energy,0.894854586129754,0.8235294117647058,0.7142857142857143,0.7142857142857143,0.9475218658892128
test_0140,clean,spectral_flux,0.8707482993197279,0.8235294117647058,0.6666666666666666,0.6666666666666666,0.8319187089061566
test_0140,clean,logistic_features,0.8703703703703703,0.8235294117647058,0.5333333333333333,0.6666666666666666,0.8360248447204969
test_0140,clean,temporal_cnn,0.8933333333333333,0.8235294117647058,0.8333333333333333,0.8333333333333333,0.9544930875576038
test_0140,clean,dilated_cnn,0.9351851851851852,0.8750000000000001,0.9090909090909091,0.9090909090909091,0.9136645962732919
test_0140,clean,contract_tcn_aug,0.9327146171693735,0.8750000000000001,0.9090909090909091,0.9090909090909091,0.9719276356830943
test_0141,noise,adaptive_energy,0.6030267753201397,0.8571428571428571,0.0,0.0,0.2745238095238095
test_0141,noise,spectral_flux,0.6037296037296037,0.8571428571428571,0.0,0.0,0.2747436203195802
test_0141,noise,logistic_features,0.6030267753201397,0.8571428571428571,0.0,0.0,0.2745238095238095
test_0141,noise,temporal_cnn,0.6030267753201397,0.8571428571428571,0.0,0.0,0.2745238095238095
test_0141,noise,dilated_cnn,0.6030267753201397,0.8571428571428571,0.0,0.0,0.2745238095238095
test_0141,noise,contract_tcn_aug,0.767816091954023,0.8750000000000001,0.5454545454545454,0.7272727272727272,0.6947080429223288
test_0142,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0142,reverb,spectral_flux,0.36410256410256403,0.5,0.03571428571428571,0.12,0.4282051282051281
test_0142,reverb,logistic_features,0.013651877133105804,0.39999999999999997,0.0,0.048780487804878044,0.10489224476954538
test_0142,reverb,temporal_cnn,0.29085457271364323,0.5,0.0,0.15384615384615383,0.2235660056889107
test_0142,reverb,dilated_cnn,0.3761194029850746,0.5,0.0,0.28571428571428575,0.25891330891330894
test_0142,reverb,contract_tcn_aug,0.8333333333333333,0.888888888888889,0.3333333333333333,0.6666666666666666,0.5507587650444793
test_0143,clipping,adaptive_energy,0.9297820823244551,0.923076923076923,0.9090909090909091,0.9090909090909091,0.9154155442081138
test_0143,clipping,spectral_flux,0.9245742092457422,0.923076923076923,0.6666666666666666,0.8333333333333333,0.857347866682905
test_0143,clipping,logistic_features,0.925,0.923076923076923,0.5333333333333333,0.7692307692307693,0.8640770593951865
test_0143,clipping,temporal_cnn,0.972972972972973,1.0,1.0,1.0,0.9400560224089636
test_0143,clipping,dilated_cnn,0.9827160493827161,1.0,1.0,1.0,0.9407563025210084
test_0143,clipping,contract_tcn_aug,0.9801980198019802,1.0,1.0,1.0,0.9400560224089636
test_0144,gain_drift,adaptive_energy,0.855457227138643,0.923076923076923,0.5454545454545454,0.7272727272727273,0.8345637717715323
test_0144,gain_drift,spectral_flux,0.9556962025316457,1.0,0.5454545454545454,0.7272727272727273,0.8873958840198072
test_0144,gain_drift,logistic_features,0.9377049180327869,1.0,0.6666666666666665,0.888888888888889,0.8857586512866016
test_0144,gain_drift,temporal_cnn,0.9777777777777777,1.0,1.0,1.0,0.8901952085181899
test_0144,gain_drift,dilated_cnn,0.9756097560975608,1.0,1.0,1.0,0.9625748502994013
test_0144,gain_drift,contract_tcn_aug,0.968944099378882,1.0,1.0,1.0,0.9259094942324756
test_0145,jitter,adaptive_energy,0.7535771065182829,0.8,0.27027027027027023,0.3636363636363636,0.6586606743903997
test_0145,jitter,spectral_flux,0.6602739726027398,0.8,0.04761904761904762,0.4,0.5322930794153106
test_0145,jitter,logistic_features,0.6269035532994923,0.8,0.08333333333333333,0.2,0.30787068116720373
test_0145,jitter,temporal_cnn,0.6146458583433373,0.8,0.0,0.0,0.27853429066600643
test_0145,jitter,dilated_cnn,0.6289926289926291,0.8,0.0,0.0,0.28315412186379924
test_0145,jitter,contract_tcn_aug,0.9388560157790927,1.0,1.0,1.0,0.7970691638209069
test_0146,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0
test_0146,compound,spectral_flux,0.3133903133903134,0.5882352941176471,0.0,0.10256410256410256,0.17269331975214325
test_0146,compound,logistic_features,0.23229461756373934,0.5882352941176471,0.0,0.05128205128205128,0.22653127917833799
test_0146,compound,temporal_cnn,0.3905325443786982,0.5882352941176471,0.0,0.26666666666666666,0.2545466880187384
test_0146,compound,dilated_cnn,0.4100294985250737,0.5882352941176471,0.0,0.0,0.21258636788048554
test_0146,compound,contract_tcn_aug,0.6894409937888198,0.8000000000000002,0.25,0.5,0.4485660141768739
test_0147,clean,adaptive_energy,0.787878787878788,0.7272727272727273,0.6666666666666666,0.6666666666666666,0.7695339701225841
test_0147,clean,spectral_flux,0.8356164383561645,0.7272727272727273,0.6666666666666666,0.6666666666666666,0.8560895981359685
test_0147,clean,logistic_features,0.8421052631578947,0.7272727272727273,0.5714285714285715,0.5714285714285715,0.8622201135832542
test_0147,clean,temporal_cnn,0.9618320610687023,0.888888888888889,0.8,0.8,0.9511995637949837
test_0147,clean,dilated_cnn,0.9844961240310077,1.0,1.0,1.0,0.9621046892039259
test_0147,clean,contract_tcn_aug,0.9808429118773947,1.0,1.0,1.0,0.962096300645919
test_0148,noise,adaptive_energy,0.44357976653696496,0.5882352941176471,0.0,0.0,0.22999999999999998
test_0148,noise,spectral_flux,0.4441558441558442,0.5882352941176471,0.0,0.0,0.23014548056284287
test_0148,noise,logistic_features,0.44357976653696496,0.5882352941176471,0.0,0.0,0.22999999999999998
test_0148,noise,temporal_cnn,0.44357976653696496,0.5882352941176471,0.0,0.0,0.22999999999999998
test_0148,noise,dilated_cnn,0.44357976653696496,0.5882352941176471,0.0,0.0,0.22999999999999998
test_0148,noise,contract_tcn_aug,0.8793565683646113,0.9090909090909091,0.4444444444444445,0.6666666666666665,0.6788071664309288
test_0149,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0149,reverb,spectral_flux,0.32067510548523204,0.8571428571428571,0.0,0.24489795918367346,0.3558808994316777
test_0149,reverb,logistic_features,0.01714285714285714,0.5882352941176471,0.0,0.07407407407407407,0.06578867142247424
test_0149,reverb,temporal_cnn,0.07850467289719626,0.7999999999999999,0.0,0.2222222222222222,0.14705898071029094
test_0149,reverb,dilated_cnn,0.3715846994535519,0.8571428571428571,0.0,0.16666666666666666,0.2239852807320111
test_0149,reverb,contract_tcn_aug,0.8903878583473861,0.9473684210526316,0.5454545454545454,0.7272727272727272,0.6644445963808742
test_0150,clipping,adaptive_energy,0.9517241379310345,1.0,0.923076923076923,0.923076923076923,0.9815980629539951
test_0150,clipping,spectral_flux,0.9587628865979383,1.0,0.8,0.8571428571428571,0.9836459836459837
test_0150,clipping,logistic_features,0.9482758620689654,1.0,0.7142857142857143,0.8571428571428571,0.9092009685230025
test_0150,clipping,temporal_cnn,0.986159169550173,1.0,0.923076923076923,0.923076923076923,0.9975621647976596
test_0150,clipping,dilated_cnn,0.9913043478260869,1.0,1.0,1.0,0.9747126436781609
test_0150,clipping,contract_tcn_aug,0.9844020797227038,1.0,0.8571428571428571,0.8571428571428571,0.9951076320939335
test_0151,gain_drift,adaptive_energy,0.6451612903225806,0.7142857142857143,0.30769230769230765,0.6153846153846153,0.4852785401319274
test_0151,gain_drift,spectral_flux,0.7266666666666667,0.7142857142857143,0.23529411764705882,0.47058823529411764,0.6444663621262459
test_0151,gain_drift,logistic_features,0.5821917808219178,0.6153846153846153,0.25,0.5714285714285715,0.5420819490586932
test_0151,gain_drift,temporal_cnn,0.8758169934640523,1.0,0.6,0.8,0.8048172757475083
test_0151,gain_drift,dilated_cnn,0.7914110429447854,0.7692307692307692,0.5454545454545454,0.8,0.7852073175993441
test_0151,gain_drift,contract_tcn_aug,0.9050632911392406,1.0,0.6666666666666665,0.888888888888889,0.8421926910299004
test_0152,jitter,adaptive_energy,0.8388106416275429,0.8,0.3125,0.41379310344827586,0.7913767469521259
test_0152,jitter,spectral_flux,0.727509778357236,0.8,0.16,0.3157894736842105,0.5084963445959297
test_0152,jitter,logistic_features,0.664327485380117,0.8,0.1,0.42857142857142855,0.3894736842105263
test_0152,jitter,temporal_cnn,0.6499429874572407,0.8,0.0,0.0,0.2890926640926641
test_0152,jitter,dilated_cnn,0.6477272727272727,0.8,0.0,0.0,0.2883553421368547
test_0152,jitter,contract_tcn_aug,0.9292196007259527,0.9411764705882353,0.6666666666666667,0.7142857142857143,0.838954529180093
test_0153,compound,adaptive_energy,0.02181818181818182,0.3636363636363636,0.0,0.0,0.289390756302521
test_0153,compound,spectral_flux,0.5373608903020668,0.8571428571428571,0.0303030303030303,0.23529411764705882,0.413765506202481
test_0153,compound,logistic_features,0.39501779359430605,0.8571428571428571,0.0,0.17543859649122806,0.34747053994011395
test_0153,compound,temporal_cnn,0.6095017381228274,0.8571428571428571,0.0,0.0,0.2771287448989748
test_0153,compound,dilated_cnn,0.6178861788617886,0.8571428571428571,0.0,0.0,0.27957048693840864
test_0153,compound,contract_tcn_aug,0.7872340425531916,0.9411764705882353,0.4615384615384615,0.7272727272727272,0.7216280451574569
test_0154,clean,adaptive_energy,0.851528384279476,0.7777777777777777,0.7142857142857143,0.7142857142857143,0.8243318960800192
test_0154,clean,spectral_flux,0.8863636363636365,0.823529411764706,0.6666666666666666,0.6666666666666666,0.8437822701655303
test_0154,clean,logistic_features,0.8643678160919539,0.823529411764706,0.6666666666666666,0.7142857142857143,0.7260951253254717
test_0154,clean,temporal_cnn,0.9712918660287082,1.0,0.8333333333333333,0.8333333333333333,0.8551401869158878
test_0154,clean,dilated_cnn,0.9466019417475728,0.9333333333333333,0.888888888888889,0.888888888888889,0.9016021361815755
test_0154,clean,contract_tcn_aug,0.9241706161137442,1.0,0.8000000000000002,0.8000000000000002,0.885118619698059
test_0155,noise,adaptive_energy,0.6013986013986015,0.8,0.0,0.0,0.2733333333333333
test_0155,noise,spectral_flux,0.6021003500583431,0.8,0.0,0.0,0.27355115668972096
test_0155,noise,logistic_features,0.6013986013986015,0.8,0.0,0.0,0.2733333333333333
test_0155,noise,temporal_cnn,0.6013986013986015,0.8,0.0,0.0,0.2733333333333333
test_0155,noise,dilated_cnn,0.602803738317757,0.8,0.0,0.0,0.27376970855231725
test_0155,noise,contract_tcn_aug,0.7780040733197556,0.9411764705882353,0.42857142857142855,0.6666666666666666,0.7059187543667033
test_0156,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0156,reverb,spectral_flux,0.5434782608695652,0.6666666666666666,0.0,0.17391304347826084,0.47556462585034015
test_0156,reverb,logistic_features,0.06896551724137931,0.5,0.0,0.13793103448275865,0.11915995756100606
test_0156,reverb,temporal_cnn,0.3611940298507463,0.6666666666666666,0.0,0.14285714285714288,0.17765454007690032
test_0156,reverb,dilated_cnn,0.4417989417989418,0.6666666666666666,0.0,0.0,0.20784929356357926
test_0156,reverb,contract_tcn_aug,0.8457943925233645,0.923076923076923,0.0,0.36363636363636365,0.5204705735505211
test_0157,clipping,adaptive_energy,0.5883777239709443,0.8,0.0,0.3333333333333333,0.38306332842415314
test_0157,clipping,spectral_flux,0.8834355828220859,0.875,0.6153846153846154,0.7692307692307693,0.8180447354585861
test_0157,clipping,logistic_features,0.8983739837398375,0.9411764705882353,0.4615384615384615,0.7692307692307693,0.8493200876331494
test_0157,clipping,temporal_cnn,0.9224806201550387,0.9411764705882353,0.8333333333333333,0.8333333333333333,0.7984536437525831
test_0157,clipping,dilated_cnn,0.9696969696969696,1.0,1.0,1.0,0.852556985174058
test_0157,clipping,contract_tcn_aug,0.9523809523809523,1.0,0.7272727272727272,0.9090909090909091,0.9321960157957141
test_0158,gain_drift,adaptive_energy,0.8560606060606061,0.8421052631578948,0.6666666666666667,0.8,0.8095866900965147
test_0158,gain_drift,spectral_flux,0.8025210084033614,0.9473684210526316,0.4444444444444444,0.6666666666666666,0.7882002970899044
test_0158,gain_drift,logistic_features,0.711217183770883,0.9411764705882353,0.2222222222222222,0.7499999999999999,0.5966542750929368
test_0158,gain_drift,temporal_cnn,0.7937219730941704,1.0,0.42857142857142855,0.923076923076923,0.7458842272968667
test_0158,gain_drift,dilated_cnn,0.9760589318600369,1.0,1.0,1.0,0.9466458116093153
test_0158,gain_drift,contract_tcn_aug,0.9716446124763706,1.0,1.0,1.0,0.9258977082397156
test_0159,jitter,adaptive_energy,0.6596306068601583,0.6666666666666666,0.23255813953488372,0.25641025641025644,0.7794285714285715
test_0159,jitter,spectral_flux,0.4448336252189142,0.6666666666666666,0.06896551724137931,0.15,0.5101917690152985
test_0159,jitter,logistic_features,0.3704775687409551,0.6666666666666666,0.09523809523809523,0.12500000000000003,0.2726995424504321
test_0159,jitter,temporal_cnn,0.35537190082644626,0.6666666666666666,0.0,0.0,0.2117731514716439
test_0159,jitter,dilated_cnn,0.35783633841886264,0.6666666666666666,0.0,0.0,0.21235521235521237
test_0159,jitter,contract_tcn_aug,0.8294573643410853,1.0,0.5333333333333333,0.8333333333333333,0.7029900332225913
test_0160,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0160,compound,spectral_flux,0.29799426934097417,0.5,0.0,0.09836065573770492,0.33319724650994004
test_0160,compound,logistic_features,0.17241379310344826,0.5,0.0,0.1111111111111111,0.2692833230853317
test_0160,compound,temporal_cnn,0.2890510948905109,0.5,0.0,0.0,0.19578534672874295
test_0160,compound,dilated_cnn,0.29437229437229434,0.5,0.0,0.0,0.19651921682378534
test_0160,compound,contract_tcn_aug,0.792079207920792,0.888888888888889,0.2222222222222222,0.3333333333333333,0.6461904761904761
test_0161,clean,adaptive_energy,0.9710144927536232,0.9333333333333333,0.9090909090909091,0.9090909090909091,0.9917184265010351
test_0161,clean,spectral_flux,0.9714285714285714,0.9333333333333333,0.9090909090909091,0.9090909090909091,0.9919517102615695
test_0161,clean,logistic_features,0.973621103117506,0.9333333333333333,0.9090909090909091,0.9090909090909091,0.9904761904761905
test_0161,clean,temporal_cnn,0.9928057553956835,1.0,1.0,1.0,1.0
test_0161,clean,dilated_cnn,0.9928057553956835,1.0,1.0,1.0,1.0
test_0161,clean,contract_tcn_aug,0.9903846153846154,1.0,1.0,1.0,1.0
test_0162,noise,adaptive_energy,0.53836784409257,0.8,0.0,0.0,0.2552380952380952
test_0162,noise,spectral_flux,0.5390243902439025,0.8,0.0,0.0,0.25542570951585974
test_0162,noise,logistic_features,0.53836784409257,0.8,0.0,0.0,0.2552380952380952
test_0162,noise,temporal_cnn,0.53836784409257,0.8,0.0,0.0,0.2552380952380952
test_0162,noise,dilated_cnn,0.5390243902439025,0.8,0.0,0.0,0.25542570951585974
test_0162,noise,contract_tcn_aug,0.8356435643564358,0.8,0.5714285714285714,0.7142857142857143,0.732811802944363
test_0163,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0163,reverb,spectral_flux,0.3913043478260869,0.7368421052631579,0.03333333333333333,0.23255813953488372,0.4513604154270569
test_0163,reverb,logistic_features,0.07547169811320754,0.7777777777777778,0.0,0.2857142857142857,0.2576397286923603
test_0163,reverb,temporal_cnn,0.25490196078431376,0.7368421052631579,0.0,0.0,0.12572446741854634
test_0163,reverb,dilated_cnn,0.4258760107816712,0.7368421052631579,0.0,0.0,0.20149839579493478
test_0163,reverb,contract_tcn_aug,0.9411764705882352,0.8750000000000001,0.7142857142857143,0.7142857142857143,0.9483870967741935
test_0164,clipping,adaptive_energy,0.5093167701863354,0.6666666666666666,0.0,0.0,0.2461904761904762
test_0164,clipping,spectral_flux,0.9333333333333333,0.923076923076923,0.3333333333333333,0.6666666666666666,0.8345514950166113
test_0164,clipping,logistic_features,0.9523809523809524,0.923076923076923,0.888888888888889,0.888888888888889,0.9800664451827242
test_0164,clipping,temporal_cnn,0.9403669724770642,0.923076923076923,0.888888888888889,0.888888888888889,0.9771181199752628
test_0164,clipping,dilated_cnn,0.9403669724770642,0.923076923076923,0.888888888888889,0.888888888888889,0.9019789734075448
test_0164,clipping,contract_tcn_aug,0.9451073985680191,0.923076923076923,0.8,0.8,0.8714367123644534
test_0165,gain_drift,adaptive_energy,0.6836363636363636,0.7142857142857143,0.5,0.6666666666666666,0.6613568504324807
test_0165,gain_drift,spectral_flux,0.6763636363636364,0.7142857142857143,0.39999999999999997,0.5333333333333333,0.6982716163388433
test_0165,gain_drift,logistic_features,0.5244444444444444,0.7142857142857143,0.15384615384615383,0.6153846153846153,0.3622109221046909
test_0165,gain_drift,temporal_cnn,0.7174887892376681,0.7692307692307693,0.6,0.6,0.7055206698063842
test_0165,gain_drift,dilated_cnn,0.7518248175182483,0.7692307692307693,0.39999999999999997,0.6666666666666666,0.7848061805367309
test_0165,gain_drift,contract_tcn_aug,0.9402390438247011,0.8333333333333333,0.7272727272727273,0.7272727272727273,0.974025974025974
test_0166,jitter,adaptive_energy,0.735408560311284,0.6666666666666666,0.19999999999999998,0.27777777777777773,0.8088544043815608
test_0166,jitter,spectral_flux,0.585949177877429,0.6666666666666666,0.163265306122449,0.2105263157894737,0.5347374847374848
test_0166,jitter,logistic_features,0.5109677419354838,0.6666666666666666,0.0,0.16666666666666666,0.27745146839223495
test_0166,jitter,temporal_cnn,0.5056603773584906,0.6666666666666666,0.0,0.0,0.24675324675324672
test_0166,jitter,dilated_cnn,0.50187265917603,0.6666666666666666,0.0,0.0,0.24571428571428575
test_0166,jitter,contract_tcn_aug,0.8724832214765101,0.8571428571428571,0.9090909090909091,0.9090909090909091,0.9184530310121864
test_0167,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0167,compound,spectral_flux,0.3906581740976645,0.5882352941176471,0.025641025641025644,0.14285714285714288,0.36295747831605674
test_0167,compound,logistic_features,0.2179176755447942,0.5882352941176471,0.0,0.11320754716981131,0.25580472024115875
test_0167,compound,temporal_cnn,0.3803009575923393,0.5882352941176471,0.0,0.0,0.2145093226180669
test_0167,compound,dilated_cnn,0.39136302294197034,0.5882352941176471,0.0,0.0,0.2181208053691275
test_0167,compound,contract_tcn_aug,0.9097472924187726,1.0,0.888888888888889,1.0,0.7714360352291386
test_0168,clean,adaptive_energy,0.8441064638783271,0.923076923076923,0.8,0.8,0.9360639360639361
test_0168,clean,spectral_flux,0.8257575757575757,0.923076923076923,0.5,0.6666666666666666,0.861111111111111
test_0168,clean,logistic_features,0.8671875,0.923076923076923,0.5454545454545454,0.7272727272727273,0.8379551820728292
test_0168,clean,temporal_cnn,0.9118773946360154,0.923076923076923,0.8,0.8,0.9574468085106382
test_0168,clean,dilated_cnn,0.9876543209876543,1.0,1.0,1.0,1.0
test_0168,clean,contract_tcn_aug,0.967741935483871,1.0,0.888888888888889,0.888888888888889,0.984375
test_0169,noise,adaptive_energy,0.47328244274809156,0.7368421052631579,0.0,0.0,0.23857142857142857
test_0169,noise,spectral_flux,0.4738853503184713,0.7368421052631579,0.0,0.0,0.2387312186978297
test_0169,noise,logistic_features,0.47328244274809156,0.7368421052631579,0.0,0.0,0.23857142857142857
test_0169,noise,temporal_cnn,0.47328244274809156,0.7368421052631579,0.0,0.0,0.23857142857142857
test_0169,noise,dilated_cnn,0.47328244274809156,0.7368421052631579,0.0,0.0,0.23857142857142857
test_0169,noise,contract_tcn_aug,0.8651399491094147,0.9333333333333333,0.6666666666666666,0.8333333333333333,0.6138872192168126
test_0170,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0170,reverb,spectral_flux,0.5566600397614314,0.6666666666666666,0.03333333333333333,0.1702127659574468,0.4462834917891098
test_0170,reverb,logistic_features,0.08938547486033518,0.5882352941176471,0.0,0.10810810810810813,0.06303727483502765
test_0170,reverb,temporal_cnn,0.2558502340093604,0.5882352941176471,0.0,0.0,0.13542428644231735
test_0170,reverb,dilated_cnn,0.352773826458037,0.6666666666666666,0.0,0.0,0.1786058243522128
test_0170,reverb,contract_tcn_aug,0.8962025316455696,0.8571428571428571,0.888888888888889,0.888888888888889,0.8513824884792627
test_0171,clipping,adaptive_energy,0.42307692307692313,0.5,0.03571428571428571,0.16666666666666669,0.652063492063492
test_0171,clipping,spectral_flux,0.7424242424242424,0.6,0.5,0.7499999999999999,0.7948235863267034
test_0171,clipping,logistic_features,0.7461538461538463,0.6,0.5,0.7499999999999999,0.7985269660251841
test_0171,clipping,temporal_cnn,0.7642857142857142,0.7272727272727273,0.4444444444444444,0.6666666666666666,0.7142610104842934
test_0171,clipping,dilated_cnn,0.8764044943820224,0.888888888888889,0.5,0.7499999999999999,0.8555008210180625
test_0171,clipping,contract_tcn_aug,0.8372093023255813,0.8,0.4444444444444444,0.6666666666666666,0.7932738669238188
test_0172,gain_drift,adaptive_energy,0.9275362318840581,0.9333333333333333,0.923076923076923,0.923076923076923,0.9332781332575557
test_0172,gain_drift,spectral_flux,0.7482014388489209,0.9333333333333333,0.4705882352941177,0.7058823529411764,0.675371029677862
test_0172,gain_drift,logistic_features,0.7416879795396419,0.7692307692307692,0.2222222222222222,0.625,0.6557146043429081
test_0172,gain_drift,temporal_cnn,0.8086124401913876,0.7692307692307692,0.8333333333333334,0.8333333333333334,0.7262187407467227
test_0172,gain_drift,dilated_cnn,0.9301310043668123,1.0,0.6153846153846153,0.923076923076923,0.8466042154566745
test_0172,gain_drift,contract_tcn_aug,0.9938398357289527,1.0,1.0,1.0,1.0
test_0173,jitter,adaptive_energy,0.8057324840764332,0.7368421052631579,0.045454545454545456,0.2285714285714286,0.7066488629641993
test_0173,jitter,spectral_flux,0.7102564102564103,0.7368421052631579,0.09090909090909091,0.16,0.48608720596672406
test_0173,jitter,logistic_features,0.6408450704225352,0.7368421052631579,0.0,0.28571428571428575,0.3568922305764411
test_0173,jitter,temporal_cnn,0.6394557823129251,0.7368421052631579,0.0,0.0,0.28285714285714286
test_0173,jitter,dilated_cnn,0.6394557823129251,0.7368421052631579,0.0,0.0,0.28285714285714286
test_0173,jitter,contract_tcn_aug,0.9360146252285192,1.0,0.75,1.0,0.8790168415820764
test_0174,compound,adaptive_energy,0.14285714285714285,0.5714285714285714,0.1111111111111111,0.12500000000000003,0.1688609457190046
test_0174,compound,spectral_flux,0.47692307692307684,0.7368421052631579,0.028169014084507046,0.13559322033898305,0.35996385174012263
test_0174,compound,logistic_features,0.3649906890130354,0.7368421052631579,0.028169014084507046,0.16129032258064516,0.35449667072825514
test_0174,compound,temporal_cnn,0.5347985347985348,0.7368421052631579,0.0,0.0,0.2542857142857143
test_0174,compound,dilated_cnn,0.5387453874538745,0.7368421052631579,0.0,0.0,0.2554112554112554
test_0174,compound,contract_tcn_aug,0.7211267605633803,0.8333333333333333,0.4000000000000001,0.4444444444444445,0.5521382525612986
test_0175,clean,adaptive_energy,0.8615384615384616,0.888888888888889,0.36363636363636365,0.7272727272727273,0.7914965986394559
test_0175,clean,spectral_flux,0.841025641025641,0.888888888888889,0.3333333333333333,0.6666666666666666,0.7896825396825398
test_0175,clean,logistic_features,0.852791878172589,0.888888888888889,0.36363636363636365,0.7272727272727273,0.7561963916001184
test_0175,clean,temporal_cnn,0.9665071770334929,1.0,1.0,1.0,0.9629251700680272
test_0175,clean,dilated_cnn,0.976303317535545,1.0,1.0,1.0,1.0
test_0175,clean,contract_tcn_aug,0.9622641509433962,1.0,1.0,1.0,0.961590056583381
test_0176,noise,adaptive_energy,0.3425414364640884,0.5882352941176471,0.0,0.0,0.20761904761904762
test_0176,noise,spectral_flux,0.343015214384509,0.5882352941176471,0.0,0.0,0.2077271643214882
test_0176,noise,logistic_features,0.3425414364640884,0.5882352941176471,0.0,0.0,0.20761904761904762
test_0176,noise,temporal_cnn,0.3425414364640884,0.5882352941176471,0.0,0.0,0.20761904761904762
test_0176,noise,dilated_cnn,0.3425414364640884,0.5882352941176471,0.0,0.0,0.20761904761904762
test_0176,noise,contract_tcn_aug,0.82,0.8333333333333333,0.375,0.4,0.640422077922078
test_0177,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0177,reverb,spectral_flux,0.4194174757281553,0.6666666666666666,0.029850746268656716,0.21276595744680848,0.3942943483109688
test_0177,reverb,logistic_features,0.10526315789473684,0.6666666666666666,0.0,0.163265306122449,0.19442428620683996
test_0177,reverb,temporal_cnn,0.36262203626220363,0.6666666666666666,0.0,0.0,0.20016509752617337
test_0177,reverb,dilated_cnn,0.3897158322056834,0.6666666666666666,0.0,0.0,0.2158746015888873
test_0177,reverb,contract_tcn_aug,0.9179331306990883,1.0,1.0,1.0,0.7517254174397031
test_0178,clipping,adaptive_energy,0.6013986013986015,0.8,0.0,0.0,0.2742857142857143
test_0178,clipping,spectral_flux,0.9198473282442747,0.9411764705882353,0.5333333333333333,0.8,0.8285955753170302
test_0178,clipping,logistic_features,0.9297912713472486,0.9411764705882353,0.7142857142857143,0.8571428571428571,0.903588616219376
test_0178,clipping,temporal_cnn,0.924187725631769,0.888888888888889,0.8571428571428571,0.8571428571428571,0.8976833976833977
test_0178,clipping,dilated_cnn,0.9678638941398865,0.9411764705882353,0.8571428571428571,0.8571428571428571,0.9180284659989457
test_0178,clipping,contract_tcn_aug,0.963531669865643,0.9411764705882353,0.8,0.8,0.941496237720484
test_0179,gain_drift,adaptive_energy,0.7851239669421487,0.8,0.4444444444444444,0.6666666666666666,0.6367681498829041
test_0179,gain_drift,spectral_flux,0.7755102040816326,0.8,0.28571428571428575,0.4615384615384615,0.7396666666666667
test_0179,gain_drift,logistic_features,0.7022222222222223,0.6666666666666665,0.3333333333333333,0.5,0.5744897959183674
test_0179,gain_drift,temporal_cnn,0.7394957983193278,0.6666666666666665,0.36363636363636365,0.5454545454545454,0.6738297013720741
test_0179,gain_drift,dilated_cnn,0.970954356846473,0.888888888888889,0.7499999999999999,0.7499999999999999,0.9929161747343566
test_0179,gain_drift,contract_tcn_aug,0.9426229508196722,0.888888888888889,0.8571428571428571,0.8571428571428571,0.9815668202764977
test_0180,jitter,adaptive_energy,0.6275510204081634,0.5882352941176471,0.13636363636363635,0.15,0.4702365511704033
test_0180,jitter,spectral_flux,0.42831215970961883,0.5882352941176471,0.0625,0.13953488372093023,0.4605107855107855
test_0180,jitter,logistic_features,0.38796992481203013,0.5882352941176471,0.14285714285714285,0.2857142857142857,0.45186183488070275
test_0180,jitter,temporal_cnn,0.3713892709766162,0.5882352941176471,0.0,0.0,0.21235521235521235
test_0180,jitter,dilated_cnn,0.37447988904299584,0.5882352941176471,0.0,0.0,0.21306679668454412
test_0180,jitter,contract_tcn_aug,0.9027237354085603,1.0,1.0,1.0,0.6953942232630758
test_0181,compound,adaptive_energy,0.0704225352112676,0.5,0.0,0.0,0.1351705099831037
test_0181,compound,spectral_flux,0.5320197044334976,0.8,0.0,0.24489795918367346,0.4841269841269842
test_0181,compound,logistic_features,0.48701298701298695,0.8,0.03508771929824561,0.27906976744186046,0.4419991211637641
test_0181,compound,temporal_cnn,0.6064209274673008,0.8,0.0,0.0,0.2762452107279693
test_0181,compound,dilated_cnn,0.6132075471698114,0.8,0.0,0.2,0.34813823314675096
test_0181,compound,contract_tcn_aug,0.6265664160401002,0.8571428571428571,0.3333333333333333,0.5454545454545454,0.5112919730610885
test_0182,clean,adaptive_energy,0.9032258064516129,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.863474733801235
test_0182,clean,spectral_flux,0.8967971530249111,0.9090909090909091,0.7499999999999999,0.8571428571428571,0.9107662979843429
test_0182,clean,logistic_features,0.8880866425992779,0.9090909090909091,0.4444444444444444,0.8571428571428571,0.9116242988423439
test_0182,clean,temporal_cnn,0.9886792452830188,1.0,1.0,1.0,1.0
test_0182,clean,dilated_cnn,0.981132075471698,1.0,1.0,1.0,1.0
test_0182,clean,contract_tcn_aug,0.9886792452830188,1.0,1.0,1.0,1.0
test_0183,noise,adaptive_energy,0.41688654353562005,0.5882352941176471,0.0,0.0,0.22380952380952382
test_0183,noise,spectral_flux,0.41743725231175693,0.5882352941176471,0.0,0.0,0.2239446696875745
test_0183,noise,logistic_features,0.41688654353562005,0.5882352941176471,0.0,0.0,0.22380952380952382
test_0183,noise,temporal_cnn,0.41688654353562005,0.5882352941176471,0.0,0.0,0.22380952380952382
test_0183,noise,dilated_cnn,0.41688654353562005,0.5882352941176471,0.0,0.0,0.22380952380952382
test_0183,noise,contract_tcn_aug,0.912621359223301,1.0,0.6666666666666665,0.888888888888889,0.8378201980767158
test_0184,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0184,reverb,spectral_flux,0.3778801843317972,0.5882352941176471,0.0,0.16,0.3517627368534285
test_0184,reverb,logistic_features,0.07784431137724551,0.4,0.0,0.15384615384615383,0.15250857819880906
test_0184,reverb,temporal_cnn,0.22712933753943218,0.5000000000000001,0.0,0.28571428571428575,0.16106021985738112
test_0184,reverb,dilated_cnn,0.34423897581792323,0.5000000000000001,0.0,0.0,0.1724584391505539
test_0184,reverb,contract_tcn_aug,0.9023746701846965,0.9090909090909091,0.0,0.6666666666666666,0.536754507628294
test_0185,clipping,adaptive_energy,0.9451219512195123,0.9090909090909091,0.8,0.8,0.9412840136054422
test_0185,clipping,spectral_flux,0.9483282674772037,0.8333333333333333,0.8,0.8,0.9780219780219781
test_0185,clipping,logistic_features,0.94375,0.9090909090909091,0.6,0.8,0.8758928571428571
test_0185,clipping,temporal_cnn,0.93841642228739,0.9090909090909091,0.5,0.75,0.8215601157590109
test_0185,clipping,dilated_cnn,0.9815950920245399,1.0,0.5714285714285715,0.8571428571428571,0.8435169248422261
test_0185,clipping,contract_tcn_aug,0.9634146341463415,0.9090909090909091,0.4444444444444445,0.75,0.8367346938775511
test_0186,gain_drift,adaptive_energy,0.7277353689567431,0.8750000000000001,0.37499999999999994,0.5000000000000001,0.6850407105847519
test_0186,gain_drift,spectral_flux,0.7707317073170731,0.8750000000000001,0.37499999999999994,0.6666666666666666,0.7125310829663639
test_0186,gain_drift,logistic_features,0.7326203208556149,0.9333333333333333,0.2222222222222222,0.5555555555555556,0.6857870781209746
test_0186,gain_drift,temporal_cnn,0.9139784946236559,0.9333333333333333,0.6666666666666666,0.8333333333333333,0.8411935706635679
test_0186,gain_drift,dilated_cnn,0.8961748633879781,0.9333333333333333,0.6666666666666666,0.8333333333333333,0.8538261103956392
test_0186,gain_drift,contract_tcn_aug,0.9259259259259259,0.923076923076923,0.6666666666666666,0.8333333333333333,0.841182707503951
test_0187,jitter,adaptive_energy,0.4766355140186916,0.5,0.06666666666666667,0.1276595744680851,0.6686072548141515
test_0187,jitter,spectral_flux,0.38361266294227186,0.5,0.07547169811320754,0.09756097560975609,0.4057877373705206
test_0187,jitter,logistic_features,0.3303030303030303,0.5,0.0,0.0,0.20404459424423127
test_0187,jitter,temporal_cnn,0.3032904148783977,0.5,0.0,0.0,0.19854721549636803
test_0187,jitter,dilated_cnn,0.3123209169054441,0.5,0.0,0.0,0.20009701673538685
test_0187,jitter,contract_tcn_aug,0.8244897959183675,0.8,0.3333333333333333,0.5454545454545454,0.6488994680440985
test_0188,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0188,compound,spectral_flux,0.24864864864864863,0.5882352941176471,0.028571428571428574,0.07692307692307691,0.2572195969142534
test_0188,compound,logistic_features,0.10084033613445378,0.5000000000000001,0.031746031746031744,0.08333333333333334,0.22819850831899022
test_0188,compound,temporal_cnn,0.2593144560357675,0.5882352941176471,0.0,0.0,0.17437997500164462
test_0188,compound,dilated_cnn,0.3181148748159058,0.5882352941176471,0.0,0.0,0.20140105078809106
test_0188,compound,contract_tcn_aug,0.8212927756653993,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.7806451612903225
test_0189,clean,adaptive_energy,0.7929292929292929,0.7499999999999999,0.5714285714285714,0.7142857142857143,0.8017538692623736
test_0189,clean,spectral_flux,0.8328767123287671,0.7499999999999999,0.25,0.5,0.799499575110943
test_0189,clean,logistic_features,0.8,0.7499999999999999,0.47058823529411764,0.625,0.807032314727884
test_0189,clean,temporal_cnn,0.8750000000000001,0.8571428571428571,0.6666666666666666,0.8333333333333333,0.8693672383205203
test_0189,clean,dilated_cnn,0.9162303664921466,0.8571428571428571,0.9090909090909091,0.9090909090909091,0.9656862745098039
test_0189,clean,contract_tcn_aug,0.8941798941798941,0.8571428571428571,0.8333333333333333,0.8333333333333333,0.9057142857142857
test_0190,noise,adaptive_energy,0.573127229488704,0.8,0.0,0.0,0.2647619047619048
test_0190,noise,spectral_flux,0.5738095238095239,0.8,0.0,0.0,0.2649654185547341
test_0190,noise,logistic_features,0.573127229488704,0.8,0.0,0.0,0.2647619047619048
test_0190,noise,temporal_cnn,0.573127229488704,0.8,0.0,0.0,0.2647619047619048
test_0190,noise,dilated_cnn,0.5751789976133652,0.8,0.0,0.0,0.26537449150514475
test_0190,noise,contract_tcn_aug,0.8212765957446809,0.888888888888889,0.6666666666666666,0.6666666666666666,0.7291280871188099
test_0191,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0191,reverb,spectral_flux,0.16216216216216214,0.5882352941176471,0.03333333333333333,0.12244897959183672,0.2754182754182754
test_0191,reverb,logistic_features,0.014388489208633093,0.5882352941176471,0.0,0.048780487804878044,0.1574226065244029
test_0191,reverb,temporal_cnn,0.03623188405797101,0.5882352941176471,0.0,0.0,0.029986254476050394
test_0191,reverb,dilated_cnn,0.16470588235294117,0.5882352941176471,0.0,0.0,0.10413808141080869
test_0191,reverb,contract_tcn_aug,0.7278688524590163,0.7692307692307693,0.2222222222222222,0.6666666666666666,0.5986745213549337
test_0192,clipping,adaptive_energy,0.3169705469845722,0.5,0.0,0.0,0.20238095238095238
test_0192,clipping,spectral_flux,0.7785714285714286,0.6666666666666666,0.6153846153846153,0.6153846153846153,0.9041916167664671
test_0192,clipping,logistic_features,0.8106060606060607,0.8,0.8,0.8,0.8465727848896109
test_0192,clipping,temporal_cnn,0.7902097902097902,0.8,0.4,0.6666666666666665,0.7593586567575007
test_0192,clipping,dilated_cnn,0.8793774319066148,0.888888888888889,0.888888888888889,0.888888888888889,0.9464285714285714
test_0192,clipping,contract_tcn_aug,0.880952380952381,0.888888888888889,0.888888888888889,0.888888888888889,0.9486125385405961
test_0193,gain_drift,adaptive_energy,0.831858407079646,0.888888888888889,0.2222222222222222,0.6666666666666666,0.7080310494103598
test_0193,gain_drift,spectral_flux,0.875,0.888888888888889,0.6,0.6,0.6330049261083743
test_0193,gain_drift,logistic_features,0.6666666666666666,1.0,0.2,0.6,0.5307881773399015
test_0193,gain_drift,temporal_cnn,0.8627450980392156,1.0,0.25,0.5,0.6707717569786534
test_0193,gain_drift,dilated_cnn,0.8666666666666667,0.75,0.6666666666666666,0.6666666666666666,0.8215071795409286
test_0193,gain_drift,contract_tcn_aug,0.881516587677725,1.0,0.5714285714285715,0.8571428571428571,0.8783553711865872
test_0194,jitter,adaptive_energy,0.7130730050933787,0.7368421052631579,0.08695652173913045,0.25,0.6309658346097061
test_0194,jitter,spectral_flux,0.6199158485273493,0.7368421052631579,0.09523809523809523,0.12903225806451613,0.4529413270792581
test_0194,jitter,logistic_features,0.5773195876288659,0.7368421052631579,0.06896551724137931,0.19047619047619047,0.3966911764705882
test_0194,jitter,temporal_cnn,0.5624242424242425,0.7368421052631579,0.0,0.0,0.2618646109371236
test_0194,jitter,dilated_cnn,0.5583634175691937,0.7368421052631579,0.0,0.0,0.26067254948724067
test_0194,jitter,contract_tcn_aug,0.9446808510638298,0.9333333333333333,0.7272727272727272,0.9090909090909091,0.8723848159953637
test_0195,compound,adaptive_energy,0.32876712328767127,0.823529411764706,0.0,0.21428571428571427,0.2587817988340049
test_0195,compound,spectral_flux,0.5376344086021506,0.8,0.028571428571428574,0.15999999999999998,0.38937596149452425
test_0195,compound,logistic_features,0.5155709342560554,0.8,0.03278688524590164,0.1702127659574468,0.3493657338236984
test_0195,compound,temporal_cnn,0.5664160401002507,0.8,0.0,0.3636363636363636,0.32037962037962037
test_0195,compound,dilated_cnn,0.5671267252195734,0.8,0.0,0.20000000000000004,0.3205904428321241
test_0195,compound,contract_tcn_aug,0.7293577981651376,0.8571428571428571,0.20000000000000004,0.6,0.4728613569321534
test_0196,clean,adaptive_energy,0.8888888888888888,0.8571428571428571,0.8333333333333333,0.8333333333333333,0.7662071846282374
test_0196,clean,spectral_flux,0.88268156424581,0.8571428571428571,0.5333333333333333,0.6666666666666666,0.7981095059746744
test_0196,clean,logistic_features,0.8901734104046242,0.8571428571428571,0.6153846153846154,0.7692307692307693,0.7698221457257601
test_0196,clean,temporal_cnn,0.935933147632312,0.8571428571428571,0.7142857142857143,0.7142857142857143,0.8657754722000532
test_0196,clean,dilated_cnn,0.9776536312849161,1.0,1.0,1.0,0.9698323524166221
test_0196,clean,contract_tcn_aug,0.9715909090909091,1.0,1.0,1.0,0.911904761904762
test_0197,noise,adaptive_energy,0.4654731457800512,0.6666666666666666,0.0,0.0,0.23666666666666666
test_0197,noise,spectral_flux,0.4660691421254801,0.6666666666666666,0.0,0.0,0.23682327689005486
test_0197,noise,logistic_features,0.4654731457800512,0.6666666666666666,0.0,0.0,0.23666666666666666
test_0197,noise,temporal_cnn,0.4654731457800512,0.6666666666666666,0.0,0.0,0.23666666666666666
test_0197,noise,dilated_cnn,0.4672657252888318,0.6666666666666666,0.0,0.0,0.23713807130892559
test_0197,noise,contract_tcn_aug,0.943502824858757,1.0,1.0,1.0,0.8786042860793691
test_0198,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0198,reverb,spectral_flux,0.37142857142857144,0.5882352941176471,0.0,0.163265306122449,0.37606556710531663
test_0198,reverb,logistic_features,0.13580246913580246,0.5882352941176471,0.0,0.1714285714285714,0.2198631778470119
test_0198,reverb,temporal_cnn,0.2407704654895666,0.5882352941176471,0.0,0.0,0.13427200518234236
test_0198,reverb,dilated_cnn,0.32584269662921345,0.5882352941176471,0.0,0.0,0.16980323176536602
test_0198,reverb,contract_tcn_aug,0.7619047619047619,0.9090909090909091,0.25,0.75,0.5102476121530881
test_0199,clipping,adaptive_energy,0.8729792147806005,0.8235294117647058,0.8333333333333333,0.8333333333333333,0.9392857142857143
test_0199,clipping,spectral_flux,0.8663594470046083,0.8235294117647058,0.42857142857142855,0.7692307692307693,0.8812092471843508
test_0199,clipping,logistic_features,0.8571428571428571,0.8235294117647058,0.42857142857142855,0.7142857142857143,0.8246642246642245
test_0199,clipping,temporal_cnn,0.8951048951048951,0.8235294117647058,0.7142857142857143,0.7142857142857143,0.9515738498789347
test_0199,clipping,dilated_cnn,0.9391727493917276,0.8750000000000001,0.9090909090909091,0.9090909090909091,0.9698558322411533
test_0199,clipping,contract_tcn_aug,0.9664082687338501,0.8750000000000001,0.5714285714285714,0.7142857142857143,0.9369661266568483
test_0200,gain_drift,adaptive_energy,0.8810020876826723,0.9473684210526316,0.5555555555555556,0.6666666666666666,0.7274561097546796
test_0200,gain_drift,spectral_flux,0.8227571115973742,0.9473684210526316,0.16666666666666666,0.5714285714285715,0.6703829534584557
test_0200,gain_drift,logistic_features,0.760493827160494,0.9411764705882353,0.21052631578947367,0.5263157894736842,0.5738383735532703
test_0200,gain_drift,temporal_cnn,0.7941176470588235,0.9411764705882353,0.4,0.6666666666666667,0.6654566744730678
test_0200,gain_drift,dilated_cnn,0.8837209302325582,1.0,0.5333333333333333,0.8571428571428571,0.8025534431683762
test_0200,gain_drift,contract_tcn_aug,0.9150326797385621,1.0,0.8333333333333334,1.0,0.8882894904053883
test_0201,jitter,adaptive_energy,0.6235294117647059,0.6666666666666666,0.18181818181818182,0.20833333333333334,0.6
test_0201,jitter,spectral_flux,0.5432525951557093,0.6666666666666666,0.1639344262295082,0.21739130434782605,0.5742160278745645
test_0201,jitter,logistic_features,0.45839017735334237,0.6666666666666666,0.08695652173913045,0.13333333333333333,0.2639696586599241
test_0201,jitter,temporal_cnn,0.43750000000000006,0.6666666666666666,0.0,0.0,0.23
test_0201,jitter,dilated_cnn,0.43750000000000006,0.6666666666666666,0.0,0.0,0.23
test_0201,jitter,contract_tcn_aug,0.9373134328358208,1.0,1.0,1.0,0.7897500916534278
test_0202,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0202,compound,spectral_flux,0.3444976076555024,0.5882352941176471,0.0,0.07017543859649122,0.39309879175550816
test_0202,compound,logistic_features,0.20192307692307693,0.5882352941176471,0.0,0.07547169811320754,0.28012889366272825
test_0202,compound,temporal_cnn,0.39943741209563993,0.5882352941176471,0.0,0.0,0.2159511077158136
test_0202,compound,dilated_cnn,0.43923865300146414,0.5882352941176471,0.0,0.0,0.2280889841865452
test_0202,compound,contract_tcn_aug,0.734982332155477,0.9090909090909091,0.28571428571428575,0.36363636363636365,0.5593841747225207
test_0203,clean,adaptive_energy,0.8693790149892934,0.888888888888889,0.4705882352941177,0.7058823529411764,0.7691970841199917
test_0203,clean,spectral_flux,0.8903225806451613,0.888888888888889,0.5,0.7499999999999999,0.8009523809523811
test_0203,clean,logistic_features,0.8723404255319149,0.888888888888889,0.6666666666666667,0.8,0.7927536231884058
test_0203,clean,temporal_cnn,0.9344262295081968,0.8421052631578948,0.8571428571428571,0.8571428571428571,0.9251728110599078
test_0203,clean,dilated_cnn,0.9768421052631578,1.0,1.0,1.0,0.9488095238095238
test_0203,clean,contract_tcn_aug,0.9723991507430998,1.0,1.0,1.0,0.9482142857142858
test_0204,noise,adaptive_energy,0.48293299620733254,0.6666666666666666,0.0,0.0,0.23952380952380953
test_0204,noise,spectral_flux,0.4835443037974683,0.6666666666666666,0.0,0.0,0.23968518960171714
test_0204,noise,logistic_features,0.48293299620733254,0.6666666666666666,0.0,0.0,0.23952380952380953
test_0204,noise,temporal_cnn,0.48293299620733254,0.6666666666666666,0.0,0.0,0.23952380952380953
test_0204,noise,dilated_cnn,0.48293299620733254,0.6666666666666666,0.0,0.0,0.23952380952380953
test_0204,noise,contract_tcn_aug,0.9060773480662984,1.0,0.4,0.888888888888889,0.8047988645260621
test_0205,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0205,reverb,spectral_flux,0.18233618233618235,0.5882352941176471,0.0,0.11538461538461538,0.25930457491053294
test_0205,reverb,logistic_features,0.04361370716510904,0.5000000000000001,0.0,0.10256410256410256,0.1674991543578757
test_0205,reverb,temporal_cnn,0.13651877133105803,0.5000000000000001,0.0,0.0,0.09299441749794088
test_0205,reverb,dilated_cnn,0.2461059190031153,0.5882352941176471,0.0,0.0,0.13318969021871696
test_0205,reverb,contract_tcn_aug,0.8433734939759037,0.9090909090909091,0.5714285714285715,0.8571428571428571,0.6473214285714286
test_0206,clipping,adaptive_energy,0.9376443418013857,0.8333333333333333,0.8,0.8,0.968671679197995
test_0206,clipping,spectral_flux,0.943661971830986,0.8333333333333333,0.5,0.6666666666666666,0.9040077569489334
test_0206,clipping,logistic_features,0.9308755760368663,0.8333333333333333,0.8,0.8,0.9675608234560199
test_0206,clipping,temporal_cnn,0.9403669724770642,0.8333333333333333,0.4,0.6,0.7753555967841682
test_0206,clipping,dilated_cnn,0.9785202863961814,1.0,0.5714285714285715,0.8571428571428571,0.7949488206497551
test_0206,clipping,contract_tcn_aug,0.9830508474576272,1.0,1.0,1.0,0.9622252747252747
test_0207,gain_drift,adaptive_energy,0.8770053475935828,0.8333333333333333,0.4444444444444444,0.6666666666666666,0.7137538864342988
test_0207,gain_drift,spectral_flux,0.9152542372881356,0.8333333333333333,0.4,0.6666666666666666,0.6882320744389709
test_0207,gain_drift,logistic_features,0.856269113149847,0.8333333333333333,0.16666666666666666,0.5,0.5419501133786848
test_0207,gain_drift,temporal_cnn,0.7728813559322034,1.0,0.5714285714285715,0.5714285714285715,0.6484126984126984
test_0207,gain_drift,dilated_cnn,0.9753424657534248,1.0,1.0,1.0,0.850965250965251
test_0207,gain_drift,contract_tcn_aug,0.9802816901408451,1.0,1.0,1.0,0.9039682539682541
test_0208,jitter,adaptive_energy,0.7830508474576271,0.8571428571428571,0.23255813953488372,0.33333333333333337,0.6520451766871583
test_0208,jitter,spectral_flux,0.6638537271448663,0.8571428571428571,0.12244897959183673,0.25,0.5881024298149798
test_0208,jitter,logistic_features,0.6246913580246913,0.8571428571428571,0.0,0.2222222222222222,0.35329571685047456
test_0208,jitter,temporal_cnn,0.5882352941176471,0.8571428571428571,0.0,0.0,0.2711174922230199
test_0208,jitter,dilated_cnn,0.593200468933177,0.8571428571428571,0.0,0.0,0.2719047619047619
test_0208,jitter,contract_tcn_aug,0.9258517034068134,1.0,0.7142857142857143,0.8571428571428571,0.7940211079129424
test_0209,compound,adaptive_energy,0.27631578947368424,0.6666666666666666,0.0,0.25,0.25250463821892394
test_0209,compound,spectral_flux,0.43165467625899273,0.7368421052631579,0.030303030303030307,0.14285714285714285,0.31815862708719855
test_0209,compound,logistic_features,0.35547576301615796,0.7368421052631579,0.0,0.14545454545454545,0.2904370110601565
test_0209,compound,temporal_cnn,0.5203452527743526,0.7368421052631579,0.0,0.0,0.25016700727360625
test_0209,compound,dilated_cnn,0.5381727158948687,0.7368421052631579,0.0,0.25,0.28427539645156225
test_0209,compound,contract_tcn_aug,0.5398773006134969,0.7272727272727273,0.25,0.25,0.5282038716000981
test_0210,clean,adaptive_energy,0.9343065693430658,0.8571428571428571,0.5454545454545454,0.7272727272727273,0.911764705882353
test_0210,clean,spectral_flux,0.9320388349514563,0.8571428571428571,0.5,0.6666666666666666,0.9104529616724738
test_0210,clean,logistic_features,0.9346246973365618,0.8571428571428571,0.6,0.8,0.8020177960025998
test_0210,clean,temporal_cnn,0.9453681710213777,0.9333333333333333,0.6,0.8,0.9098798397863819
test_0210,clean,dilated_cnn,0.9903381642512077,1.0,1.0,1.0,1.0
test_0210,clean,contract_tcn_aug,0.9738717339667458,0.9333333333333333,0.8,0.888888888888889,0.9893190921228304
test_0211,noise,adaptive_energy,0.4147952443857331,0.5882352941176471,0.0,0.0,0.2219047619047619
test_0211,noise,spectral_flux,0.41534391534391535,0.5882352941176471,0.0,0.0,0.22203672787979967
test_0211,noise,logistic_features,0.4147952443857331,0.5882352941176471,0.0,0.0,0.2219047619047619
test_0211,noise,temporal_cnn,0.4147952443857331,0.5882352941176471,0.0,0.0,0.2219047619047619
test_0211,noise,dilated_cnn,0.4147952443857331,0.5882352941176471,0.0,0.0,0.2219047619047619
test_0211,noise,contract_tcn_aug,0.8675496688741722,0.8000000000000002,0.4444444444444444,0.7499999999999999,0.8589773357179463
test_0212,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0212,reverb,spectral_flux,0.24813895781637718,0.5882352941176471,0.0,0.13333333333333333,0.37061241852342114
test_0212,reverb,logistic_features,0.1021021021021021,0.5882352941176471,0.0,0.14634146341463414,0.252240234577293
test_0212,reverb,temporal_cnn,0.10782608695652174,0.5882352941176471,0.0,0.0,0.062445305058768365
test_0212,reverb,dilated_cnn,0.2831050228310502,0.5882352941176471,0.0,0.28571428571428575,0.25166709473664184
test_0212,reverb,contract_tcn_aug,0.779783393501805,0.9090909090909091,0.5714285714285715,0.5714285714285715,0.5356534013250431
test_0213,clipping,adaptive_energy,0.37837837837837834,0.5,0.0,0.0,0.21380952380952384
test_0213,clipping,spectral_flux,0.861842105263158,0.7272727272727273,0.4,0.6666666666666666,0.8431889829102373
test_0213,clipping,logistic_features,0.8712871287128713,0.8,0.7499999999999999,0.7499999999999999,0.8463419723717708
test_0213,clipping,temporal_cnn,0.8616352201257862,0.8,0.7499999999999999,0.7499999999999999,0.7991401054803944
test_0213,clipping,dilated_cnn,0.8954248366013072,0.888888888888889,0.8571428571428571,0.8571428571428571,0.8589910663060404
test_0213,clipping,contract_tcn_aug,0.8970099667774086,0.888888888888889,0.8571428571428571,0.8571428571428571,0.8591097308488613
test_0214,gain_drift,adaptive_energy,0.8584686774941996,0.9411764705882353,0.25000000000000006,0.625,0.6542752078118724
test_0214,gain_drift,spectral_flux,0.8597701149425288,0.9411764705882353,0.2222222222222222,0.5555555555555556,0.6823663081351311
test_0214,gain_drift,logistic_features,0.888888888888889,1.0,0.25000000000000006,0.625,0.6782608695652176
test_0214,gain_drift,temporal_cnn,0.9573033707865168,1.0,0.7272727272727272,0.9090909090909091,0.881323125812509
test_0214,gain_drift,dilated_cnn,0.9632829373650108,1.0,1.0,1.0,0.9062911524005012
test_0214,gain_drift,contract_tcn_aug,0.9553571428571428,1.0,0.7272727272727272,0.9090909090909091,0.8526924611088951
test_0215,jitter,adaptive_energy,0.7072758037225042,0.7368421052631579,0.19047619047619047,0.25641025641025644,0.624778761061947
test_0215,jitter,spectral_flux,0.624813153961136,0.7368421052631579,0.0816326530612245,0.27777777777777773,0.5101320441878583
test_0215,jitter,logistic_features,0.6050870147255689,0.7368421052631579,0.07142857142857142,0.08695652173913045,0.3035919934192487
test_0215,jitter,temporal_cnn,0.5614906832298138,0.7368421052631579,0.0,0.0,0.2617813964964224
test_0215,jitter,dilated_cnn,0.5657071339173968,0.7368421052631579,0.0,0.0,0.26302667663924206
test_0215,jitter,contract_tcn_aug,0.8997772828507795,1.0,0.8000000000000002,1.0,0.7446247866978848
test_0216,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0216,compound,spectral_flux,0.3928571428571428,0.6666666666666666,0.0,0.163265306122449,0.4563154109110804
test_0216,compound,logistic_features,0.24849699398797592,0.6666666666666666,0.0,0.16666666666666669,0.3941198397167086
test_0216,compound,temporal_cnn,0.5018915510718789,0.6666666666666666,0.0,0.0,0.24397062533666994
test_0216,compound,dilated_cnn,0.5294117647058824,0.6666666666666666,0.0,0.0,0.2519741564967696
test_0216,compound,contract_tcn_aug,0.8367346938775511,0.9090909090909091,0.6,0.75,0.8485486917864778
test_0217,clean,adaptive_energy,0.9526184538653367,0.9333333333333333,0.6666666666666666,0.8333333333333333,0.9313711414213925
test_0217,clean,spectral_flux,0.9478908188585607,0.9333333333333333,0.6153846153846154,0.7692307692307693,0.9300639658848614
test_0217,clean,logistic_features,0.95,0.9333333333333333,0.8333333333333333,0.8333333333333333,0.9027417027417026
test_0217,clean,temporal_cnn,0.9748743718592964,1.0,1.0,1.0,0.9386138613861386
test_0217,clean,dilated_cnn,0.995049504950495,1.0,1.0,1.0,1.0
test_0217,clean,contract_tcn_aug,0.9850746268656716,1.0,0.9090909090909091,0.9090909090909091,0.9428571428571428
test_0218,noise,adaptive_energy,0.3717774762550882,0.6666666666666666,0.0,0.0,0.2138095238095238
test_0218,noise,spectral_flux,0.37228260869565216,0.6666666666666666,0.0,0.0,0.21392797519675646
test_0218,noise,logistic_features,0.3717774762550882,0.6666666666666666,0.0,0.0,0.2138095238095238
test_0218,noise,temporal_cnn,0.3717774762550882,0.6666666666666666,0.0,0.0,0.2138095238095238
test_0218,noise,dilated_cnn,0.3717774762550882,0.6666666666666666,0.0,0.0,0.2138095238095238
test_0218,noise,contract_tcn_aug,0.8129496402877698,1.0,0.3333333333333333,0.7272727272727273,0.5889815780326729
test_0219,reverb,adaptive_energy,0.13008130081300812,0.4,0.0,0.4,0.30310559006211185
test_0219,reverb,spectral_flux,0.21764705882352942,0.5,0.0,0.0784313725490196,0.2775155279503106
test_0219,reverb,logistic_features,0.03496503496503496,0.5,0.0,0.046511627906976744,0.03157168283026406
test_0219,reverb,temporal_cnn,0.12182741116751268,0.5,0.0,0.0,0.0882222454199071
test_0219,reverb,dilated_cnn,0.2681047765793529,0.5,0.0,0.0,0.16112080396398912
test_0219,reverb,contract_tcn_aug,0.8333333333333333,0.888888888888889,0.3333333333333333,0.6666666666666666,0.5507246376811594
test_0220,clipping,adaptive_energy,0.8585607940446649,0.6666666666666666,0.33333333333333337,0.3636363636363636,0.8997493734335839
test_0220,clipping,spectral_flux,0.9297297297297297,0.923076923076923,0.888888888888889,0.888888888888889,0.9663003663003663
test_0220,clipping,logistic_features,0.9239130434782609,0.923076923076923,0.888888888888889,0.888888888888889,0.9659511472982976
test_0220,clipping,temporal_cnn,0.9234828496042216,0.923076923076923,0.888888888888889,0.888888888888889,0.9663865546218487
test_0220,clipping,dilated_cnn,0.9887005649717514,1.0,1.0,1.0,1.0
test_0220,clipping,contract_tcn_aug,0.9408602150537635,0.923076923076923,0.888888888888889,0.888888888888889,0.9680928208846991
test_0221,gain_drift,adaptive_energy,0.9086956521739131,0.888888888888889,0.6666666666666667,0.8,0.924207106979223
test_0221,gain_drift,spectral_flux,0.920704845814978,0.888888888888889,0.5882352941176471,0.7058823529411764,0.9319620882357565
test_0221,gain_drift,logistic_features,0.8590909090909091,0.823529411764706,0.5,0.7499999999999999,0.7486071495214992
test_0221,gain_drift,temporal_cnn,0.9449152542372882,0.823529411764706,0.923076923076923,0.923076923076923,0.9367784393553424
test_0221,gain_drift,dilated_cnn,0.86784140969163,0.823529411764706,0.7142857142857143,0.7142857142857143,0.7557831716377538
test_0221,gain_drift,contract_tcn_aug,0.918552036199095,0.823529411764706,0.8333333333333334,0.8333333333333334,0.9073028846012808
test_0222,jitter,adaptive_energy,0.7215411558669003,0.6666666666666666,0.19607843137254902,0.2222222222222222,0.798015873015873
test_0222,jitter,spectral_flux,0.6387596899224807,0.6666666666666666,0.19607843137254902,0.23255813953488372,0.6558262014483213
test_0222,jitter,logistic_features,0.5644504748982361,0.6666666666666666,0.1176470588235294,0.3076923076923077,0.5258283541553503
test_0222,jitter,temporal_cnn,0.5203452527743527,0.6666666666666666,0.0,0.0,0.25047619047619046
test_0222,jitter,dilated_cnn,0.5203452527743527,0.6666666666666666,0.0,0.0,0.25047619047619046
test_0222,jitter,contract_tcn_aug,0.9343065693430656,1.0,0.888888888888889,0.888888888888889,0.9013100880162491
test_0223,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0223,compound,spectral_flux,0.47727272727272724,0.7368421052631579,0.0,0.25,0.34171453683648806
test_0223,compound,logistic_features,0.30824372759856633,0.7368421052631579,0.0,0.19999999999999998,0.32683373537032073
test_0223,compound,temporal_cnn,0.5562273276904474,0.7368421052631579,0.0,0.2,0.2833974024520181
test_0223,compound,dilated_cnn,0.5412054120541204,0.7368421052631579,0.0,0.2222222222222222,0.2708183544420478
test_0223,compound,contract_tcn_aug,0.8927789934354485,0.9333333333333333,0.8333333333333334,1.0,0.7912325027109446
test_0224,clean,adaptive_energy,0.7510548523206751,0.6666666666666666,0.4444444444444444,0.6666666666666666,0.7071390849296655
test_0224,clean,spectral_flux,0.7489711934156379,0.6666666666666666,0.4444444444444444,0.6666666666666666,0.7048943802834452
test_0224,clean,logistic_features,0.8144796380090499,0.7499999999999999,0.30769230769230765,0.5,0.7404625180671119
test_0224,clean,temporal_cnn,0.9326923076923077,1.0,1.0,1.0,0.8939273822736642
test_0224,clean,dilated_cnn,0.9560975609756097,1.0,1.0,1.0,0.8966756513926325
test_0224,clean,contract_tcn_aug,0.9423076923076923,1.0,1.0,1.0,0.8952750911685429
test_0225,noise,adaptive_energy,0.569725864123957,0.7368421052631579,0.0,0.0,0.2652380952380953
test_0225,noise,spectral_flux,0.5704057279236278,0.7368421052631579,0.0,0.0,0.2654424040066778
test_0225,noise,logistic_features,0.569725864123957,0.7368421052631579,0.0,0.0,0.2652380952380953
test_0225,noise,temporal_cnn,0.569725864123957,0.7368421052631579,0.0,0.0,0.2652380952380953
test_0225,noise,dilated_cnn,0.569725864123957,0.7368421052631579,0.0,0.0,0.2652380952380953
test_0225,noise,contract_tcn_aug,0.9247311827956989,1.0,0.8333333333333334,1.0,0.8413268517685892
test_0226,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0226,reverb,spectral_flux,0.23469387755102042,0.5882352941176471,0.02666666666666667,0.13333333333333333,0.3409183015565994
test_0226,reverb,logistic_features,0.0,0.5000000000000001,0.0,0.0,0.0065788671422474234
test_0226,reverb,temporal_cnn,0.076158940397351,0.5882352941176471,0.0,0.0,0.06555023923444976
test_0226,reverb,dilated_cnn,0.17619783616692428,0.5882352941176471,0.0,0.0,0.11953130668214469
test_0226,reverb,contract_tcn_aug,0.8943089430894309,1.0,0.5714285714285715,0.8571428571428571,0.6081932773109244
test_0227,clipping,adaptive_energy,0.45360824742268036,0.6666666666666666,0.0,0.0,0.23238095238095238
test_0227,clipping,spectral_flux,0.855036855036855,0.7058823529411764,0.5714285714285715,0.5714285714285715,0.9319727891156463
test_0227,clipping,logistic_features,0.8671679197994988,0.8,0.7272727272727273,0.7272727272727273,0.9372197309417041
test_0227,clipping,temporal_cnn,0.8205128205128205,0.8,0.7272727272727273,0.7272727272727273,0.6760304912478825
test_0227,clipping,dilated_cnn,0.9287598944591029,1.0,0.888888888888889,0.888888888888889,0.9004222378606614
test_0227,clipping,contract_tcn_aug,0.9462365591397849,1.0,0.888888888888889,0.888888888888889,0.978134110787172
test_0228,gain_drift,adaptive_energy,0.7295081967213115,0.7272727272727273,0.6666666666666666,0.6666666666666666,0.8872691933916423
test_0228,gain_drift,spectral_flux,0.7340425531914893,0.8,0.4,0.6,0.8108455118764397
test_0228,gain_drift,logistic_features,0.44155844155844154,0.8,0.2,0.6,0.5656150685993334
test_0228,gain_drift,temporal_cnn,0.425531914893617,0.5714285714285715,0.4,0.4,0.5247021020216897
test_0228,gain_drift,dilated_cnn,0.4848484848484848,0.6,0.2222222222222222,0.4444444444444444,0.48004734199487703
test_0228,gain_drift,contract_tcn_aug,0.8995215311004785,0.888888888888889,0.8571428571428571,0.8571428571428571,0.9566326530612245
test_0229,jitter,adaptive_energy,0.7706422018348624,0.7368421052631579,0.15384615384615385,0.30303030303030304,0.6565312504814285
test_0229,jitter,spectral_flux,0.6500691562932226,0.7368421052631579,0.13043478260869565,0.25641025641025644,0.5508820699997171
test_0229,jitter,logistic_features,0.6124401913875599,0.7368421052631579,0.0,0.14285714285714285,0.3353646353646354
test_0229,jitter,temporal_cnn,0.6111111111111112,0.7368421052631579,0.0,0.0,0.27571428571428575
test_0229,jitter,dilated_cnn,0.6111111111111112,0.7368421052631579,0.0,0.0,0.27571428571428575
test_0229,jitter,contract_tcn_aug,0.8088888888888889,0.923076923076923,0.6666666666666665,0.6666666666666665,0.7104873621002652
test_0230,compound,adaptive_energy,0.0,0.28571428571428575,0.0,0.0,0.0
test_0230,compound,spectral_flux,0.35327635327635326,0.5,0.0,0.11538461538461538,0.39919991045929326
test_0230,compound,logistic_features,0.288659793814433,0.5,0.0,0.11538461538461538,0.3256152613950779
test_0230,compound,temporal_cnn,0.3060921248142645,0.5,0.0,0.0,0.19697349953059495
test_0230,compound,dilated_cnn,0.3136094674556213,0.5,0.0,0.0,0.20080624842529607
test_0230,compound,contract_tcn_aug,0.7165775401069518,0.8,0.2222222222222222,0.4444444444444444,0.5365460227845549
test_0231,clean,adaptive_energy,0.8315217391304348,0.7692307692307693,0.30769230769230765,0.6153846153846153,0.6518830996085585
test_0231,clean,spectral_flux,0.8863636363636364,0.7692307692307693,0.26666666666666666,0.5333333333333333,0.6790269826405068
test_0231,clean,logistic_features,0.8690807799442897,0.8333333333333333,0.30769230769230765,0.6666666666666666,0.6690077148177708
test_0231,clean,temporal_cnn,0.9772727272727273,1.0,1.0,1.0,0.9261771747805267
test_0231,clean,dilated_cnn,0.9832402234636871,1.0,1.0,1.0,0.963487629688747
test_0231,clean,contract_tcn_aug,0.9746478873239436,1.0,1.0,1.0,0.9253654864688384
test_0232,noise,adaptive_energy,0.2633863965267728,0.4,0.0,0.0,0.19047619047619047
test_0232,noise,spectral_flux,0.263768115942029,0.4,0.0,0.0,0.19055568805151443
test_0232,noise,logistic_features,0.2633863965267728,0.4,0.0,0.0,0.19047619047619047
test_0232,noise,temporal_cnn,0.2633863965267728,0.4,0.0,0.0,0.19047619047619047
test_0232,noise,dilated_cnn,0.263768115942029,0.4,0.0,0.0,0.19055568805151443
test_0232,noise,contract_tcn_aug,0.8901098901098901,1.0,0.4444444444444444,1.0,0.7399267399267399
test_0233,reverb,adaptive_energy,0.0498220640569395,0.19999999999999998,0.0,0.0,0.2914494264859228
test_0233,reverb,spectral_flux,0.4422442244224422,0.8571428571428571,0.0,0.19607843137254902,0.3905130427863696
test_0233,reverb,logistic_features,0.04966139954853272,0.7368421052631577,0.0,0.20512820512820512,0.2548913747678486
test_0233,reverb,temporal_cnn,0.2877906976744186,0.8571428571428571,0.0,0.0,0.15113116017590786
test_0233,reverb,dilated_cnn,0.5312117503059974,0.8571428571428571,0.0,0.0,0.24096136821466496
test_0233,reverb,contract_tcn_aug,0.9364161849710982,1.0,0.8333333333333334,1.0,0.893229909273407
test_0234,clipping,adaptive_energy,0.7899159663865546,0.8571428571428571,0.3,0.375,0.9054325955734406
test_0234,clipping,spectral_flux,0.888888888888889,0.8571428571428571,0.5882352941176471,0.7058823529411764,0.8829004329004329
test_0234,clipping,logistic_features,0.8924302788844622,0.9,0.5882352941176471,0.7499999999999999,0.885941475826972
test_0234,clipping,temporal_cnn,0.8977272727272727,0.9,0.8,0.8,0.8823412698412697
test_0234,clipping,dilated_cnn,0.9421157684630738,0.9473684210526316,0.923076923076923,0.923076923076923,0.9033456486042691
test_0234,clipping,contract_tcn_aug,0.9556451612903226,0.9473684210526316,0.923076923076923,0.923076923076923,0.9555059523809524
test_0235,gain_drift,adaptive_energy,0.87816091954023,0.8750000000000001,0.7692307692307693,0.7692307692307693,0.9484978540772532
test_0235,gain_drift,spectral_flux,0.6742209631728046,0.8750000000000001,0.2857142857142857,0.47619047619047616,0.786039322948378
test_0235,gain_drift,logistic_features,0.5714285714285715,0.7142857142857143,0.42857142857142855,0.42857142857142855,0.6048794218441033
test_0235,gain_drift,temporal_cnn,0.6056782334384857,0.6666666666666666,0.6,0.6,0.7078162474632556
test_0235,gain_drift,dilated_cnn,0.9484029484029484,1.0,0.6153846153846154,0.7692307692307693,0.9261117052471797
test_0235,gain_drift,contract_tcn_aug,0.9640287769784173,1.0,0.9090909090909091,0.9090909090909091,0.9840531561461793
test_0236,jitter,adaptive_energy,0.5923753665689149,0.4,0.14634146341463414,0.1621621621621622,0.8436541998773759
test_0236,jitter,spectral_flux,0.37961335676625657,0.4,0.125,0.17647058823529413,0.49984505732878837
test_0236,jitter,logistic_features,0.31722054380664655,0.4,0.10526315789473684,0.25,0.29611483582602716
test_0236,jitter,temporal_cnn,0.30945558739255014,0.4,0.0,0.0,0.19951573849878934
test_0236,jitter,dilated_cnn,0.3121387283236994,0.4,0.0,0.0,0.20009784735812133
test_0236,jitter,contract_tcn_aug,0.8744939271255061,0.6666666666666666,0.7499999999999999,0.7499999999999999,0.8472079479273723
test_0237,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0237,compound,spectral_flux,0.3880597014925374,0.7368421052631579,0.0,0.1724137931034483,0.3371920792148139
test_0237,compound,logistic_features,0.24107142857142858,0.7368421052631579,0.0,0.1923076923076923,0.2998575417402701
test_0237,compound,temporal_cnn,0.5250965250965252,0.7368421052631579,0.13333333333333333,0.4,0.37176204778082317
test_0237,compound,dilated_cnn,0.5373134328358209,0.7368421052631579,0.0,0.4,0.35121079148382905
test_0237,compound,contract_tcn_aug,0.8109452736318409,1.0,0.42857142857142855,0.8333333333333334,0.6507379337854008
test_0238,clean,adaptive_energy,0.888888888888889,0.8333333333333333,0.7499999999999999,0.7499999999999999,0.9523809523809524
test_0238,clean,spectral_flux,0.9069767441860465,0.8333333333333333,0.5454545454545454,0.6,0.8744588744588746
test_0238,clean,logistic_features,0.8773234200743495,0.8333333333333333,0.6666666666666666,0.7499999999999999,0.95004995004995
test_0238,clean,temporal_cnn,0.9465648854961831,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.976890756302521
test_0238,clean,dilated_cnn,0.9843749999999999,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.9956043956043956
test_0238,clean,contract_tcn_aug,0.9618320610687023,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.9810924369747899
test_0239,noise,adaptive_energy,0.5312117503059975,0.8,0.0,0.0,0.25476190476190474
test_0239,noise,spectral_flux,0.5318627450980392,0.8,0.0,0.0,0.25494872406391605
test_0239,noise,logistic_features,0.5312117503059975,0.8,0.0,0.0,0.25476190476190474
test_0239,noise,temporal_cnn,0.5312117503059975,0.8,0.0,0.0,0.25476190476190474
test_0239,noise,dilated_cnn,0.5312117503059975,0.8,0.0,0.0,0.25476190476190474
test_0239,noise,contract_tcn_aug,0.844559585492228,0.9333333333333333,0.6153846153846153,0.7692307692307692,0.818529656565814
test_0240,reverb,adaptive_energy,0.03208556149732621,0.25,0.0,0.0,0.2911490683229814
test_0240,reverb,spectral_flux,0.4549019607843137,0.7368421052631579,0.029850746268656716,0.18181818181818182,0.3449567503715277
test_0240,reverb,logistic_features,0.16445623342175067,0.7368421052631579,0.03508771929824562,0.1276595744680851,0.21575242171660286
test_0240,reverb,temporal_cnn,0.37068965517241376,0.7368421052631579,0.0,0.0,0.1998617041925466
test_0240,reverb,dilated_cnn,0.4497991967871486,0.7368421052631579,0.0,0.20000000000000004,0.23106858775636288
test_0240,reverb,contract_tcn_aug,0.8556430446194226,0.8571428571428571,0.6,0.8000000000000002,0.7068583094239681
test_0241,clipping,adaptive_energy,0.8421052631578948,0.8571428571428571,0.5555555555555556,0.7058823529411764,0.7525852694018784
test_0241,clipping,spectral_flux,0.8484848484848486,0.8571428571428571,0.5263157894736842,0.6666666666666666,0.7310705574418774
test_0241,clipping,logistic_features,0.8625429553264605,0.9,0.47619047619047616,0.631578947368421,0.7169811108542995
test_0241,clipping,temporal_cnn,0.9195402298850575,0.8571428571428571,0.8,0.8,0.8927134824518043
test_0241,clipping,dilated_cnn,0.9016697588126159,1.0,0.5714285714285715,0.923076923076923,0.8857465809853353
test_0241,clipping,contract_tcn_aug,0.9206349206349207,0.9,0.5882352941176471,0.7499999999999999,0.8601182326506566
test_0242,gain_drift,adaptive_energy,0.8037037037037037,0.888888888888889,0.10526315789473684,0.631578947368421,0.6138152203725974
test_0242,gain_drift,spectral_flux,0.8153564899451553,0.8421052631578948,0.08,0.5,0.6431596650720158
test_0242,gain_drift,logistic_features,0.6278026905829596,0.875,0.0,0.5,0.48079150579150587
test_0242,gain_drift,temporal_cnn,0.6824034334763949,0.875,0.10526315789473684,0.42105263157894735,0.5304016201075024
test_0242,gain_drift,dilated_cnn,0.96,1.0,0.8333333333333334,1.0,0.8984583662003017
test_0242,gain_drift,contract_tcn_aug,0.9469964664310954,1.0,0.42857142857142855,0.8571428571428571,0.8027670527670528
test_0243,jitter,adaptive_energy,0.6692456479690523,0.6666666666666666,0.18181818181818182,0.21621621621621626,0.6524476328435769
test_0243,jitter,spectral_flux,0.5737179487179487,0.6666666666666666,0.10526315789473685,0.19999999999999998,0.6240947992100067
test_0243,jitter,logistic_features,0.5135135135135135,0.6666666666666666,0.08695652173913043,0.3333333333333333,0.42610389610389615
test_0243,jitter,temporal_cnn,0.4878048780487805,0.6666666666666666,0.0,0.0,0.24084404559786562
test_0243,jitter,dilated_cnn,0.4896907216494846,0.6666666666666666,0.0,0.0,0.24134568503169188
test_0243,jitter,contract_tcn_aug,0.9427792915531334,1.0,1.0,1.0,0.7764156153094601
test_0244,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0244,compound,spectral_flux,0.23268698060941828,0.5,0.03389830508474576,0.11538461538461538,0.247396759533689
test_0244,compound,logistic_features,0.04833836858006042,0.39999999999999997,0.0,0.048780487804878044,0.08564658090724442
test_0244,compound,temporal_cnn,0.30409356725146197,0.5,0.0,0.36363636363636365,0.2859929078014184
test_0244,compound,dilated_cnn,0.32796486090775984,0.5,0.0,0.6666666666666666,0.3408356593081282
test_0244,compound,contract_tcn_aug,0.8844621513944223,0.888888888888889,0.5714285714285715,0.8571428571428571,0.6721464921846602
test_0245,clean,adaptive_energy,0.8726114649681529,0.8333333333333333,0.3333333333333333,0.6666666666666666,0.8072289156626506
test_0245,clean,spectral_flux,0.8819444444444444,0.8333333333333333,0.125,0.5333333333333333,0.7623000551571979
test_0245,clean,logistic_features,0.8786885245901639,0.8333333333333333,0.13333333333333333,0.6153846153846153,0.818926296633303
test_0245,clean,temporal_cnn,0.9548387096774192,0.9090909090909091,0.888888888888889,0.888888888888889,0.9823633156966489
test_0245,clean,dilated_cnn,0.9898989898989898,1.0,1.0,1.0,1.0
test_0245,clean,contract_tcn_aug,0.9801324503311257,1.0,0.888888888888889,0.888888888888889,0.9953617810760668
test_0246,noise,adaptive_energy,0.4905660377358491,0.7368421052631579,0.0,0.0,0.24285714285714288
test_0246,noise,spectral_flux,0.49118387909319894,0.7368421052631579,0.0,0.0,0.24302408776532314
test_0246,noise,logistic_features,0.4905660377358491,0.7368421052631579,0.0,0.0,0.24285714285714288
test_0246,noise,temporal_cnn,0.4905660377358491,0.7368421052631579,0.0,0.0,0.24285714285714288
test_0246,noise,dilated_cnn,0.49118387909319894,0.7368421052631579,0.0,0.0,0.24302408776532314
test_0246,noise,contract_tcn_aug,0.9565217391304348,1.0,1.0,1.0,0.9091724601928683
test_0247,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0247,reverb,spectral_flux,0.3686440677966102,0.8,0.031746031746031744,0.24000000000000002,0.38829971581063283
test_0247,reverb,logistic_features,0.05851063829787234,0.7368421052631579,0.0,0.16666666666666669,0.21391226484355436
test_0247,reverb,temporal_cnn,0.2719033232628399,0.7368421052631579,0.0,0.11764705882352942,0.16362243234274457
test_0247,reverb,dilated_cnn,0.5507246376811594,0.8,0.0,0.0,0.2601955640352969
test_0247,reverb,contract_tcn_aug,0.8455598455598454,0.888888888888889,0.8,0.8,0.6764115869825967
test_0248,clipping,adaptive_energy,0.4172413793103448,0.5882352941176471,0.1090909090909091,0.15789473684210528,0.5085589791472145
test_0248,clipping,spectral_flux,0.811387900355872,0.6666666666666666,0.36363636363636365,0.5454545454545454,0.824404761904762
test_0248,clipping,logistic_features,0.8345323741007193,0.7692307692307693,0.4444444444444444,0.6666666666666666,0.8319684561722779
test_0248,clipping,temporal_cnn,0.8344827586206897,0.7142857142857143,0.7499999999999999,0.7499999999999999,0.9264581572273879
test_0248,clipping,dilated_cnn,0.9877551020408163,1.0,1.0,1.0,1.0
test_0248,clipping,contract_tcn_aug,0.8823529411764707,0.8333333333333333,0.8571428571428571,0.8571428571428571,0.9479659413434247
test_0249,gain_drift,adaptive_energy,0.7744360902255639,0.7272727272727273,0.18181818181818182,0.5454545454545454,0.7325037707390648
test_0249,gain_drift,spectral_flux,0.7657992565055761,0.7272727272727273,0.14285714285714288,0.42857142857142855,0.6824123119087148
test_0249,gain_drift,logistic_features,0.5539906103286385,0.6666666666666665,0.0,0.3333333333333333,0.43936184297630076
test_0249,gain_drift,temporal_cnn,0.7630522088353414,0.6666666666666665,0.2,0.6,0.5427432511466125
test_0249,gain_drift,dilated_cnn,0.9195402298850576,0.8,0.6666666666666666,0.6666666666666666,0.8730783211699241
test_0249,gain_drift,contract_tcn_aug,0.9701492537313433,0.8,0.7499999999999999,0.7499999999999999,0.9875776397515528
test_0250,jitter,adaptive_energy,0.6503067484662577,0.5882352941176471,0.16,0.1951219512195122,0.8258789497107255
test_0250,jitter,spectral_flux,0.5466666666666667,0.5882352941176471,0.15094339622641506,0.10810810810810813,0.5426587301587301
test_0250,jitter,logistic_features,0.46153846153846156,0.5882352941176471,0.06896551724137932,0.1818181818181818,0.41309741446852966
test_0250,jitter,temporal_cnn,0.4474034620505992,0.5882352941176471,0.0,0.0,0.23107081597647633
test_0250,jitter,dilated_cnn,0.4552845528455284,0.5882352941176471,0.0,0.0,0.2330827067669173
test_0250,jitter,contract_tcn_aug,0.9226361031518625,0.9090909090909091,0.7272727272727273,0.8,0.8666892171233134
test_0251,compound,adaptive_energy,0.017241379310344827,0.18181818181818182,0.0,0.1818181818181818,0.09171191412344755
test_0251,compound,spectral_flux,0.4356060606060606,0.8,0.0625,0.14814814814814814,0.37929649515917646
test_0251,compound,logistic_features,0.3127572016460905,0.8,0.0625,0.1090909090909091,0.28259749744071255
test_0251,compound,temporal_cnn,0.5288220551378445,0.8,0.0,0.30769230769230765,0.34942528735632183
test_0251,compound,dilated_cnn,0.5330073349633252,0.8,0.0,0.0,0.2552380952380952
test_0251,compound,contract_tcn_aug,0.7676240208877285,0.8571428571428571,0.4615384615384615,0.6153846153846153,0.5734759124667381
test_0252,clean,adaptive_energy,0.9079754601226994,0.8333333333333333,0.8,0.8,0.9615705931495404
test_0252,clean,spectral_flux,0.9141104294478527,0.8333333333333333,0.6666666666666666,0.6666666666666666,0.893483709273183
test_0252,clean,logistic_features,0.9151515151515152,0.8333333333333333,0.8,0.8,0.9624489795918366
test_0252,clean,temporal_cnn,0.9551282051282051,0.9090909090909091,0.6666666666666666,0.6666666666666666,0.9203821656050956
test_0252,clean,dilated_cnn,0.9673202614379085,1.0,0.6666666666666665,0.888888888888889,0.9258064516129032
test_0252,clean,contract_tcn_aug,0.9810126582278481,1.0,1.0,1.0,0.9607364685004437
test_0253,noise,adaptive_energy,0.3761840324763193,0.5882352941176471,0.0,0.0,0.21333333333333335
test_0253,noise,spectral_flux,0.37669376693766937,0.5882352941176471,0.0,0.0,0.21345098974481275
test_0253,noise,logistic_features,0.3761840324763193,0.5882352941176471,0.0,0.0,0.21333333333333335
test_0253,noise,temporal_cnn,0.3761840324763193,0.5882352941176471,0.0,0.0,0.21333333333333335
test_0253,noise,dilated_cnn,0.3761840324763193,0.5882352941176471,0.0,0.0,0.21333333333333335
test_0253,noise,contract_tcn_aug,0.777327935222672,1.0,0.5,0.5714285714285715,0.47108027863423546
test_0254,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0254,reverb,spectral_flux,0.3811320754716981,0.8,0.0,0.20408163265306123,0.37032923217133745
test_0254,reverb,logistic_features,0.12254901960784315,0.8,0.0,0.35294117647058826,0.25063131313131315
test_0254,reverb,temporal_cnn,0.4986595174262735,0.8,0.0,0.0,0.23239657990695337
test_0254,reverb,dilated_cnn,0.5904059040590406,0.8,0.0,0.0,0.2684692356823505
test_0254,reverb,contract_tcn_aug,0.9064220183486238,0.9411764705882353,0.6153846153846153,0.923076923076923,0.7574910261743001
test_0255,clipping,adaptive_energy,0.9230769230769231,0.8235294117647058,0.5714285714285714,0.7142857142857143,0.9127232142857142
test_0255,clipping,spectral_flux,0.8771186440677967,0.9333333333333333,0.4,0.6666666666666666,0.8157724628312862
test_0255,clipping,logistic_features,0.9004149377593361,0.9333333333333333,0.5714285714285714,0.7142857142857143,0.8207250113160017
test_0255,clipping,temporal_cnn,0.9500998003992016,0.9333333333333333,0.8000000000000002,1.0,0.9238457360130363
test_0255,clipping,dilated_cnn,0.9596774193548387,0.9333333333333333,0.8333333333333333,0.8333333333333333,0.9850498338870431
test_0255,clipping,contract_tcn_aug,0.9575757575757576,0.9333333333333333,0.8000000000000002,1.0,0.9245136186770428
test_0256,gain_drift,adaptive_energy,0.7868852459016392,0.8750000000000001,0.5,0.6666666666666666,0.7816210635002581
test_0256,gain_drift,spectral_flux,0.8791946308724831,0.9333333333333333,0.6666666666666667,0.8,0.8426014701182487
test_0256,gain_drift,logistic_features,0.8357142857142859,0.9333333333333333,0.6666666666666667,0.8,0.7220461625912724
test_0256,gain_drift,temporal_cnn,0.9230769230769231,0.9333333333333333,0.923076923076923,0.923076923076923,0.903796740172579
test_0256,gain_drift,dilated_cnn,0.7256637168141593,0.9333333333333333,0.6153846153846153,0.6666666666666666,0.7668331903584464
test_0256,gain_drift,contract_tcn_aug,0.8389513108614233,1.0,0.7142857142857143,0.9090909090909091,0.8005151372345093
test_0257,jitter,adaptive_energy,0.9036334913112164,0.8421052631578948,0.37037037037037035,0.4347826086956522,0.8330804888327012
test_0257,jitter,spectral_flux,0.7302798982188294,0.8,0.2380952380952381,0.3225806451612903,0.6367015098722415
test_0257,jitter,logistic_features,0.6575028636884307,0.8,0.0,0.14285714285714288,0.3171724648408586
test_0257,jitter,temporal_cnn,0.6591928251121076,0.8,0.0,0.0,0.29192546583850926
test_0257,jitter,dilated_cnn,0.6584546472564389,0.8,0.0,0.0,0.2916766038635822
test_0257,jitter,contract_tcn_aug,0.9621993127147767,1.0,0.7692307692307692,0.923076923076923,0.9470055879494653
test_0258,compound,adaptive_energy,0.03587443946188341,0.25,0.0,0.4,0.3266470971950424
test_0258,compound,spectral_flux,0.378021978021978,0.7368421052631579,0.0,0.14035087719298245,0.35837285924353485
test_0258,compound,logistic_features,0.3093681917211329,0.7368421052631579,0.0,0.0392156862745098,0.3242579908675799
test_0258,compound,temporal_cnn,0.5210918114143921,0.7368421052631579,0.0,0.0,0.24895568364798956
test_0258,compound,dilated_cnn,0.4873096446700507,0.7368421052631579,0.0,0.0,0.23028923151705247
test_0258,compound,contract_tcn_aug,0.6786786786786788,0.7272727272727273,0.25,0.5,0.5751193051120953
test_0259,clean,adaptive_energy,0.7108013937282229,0.6666666666666666,0.3333333333333333,0.5,0.7040796353773453
test_0259,clean,spectral_flux,0.7490909090909091,0.6666666666666666,0.28571428571428575,0.42857142857142855,0.6749060947534229
test_0259,clean,logistic_features,0.8379446640316205,0.7272727272727273,0.30769230769230765,0.4615384615384615,0.7676910333649164
test_0259,clean,temporal_cnn,0.9561752988047809,1.0,0.5714285714285715,0.8571428571428571,0.8538713195201745
test_0259,clean,dilated_cnn,0.9885931558935361,1.0,1.0,1.0,1.0
test_0259,clean,contract_tcn_aug,0.9885931558935361,1.0,1.0,1.0,1.0
test_0260,noise,adaptive_energy,0.38492597577388965,0.5882352941176471,0.0,0.0,0.21523809523809523
test_0260,noise,spectral_flux,0.38544474393531,0.5882352941176471,0.0,0.0,0.21535893155258767
test_0260,noise,logistic_features,0.38492597577388965,0.5882352941176471,0.0,0.0,0.21523809523809523
test_0260,noise,temporal_cnn,0.38492597577388965,0.5882352941176471,0.0,0.0,0.21523809523809523
test_0260,noise,dilated_cnn,0.38492597577388965,0.5882352941176471,0.0,0.0,0.21523809523809523
test_0260,noise,contract_tcn_aug,0.6761904761904761,0.6666666666666666,0.14285714285714285,0.09090909090909091,0.4394017534811759
test_0261,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0261,reverb,spectral_flux,0.4701492537313433,0.6666666666666666,0.0,0.19999999999999998,0.4139471825784663
test_0261,reverb,logistic_features,0.15384615384615385,0.5882352941176471,0.0,0.15789473684210525,0.20133715004276226
test_0261,reverb,temporal_cnn,0.323170731707317,0.6666666666666666,0.0,0.0,0.16259876245265706
test_0261,reverb,dilated_cnn,0.45272969374167776,0.6666666666666666,0.0,0.0,0.21301567837435403
test_0261,reverb,contract_tcn_aug,0.8387096774193549,0.8571428571428571,0.16666666666666666,0.6666666666666666,0.65994631113432
test_0262,clipping,adaptive_energy,0.35390946502057613,0.5882352941176471,0.0,0.0,0.21
test_0262,clipping,spectral_flux,0.8208469055374592,0.625,0.47058823529411764,0.47058823529411764,0.8864365971107544
test_0262,clipping,logistic_features,0.8719723183391002,0.7692307692307693,0.7272727272727273,0.7272727272727273,0.9410714285714287
test_0262,clipping,temporal_cnn,0.8686868686868687,0.8333333333333333,0.8,0.8,0.875
test_0262,clipping,dilated_cnn,0.9624060150375939,1.0,0.888888888888889,0.888888888888889,0.9160583941605839
test_0262,clipping,contract_tcn_aug,0.9923076923076923,1.0,1.0,1.0,1.0
test_0263,gain_drift,adaptive_energy,0.89438202247191,1.0,0.7142857142857143,0.8571428571428571,0.8119291046506236
test_0263,gain_drift,spectral_flux,0.8611111111111112,1.0,0.5555555555555556,0.6666666666666666,0.8551073399174666
test_0263,gain_drift,logistic_features,0.7319587628865979,1.0,0.5333333333333333,0.8,0.6544595204164321
test_0263,gain_drift,temporal_cnn,0.7150259067357513,0.9333333333333333,0.4,0.8,0.7646212847555128
test_0263,gain_drift,dilated_cnn,0.8039999999999999,0.823529411764706,0.5,0.7499999999999999,0.7554335494605986
test_0263,gain_drift,contract_tcn_aug,0.912280701754386,1.0,0.7142857142857143,0.8571428571428571,0.8349558654743326
test_0264,jitter,adaptive_energy,0.5236907730673317,0.5882352941176471,0.03225806451612903,0.125,0.6306251194255027
test_0264,jitter,spectral_flux,0.38039215686274513,0.5882352941176471,0.03571428571428571,0.13333333333333333,0.5007412165834857
test_0264,jitter,logistic_features,0.3495440729483283,0.5882352941176471,0.13333333333333333,0.1,0.39867724867724863
test_0264,jitter,temporal_cnn,0.3286908077994429,0.5882352941176471,0.0,0.0,0.20333333333333334
test_0264,jitter,dilated_cnn,0.3286908077994429,0.5882352941176471,0.0,0.0,0.20333333333333334
test_0264,jitter,contract_tcn_aug,0.8584905660377358,0.888888888888889,0.8,0.8,0.8229354489722323
test_0265,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0265,compound,spectral_flux,0.2456140350877193,0.4,0.028571428571428574,0.07407407407407407,0.26440226440226444
test_0265,compound,logistic_features,0.10746268656716418,0.4,0.0,0.06896551724137931,0.15066774988953976
test_0265,compound,temporal_cnn,0.21745788667687596,0.4,0.2222222222222222,0.2222222222222222,0.2700238891543239
test_0265,compound,dilated_cnn,0.23708206686930092,0.4,0.0,0.0,0.18571428571428572
test_0265,compound,contract_tcn_aug,0.7253886010362695,0.7499999999999999,0.3333333333333333,0.6666666666666666,0.5148272017837235
test_0266,clean,adaptive_energy,0.825082508250825,0.8333333333333333,0.7272727272727273,0.7272727272727273,0.9195402298850575
test_0266,clean,spectral_flux,0.8788927335640138,0.8333333333333333,0.6153846153846153,0.6153846153846153,0.9428571428571428
test_0266,clean,logistic_features,0.8131147540983608,0.8333333333333333,0.7272727272727273,0.7272727272727273,0.9155844155844156
test_0266,clean,temporal_cnn,0.9214285714285714,0.8333333333333333,0.7272727272727273,0.8,0.9640491958372753
test_0266,clean,dilated_cnn,0.9922480620155039,1.0,1.0,1.0,1.0
test_0266,clean,contract_tcn_aug,0.9733840304182508,1.0,0.888888888888889,0.888888888888889,0.9893390191897655
test_0267,noise,adaptive_energy,0.4272608125819135,0.5882352941176471,0.0,0.0,0.22476190476190477
test_0267,noise,spectral_flux,0.4278215223097113,0.5882352941176471,0.0,0.0,0.22489864059146195
test_0267,noise,logistic_features,0.4272608125819135,0.5882352941176471,0.0,0.0,0.22476190476190477
test_0267,noise,temporal_cnn,0.4272608125819135,0.5882352941176471,0.0,0.0,0.22476190476190477
test_0267,noise,dilated_cnn,0.4272608125819135,0.5882352941176471,0.0,0.0,0.22476190476190477
test_0267,noise,contract_tcn_aug,0.9570552147239264,1.0,1.0,1.0,0.848378615249781
test_0268,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0268,reverb,spectral_flux,0.3922518159806296,0.7368421052631579,0.0,0.16666666666666669,0.3952100524879841
test_0268,reverb,logistic_features,0.08524590163934426,0.588235294117647,0.0,0.13333333333333336,0.13563289589305522
test_0268,reverb,temporal_cnn,0.21621621621621623,0.6666666666666665,0.0,0.2105263157894737,0.14665243266392647
test_0268,reverb,dilated_cnn,0.5329815303430079,0.7368421052631579,0.0,0.0,0.25125043475893005
test_0268,reverb,contract_tcn_aug,0.8363636363636364,0.8750000000000001,0.2,0.6666666666666665,0.5023410605814984
test_0269,clipping,adaptive_energy,0.9193154034229829,0.8571428571428571,0.7272727272727273,0.7272727272727273,0.8912182758502586
test_0269,clipping,spectral_flux,0.9177057356608478,0.8571428571428571,0.5454545454545454,0.8,0.8973767902499413
test_0269,clipping,logistic_features,0.89,0.8571428571428571,0.30769230769230765,0.6153846153846153,0.7096065029955531
test_0269,clipping,temporal_cnn,0.9402985074626865,0.923076923076923,0.8,0.8,0.8736263736263735
test_0269,clipping,dilated_cnn,0.9820971867007673,1.0,1.0,1.0,0.9992748368382885
test_0269,clipping,contract_tcn_aug,0.9767441860465116,1.0,1.0,1.0,0.9278350515463918
test_0270,gain_drift,adaptive_energy,0.9122807017543859,1.0,0.6,0.8,0.8366924409515358
test_0270,gain_drift,spectral_flux,0.7600000000000001,0.8333333333333334,0.3333333333333333,0.6666666666666666,0.7246501929481918
test_0270,gain_drift,logistic_features,0.669683257918552,0.8,0.5,0.5,0.6154033041788144
test_0270,gain_drift,temporal_cnn,0.7319148936170213,0.8,0.8571428571428571,0.8571428571428571,0.7177643784786643
test_0270,gain_drift,dilated_cnn,0.9540636042402828,1.0,1.0,1.0,0.8850826044703596
test_0270,gain_drift,contract_tcn_aug,0.976271186440678,1.0,1.0,1.0,0.9623486460221153
test_0271,jitter,adaptive_energy,0.6215139442231076,0.5882352941176471,0.10714285714285715,0.13333333333333333,0.6575569358178053
test_0271,jitter,spectral_flux,0.5780346820809249,0.5882352941176471,0.06779661016949153,0.125,0.6465403841094448
test_0271,jitter,logistic_features,0.46381093057607087,0.5882352941176471,0.12903225806451613,0.16666666666666666,0.4242673992673992
test_0271,jitter,temporal_cnn,0.4147952443857331,0.5882352941176471,0.0,0.0,0.2219047619047619
test_0271,jitter,dilated_cnn,0.4147952443857331,0.5882352941176471,0.0,0.0,0.2219047619047619
test_0271,jitter,contract_tcn_aug,0.9449838187702265,1.0,1.0,1.0,0.895572929138132
test_0272,compound,adaptive_energy,0.08666666666666667,0.33333333333333337,0.0,0.1818181818181818,0.25491680771248426
test_0272,compound,spectral_flux,0.48553054662379425,0.9090909090909091,0.0,0.20689655172413793,0.4032393281900771
test_0272,compound,logistic_features,0.41681260945709275,0.9090909090909091,0.0,0.21052631578947367,0.37531724998597793
test_0272,compound,temporal_cnn,0.5849056603773585,0.9090909090909091,0.0,0.0,0.2637409371328506
test_0272,compound,dilated_cnn,0.637911464245176,0.9090909090909091,0.0,0.0,0.2857142857142857
test_0272,compound,contract_tcn_aug,0.7105263157894737,0.888888888888889,0.4,0.6,0.5028259797556556
test_0273,clean,adaptive_energy,0.9067245119305857,0.888888888888889,0.8571428571428571,0.8571428571428571,0.961038961038961
test_0273,clean,spectral_flux,0.9125799573560768,0.888888888888889,0.8571428571428571,0.8571428571428571,0.96
test_0273,clean,logistic_features,0.911504424778761,0.888888888888889,0.8,0.8571428571428571,0.9186201142812348
test_0273,clean,temporal_cnn,0.9752808988764046,0.9411764705882353,0.8571428571428571,0.8571428571428571,0.9898862199747155
test_0273,clean,dilated_cnn,0.9909502262443438,1.0,1.0,1.0,0.9993593850096092
test_0273,clean,contract_tcn_aug,0.9954337899543378,1.0,1.0,1.0,1.0
test_0274,noise,adaptive_energy,0.36065573770491804,0.5882352941176471,0.0,0.0,0.21
test_0274,noise,spectral_flux,0.36114911080711354,0.5882352941176471,0.0,0.0,0.21011209158120675
test_0274,noise,logistic_features,0.36065573770491804,0.5882352941176471,0.0,0.0,0.21
test_0274,noise,temporal_cnn,0.36065573770491804,0.5882352941176471,0.0,0.0,0.21
test_0274,noise,dilated_cnn,0.36065573770491804,0.5882352941176471,0.0,0.0,0.21
test_0274,noise,contract_tcn_aug,0.8840579710144927,0.8333333333333333,0.4,0.6,0.680465367965368
test_0275,reverb,adaptive_energy,0.14,0.4444444444444445,0.0,0.25,0.3049155145929339
test_0275,reverb,spectral_flux,0.4878048780487804,0.7368421052631579,0.0,0.18181818181818182,0.44437516942260774
test_0275,reverb,logistic_features,0.2153846153846154,0.7368421052631579,0.0,0.09523809523809523,0.20467154603776994
test_0275,reverb,temporal_cnn,0.31212121212121213,0.7368421052631579,0.0,0.0,0.16378891287017053
test_0275,reverb,dilated_cnn,0.3870967741935484,0.7368421052631579,0.0,0.0,0.22596006144393238
test_0275,reverb,contract_tcn_aug,0.8693333333333333,0.9333333333333333,0.5454545454545454,0.7272727272727272,0.7525650403530587
test_0276,clipping,adaptive_energy,0.9309462915601024,0.8333333333333333,0.8,0.8,0.9679442508710802
test_0276,clipping,spectral_flux,0.9289340101522843,0.8333333333333333,0.8,0.8,0.967032967032967
test_0276,clipping,logistic_features,0.9258312020460359,0.8333333333333333,0.8,0.8,0.9679442508710802
test_0276,clipping,temporal_cnn,0.9567567567567569,0.9090909090909091,0.6,0.8,0.8113771455286182
test_0276,clipping,dilated_cnn,0.9919999999999999,1.0,0.5714285714285715,0.8571428571428571,0.8452380952380952
test_0276,clipping,contract_tcn_aug,0.9946524064171123,1.0,0.5714285714285715,0.8571428571428571,0.8452380952380952
test_0277,gain_drift,adaptive_energy,0.8413461538461537,0.8750000000000001,0.6153846153846154,0.7692307692307693,0.7238040101759621
test_0277,gain_drift,spectral_flux,0.8385542168674699,0.8750000000000001,0.4615384615384615,0.7692307692307693,0.7482514413389988
test_0277,gain_drift,logistic_features,0.827027027027027,0.923076923076923,0.3076923076923077,0.6153846153846154,0.5450954575378539
test_0277,gain_drift,temporal_cnn,0.8465608465608465,0.923076923076923,0.3636363636363636,0.9090909090909091,0.7158657011191574
test_0277,gain_drift,dilated_cnn,0.9861751152073732,1.0,0.7272727272727272,0.9090909090909091,0.9123107307439104
test_0277,gain_drift,contract_tcn_aug,0.9317073170731708,1.0,0.5,0.8333333333333333,0.8784726793943383
test_0278,jitter,adaptive_energy,0.7479338842975207,0.7368421052631579,0.20408163265306123,0.2727272727272727,0.8477633477633476
test_0278,jitter,spectral_flux,0.5818181818181818,0.7368421052631579,0.21739130434782608,0.303030303030303,0.5829931972789116
test_0278,jitter,logistic_features,0.5090909090909091,0.7368421052631579,0.1111111111111111,0.3333333333333333,0.36779886779886783
test_0278,jitter,temporal_cnn,0.5044585987261146,0.7368421052631579,0.0,0.0,0.24799221221708448
test_0278,jitter,dilated_cnn,0.516297262059974,0.7368421052631579,0.0,0.0,0.2513181019332162
test_0278,jitter,contract_tcn_aug,0.9238578680203046,1.0,0.8333333333333334,1.0,0.8390243543304768
test_0279,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0279,compound,spectral_flux,0.35634743875278396,0.6666666666666666,0.0,0.11538461538461539,0.3367259724402581
test_0279,compound,logistic_features,0.27937915742793795,0.6666666666666666,0.0,0.11764705882352941,0.3427599199136822
test_0279,compound,temporal_cnn,0.47119078104993595,0.6666666666666666,0.0,0.28571428571428575,0.27241016526730816
test_0279,compound,dilated_cnn,0.472,0.6666666666666666,0.0,0.28571428571428575,0.2672533659928618
test_0279,compound,contract_tcn_aug,0.6440677966101696,0.6,0.5714285714285715,0.5714285714285715,0.4804903093312797
test_0280,clean,adaptive_energy,0.8145695364238411,0.7692307692307693,0.6666666666666666,0.6666666666666666,0.8225235548764961
test_0280,clean,spectral_flux,0.8413793103448275,0.7692307692307693,0.36363636363636365,0.5454545454545454,0.744068168118801
test_0280,clean,logistic_features,0.7973421926910299,0.7692307692307693,0.6666666666666666,0.6666666666666666,0.8203655319039934
test_0280,clean,temporal_cnn,0.9198606271777003,0.7692307692307693,0.7499999999999999,0.7499999999999999,0.9612903225806451
test_0280,clean,dilated_cnn,0.9776119402985075,1.0,1.0,1.0,0.9492296918767507
test_0280,clean,contract_tcn_aug,0.9885931558935361,1.0,1.0,1.0,1.0
test_0281,noise,adaptive_energy,0.5419198055893074,0.7368421052631579,0.0,0.0,0.2561904761904762
test_0281,noise,spectral_flux,0.5425790754257908,0.7368421052631579,0.0,0.0,0.2563796804197472
test_0281,noise,logistic_features,0.5419198055893074,0.7368421052631579,0.0,0.0,0.2561904761904762
test_0281,noise,temporal_cnn,0.5419198055893074,0.7368421052631579,0.0,0.0,0.2561904761904762
test_0281,noise,dilated_cnn,0.5419198055893074,0.7368421052631579,0.0,0.0,0.2561904761904762
test_0281,noise,contract_tcn_aug,0.7775175644028103,0.923076923076923,0.26666666666666666,0.5333333333333333,0.5957650324703873
test_0282,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0282,reverb,spectral_flux,0.4691780821917808,0.8571428571428571,0.02985074626865672,0.23529411764705882,0.39134104001363773
test_0282,reverb,logistic_features,0.06682577565632458,0.5882352941176471,0.0,0.2,0.1233244628424995
test_0282,reverb,temporal_cnn,0.3043478260869565,0.8571428571428571,0.0,0.3333333333333333,0.1733639600745374
test_0282,reverb,dilated_cnn,0.4065040650406504,0.8571428571428571,0.0,0.0,0.18425330484301355
test_0282,reverb,contract_tcn_aug,0.9326241134751774,0.9473684210526316,0.8571428571428571,0.8571428571428571,0.902116402116402
test_0283,clipping,adaptive_energy,0.9186046511627907,0.888888888888889,0.8571428571428571,0.8571428571428571,0.9650793650793651
test_0283,clipping,spectral_flux,0.9132947976878613,0.888888888888889,0.7499999999999999,0.7499999999999999,0.9686028257456829
test_0283,clipping,logistic_features,0.9132947976878613,0.888888888888889,0.8571428571428571,0.8571428571428571,0.9654631083202512
test_0283,clipping,temporal_cnn,0.9704142011834319,0.888888888888889,0.8571428571428571,0.8571428571428571,0.9934318555008209
test_0283,clipping,dilated_cnn,0.9820359281437125,1.0,1.0,1.0,1.0
test_0283,clipping,contract_tcn_aug,0.9820359281437125,1.0,1.0,1.0,0.9983193277310924
test_0284,gain_drift,adaptive_energy,0.7142857142857143,0.7499999999999999,0.4,0.6666666666666666,0.6777231064640495
test_0284,gain_drift,spectral_flux,0.7443037974683544,0.7499999999999999,0.16000000000000003,0.47619047619047616,0.6966400873356005
test_0284,gain_drift,logistic_features,0.6301369863013698,0.7499999999999999,0.1,0.5263157894736842,0.5787681588696628
test_0284,gain_drift,temporal_cnn,0.8315217391304347,1.0,0.2857142857142857,0.7142857142857143,0.6882510013351135
test_0284,gain_drift,dilated_cnn,0.9715639810426542,1.0,1.0,1.0,0.9122830440587449
test_0284,gain_drift,contract_tcn_aug,0.9333333333333333,1.0,0.8000000000000002,1.0,0.9288384512683578
test_0285,jitter,adaptive_energy,0.6728624535315985,0.7368421052631579,0.21739130434782605,0.23255813953488372,0.6104217427180997
test_0285,jitter,spectral_flux,0.5736196319018405,0.7368421052631579,0.20833333333333334,0.2352941176470588,0.5004473927800062
test_0285,jitter,logistic_features,0.49206349206349204,0.7368421052631579,0.0,0.2857142857142857,0.35767195767195764
test_0285,jitter,temporal_cnn,0.49027237354085607,0.7368421052631579,0.0,0.0,0.24300441826215025
test_0285,jitter,dilated_cnn,0.48711340206185566,0.7368421052631579,0.0,0.0,0.242151375030421
test_0285,jitter,contract_tcn_aug,0.8939393939393939,1.0,0.8333333333333333,0.9090909090909091,0.7666765256827368
test_0286,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0286,compound,spectral_flux,0.41955193482688397,0.7368421052631579,0.0,0.1923076923076923,0.363956228956229
test_0286,compound,logistic_features,0.28085106382978725,0.7368421052631579,0.0,0.1509433962264151,0.2797650293713286
test_0286,compound,temporal_cnn,0.5251256281407035,0.7368421052631579,0.0,0.6666666666666665,0.33817733990147786
test_0286,compound,dilated_cnn,0.5031766200762389,0.7368421052631579,0.0,0.28571428571428575,0.29581954984757086
test_0286,compound,contract_tcn_aug,0.718987341772152,0.9333333333333333,0.3636363636363636,0.8000000000000002,0.5295793798587095
test_0287,clean,adaptive_energy,0.946058091286307,0.9411764705882353,0.7142857142857143,0.8571428571428571,0.9392309224945208
test_0287,clean,spectral_flux,0.952991452991453,0.9411764705882353,0.5555555555555556,0.8571428571428571,0.9492533803644915
test_0287,clean,logistic_features,0.9596602972399151,0.9411764705882353,0.923076923076923,0.923076923076923,0.8522850335715833
test_0287,clean,temporal_cnn,0.977035490605428,1.0,0.923076923076923,0.923076923076923,0.9523809523809523
test_0287,clean,dilated_cnn,0.9938398357289527,1.0,1.0,1.0,1.0
test_0287,clean,contract_tcn_aug,0.9834024896265561,1.0,1.0,1.0,0.9994022713687986
test_0288,noise,adaptive_energy,0.5542168674698795,0.7368421052631579,0.0,0.0,0.2580952380952381
test_0288,noise,spectral_flux,0.5548854041013269,0.7368421052631579,0.0,0.0,0.25828762222752205
test_0288,noise,logistic_features,0.5542168674698795,0.7368421052631579,0.0,0.0,0.2580952380952381
test_0288,noise,temporal_cnn,0.5542168674698795,0.7368421052631579,0.0,0.0,0.2580952380952381
test_0288,noise,dilated_cnn,0.5542168674698795,0.7368421052631579,0.0,0.0,0.2580952380952381
test_0288,noise,contract_tcn_aug,0.9550321199143469,0.8750000000000001,0.6153846153846153,0.7272727272727273,0.8456534842885971
test_0289,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0289,reverb,spectral_flux,0.14831460674157304,0.5882352941176471,0.0,0.1276595744680851,0.20910808767951625
test_0289,reverb,logistic_features,0.029239766081871347,0.5000000000000001,0.0,0.1111111111111111,0.16303556153000123
test_0289,reverb,temporal_cnn,0.06722689075630252,0.5000000000000001,0.0,0.0,0.05095238095238096
test_0289,reverb,dilated_cnn,0.2676470588235294,0.5000000000000001,0.0,0.0,0.13660941604364515
test_0289,reverb,contract_tcn_aug,0.9115281501340482,0.9090909090909091,0.6,0.8,0.8215048443619872
test_0290,clipping,adaptive_energy,0.9258160237388724,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.9632881085395051
test_0290,clipping,spectral_flux,0.9176470588235295,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.9623233908948194
test_0290,clipping,logistic_features,0.9176470588235295,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.9623233908948194
test_0290,clipping,temporal_cnn,0.9239766081871346,0.9090909090909091,0.7499999999999999,0.7499999999999999,0.9666149068322981
test_0290,clipping,dilated_cnn,0.9813664596273292,1.0,1.0,1.0,0.9982578397212544
test_0290,clipping,contract_tcn_aug,0.9937106918238994,1.0,1.0,1.0,1.0
test_0291,gain_drift,adaptive_energy,0.6415094339622641,0.7692307692307693,0.28571428571428575,0.5714285714285715,0.5078674948240165
test_0291,gain_drift,spectral_flux,0.7619047619047619,0.7692307692307693,0.26666666666666666,0.5333333333333333,0.6582830847350047
test_0291,gain_drift,logistic_features,0.5945945945945945,0.7692307692307693,0.0,0.47058823529411764,0.43337783711615485
test_0291,gain_drift,temporal_cnn,0.8530805687203792,0.9090909090909091,0.36363636363636365,0.7272727272727273,0.7571687370600414
test_0291,gain_drift,dilated_cnn,0.8303571428571428,0.9090909090909091,0.5454545454545454,0.8,0.8362841187532053
test_0291,gain_drift,contract_tcn_aug,0.7941176470588236,0.9090909090909091,0.6,0.8,0.784468560262405
test_0292,jitter,adaptive_energy,0.4061302681992337,0.5,0.03773584905660377,0.10526315789473684,0.36422971627675466
test_0292,jitter,spectral_flux,0.42616033755274263,0.5,0.03333333333333333,0.1276595744680851,0.46197194347352205
test_0292,jitter,logistic_features,0.3595505617977528,0.5,0.11428571428571428,0.07692307692307691,0.30547013325878297
test_0292,jitter,temporal_cnn,0.31773049645390067,0.5,0.0,0.0,0.20115634786798361
test_0292,jitter,dilated_cnn,0.32323232323232326,0.5,0.0,0.0,0.20236046225719204
test_0292,jitter,contract_tcn_aug,0.8530805687203793,1.0,0.28571428571428575,0.8571428571428571,0.6331039991754278
test_0293,compound,adaptive_energy,0.04132231404958678,0.4615384615384615,0.0,0.11764705882352942,0.14708666075125704
test_0293,compound,spectral_flux,0.4612903225806452,0.7368421052631579,0.06666666666666667,0.2553191489361702,0.3608508497970546
test_0293,compound,logistic_features,0.35398230088495575,0.7368421052631579,0.06557377049180327,0.25,0.3186381669500445
test_0293,compound,temporal_cnn,0.5130111524163569,0.7368421052631579,0.0,0.0,0.25
test_0293,compound,dilated_cnn,0.5130111524163569,0.7368421052631579,0.0,0.0,0.25
test_0293,compound,contract_tcn_aug,0.6929577464788731,0.8571428571428571,0.5454545454545454,0.5454545454545454,0.5563482737395781
test_0294,clean,adaptive_energy,0.9090909090909092,0.923076923076923,0.6,0.888888888888889,0.9256756756756757
test_0294,clean,spectral_flux,0.9570552147239264,0.8333333333333334,0.5454545454545454,0.8,0.8518381027702009
test_0294,clean,logistic_features,0.94375,0.8333333333333334,0.8,0.8,0.8508417338991485
test_0294,clean,temporal_cnn,0.9538461538461538,1.0,1.0,1.0,0.8877245508982037
test_0294,clean,dilated_cnn,0.9649122807017544,1.0,1.0,1.0,0.9179591836734693
test_0294,clean,contract_tcn_aug,0.9792284866468843,1.0,1.0,1.0,0.9600840336134454
test_0295,noise,adaptive_energy,0.2881597717546362,0.5,0.0,0.0,0.19523809523809524
test_0295,noise,spectral_flux,0.28857142857142853,0.5,0.0,0.0,0.19532554257095155
test_0295,noise,logistic_features,0.2881597717546362,0.5,0.0,0.0,0.19523809523809524
test_0295,noise,temporal_cnn,0.2881597717546362,0.5,0.0,0.0,0.19523809523809524
test_0295,noise,dilated_cnn,0.28939828080229224,0.5,0.0,0.0,0.19550131610433116
test_0295,noise,contract_tcn_aug,0.8938053097345133,0.8,0.6666666666666666,0.6666666666666666,0.96
test_0296,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0296,reverb,spectral_flux,0.4483985765124555,0.8,0.0,0.1851851851851852,0.4083196241459547
test_0296,reverb,logistic_features,0.03664921465968586,0.7368421052631579,0.0,0.09999999999999999,0.11497599039615847
test_0296,reverb,temporal_cnn,0.39825581395348836,0.8,0.0,0.12500000000000003,0.19279445111377885
test_0296,reverb,dilated_cnn,0.4986737400530504,0.8,0.0,0.0,0.2256181542384396
test_0296,reverb,contract_tcn_aug,0.807843137254902,0.888888888888889,0.3636363636363636,0.7272727272727272,0.6471488595438176
test_0297,clipping,adaptive_energy,0.9380530973451328,0.9090909090909091,0.7499999999999999,0.8571428571428571,0.7892051557465091
test_0297,clipping,spectral_flux,0.8454258675078864,0.9090909090909091,0.4444444444444444,0.6666666666666666,0.6262116478410639
test_0297,clipping,logistic_features,0.9216867469879517,0.9090909090909091,0.4444444444444444,0.7499999999999999,0.693405356040204
test_0297,clipping,temporal_cnn,0.9595375722543353,0.9090909090909091,0.7499999999999999,0.7499999999999999,0.9409332855949397
test_0297,clipping,dilated_cnn,0.9681159420289854,1.0,1.0,1.0,0.8004638031861262
test_0297,clipping,contract_tcn_aug,0.9671641791044776,1.0,1.0,1.0,0.8044756199441693
test_0298,gain_drift,adaptive_energy,0.8456375838926175,0.888888888888889,0.6666666666666667,0.8,0.8684049430745465
test_0298,gain_drift,spectral_flux,0.8839506172839506,0.888888888888889,0.4444444444444444,0.7058823529411764,0.857891657891658
test_0298,gain_drift,logistic_features,0.8244680851063829,1.0,0.5,0.7499999999999999,0.7803030303030303
test_0298,gain_drift,temporal_cnn,0.8743718592964823,0.9333333333333333,0.9090909090909091,0.9090909090909091,0.846816479400749
test_0298,gain_drift,dilated_cnn,0.9843400447427293,1.0,1.0,1.0,0.9504929725194042
test_0298,gain_drift,contract_tcn_aug,0.9701149425287356,0.9333333333333333,1.0,1.0,0.9497835497835497
test_0299,jitter,adaptive_energy,0.7218749999999999,0.8,0.25,0.33333333333333337,0.73990873990874
test_0299,jitter,spectral_flux,0.6479663394109397,0.8,0.27027027027027023,0.35714285714285715,0.5535714285714286
test_0299,jitter,logistic_features,0.587641866330391,0.8,0.1111111111111111,0.0,0.27091836734693875
test_0299,jitter,temporal_cnn,0.5655339805825244,0.8,0.0,0.0,0.264201111916848
test_0299,jitter,dilated_cnn,0.5641646489104116,0.8,0.0,0.0,0.26379185738376293
test_0299,jitter,contract_tcn_aug,0.885496183206107,0.888888888888889,0.8571428571428571,0.8571428571428571,0.9489445262641139
test_0300,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0
test_0300,compound,spectral_flux,0.3576923076923077,0.6666666666666666,0.0,0.14035087719298245,0.34852495733540084
test_0300,compound,logistic_features,0.20568927789934358,0.6666666666666666,0.0,0.163265306122449,0.23807522047973645
test_0300,compound,temporal_cnn,0.4623376623376623,0.6666666666666666,0.0,0.25,0.23502304147465436
test_0300,compound,dilated_cnn,0.46414602346805744,0.6666666666666666,0.0,0.0,0.2712091662603608
test_0300,compound,contract_tcn_aug,0.7712418300653595,0.8,0.4444444444444445,0.4444444444444445,0.6268082083662195
test_0301,clean,adaptive_energy,0.7525773195876289,0.6666666666666667,0.15384615384615383,0.6153846153846153,0.6506843158180615
test_0301,clean,spectral_flux,0.783068783068783,0.6666666666666667,0.30769230769230765,0.6153846153846153,0.6617487622420584
test_0301,clean,logistic_features,0.766839378238342,0.6666666666666667,0.13333333333333333,0.6153846153846153,0.6902174542674098
test_0301,clean,temporal_cnn,0.912928759894459,0.8571428571428571,0.888888888888889,0.888888888888889,0.9618104667609618
test_0301,clean,dilated_cnn,0.9858356940509915,1.0,1.0,1.0,0.9991883116883117
test_0301,clean,contract_tcn_aug,0.9802816901408451,0.923076923076923,0.888888888888889,0.888888888888889,0.9967897271268057
test_0302,noise,adaptive_energy,0.5294117647058824,0.7368421052631579,0.0,0.0,0.2542857142857143
test_0302,noise,spectral_flux,0.5300613496932516,0.7368421052631579,0.0,0.0,0.2544717386119723
test_0302,noise,logistic_features,0.5294117647058824,0.7368421052631579,0.0,0.0,0.2542857142857143
test_0302,noise,temporal_cnn,0.5294117647058824,0.7368421052631579,0.0,0.0,0.2542857142857143
test_0302,noise,dilated_cnn,0.5294117647058824,0.7368421052631579,0.0,0.0,0.2542857142857143
test_0302,noise,contract_tcn_aug,0.7464387464387464,0.9333333333333333,0.42857142857142855,0.5714285714285715,0.6899470899470899
test_0303,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0303,reverb,spectral_flux,0.14910025706940871,0.5,0.0392156862745098,0.15,0.22159739808332088
test_0303,reverb,logistic_features,0.056980056980056974,0.39999999999999997,0.0,0.15789473684210528,0.23219117785595714
test_0303,reverb,temporal_cnn,0.10344827586206898,0.5,0.0,0.2,0.1535875327870846
test_0303,reverb,dilated_cnn,0.24050632911392406,0.5,0.0,0.0,0.13578748907216062
test_0303,reverb,contract_tcn_aug,0.9072847682119205,1.0,1.0,1.0,0.6311688311688312
test_0304,clipping,adaptive_energy,0.2695652173913044,0.5,0.0,0.0,0.19167264895908112
test_0304,clipping,spectral_flux,0.5673076923076923,0.7272727272727273,0.3333333333333333,0.5,0.7251051893408136
test_0304,clipping,logistic_features,0.5742574257425742,0.8,0.4,0.6,0.7265322228329036
test_0304,clipping,temporal_cnn,0.5739910313901346,0.8,0.4,0.6,0.6868722675174288
test_0304,clipping,dilated_cnn,0.6883720930232557,0.8,0.4,0.6,0.7279091435622372
test_0304,clipping,contract_tcn_aug,0.6043956043956045,0.75,0.4444444444444444,0.6666666666666666,0.7451284972125857
test_0305,gain_drift,adaptive_energy,0.8484848484848484,0.888888888888889,0.18181818181818182,0.5454545454545454,0.6833412291657693
test_0305,gain_drift,spectral_flux,0.8632478632478632,0.888888888888889,0.28571428571428575,0.5454545454545454,0.8329074151654797
test_0305,gain_drift,logistic_features,0.7793427230046949,0.888888888888889,0.28571428571428575,0.42857142857142855,0.7253620186748132
test_0305,gain_drift,temporal_cnn,0.8859649122807017,1.0,0.4444444444444444,0.6666666666666666,0.8943932411674348
test_0305,gain_drift,dilated_cnn,0.9919354838709677,1.0,1.0,1.0,1.0
test_0305,gain_drift,contract_tcn_aug,0.9880478087649402,1.0,1.0,1.0,1.0
test_0306,jitter,adaptive_energy,0.7128309572301424,0.6666666666666666,0.2727272727272727,0.3,0.7429222201799313
test_0306,jitter,spectral_flux,0.585209003215434,0.6666666666666666,0.11764705882352941,0.2285714285714286,0.4645354645354645
test_0306,jitter,logistic_features,0.5085638998682477,0.6666666666666666,0.11764705882352942,0.25,0.3207975769813226
test_0306,jitter,temporal_cnn,0.49297573435504466,0.6666666666666666,0.0,0.0,0.2450363196125908
test_0306,jitter,dilated_cnn,0.4942381562099872,0.6666666666666666,0.0,0.0,0.24538386783284744
test_0306,jitter,contract_tcn_aug,0.9128205128205128,1.0,1.0,1.0,0.7927999689394708
test_0307,compound,adaptive_energy,0.19178082191780824,0.33333333333333337,0.0,0.0,0.3051948051948052
test_0307,compound,spectral_flux,0.3588621444201313,0.5882352941176471,0.0,0.11538461538461538,0.26093906093906094
test_0307,compound,logistic_features,0.14698162729658792,0.5882352941176471,0.0,0.04255319148936171,0.14456527408334635
test_0307,compound,temporal_cnn,0.36,0.5882352941176471,0.0,0.0,0.2107645875251509
test_0307,compound,dilated_cnn,0.37660485021398,0.5882352941176471,0.0,0.0,0.2136580466984685
test_0307,compound,contract_tcn_aug,0.9477611940298508,1.0,1.0,1.0,0.7979373567608861
test_0308,clean,adaptive_energy,0.9100169779286928,0.9523809523809523,0.8571428571428571,0.8571428571428571,0.9589228662711091
test_0308,clean,spectral_flux,0.9093959731543625,0.9523809523809523,0.8571428571428571,0.8571428571428571,0.9589285714285715
test_0308,clean,logistic_features,0.9103448275862069,0.9523809523809523,0.625,0.7499999999999999,0.9166666666666666
test_0308,clean,temporal_cnn,0.9528795811518325,0.9523809523809523,0.8,0.8,0.934102934102934
test_0308,clean,dilated_cnn,0.9734513274336284,1.0,0.923076923076923,0.923076923076923,0.9920909540286703
test_0308,clean,contract_tcn_aug,0.9649122807017544,1.0,0.923076923076923,0.923076923076923,0.9854227405247814
test_0309,noise,adaptive_energy,0.48484848484848486,0.7368421052631579,0.0,0.0,0.24
test_0309,noise,spectral_flux,0.4854614412136536,0.7368421052631579,0.0,0.0,0.24016217505366086
test_0309,noise,logistic_features,0.48484848484848486,0.7368421052631579,0.0,0.0,0.24
test_0309,noise,temporal_cnn,0.48484848484848486,0.7368421052631579,0.0,0.0,0.24
test_0309,noise,dilated_cnn,0.48484848484848486,0.7368421052631579,0.0,0.0,0.24
test_0309,noise,contract_tcn_aug,0.7710144927536232,0.8571428571428571,0.4,0.8,0.7863416199813259
test_0310,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0310,reverb,spectral_flux,0.17471264367816092,0.5882352941176471,0.0,0.0909090909090909,0.16795084485407066
test_0310,reverb,logistic_features,0.015748031496062995,0.5882352941176471,0.0,0.05555555555555555,0.06627529761904762
test_0310,reverb,temporal_cnn,0.08121827411167512,0.5882352941176471,0.0,0.0,0.06274187614960146
test_0310,reverb,dilated_cnn,0.18300653594771243,0.5882352941176471,0.0,0.0,0.10811146963919038
test_0310,reverb,contract_tcn_aug,0.8773234200743494,1.0,0.8571428571428571,0.8571428571428571,0.8525714285714285
test_0311,clipping,adaptive_energy,0.5806451612903226,0.8,0.0,0.0,0.2664742664742665
test_0311,clipping,spectral_flux,0.8914728682170542,0.8421052631578948,0.5000000000000001,0.625,0.8679781124225567
test_0311,clipping,logistic_features,0.8689138576779027,0.8421052631578948,0.7692307692307693,0.7692307692307693,0.8835590950138487
test_0311,clipping,temporal_cnn,0.9325626204238922,0.8421052631578948,0.4615384615384615,0.6153846153846154,0.8526915113871636
test_0311,clipping,dilated_cnn,0.9778672032193159,1.0,0.9090909090909091,0.9090909090909091,0.9361079865016873
test_0311,clipping,contract_tcn_aug,0.9896480331262941,1.0,1.0,1.0,1.0
test_0312,gain_drift,adaptive_energy,0.9019607843137255,0.9333333333333333,0.6153846153846154,0.7692307692307693,0.7763966192537621
test_0312,gain_drift,spectral_flux,0.9343065693430657,0.9333333333333333,0.5333333333333333,0.7142857142857143,0.8716214844146614
test_0312,gain_drift,logistic_features,0.8328912466843501,0.9333333333333333,0.2,0.5263157894736842,0.5743981424905291
test_0312,gain_drift,temporal_cnn,0.8686327077747991,1.0,0.8000000000000002,0.8000000000000002,0.822108843537415
test_0312,gain_drift,dilated_cnn,0.976303317535545,1.0,0.9090909090909091,0.9090909090909091,0.9667051726350918
test_0312,gain_drift,contract_tcn_aug,0.9835294117647059,1.0,1.0,1.0,0.9408637873754152
test_0313,jitter,adaptive_energy,0.5255813953488372,0.5,0.07692307692307691,0.14285714285714288,0.6306056403143783
test_0313,jitter,spectral_flux,0.4074766355140187,0.5,0.06557377049180328,0.13953488372093023,0.3629177146963708
test_0313,jitter,logistic_features,0.3609022556390978,0.5,0.0,0.11764705882352941,0.3053221288515406
test_0313,jitter,temporal_cnn,0.3361111111111111,0.5,0.0,0.0,0.2048652516098259
test_0313,jitter,dilated_cnn,0.3356449375866852,0.5,0.0,0.0,0.20476190476190476
test_0313,jitter,contract_tcn_aug,0.811715481171548,0.7272727272727273,0.30769230769230765,0.4615384615384615,0.7982110339583376
test_0314,compound,adaptive_energy,0.03053435114503817,0.2222222222222222,0.0,0.25,0.21424569827931172
test_0314,compound,spectral_flux,0.5351043643263758,0.8,0.0,0.2222222222222222,0.46852240896358543
test_0314,compound,logistic_features,0.44731977818853974,0.8,0.0,0.1923076923076923,0.3624610683434213
test_0314,compound,temporal_cnn,0.5955882352941176,0.8,0.0,0.16666666666666666,0.3195823784059078
test_0314,compound,dilated_cnn,0.6207759699624531,0.8,0.0,0.25,0.3255427170868347
test_0314,compound,contract_tcn_aug,0.6928746928746929,0.9333333333333333,0.4615384615384615,0.8333333333333334,0.5566895179124282
test_0315,clean,adaptive_energy,0.7440273037542662,0.6153846153846154,0.2,0.6,0.6609450843777669
test_0315,clean,spectral_flux,0.7894736842105262,0.6153846153846154,0.16666666666666666,0.6,0.5955901195803762
test_0315,clean,logistic_features,0.8339768339768341,0.7272727272727272,0.16666666666666666,0.5,0.6661870503597122
test_0315,clean,temporal_cnn,0.9513108614232209,1.0,1.0,1.0,0.8499486125385406
test_0315,clean,dilated_cnn,0.9782608695652174,1.0,1.0,1.0,1.0
test_0315,clean,contract_tcn_aug,0.9481481481481483,1.0,1.0,1.0,0.8022668016077867
test_0316,noise,adaptive_energy,0.44961240310077516,0.6666666666666666,0.0,0.0,0.23142857142857146
test_0316,noise,spectral_flux,0.4501940491591203,0.6666666666666666,0.0,0.0,0.231576436918674
test_0316,noise,logistic_features,0.44961240310077516,0.6666666666666666,0.0,0.0,0.23142857142857146
test_0316,noise,temporal_cnn,0.44961240310077516,0.6666666666666666,0.0,0.0,0.23142857142857146
test_0316,noise,dilated_cnn,0.4501940491591203,0.6666666666666666,0.0,0.0,0.231576436918674
test_0316,noise,contract_tcn_aug,0.9226190476190476,1.0,0.75,1.0,0.8770145350605121
test_0317,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0317,reverb,spectral_flux,0.3495575221238938,0.6666666666666666,0.032786885245901634,0.24489795918367346,0.4435897435897437
test_0317,reverb,logistic_features,0.14594594594594593,0.5882352941176471,0.0,0.18181818181818182,0.28820559122525413
test_0317,reverb,temporal_cnn,0.2772585669781931,0.6666666666666666,0.0,0.0,0.1495734126984127
test_0317,reverb,dilated_cnn,0.4759427828348505,0.6666666666666666,0.0,0.1818181818181818,0.24089863415036725
test_0317,reverb,contract_tcn_aug,0.8306010928961748,0.923076923076923,0.5,0.8333333333333334,0.6784995894909688
test_0318,clipping,adaptive_energy,0.8818897637795275,0.8,0.4444444444444444,0.6666666666666666,0.8526242613833855
test_0318,clipping,spectral_flux,0.9367088607594937,0.888888888888889,0.4444444444444444,0.6666666666666666,0.8857142857142859
test_0318,clipping,logistic_features,0.8809523809523809,0.8,0.4,0.6,0.8560846560846561
test_0318,clipping,temporal_cnn,0.9397590361445783,0.8,0.7499999999999999,0.7499999999999999,0.974025974025974
test_0318,clipping,dilated_cnn,0.9790794979079497,1.0,1.0,1.0,0.9988290398126464
test_0318,clipping,contract_tcn_aug,0.975,1.0,1.0,1.0,0.997677119628339
test_0319,gain_drift,adaptive_energy,0.8571428571428571,1.0,0.5333333333333333,0.8,0.7214285714285715
test_0319,gain_drift,spectral_flux,0.7841191066997518,1.0,0.09523809523809522,0.6,0.6781076541045866
test_0319,gain_drift,logistic_features,0.5093167701863354,1.0,0.0,0.625,0.45119047619047625
test_0319,gain_drift,temporal_cnn,0.6811989100817438,1.0,0.0,0.7692307692307692,0.5812148481439819
test_0319,gain_drift,dilated_cnn,0.8551068883610451,1.0,0.6666666666666666,0.8333333333333334,0.7714285714285714
test_0319,gain_drift,contract_tcn_aug,0.8979591836734693,1.0,0.4,0.923076923076923,0.8364427860696517
test_0320,jitter,adaptive_energy,0.5513513513513514,0.5,0.0784313725490196,0.13953488372093023,0.6895604395604396
test_0320,jitter,spectral_flux,0.3915547024952016,0.5,0.06666666666666667,0.13636363636363635,0.5512686826555439
test_0320,jitter,logistic_features,0.33033033033033027,0.5,0.0,0.13333333333333333,0.29898937992463176
test_0320,jitter,temporal_cnn,0.30985915492957744,0.5,0.0,0.0,0.19952380952380952
test_0320,jitter,dilated_cnn,0.30985915492957744,0.5,0.0,0.0,0.19952380952380952
test_0320,jitter,contract_tcn_aug,0.8627450980392157,1.0,0.6666666666666666,1.0,0.7335267569310122
test_0321,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0321,compound,spectral_flux,0.27941176470588236,0.5882352941176471,0.0,0.14285714285714288,0.34794372294372294
test_0321,compound,logistic_features,0.20924574209245744,0.5882352941176471,0.0,0.10909090909090909,0.2796169966113786
test_0321,compound,temporal_cnn,0.3769784172661871,0.5882352941176471,0.0,0.3333333333333333,0.3164286434476997
test_0321,compound,dilated_cnn,0.35227272727272724,0.5882352941176471,0.0,0.0,0.19484126984126984
test_0321,compound,contract_tcn_aug,0.5929203539823009,0.6666666666666665,0.22222222222222224,0.4444444444444445,0.4264421215640728
test_0322,clean,adaptive_energy,0.8720173535791756,0.9411764705882353,0.6666666666666667,0.8571428571428571,0.7426107910689408
test_0322,clean,spectral_flux,0.8602620087336245,0.9411764705882353,0.5,0.8,0.7164769754055468
test_0322,clean,logistic_features,0.8652173913043478,0.9411764705882353,0.5333333333333333,0.8,0.7173922439409165
test_0322,clean,temporal_cnn,0.9030927835051547,0.9411764705882353,0.7142857142857143,0.8571428571428571,0.8211208888499726
test_0322,clean,dilated_cnn,0.9698275862068965,1.0,1.0,1.0,0.9486967139141053
test_0322,clean,contract_tcn_aug,0.9544468546637744,0.9411764705882353,0.923076923076923,0.923076923076923,0.8960831141447881
test_0323,noise,adaptive_energy,0.4455958549222798,0.6666666666666666,0.0,0.0,0.23190476190476192
test_0323,noise,spectral_flux,0.4461738002594034,0.6666666666666666,0.0,0.0,0.2320534223706177
test_0323,noise,logistic_features,0.4455958549222798,0.6666666666666666,0.0,0.0,0.23190476190476192
test_0323,noise,temporal_cnn,0.4455958549222798,0.6666666666666666,0.0,0.0,0.23190476190476192
test_0323,noise,dilated_cnn,0.4455958549222798,0.6666666666666666,0.0,0.0,0.23190476190476192
test_0323,noise,contract_tcn_aug,0.7867298578199053,0.7499999999999999,0.3571428571428571,0.4,0.8554285714285713
test_0324,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0324,reverb,spectral_flux,0.3647798742138365,0.5882352941176471,0.07017543859649124,0.1276595744680851,0.34423404668421276
test_0324,reverb,logistic_features,0.1525885558583106,0.5882352941176471,0.0392156862745098,0.09090909090909091,0.19164173522812264
test_0324,reverb,temporal_cnn,0.33383010432190763,0.5882352941176471,0.13333333333333333,0.0,0.20786435786435783
test_0324,reverb,dilated_cnn,0.4828532235939644,0.5882352941176471,0.0,0.0,0.24050632911392406
test_0324,reverb,contract_tcn_aug,0.7552083333333334,0.8333333333333333,0.4000000000000001,0.6666666666666665,0.4980769230769231
test_0325,clipping,adaptive_energy,0.3900414937759336,0.5882352941176471,0.28571428571428575,0.25,0.32486499754540993
test_0325,clipping,spectral_flux,0.8359133126934984,0.8333333333333333,0.6666666666666666,0.6666666666666666,0.9262166405023547
test_0325,clipping,logistic_features,0.8463949843260187,0.8333333333333333,0.8,0.8,0.9309791332263242
test_0325,clipping,temporal_cnn,0.884012539184953,0.8333333333333333,0.6666666666666666,0.6666666666666666,0.9145264847512039
test_0325,clipping,dilated_cnn,0.8832807570977916,0.9090909090909091,0.888888888888889,0.888888888888889,0.9464285714285714
test_0325,clipping,contract_tcn_aug,0.9333333333333335,0.9090909090909091,0.888888888888889,0.888888888888889,0.9712488769092543
test_0326,gain_drift,adaptive_energy,0.7905604719764013,0.7142857142857143,0.6666666666666666,0.6666666666666666,0.9076479076479077
test_0326,gain_drift,spectral_flux,0.8228228228228228,0.7142857142857143,0.6,0.6,0.9196428571428571
test_0326,gain_drift,logistic_features,0.5859375,0.6,0.5714285714285715,0.5714285714285715,0.5769129113254924
test_0326,gain_drift,temporal_cnn,0.5178571428571429,0.6666666666666665,0.3333333333333333,0.6666666666666666,0.5709830202268038
test_0326,gain_drift,dilated_cnn,0.8677966101694915,0.9090909090909091,0.5714285714285715,0.8571428571428571,0.8482480032632009
test_0326,gain_drift,contract_tcn_aug,0.8940397350993378,0.9090909090909091,0.7499999999999999,0.7499999999999999,0.8117641136010372
test_0327,jitter,adaptive_energy,0.784452296819788,0.7368421052631579,0.3076923076923077,0.33333333333333337,0.7648078227780891
test_0327,jitter,spectral_flux,0.6497175141242938,0.7368421052631579,0.2631578947368421,0.3448275862068966,0.5785914365746299
test_0327,jitter,logistic_features,0.5749690210656754,0.7368421052631579,0.0,0.16666666666666666,0.31445134575569356
test_0327,jitter,temporal_cnn,0.5472154963680387,0.7368421052631579,0.0,0.0,0.26022126022126024
test_0327,jitter,dilated_cnn,0.5576923076923077,0.7368421052631579,0.0,0.0,0.2619047619047619
test_0327,jitter,contract_tcn_aug,0.8933333333333334,0.8235294117647058,0.5263157894736842,0.7058823529411764,0.8534463927931186
test_0328,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0328,compound,spectral_flux,0.2788203753351206,0.5882352941176471,0.0,0.17391304347826084,0.1992454060119976
test_0328,compound,logistic_features,0.12256267409470753,0.5000000000000001,0.0,0.0975609756097561,0.15108951315847868
test_0328,compound,temporal_cnn,0.4172661870503597,0.5882352941176471,0.0,0.0,0.21362858466571488
test_0328,compound,dilated_cnn,0.47605633802816905,0.5882352941176471,0.0,0.22222222222222224,0.23933901918976547
test_0328,compound,contract_tcn_aug,0.7731629392971247,1.0,0.0,0.28571428571428575,0.3716849180753919
test_0329,clean,adaptive_energy,0.7905405405405405,0.8,0.7272727272727273,0.7272727272727273,0.9075144508670521
test_0329,clean,spectral_flux,0.7959866220735786,0.8,0.7272727272727273,0.7272727272727273,0.9090909090909091
test_0329,clean,logistic_features,0.8624535315985131,0.8571428571428571,0.8,0.8,0.8706585206752263
test_0329,clean,temporal_cnn,0.9603174603174603,0.8571428571428571,0.8,0.8,0.9822812846068659
test_0329,clean,dilated_cnn,0.9217391304347826,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.8731126596980255
test_0329,clean,contract_tcn_aug,0.9177489177489178,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.8731126596980255
test_0330,noise,adaptive_energy,0.6127167630057804,0.8571428571428571,0.0,0.0,0.2776190476190476
test_0330,noise,spectral_flux,0.6134259259259259,0.8571428571428571,0.0,0.0,0.2778440257572144
test_0330,noise,logistic_features,0.6127167630057804,0.8571428571428571,0.0,0.0,0.2776190476190476
test_0330,noise,temporal_cnn,0.6127167630057804,0.8571428571428571,0.0,0.0,0.2776190476190476
test_0330,noise,dilated_cnn,0.6127167630057804,0.8571428571428571,0.0,0.0,0.2776190476190476
test_0330,noise,contract_tcn_aug,0.8762677484787017,1.0,0.5333333333333333,0.8571428571428571,0.8084621932188963
test_0331,reverb,adaptive_energy,0.04166666666666667,0.2222222222222222,0.0,0.33333333333333337,0.31935157041540024
test_0331,reverb,spectral_flux,0.39999999999999997,0.8,0.0,0.19999999999999998,0.3078345220540291
test_0331,reverb,logistic_features,0.19313304721030042,0.6666666666666665,0.0,0.16666666666666666,0.18192810889388134
test_0331,reverb,temporal_cnn,0.41151079136690655,0.8,0.0,0.12500000000000003,0.24627837431402422
test_0331,reverb,dilated_cnn,0.471190781049936,0.7368421052631579,0.0,0.0,0.20638338480405594
test_0331,reverb,contract_tcn_aug,0.8745247148288973,1.0,0.0,0.7499999999999999,0.5971506635441062
test_0332,clipping,adaptive_energy,0.4042553191489362,0.6666666666666666,0.0,0.0,0.22095238095238096
test_0332,clipping,spectral_flux,0.8571428571428571,0.7499999999999999,0.4285714285714285,0.5714285714285715,0.8680124223602484
test_0332,clipping,logistic_features,0.863095238095238,0.8,0.5,0.6666666666666666,0.8695652173913044
test_0332,clipping,temporal_cnn,0.8636363636363636,0.8,0.6666666666666666,0.7272727272727273,0.9057142857142857
test_0332,clipping,dilated_cnn,0.9869281045751634,1.0,1.0,1.0,0.9990723562152134
test_0332,clipping,contract_tcn_aug,0.9967213114754099,1.0,1.0,1.0,1.0
test_0333,gain_drift,adaptive_energy,0.919917864476386,1.0,0.6666666666666667,0.8,0.9381425865800865
test_0333,gain_drift,spectral_flux,0.9344262295081966,1.0,0.42105263157894735,0.6666666666666666,0.8948134749589493
test_0333,gain_drift,logistic_features,0.7714285714285715,0.9411764705882353,0.42105263157894735,0.6666666666666666,0.7714412746806039
test_0333,gain_drift,temporal_cnn,0.8763557483731019,0.9411764705882353,0.5714285714285715,0.8571428571428571,0.7877604166666667
test_0333,gain_drift,dilated_cnn,0.9706457925636007,1.0,1.0,1.0,0.8997308298319328
test_0333,gain_drift,contract_tcn_aug,0.970178926441352,1.0,0.7142857142857143,0.8571428571428571,0.9041835357624832
test_0334,jitter,adaptive_energy,0.5922746781115881,0.5882352941176471,0.125,0.19999999999999998,0.7310989010989012
test_0334,jitter,spectral_flux,0.5063752276867032,0.5882352941176471,0.13333333333333333,0.18604651162790695,0.603641456582633
test_0334,jitter,logistic_features,0.3988522238163558,0.5882352941176471,0.0,0.125,0.22045220966084278
test_0334,jitter,temporal_cnn,0.38056680161943324,0.5882352941176471,0.0,0.0,0.21571428571428572
test_0334,jitter,dilated_cnn,0.38056680161943324,0.5882352941176471,0.0,0.0,0.21571428571428572
test_0334,jitter,contract_tcn_aug,0.9163636363636364,1.0,0.888888888888889,0.75,0.8427467525593916
test_0335,compound,adaptive_energy,0.28708133971291866,0.5454545454545454,0.0,0.0,0.22998986828774062
test_0335,compound,spectral_flux,0.3584070796460177,0.5882352941176471,0.0,0.10714285714285715,0.3415495955725841
test_0335,compound,logistic_features,0.3774403470715835,0.5882352941176471,0.0,0.1111111111111111,0.3490087475594722
test_0335,compound,temporal_cnn,0.4203480589022758,0.5882352941176471,0.0,0.0,0.22304978971645634
test_0335,compound,dilated_cnn,0.43962008141112624,0.5882352941176471,0.0,0.0,0.2278260869565217
test_0335,compound,contract_tcn_aug,0.48484848484848486,0.7272727272727272,0.0,0.4,0.39594356261022934
test_0336,clean,adaptive_energy,0.9033707865168539,0.888888888888889,0.6153846153846154,0.7692307692307693,0.9100645809165988
test_0336,clean,spectral_flux,0.9090909090909091,0.888888888888889,0.5333333333333333,0.6666666666666666,0.8828450048889038
test_0336,clean,logistic_features,0.8968609865470852,0.888888888888889,0.6153846153846154,0.7692307692307693,0.8199871877001922
test_0336,clean,temporal_cnn,0.9772727272727272,1.0,0.7272727272727272,0.9090909090909091,0.9428571428571428
test_0336,clean,dilated_cnn,0.9910313901345291,1.0,1.0,1.0,1.0
test_0336,clean,contract_tcn_aug,0.9888143176733781,1.0,1.0,1.0,1.0
test_0337,noise,adaptive_energy,0.41897233201581024,0.5882352941176471,0.0,0.0,0.22428571428571428
test_0337,noise,spectral_flux,0.41952506596306066,0.5882352941176471,0.0,0.0,0.22442165513951823
test_0337,noise,logistic_features,0.41897233201581024,0.5882352941176471,0.0,0.0,0.22428571428571428
test_0337,noise,temporal_cnn,0.41897233201581024,0.5882352941176471,0.0,0.0,0.22428571428571428
test_0337,noise,dilated_cnn,0.41897233201581024,0.5882352941176471,0.0,0.0,0.22428571428571428
test_0337,noise,contract_tcn_aug,0.9723076923076922,1.0,0.5714285714285715,0.8571428571428571,0.8417957544463569
test_0338,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0338,reverb,spectral_flux,0.08387096774193549,0.5,0.0,0.12244897959183672,0.2477846677490659
test_0338,reverb,logistic_features,0.05017921146953406,0.5,0.0,0.15,0.31834862385321105
test_0338,reverb,temporal_cnn,0.08695652173913045,0.5,0.0,0.0,0.05245718309275788
test_0338,reverb,dilated_cnn,0.08261617900172119,0.5,0.0,0.0,0.05485705400182154
test_0338,reverb,contract_tcn_aug,0.8164794007490637,0.8,0.5714285714285715,0.8571428571428571,0.6392405063291139
test_0339,clipping,adaptive_energy,0.6408209806157354,0.7368421052631579,0.0,0.28571428571428575,0.3416586768935762
test_0339,clipping,spectral_flux,0.8924162257495591,0.8750000000000001,0.4,0.6666666666666666,0.7323431017381196
test_0339,clipping,logistic_features,0.9061946902654868,0.9333333333333333,0.5,0.8333333333333333,0.8223647937446744
test_0339,clipping,temporal_cnn,0.9183673469387755,0.9333333333333333,0.9090909090909091,0.9090909090909091,0.8238028446567053
test_0339,clipping,dilated_cnn,0.9748201438848921,1.0,1.0,1.0,0.9387789434764524
test_0339,clipping,contract_tcn_aug,0.9653916211293261,1.0,0.8000000000000002,1.0,0.8806304016268428
test_0340,gain_drift,adaptive_energy,0.5267857142857143,0.6666666666666666,0.2,0.6,0.49178705189941146
test_0340,gain_drift,spectral_flux,0.6000000000000001,0.8333333333333333,0.15384615384615383,0.7272727272727273,0.6146031746031745
test_0340,gain_drift,logistic_features,0.5870646766169154,0.9090909090909091,0.0,0.6153846153846153,0.5596440596440597
test_0340,gain_drift,temporal_cnn,0.8112449799196787,0.9090909090909091,0.6,0.8,0.8409495962127541
test_0340,gain_drift,dilated_cnn,0.873015873015873,0.9090909090909091,0.6,0.8,0.8927553927553928
test_0340,gain_drift,contract_tcn_aug,0.900398406374502,1.0,0.75,1.0,0.9082922824302135
test_0341,jitter,adaptive_energy,0.695054945054945,0.8571428571428571,0.2439024390243902,0.3636363636363636,0.565062656641604
test_0341,jitter,spectral_flux,0.6908077994428969,0.8571428571428571,0.2926829268292683,0.34285714285714286,0.5883256528417818
test_0341,jitter,logistic_features,0.6285714285714286,0.8571428571428571,0.18181818181818182,0.28571428571428575,0.3783643892339545
test_0341,jitter,temporal_cnn,0.593200468933177,0.8571428571428571,0.0,0.0,0.2719047619047619
test_0341,jitter,dilated_cnn,0.5832349468713105,0.8571428571428571,0.0,0.0,0.27032227032227035
test_0341,jitter,contract_tcn_aug,0.9023941068139963,0.9,0.7499999999999999,0.8,0.8908448373215989
test_0342,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0342,compound,spectral_flux,0.33796296296296297,0.5,0.0,0.07692307692307691,0.2306574624913725
test_0342,compound,logistic_features,0.07344632768361582,0.5,0.0,0.0909090909090909,0.14248942211027518
test_0342,compound,temporal_cnn,0.3626062322946176,0.5,0.0,0.25,0.2966317282480692
test_0342,compound,dilated_cnn,0.39448275862068966,0.5,0.0,0.0,0.21747668139420714
test_0342,compound,contract_tcn_aug,0.8580645161290323,0.888888888888889,0.8571428571428571,0.8571428571428571,0.7044412673155188
test_0343,clean,adaptive_energy,0.8185654008438819,0.8,0.6,0.8,0.8595855555103203
test_0343,clean,spectral_flux,0.8841201716738197,0.8,0.6,0.8,0.8832996505410299
test_0343,clean,logistic_features,0.8316831683168318,0.888888888888889,0.3333333333333333,0.7272727272727273,0.7926165654714171
test_0343,clean,temporal_cnn,0.892018779342723,1.0,0.75,1.0,0.9076354679802956
test_0343,clean,dilated_cnn,0.9663865546218487,0.888888888888889,1.0,1.0,0.958430913348946
test_0343,clean,contract_tcn_aug,0.9663865546218487,0.888888888888889,1.0,1.0,0.8858313817330211
test_0344,noise,adaptive_energy,0.30028328611898014,0.5,0.0,0.0,0.19761904761904764
test_0344,noise,spectral_flux,0.300709219858156,0.5,0.0,0.0,0.19771046983067017
test_0344,noise,logistic_features,0.30028328611898014,0.5,0.0,0.0,0.19761904761904764
test_0344,noise,temporal_cnn,0.30028328611898014,0.5,0.0,0.0,0.19761904761904764
test_0344,noise,dilated_cnn,0.30028328611898014,0.5,0.0,0.0,0.19761904761904764
test_0344,noise,contract_tcn_aug,0.9680365296803652,1.0,1.0,1.0,0.8959123472397809
test_0345,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0345,reverb,spectral_flux,0.4219780219780219,0.5882352941176471,0.028985507246376812,0.14545454545454545,0.4037900874635568
test_0345,reverb,logistic_features,0.16,0.5882352941176471,0.0,0.125,0.24426125129854895
test_0345,reverb,temporal_cnn,0.28355957767722473,0.5882352941176471,0.0,0.30769230769230765,0.19964630370420597
test_0345,reverb,dilated_cnn,0.3705722070844687,0.5882352941176471,0.0,0.0,0.2148941348259917
test_0345,reverb,contract_tcn_aug,0.7911392405063291,0.9090909090909091,0.4444444444444445,0.4444444444444445,0.4553294690657328
test_0346,clipping,adaptive_energy,0.49624060150375937,0.6666666666666666,0.0,0.0,0.24285714285714285
test_0346,clipping,spectral_flux,0.9183673469387756,0.8,0.25,0.5333333333333333,0.8008397673346127
test_0346,clipping,logistic_features,0.9157894736842106,0.923076923076923,0.5454545454545454,0.7272727272727273,0.7660672660672662
test_0346,clipping,temporal_cnn,0.9195979899497487,0.923076923076923,0.6,0.8,0.7999350649350649
test_0346,clipping,dilated_cnn,0.9848484848484849,1.0,1.0,1.0,1.0
test_0346,clipping,contract_tcn_aug,0.9396325459317586,1.0,0.75,1.0,0.917689778345516
test_0347,gain_drift,adaptive_energy,0.9362637362637362,0.9333333333333333,0.6666666666666666,0.8333333333333333,0.8205564784053155
test_0347,gain_drift,spectral_flux,0.9071729957805907,0.9333333333333333,0.6153846153846154,0.7692307692307693,0.7988247863247863
test_0347,gain_drift,logistic_features,0.8625592417061612,0.923076923076923,0.26666666666666666,0.7692307692307693,0.6375000000000001
test_0347,gain_drift,temporal_cnn,0.9016018306636155,1.0,0.4615384615384615,0.6153846153846154,0.6803571428571429
test_0347,gain_drift,dilated_cnn,0.9789029535864978,1.0,1.0,1.0,0.9398809523809524
test_0347,gain_drift,contract_tcn_aug,0.9789029535864978,1.0,1.0,1.0,0.9398656898656899
test_0348,jitter,adaptive_energy,0.7576791808873721,0.6666666666666666,0.19999999999999998,0.21621621621621626,0.8247115001989654
test_0348,jitter,spectral_flux,0.6392045454545455,0.6666666666666666,0.18181818181818182,0.1875,0.3916591793950284
test_0348,jitter,logistic_features,0.5685534591194968,0.6666666666666666,0.0,0.0,0.29803822937625757
test_0348,jitter,temporal_cnn,0.5529841656516443,0.6666666666666666,0.0,0.0,0.25757575757575757
test_0348,jitter,dilated_cnn,0.5611866501854141,0.6666666666666666,0.0,0.0,0.2599410898379971
test_0348,jitter,contract_tcn_aug,0.9737991266375545,1.0,1.0,1.0,0.962430426716141
test_0349,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0349,compound,spectral_flux,0.23691460055096422,0.5,0.0,0.11320754716981131,0.341576833650391
test_0349,compound,logistic_features,0.1889763779527559,0.5,0.0,0.07407407407407407,0.27159190110106723
test_0349,compound,temporal_cnn,0.3214793741109531,0.5,0.0,0.25,0.2965478211658178
test_0349,compound,dilated_cnn,0.33333333333333337,0.5,0.0,0.0,0.20451127819548873
test_0349,compound,contract_tcn_aug,0.8504672897196263,1.0,0.5714285714285715,0.8571428571428571,0.5408521303258145
test_0350,clean,adaptive_energy,0.8668076109936574,0.8235294117647058,0.5714285714285714,0.7142857142857143,0.7748949881157282
test_0350,clean,spectral_flux,0.8776371308016877,0.8235294117647058,0.7142857142857143,0.7142857142857143,0.8345255102040816
test_0350,clean,logistic_features,0.8893805309734514,0.8235294117647058,0.5000000000000001,0.625,0.791548066595059
test_0350,clean,temporal_cnn,0.9711751662971174,0.9333333333333333,0.9090909090909091,0.9090909090909091,0.9619802436393059
test_0350,clean,dilated_cnn,0.986784140969163,1.0,1.0,1.0,0.9409937888198757
test_0350,clean,contract_tcn_aug,0.9797752808988764,1.0,1.0,1.0,0.9415816326530612
test_0351,noise,adaptive_energy,0.5056039850560398,0.6666666666666666,0.0,0.0,0.24380952380952384
test_0351,noise,spectral_flux,0.5062344139650873,0.6666666666666666,0.0,0.0,0.24397805866921057
test_0351,noise,logistic_features,0.5056039850560398,0.6666666666666666,0.0,0.0,0.24380952380952384
test_0351,noise,temporal_cnn,0.5056039850560398,0.6666666666666666,0.0,0.0,0.24380952380952384
test_0351,noise,dilated_cnn,0.5056039850560398,0.6666666666666666,0.0,0.0,0.24380952380952384
test_0351,noise,contract_tcn_aug,0.9712918660287081,1.0,0.8571428571428571,0.8571428571428571,0.8941306755260243
test_0352,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0352,reverb,spectral_flux,0.28893905191873587,0.6666666666666666,0.0,0.18181818181818182,0.33697417563516635
test_0352,reverb,logistic_features,0.05988023952095808,0.6666666666666666,0.0,0.049999999999999996,0.0956798950341088
test_0352,reverb,temporal_cnn,0.22113821138211381,0.6666666666666666,0.0,0.12500000000000003,0.1276332723701145
test_0352,reverb,dilated_cnn,0.4710743801652893,0.6666666666666666,0.0,0.0,0.23861003861003863
test_0352,reverb,contract_tcn_aug,0.8486352357320099,0.8571428571428571,0.9090909090909091,0.9090909090909091,0.683743842364532
test_0353,clipping,adaptive_energy,0.9600000000000001,0.8333333333333333,0.8333333333333333,0.8333333333333333,0.985634477254589
test_0353,clipping,spectral_flux,0.9473684210526315,0.9090909090909091,0.6153846153846154,0.7692307692307693,0.9294903926482874
test_0353,clipping,logistic_features,0.9534883720930233,0.9090909090909091,0.6666666666666666,0.8333333333333333,0.9296449215524359
test_0353,clipping,temporal_cnn,0.9661016949152543,0.8333333333333333,0.9090909090909091,0.9090909090909091,0.9953161592505856
test_0353,clipping,dilated_cnn,0.9604519774011299,0.9090909090909091,1.0,1.0,0.9080405932864949
test_0353,clipping,contract_tcn_aug,0.9798270893371758,0.9090909090909091,1.0,1.0,1.0
test_0354,gain_drift,adaptive_energy,0.7886178861788619,0.6666666666666665,0.25,0.7499999999999999,0.6403641308453577
test_0354,gain_drift,spectral_flux,0.5507246376811593,0.6666666666666665,0.18181818181818182,0.5454545454545454,0.4269596363135418
test_0354,gain_drift,logistic_features,0.2603550295857988,0.6666666666666665,0.0,0.4,0.2804989453053632
test_0354,gain_drift,temporal_cnn,0.3218390804597701,0.28571428571428575,0.3333333333333333,0.3333333333333333,0.4758602053684021
test_0354,gain_drift,dilated_cnn,0.6396396396396397,0.6666666666666665,0.28571428571428575,0.8571428571428571,0.6322092115534739
test_0354,gain_drift,contract_tcn_aug,0.8,0.6666666666666665,0.5714285714285715,0.8571428571428571,0.8223555815768931
test_0355,jitter,adaptive_energy,0.7138047138047137,0.8,0.1702127659574468,0.3243243243243243,0.6446588445750975
test_0355,jitter,spectral_flux,0.6439628482972137,0.8,0.16,0.3076923076923077,0.5077821710192668
test_0355,jitter,logistic_features,0.5721716514954486,0.8,0.11764705882352941,0.3809523809523809,0.43386243386243384
test_0355,jitter,temporal_cnn,0.5626535626535627,0.8,0.0,0.0,0.2634920634920635
test_0355,jitter,dilated_cnn,0.5654320987654321,0.8,0.0,0.0,0.2643225965084829
test_0355,jitter,contract_tcn_aug,0.832535885167464,1.0,0.6666666666666666,1.0,0.7001967210950367
test_0356,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0356,compound,spectral_flux,0.46099290780141844,0.8,0.0,0.2181818181818182,0.3936134238738039
test_0356,compound,logistic_features,0.2601279317697228,0.8,0.0,0.15384615384615383,0.23757288629737608
test_0356,compound,temporal_cnn,0.5765550239234449,0.8,0.0,0.0,0.26806864877930864
test_0356,compound,dilated_cnn,0.5861244019138756,0.8,0.0,0.0,0.270002417210539
test_0356,compound,contract_tcn_aug,0.9543568464730291,1.0,1.0,1.0,0.8517966318534648
test_0357,clean,adaptive_energy,0.9020771513353115,0.9090909090909091,0.8,0.8,0.8896103896103896
test_0357,clean,spectral_flux,0.9748427672955974,0.9090909090909091,0.8,0.8,0.9249317561419472
test_0357,clean,logistic_features,0.9046153846153847,0.9090909090909091,0.5,0.7272727272727273,0.7909245352435779
test_0357,clean,temporal_cnn,0.9907120743034055,1.0,1.0,1.0,1.0
test_0357,clean,dilated_cnn,0.9784615384615385,1.0,1.0,1.0,0.9616724738675959
test_0357,clean,contract_tcn_aug,0.9844236760124611,1.0,1.0,1.0,1.0
test_0358,noise,adaptive_energy,0.6175115207373272,0.8571428571428571,0.0,0.0,0.2790476190476191
test_0358,noise,spectral_flux,0.6182237600922722,0.8571428571428571,0.0,0.0,0.2792749821130456
test_0358,noise,logistic_features,0.6175115207373272,0.8571428571428571,0.0,0.0,0.2790476190476191
test_0358,noise,temporal_cnn,0.6175115207373272,0.8571428571428571,0.0,0.0,0.2790476190476191
test_0358,noise,dilated_cnn,0.6175115207373272,0.8571428571428571,0.0,0.0,0.2790476190476191
test_0358,noise,contract_tcn_aug,0.884,1.0,0.4,0.8,0.766110947724432
test_0359,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0359,reverb,spectral_flux,0.5051334702258726,0.8,0.0,0.19999999999999998,0.4335013457067613
test_0359,reverb,logistic_features,0.03529411764705882,0.5882352941176471,0.0,0.07142857142857142,0.11946691564400504
test_0359,reverb,temporal_cnn,0.20996441281138792,0.8,0.0,0.2608695652173913,0.22399661802948972
test_0359,reverb,dilated_cnn,0.4126547455295736,0.8,0.0,0.0,0.186264545658901
test_0359,reverb,contract_tcn_aug,0.9345794392523366,0.9411764705882353,0.6,0.8000000000000002,0.6329979879275653
test_0360,clipping,adaptive_energy,0.47844228094575797,0.5882352941176471,0.13793103448275865,0.2105263157894737,0.3810394358840429
test_0360,clipping,spectral_flux,0.7085714285714286,0.7142857142857143,0.28571428571428575,0.6153846153846153,0.604352532755982
test_0360,clipping,logistic_features,0.7109826589595376,0.7692307692307693,0.36363636363636365,0.7272727272727273,0.5690800779012487
test_0360,clipping,temporal_cnn,0.8350515463917527,0.7692307692307693,0.8,0.8,0.8554817275747508
test_0360,clipping,dilated_cnn,0.9106145251396649,0.9090909090909091,0.8,0.8,0.8573393348337085
test_0360,clipping,contract_tcn_aug,0.8806818181818182,0.7692307692307693,0.7272727272727273,0.7272727272727273,0.8108157991878923
test_0361,gain_drift,adaptive_energy,0.9251336898395721,0.9333333333333333,0.9090909090909091,0.9090909090909091,0.9227688787185355
test_0361,gain_drift,spectral_flux,0.8163265306122449,0.9333333333333333,0.25000000000000006,0.625,0.7824905400756794
test_0361,gain_drift,logistic_features,0.6990291262135923,0.8571428571428571,0.2222222222222222,0.5555555555555556,0.6262210147216781
test_0361,gain_drift,temporal_cnn,0.6236559139784946,0.923076923076923,0.3636363636363636,0.9090909090909091,0.7015037593984962
test_0361,gain_drift,dilated_cnn,0.880466472303207,0.8333333333333333,0.6666666666666665,0.888888888888889,0.8212467443117598
test_0361,gain_drift,contract_tcn_aug,0.9788359788359788,1.0,1.0,1.0,0.939825627899536
test_0362,jitter,adaptive_energy,0.6654411764705883,0.7368421052631579,0.21276595744680848,0.2380952380952381,0.636183267684439
test_0362,jitter,spectral_flux,0.6055646481178396,0.7368421052631579,0.16666666666666669,0.22727272727272727,0.5616806722689075
test_0362,jitter,logistic_features,0.5006729475100942,0.7368421052631579,0.19047619047619047,0.23529411764705882,0.30310335983585535
test_0362,jitter,temporal_cnn,0.4744897959183674,0.7368421052631579,0.0,0.0,0.23889154323936931
test_0362,jitter,dilated_cnn,0.4738853503184713,0.7368421052631579,0.0,0.0,0.2387312186978297
test_0362,jitter,contract_tcn_aug,0.9531249999999999,0.923076923076923,1.0,1.0,0.8748917748917748
test_0363,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0363,compound,spectral_flux,0.30024213075060535,0.5,0.0,0.11764705882352941,0.3810655401044417
test_0363,compound,logistic_features,0.17158176943699735,0.5,0.029850746268656716,0.11538461538461538,0.26903649084100206
test_0363,compound,temporal_cnn,0.3211267605633803,0.5,0.0,0.0,0.20182166826462128
test_0363,compound,dilated_cnn,0.32664756446991405,0.5,0.0,0.0,0.20303326810176126
test_0363,compound,contract_tcn_aug,0.7211538461538463,0.75,0.2222222222222222,0.7499999999999999,0.5867861142217246
test_0364,clean,adaptive_energy,0.8747514910536779,0.9411764705882353,0.42857142857142855,0.8571428571428571,0.7489313336593669
test_0364,clean,spectral_flux,0.923076923076923,0.9411764705882353,0.6153846153846153,0.923076923076923,0.8416713721061547
test_0364,clean,logistic_features,0.904276985743381,0.9411764705882353,0.5714285714285715,0.8571428571428571,0.7891612792493848
test_0364,clean,temporal_cnn,0.9120654396728017,1.0,0.5714285714285715,0.8571428571428571,0.7483766233766234
test_0364,clean,dilated_cnn,0.9362549800796813,1.0,0.8333333333333334,1.0,0.8463203463203463
test_0364,clean,contract_tcn_aug,0.936,1.0,0.8333333333333334,1.0,0.8463203463203463
test_0365,noise,adaptive_energy,0.5185185185185185,0.6666666666666666,0.0,0.0,0.24857142857142858
test_0365,noise,spectral_flux,0.519159456118665,0.6666666666666666,0.0,0.0,0.24874791318864778
test_0365,noise,logistic_features,0.5185185185185185,0.6666666666666666,0.0,0.0,0.24857142857142858
test_0365,noise,temporal_cnn,0.5185185185185185,0.6666666666666666,0.0,0.0,0.24857142857142858
test_0365,noise,dilated_cnn,0.5185185185185185,0.6666666666666666,0.0,0.0,0.24857142857142858
test_0365,noise,contract_tcn_aug,0.8854625550660792,0.8571428571428571,0.5,0.4285714285714285,0.6440336790453886
test_0366,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0366,reverb,spectral_flux,0.11527377521613832,0.4,0.03076923076923077,0.0851063829787234,0.23162035898696828
test_0366,reverb,logistic_features,0.06097560975609756,0.4,0.0,0.046511627906976744,0.1032069970845481
test_0366,reverb,temporal_cnn,0.08970099667774087,0.4,0.25,0.0,0.13593294460641397
test_0366,reverb,dilated_cnn,0.15479876160990713,0.4,0.0,0.0,0.10421676491243004
test_0366,reverb,contract_tcn_aug,0.9019607843137256,0.7499999999999999,0.8,0.8,0.7515814951317454
test_0367,clipping,adaptive_energy,0.8257372654155496,0.7692307692307693,0.5454545454545454,0.7272727272727273,0.7803696303696304
test_0367,clipping,spectral_flux,0.8397790055248618,0.7692307692307693,0.4285714285714285,0.6153846153846153,0.8264453820291384
test_0367,clipping,logistic_features,0.8172043010752689,0.7692307692307693,0.5454545454545454,0.7272727272727273,0.815725578769057
test_0367,clipping,temporal_cnn,0.8888888888888888,0.8333333333333333,0.888888888888889,0.888888888888889,0.917998667998668
test_0367,clipping,dilated_cnn,0.893854748603352,0.8333333333333333,0.888888888888889,0.888888888888889,0.9166621806518179
test_0367,clipping,contract_tcn_aug,0.8913649025069638,0.8333333333333333,0.888888888888889,0.888888888888889,0.9177645378676307
test_0368,gain_drift,adaptive_energy,0.8155339805825242,0.8571428571428571,0.5,0.6666666666666666,0.7557991513437058
test_0368,gain_drift,spectral_flux,0.7816711590296497,0.8571428571428571,0.10526315789473685,0.4210526315789474,0.6924520643104041
test_0368,gain_drift,logistic_features,0.634920634920635,0.8571428571428571,0.0,0.38095238095238093,0.4660693945500745
test_0368,gain_drift,temporal_cnn,0.8082595870206489,1.0,0.2,0.8,0.6789250353606789
test_0368,gain_drift,dilated_cnn,0.9104116222760291,0.8571428571428571,0.8,0.8,0.8237563431360062
test_0368,gain_drift,contract_tcn_aug,0.9746192893401014,1.0,1.0,1.0,0.9243281471004243
test_0369,jitter,adaptive_energy,0.3686956521739131,0.4,0.11764705882352941,0.11428571428571428,0.45009645649304497
test_0369,jitter,spectral_flux,0.4695259593679458,0.4,0.10526315789473684,0.12,0.6646884272997031
test_0369,jitter,logistic_features,0.3424878836833602,0.4,0.1621621621621622,0.2222222222222222,0.4447229184071289
test_0369,jitter,temporal_cnn,0.3032904148783977,0.4,0.0,0.0,0.1982654781980246
test_0369,jitter,dilated_cnn,0.3059163059163059,0.4,0.0,0.0,0.1988318325626673
test_0369,jitter,contract_tcn_aug,0.9589041095890412,0.8571428571428571,1.0,1.0,0.8959123472397809
test_0370,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0370,compound,spectral_flux,0.28,0.5882352941176471,0.0,0.1,0.28337340057661986
test_0370,compound,logistic_features,0.16040100250626566,0.5882352941176471,0.0,0.06779661016949153,0.16129331109875858
test_0370,compound,temporal_cnn,0.36209335219236205,0.5882352941176471,0.0,0.0,0.20408824629191075
test_0370,compound,dilated_cnn,0.36363636363636365,0.5882352941176471,0.0,0.0,0.20411825227104335
test_0370,compound,contract_tcn_aug,0.7236842105263157,0.8333333333333333,0.5,0.5714285714285715,0.5780236977420076
test_0371,clean,adaptive_energy,0.7900207900207901,0.888888888888889,0.23529411764705885,0.7058823529411764,0.6429684986761031
test_0371,clean,spectral_flux,0.7917525773195876,0.888888888888889,0.3529411764705882,0.7499999999999999,0.7128044598164119
test_0371,clean,logistic_features,0.7610993657505287,0.888888888888889,0.23529411764705885,0.7499999999999999,0.6567218897896189
test_0371,clean,temporal_cnn,0.8450704225352113,0.888888888888889,0.5333333333333333,0.8,0.7337849531028036
test_0371,clean,dilated_cnn,0.9267326732673268,0.9411764705882353,0.8571428571428571,0.8571428571428571,0.8776846121326469
test_0371,clean,contract_tcn_aug,0.8588709677419356,0.9411764705882353,0.5,0.8,0.7632111011735372
test_0372,noise,adaptive_energy,0.5074626865671642,0.7368421052631579,0.0,0.0,0.24857142857142853
test_0372,noise,spectral_flux,0.5080946450809465,0.7368421052631579,0.0,0.0,0.24874791318864778
test_0372,noise,logistic_features,0.5074626865671642,0.7368421052631579,0.0,0.0,0.24857142857142853
test_0372,noise,temporal_cnn,0.5074626865671642,0.7368421052631579,0.0,0.0,0.24857142857142853
test_0372,noise,dilated_cnn,0.5087281795511222,0.7368421052631579,0.0,0.0,0.24892498805542282
test_0372,noise,contract_tcn_aug,0.961352657004831,1.0,1.0,1.0,0.9237494997999199
test_0373,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0373,reverb,spectral_flux,0.4102564102564103,0.8571428571428571,0.0,0.16949152542372883,0.3669814317479569
test_0373,reverb,logistic_features,0.10337078651685394,0.7999999999999999,0.0,0.15,0.12035972283650301
test_0373,reverb,temporal_cnn,0.4048582995951417,0.8571428571428571,0.0,0.125,0.19869626863090914
test_0373,reverb,dilated_cnn,0.5964912280701754,0.8571428571428571,0.0,0.0,0.27285714285714285
test_0373,reverb,contract_tcn_aug,0.8322717622080681,0.9411764705882353,0.4615384615384615,0.923076923076923,0.7621304077186429
test_0374,clipping,adaptive_energy,0.899598393574297,0.888888888888889,0.8,0.8,0.8956639566395663
test_0374,clipping,spectral_flux,0.9169960474308301,0.888888888888889,0.8,0.8,0.8978021978021978
test_0374,clipping,logistic_features,0.9169960474308301,0.888888888888889,0.8,0.8,0.8978021978021978
test_0374,clipping,temporal_cnn,0.9283018867924528,0.888888888888889,0.888888888888889,0.888888888888889,0.9708249496981891
test_0374,clipping,dilated_cnn,0.9838709677419355,1.0,1.0,1.0,1.0
test_0374,clipping,contract_tcn_aug,0.9685039370078741,0.888888888888889,0.888888888888889,0.888888888888889,0.984732824427481
test_0375,gain_drift,adaptive_energy,0.8656716417910447,0.8750000000000001,0.6153846153846154,0.7692307692307693,0.8648548866782894
test_0375,gain_drift,spectral_flux,0.9123711340206185,0.8750000000000001,0.35294117647058826,0.625,0.8362826984506812
test_0375,gain_drift,logistic_features,0.8781725888324873,0.8750000000000001,0.35294117647058826,0.625,0.8162939238316121
test_0375,gain_drift,temporal_cnn,0.9595959595959597,0.9333333333333333,0.6666666666666666,0.8333333333333333,0.9077811100462428
test_0375,gain_drift,dilated_cnn,0.9925187032418953,1.0,1.0,1.0,0.9992927864214993
test_0375,gain_drift,contract_tcn_aug,0.98,1.0,0.7272727272727272,0.9090909090909091,0.9421464108031271
test_0376,jitter,adaptive_energy,0.7532467532467533,0.7368421052631579,0.1739130434782609,0.24390243902439027,0.6688311688311688
test_0376,jitter,spectral_flux,0.6290076335877862,0.7368421052631579,0.13333333333333333,0.2631578947368421,0.48251121076233183
test_0376,jitter,logistic_features,0.5551128818061088,0.7368421052631579,0.0,0.2857142857142857,0.37400210084033614
test_0376,jitter,temporal_cnn,0.5211970074812967,0.7368421052631579,0.0,0.0,0.25078294386894723
test_0376,jitter,dilated_cnn,0.5166872682323856,0.7368421052631579,0.0,0.0,0.2495238095238095
test_0376,jitter,contract_tcn_aug,0.9294403892944039,1.0,0.6666666666666666,0.8333333333333333,0.8174691905280753
test_0377,compound,adaptive_energy,0.10951008645533143,0.588235294117647,0.0,0.23999999999999996,0.1858829553326707
test_0377,compound,spectral_flux,0.5400696864111498,0.9090909090909091,0.0,0.1791044776119403,0.4789415675145582
test_0377,compound,logistic_features,0.5451505016722409,0.9090909090909091,0.0,0.19999999999999998,0.40309258162428346
test_0377,compound,temporal_cnn,0.6391752577319588,0.9090909090909091,0.0,0.0,0.2857142857142857
test_0377,compound,dilated_cnn,0.6494724501758499,0.9090909090909091,0.0,0.0,0.2896963663514186
test_0377,compound,contract_tcn_aug,0.4752475247524753,0.4,0.4444444444444444,0.4444444444444444,0.43781054787506407
test_0378,clean,adaptive_energy,0.8763250883392226,0.8333333333333333,0.7499999999999999,0.7499999999999999,0.9473684210526316
test_0378,clean,spectral_flux,0.9264705882352942,0.8333333333333333,0.6666666666666666,0.6666666666666666,0.9696048632218844
test_0378,clean,logistic_features,0.8652482269503545,0.8333333333333333,0.7499999999999999,0.7499999999999999,0.8000895520232258
test_0378,clean,temporal_cnn,0.9805447470817121,1.0,1.0,1.0,0.9036713922210106
test_0378,clean,dilated_cnn,1.0,1.0,1.0,1.0,1.0
test_0378,clean,contract_tcn_aug,0.9961685823754789,1.0,1.0,1.0,1.0
test_0379,noise,adaptive_energy,0.319327731092437,0.4,0.0,0.0,0.20142857142857143
test_0379,noise,spectral_flux,0.31977559607293127,0.4,0.0,0.0,0.2015263534462199
test_0379,noise,logistic_features,0.319327731092437,0.4,0.0,0.0,0.20142857142857143
test_0379,noise,temporal_cnn,0.319327731092437,0.4,0.0,0.0,0.20142857142857143
test_0379,noise,dilated_cnn,0.319327731092437,0.4,0.0,0.0,0.20142857142857143
test_0379,noise,contract_tcn_aug,0.9012875536480687,0.8571428571428571,0.4444444444444444,0.7499999999999999,0.6937195931003981
test_0380,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0380,reverb,spectral_flux,0.3739130434782609,0.5,0.0,0.13333333333333333,0.4357512406292893
test_0380,reverb,logistic_features,0.15517241379310343,0.5,0.0,0.046511627906976744,0.1877104377104377
test_0380,reverb,temporal_cnn,0.26917057902973396,0.5,0.0,0.0,0.15903327441788978
test_0380,reverb,dilated_cnn,0.3086053412462908,0.5,0.0,0.0,0.1807798597466494
test_0380,reverb,contract_tcn_aug,0.846153846153846,0.888888888888889,0.5714285714285715,0.8571428571428571,0.6515873015873016
test_0381,clipping,adaptive_energy,0.6452410383189122,0.8,0.1875,0.33333333333333337,0.4433785192909281
test_0381,clipping,spectral_flux,0.9233576642335767,0.8,0.7499999999999999,0.6666666666666666,0.8528621204579391
test_0381,clipping,logistic_features,0.9211009174311926,0.8421052631578948,0.8,0.7142857142857143,0.8535211267605634
test_0381,clipping,temporal_cnn,0.9335727109515259,0.8421052631578948,0.4615384615384615,0.6666666666666666,0.7558558558558558
test_0381,clipping,dilated_cnn,0.9867674858223062,1.0,0.7272727272727272,1.0,0.9518479033404407
test_0381,clipping,contract_tcn_aug,0.982791586998088,1.0,0.7272727272727272,1.0,0.8989053092501368
test_0382,gain_drift,adaptive_energy,0.8564356435643565,0.923076923076923,0.4,0.8,0.7021357822328697
test_0382,gain_drift,spectral_flux,0.8883248730964467,0.923076923076923,0.3333333333333333,0.6666666666666666,0.7191474606781362
test_0382,gain_drift,logistic_features,0.7165109034267912,0.8,0.25,0.75,0.5516643550624133
test_0382,gain_drift,temporal_cnn,0.7696793002915453,0.8333333333333334,0.6666666666666665,0.75,0.6839834509383088
test_0382,gain_drift,dilated_cnn,0.9166666666666666,1.0,0.6666666666666665,0.888888888888889,0.8776005547850207
test_0382,gain_drift,contract_tcn_aug,0.9801980198019802,1.0,1.0,1.0,0.9635922330097088
test_0383,jitter,adaptive_energy,0.6774774774774774,0.7368421052631579,0.18867924528301885,0.2926829268292683,0.7321993765022251
test_0383,jitter,spectral_flux,0.6096096096096096,0.7368421052631579,0.1904761904761905,0.26666666666666666,0.5511204481792716
test_0383,jitter,logistic_features,0.5247148288973384,0.7368421052631579,0.0,0.3636363636363636,0.3244968090328915
test_0383,jitter,temporal_cnn,0.5233881163084703,0.7368421052631579,0.0,0.0,0.25293542074363995
test_0383,jitter,dilated_cnn,0.5155666251556662,0.7368421052631579,0.0,0.0,0.25071907957814
test_0383,jitter,contract_tcn_aug,0.924170616113744,1.0,1.0,1.0,0.7908421204680052
test_0384,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0384,compound,spectral_flux,0.37442922374429227,0.7368421052631579,0.03076923076923077,0.18867924528301885,0.3188537591202284
test_0384,compound,logistic_features,0.1964735516372796,0.7368421052631579,0.0392156862745098,0.18181818181818182,0.25523577306570294
test_0384,compound,temporal_cnn,0.476063829787234,0.7368421052631579,0.0,0.3076923076923077,0.2656064744991122
test_0384,compound,dilated_cnn,0.49740932642487046,0.7368421052631579,0.0,0.0,0.2450037009622502
test_0384,compound,contract_tcn_aug,0.823529411764706,0.923076923076923,0.6666666666666665,0.6666666666666665,0.6756473675025425
test_0385,clean,adaptive_energy,0.8220064724919094,0.7692307692307693,0.7272727272727273,0.7272727272727273,0.8895348837209303
test_0385,clean,spectral_flux,0.8306709265175718,0.7692307692307693,0.7272727272727273,0.7272727272727273,0.9285714285714286
test_0385,clean,logistic_features,0.9280575539568345,0.9090909090909091,0.888888888888889,0.888888888888889,0.9032125662813658
test_0385,clean,temporal_cnn,0.9568345323741008,0.9090909090909091,0.8,0.888888888888889,0.983789260385005
test_0385,clean,dilated_cnn,0.9963636363636363,1.0,1.0,1.0,1.0
test_0385,clean,contract_tcn_aug,0.9854014598540146,1.0,1.0,1.0,1.0
test_0386,noise,adaptive_energy,0.562874251497006,0.8571428571428571,0.0,0.0,0.2633333333333333
test_0386,noise,spectral_flux,0.5635491606714628,0.8571428571428571,0.0,0.0,0.263534462198903
test_0386,noise,logistic_features,0.562874251497006,0.8571428571428571,0.0,0.0,0.2633333333333333
test_0386,noise,temporal_cnn,0.562874251497006,0.8571428571428571,0.0,0.0,0.2633333333333333
test_0386,noise,dilated_cnn,0.562874251497006,0.8571428571428571,0.0,0.0,0.2633333333333333
test_0386,noise,contract_tcn_aug,0.6932084309133489,0.75,0.25,0.42857142857142855,0.5364614994934144
test_0387,reverb,adaptive_energy,0.22818791946308722,0.33333333333333337,0.4,0.4,0.5490746096009254
test_0387,reverb,spectral_flux,0.3509615384615385,0.5882352941176471,0.03125,0.14814814814814814,0.3411588411588412
test_0387,reverb,logistic_features,0.058997050147492625,0.5882352941176471,0.04,0.045454545454545456,0.07890793417109207
test_0387,reverb,temporal_cnn,0.26833073322932915,0.5882352941176471,0.13333333333333333,0.14285714285714288,0.2022978000473108
test_0387,reverb,dilated_cnn,0.36211699164345407,0.5882352941176471,0.0,0.0,0.2118561710398445
test_0387,reverb,contract_tcn_aug,0.856140350877193,0.8333333333333333,0.3333333333333333,0.5454545454545454,0.6041061089448186
test_0388,clipping,adaptive_energy,0.9722735674676525,0.9411764705882353,0.923076923076923,0.923076923076923,0.9895724713242962
test_0388,clipping,spectral_flux,0.9471698113207548,0.9411764705882353,0.4705882352941177,0.7499999999999999,0.9426036574325547
test_0388,clipping,logistic_features,0.960747663551402,0.9411764705882353,0.5333333333333333,0.923076923076923,0.9904051172707888
test_0388,clipping,temporal_cnn,0.9834254143646408,0.9411764705882353,0.923076923076923,0.923076923076923,0.9730848861283644
test_0388,clipping,dilated_cnn,0.9834254143646408,1.0,1.0,1.0,0.9751552795031057
test_0388,clipping,contract_tcn_aug,0.9795158286778398,1.0,1.0,1.0,0.9502645502645503
test_0389,gain_drift,adaptive_energy,0.8927038626609443,0.7777777777777778,0.625,0.7499999999999999,0.8646202282565918
test_0389,gain_drift,spectral_flux,0.9237472766884531,0.8235294117647058,0.6666666666666667,0.8,0.8761606238239976
test_0389,gain_drift,logistic_features,0.9108433734939758,0.8571428571428571,0.6153846153846153,0.7692307692307692,0.8061493838373046
test_0389,gain_drift,temporal_cnn,0.9024390243902438,0.923076923076923,0.5714285714285715,0.7692307692307692,0.8357993197278911
test_0389,gain_drift,dilated_cnn,0.946135831381733,0.923076923076923,0.9090909090909091,0.9090909090909091,0.9151785714285714
test_0389,gain_drift,contract_tcn_aug,0.9364705882352942,0.923076923076923,0.9090909090909091,0.9090909090909091,0.8614491318915626
test_0390,jitter,adaptive_energy,0.7962085308056873,0.8571428571428571,0.3157894736842105,0.34285714285714286,0.7768640620702634
test_0390,jitter,spectral_flux,0.6993548387096774,0.8571428571428571,0.19512195121951217,0.27586206896551724,0.6037414965986395
test_0390,jitter,logistic_features,0.6373117033603708,0.8571428571428571,0.0,0.16666666666666666,0.28595848595848594
test_0390,jitter,temporal_cnn,0.6420323325635104,0.8571428571428571,0.0,0.0,0.28668610301263364
test_0390,jitter,dilated_cnn,0.633257403189066,0.8571428571428571,0.0,0.0,0.28380952380952384
test_0390,jitter,contract_tcn_aug,0.9413919413919414,1.0,1.0,1.0,0.8472258440582291
test_0391,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.0
test_0391,compound,spectral_flux,0.3110047846889953,0.5882352941176471,0.0,0.11538461538461539,0.36471861471861483
test_0391,compound,logistic_features,0.19589977220956722,0.5882352941176471,0.0,0.12,0.27273991215597054
test_0391,compound,temporal_cnn,0.39603960396039606,0.5882352941176471,0.0,0.30769230769230765,0.24751761153975174
test_0391,compound,dilated_cnn,0.3638968481375358,0.5882352941176471,0.0,0.28571428571428575,0.22203690618324765
test_0391,compound,contract_tcn_aug,0.8787878787878788,0.9090909090909091,0.46153846153846156,0.8,0.7519480519480519
test_0392,clean,adaptive_energy,0.8659003831417625,0.8421052631578948,0.5882352941176471,0.7058823529411764,0.832407469566774
test_0392,clean,spectral_flux,0.8897338403041826,0.8421052631578948,0.5882352941176471,0.7499999999999999,0.8161995701058202
test_0392,clean,logistic_features,0.8740458015267174,0.8421052631578948,0.625,0.7499999999999999,0.8110507729211086
test_0392,clean,temporal_cnn,0.8935361216730039,0.8421052631578948,0.4705882352941177,0.7058823529411764,0.8426256613756615
test_0392,clean,dilated_cnn,0.9385245901639344,1.0,0.7692307692307692,0.7692307692307692,0.8655877976190477
test_0392,clean,contract_tcn_aug,0.9322381930184804,0.875,0.8333333333333334,0.8333333333333334,0.9117095701917132
test_0393,noise,adaptive_energy,0.3050847457627119,0.5882352941176471,0.0,0.0,0.19999999999999998
test_0393,noise,spectral_flux,0.3055162659123055,0.5882352941176471,0.0,0.0,0.20009539709038876
test_0393,noise,logistic_features,0.3050847457627119,0.5882352941176471,0.0,0.0,0.19999999999999998
test_0393,noise,temporal_cnn,0.3050847457627119,0.5882352941176471,0.0,0.0,0.19999999999999998
test_0393,noise,dilated_cnn,0.3050847457627119,0.5882352941176471,0.0,0.0,0.19999999999999998
test_0393,noise,contract_tcn_aug,0.918918918918919,0.9090909090909091,0.8,0.8,0.8458646616541354
test_0394,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0394,reverb,spectral_flux,0.19477434679334915,0.5882352941176471,0.0,0.08888888888888889,0.3012653706821777
test_0394,reverb,logistic_features,0.01846153846153846,0.5882352941176471,0.0,0.048780487804878044,0.11883212324149894
test_0394,reverb,temporal_cnn,0.20064724919093851,0.5882352941176471,0.0,0.0,0.1167793471754061
test_0394,reverb,dilated_cnn,0.32456140350877194,0.5882352941176471,0.0,0.0,0.1872672242284809
test_0394,reverb,contract_tcn_aug,0.8609271523178809,0.9090909090909091,0.8571428571428571,0.8571428571428571,0.8001437587878865
test_0395,clipping,adaptive_energy,0.8401486988847584,0.8,0.7499999999999999,0.7499999999999999,0.9253034547152195
test_0395,clipping,spectral_flux,0.8593155893536121,0.8,0.7499999999999999,0.7499999999999999,0.9339164237123422
test_0395,clipping,logistic_features,0.8327137546468402,0.8,0.7499999999999999,0.7499999999999999,0.9234360410831
test_0395,clipping,temporal_cnn,0.8754716981132076,0.7272727272727273,0.6,0.6666666666666666,0.9443911792905081
test_0395,clipping,dilated_cnn,1.0,1.0,1.0,1.0,1.0
test_0395,clipping,contract_tcn_aug,0.9666666666666666,0.888888888888889,0.7499999999999999,0.7499999999999999,0.9861751152073733
test_0396,gain_drift,adaptive_energy,0.8493150684931507,0.9411764705882353,0.8571428571428571,0.8571428571428571,0.8470113354048082
test_0396,gain_drift,spectral_flux,0.8098765432098767,0.888888888888889,0.4444444444444444,0.6666666666666666,0.744512022170454
test_0396,gain_drift,logistic_features,0.7365591397849462,0.875,0.5333333333333333,0.6666666666666667,0.6141206334296422
test_0396,gain_drift,temporal_cnn,0.7796610169491526,0.875,0.5333333333333333,0.6666666666666667,0.7525537982888254
test_0396,gain_drift,dilated_cnn,0.9485981308411214,0.9411764705882353,0.923076923076923,0.923076923076923,0.8883915891846678
test_0396,gain_drift,contract_tcn_aug,0.8940568475452196,0.9411764705882353,0.7692307692307692,0.923076923076923,0.8564337298813941
test_0397,jitter,adaptive_energy,0.7334315169366715,0.8,0.2380952380952381,0.29411764705882354,0.6614862572107228
test_0397,jitter,spectral_flux,0.6919831223628692,0.8,0.25,0.24242424242424243,0.6389921747229617
test_0397,jitter,logistic_features,0.6309226932668329,0.8,0.13793103448275862,0.2222222222222222,0.40318627450980393
test_0397,jitter,temporal_cnn,0.6013986013986015,0.8,0.0,0.0,0.2742857142857143
test_0397,jitter,dilated_cnn,0.6013986013986015,0.8,0.0,0.0,0.2742857142857143
test_0397,jitter,contract_tcn_aug,0.9051878354203936,0.888888888888889,0.8571428571428571,0.8571428571428571,0.8682170542635659
test_0398,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0398,compound,spectral_flux,0.31492842535787324,0.6666666666666666,0.0273972602739726,0.18867924528301885,0.4380715530475913
test_0398,compound,logistic_features,0.1945701357466063,0.6666666666666666,0.0,0.20408163265306123,0.3736109754906748
test_0398,compound,temporal_cnn,0.4329349269588314,0.6666666666666666,0.0,0.1818181818181818,0.2293743951022981
test_0398,compound,dilated_cnn,0.47489823609226595,0.6666666666666666,0.0,0.22222222222222224,0.2960020371785078
test_0398,compound,contract_tcn_aug,0.715151515151515,0.7272727272727272,0.3076923076923077,0.6,0.6206091527520099
test_0399,clean,adaptive_energy,0.8516746411483253,0.7777777777777778,0.8571428571428571,0.8571428571428571,0.8925278010479804
test_0399,clean,spectral_flux,0.856470588235294,0.7777777777777778,0.8571428571428571,0.8571428571428571,0.8912884217232043
test_0399,clean,logistic_features,0.8663366336633663,0.8235294117647058,0.8,0.8571428571428571,0.8084652189915348
test_0399,clean,temporal_cnn,0.9095354523227384,0.8750000000000001,0.923076923076923,0.923076923076923,0.9373420971551812
test_0399,clean,dilated_cnn,0.9896373056994818,1.0,1.0,1.0,1.0
test_0399,clean,contract_tcn_aug,0.9767441860465116,0.9333333333333333,0.923076923076923,0.923076923076923,0.9702609890109891
test_0400,noise,adaptive_energy,0.5203452527743527,0.8,0.0,0.0,0.2519047619047619
test_0400,noise,spectral_flux,0.5209876543209877,0.8,0.0,0.0,0.25208681135225375
test_0400,noise,logistic_features,0.5203452527743527,0.8,0.0,0.0,0.2519047619047619
test_0400,noise,temporal_cnn,0.5203452527743527,0.8,0.0,0.0,0.2519047619047619
test_0400,noise,dilated_cnn,0.5216316440049443,0.8,0.0,0.0,0.252269469660774
test_0400,noise,contract_tcn_aug,0.7956403269754768,0.9411764705882353,0.4615384615384615,0.7692307692307692,0.731587764526153
test_0401,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0401,reverb,spectral_flux,0.2877030162412993,0.5882352941176471,0.0,0.13636363636363635,0.39780945393564615
test_0401,reverb,logistic_features,0.111731843575419,0.5882352941176471,0.0,0.15789473684210528,0.20794288889200155
test_0401,reverb,temporal_cnn,0.16558441558441558,0.5882352941176471,0.0,0.2,0.10104409961072894
test_0401,reverb,dilated_cnn,0.2720694645441389,0.5882352941176471,0.0,0.0,0.14999171041724232
test_0401,reverb,contract_tcn_aug,0.8881355932203389,0.8333333333333333,0.6666666666666666,0.7499999999999999,0.674640455795471
test_0402,clipping,adaptive_energy,0.28441754916792733,0.4,0.09523809523809525,0.0,0.24187452758881328
test_0402,clipping,spectral_flux,0.7999999999999999,0.6666666666666666,0.4444444444444444,0.6666666666666666,0.8175209014903672
test_0402,clipping,logistic_features,0.8141592920353982,0.6666666666666666,0.7499999999999999,0.7499999999999999,0.9155844155844156
test_0402,clipping,temporal_cnn,0.8623853211009175,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.891321044546851
test_0402,clipping,dilated_cnn,0.968421052631579,1.0,1.0,1.0,0.9479166666666667
test_0402,clipping,contract_tcn_aug,0.9740932642487047,1.0,1.0,1.0,0.8975468975468975
test_0403,gain_drift,adaptive_energy,0.8607068607068608,0.888888888888889,0.625,0.7499999999999999,0.8100128940465074
test_0403,gain_drift,spectral_flux,0.8715789473684211,0.888888888888889,0.42105263157894735,0.631578947368421,0.7685555234752128
test_0403,gain_drift,logistic_features,0.8072562358276645,0.9333333333333333,0.3529411764705882,0.625,0.6896234355811289
test_0403,gain_drift,temporal_cnn,0.8507795100222717,0.9333333333333333,0.5714285714285715,0.7142857142857143,0.7559719622446135
test_0403,gain_drift,dilated_cnn,0.9,0.9333333333333333,0.8333333333333334,0.8333333333333334,0.847800741918389
test_0403,gain_drift,contract_tcn_aug,0.8822269807280514,0.9333333333333333,0.8333333333333334,0.8333333333333334,0.8893068144288282
test_0404,jitter,adaptive_energy,0.63003663003663,0.5882352941176471,0.1904761904761905,0.21621621621621626,0.6739239377695875
test_0404,jitter,spectral_flux,0.5632911392405063,0.5882352941176471,0.16666666666666669,0.23529411764705882,0.6189792362297319
test_0404,jitter,logistic_features,0.4827586206896552,0.5882352941176471,0.0,0.28571428571428575,0.38296800201562103
test_0404,jitter,temporal_cnn,0.48888888888888893,0.5882352941176471,0.0,0.0,0.24122590212555609
test_0404,jitter,dilated_cnn,0.4770408163265306,0.5882352941176471,0.0,0.0,0.23809523809523808
test_0404,jitter,contract_tcn_aug,0.9104859335038363,0.7692307692307693,0.6666666666666666,0.7272727272727273,0.7560478736949324
test_0405,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0405,compound,spectral_flux,0.42065009560229444,0.6666666666666666,0.0,0.1568627450980392,0.3981684579951744
test_0405,compound,logistic_features,0.1801801801801802,0.6666666666666666,0.0,0.163265306122449,0.22377908689248893
test_0405,compound,temporal_cnn,0.47656250000000006,0.6666666666666666,0.0,0.2,0.23647709020746843
test_0405,compound,dilated_cnn,0.5201072386058981,0.6666666666666666,0.0,0.0,0.24948240165631472
test_0405,compound,contract_tcn_aug,0.9343832020997375,1.0,0.75,1.0,0.8794369669142259
test_0406,clean,adaptive_energy,0.842443729903537,0.7692307692307692,0.46153846153846156,0.6153846153846153,0.8049036984520856
test_0406,clean,spectral_flux,0.7785234899328859,0.7692307692307692,0.30769230769230765,0.46153846153846156,0.7334579399095528
test_0406,clean,logistic_features,0.8300653594771241,0.7692307692307692,0.3333333333333333,0.6666666666666666,0.724634540849025
test_0406,clean,temporal_cnn,0.9061488673139159,0.923076923076923,0.6666666666666665,0.888888888888889,0.8943144413190496
test_0406,clean,dilated_cnn,0.9935483870967742,1.0,1.0,1.0,1.0
test_0406,clean,contract_tcn_aug,0.9634551495016611,1.0,1.0,1.0,0.923963133640553
test_0407,noise,adaptive_energy,0.4415584415584416,0.6666666666666666,0.0,0.0,0.22952380952380952
test_0407,noise,spectral_flux,0.44213263979193757,0.6666666666666666,0.0,0.0,0.22966849511089912
test_0407,noise,logistic_features,0.4415584415584416,0.6666666666666666,0.0,0.0,0.22952380952380952
test_0407,noise,temporal_cnn,0.4415584415584416,0.6666666666666666,0.0,0.0,0.22952380952380952
test_0407,noise,dilated_cnn,0.44328552803129073,0.6666666666666666,0.0,0.0,0.22995932041158174
test_0407,noise,contract_tcn_aug,0.893732970027248,0.8571428571428571,0.888888888888889,0.888888888888889,0.8810903041419614
test_0408,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0408,reverb,spectral_flux,0.2601279317697228,0.6666666666666666,0.029411764705882353,0.12244897959183675,0.22453393758368526
test_0408,reverb,logistic_features,0.03674540682414698,0.6666666666666666,0.0,0.04347826086956521,0.13849981263271846
test_0408,reverb,temporal_cnn,0.182370820668693,0.6666666666666666,0.0,0.15384615384615383,0.12530577299412918
test_0408,reverb,dilated_cnn,0.33611111111111114,0.6666666666666666,0.0,0.0,0.19340365615006444
test_0408,reverb,contract_tcn_aug,0.9153605015673981,0.923076923076923,0.888888888888889,0.888888888888889,0.7252270850536746
test_0409,clipping,adaptive_energy,0.4654731457800512,0.6666666666666666,0.0,0.0,0.23666666666666666
test_0409,clipping,spectral_flux,0.9304812834224598,0.923076923076923,0.6153846153846154,0.7692307692307693,0.9160714285714285
test_0409,clipping,logistic_features,0.9209809264305178,1.0,0.4615384615384615,0.7692307692307693,0.860218931647503
test_0409,clipping,temporal_cnn,0.9141414141414141,1.0,0.8000000000000002,1.0,0.9134846461949264
test_0409,clipping,dilated_cnn,0.923076923076923,1.0,0.8000000000000002,1.0,0.9146978021978021
test_0409,clipping,contract_tcn_aug,0.9424083769633509,1.0,0.9090909090909091,0.9090909090909091,0.9757142857142858
test_0410,gain_drift,adaptive_energy,0.876984126984127,0.9,0.4,0.6,0.8308985377681155
test_0410,gain_drift,spectral_flux,0.8500000000000001,0.9,0.4,0.6,0.7892290904015381
test_0410,gain_drift,logistic_features,0.8025751072961373,0.9,0.3157894736842105,0.42105263157894735,0.6594697672417734
test_0410,gain_drift,temporal_cnn,0.9240000000000002,0.9473684210526316,0.5,0.7499999999999999,0.7979755532439142
test_0410,gain_drift,dilated_cnn,0.9851301115241635,1.0,1.0,1.0,0.9507995079950798
test_0410,gain_drift,contract_tcn_aug,0.9868173258003766,1.0,1.0,1.0,0.9756554307116104
test_0411,jitter,adaptive_energy,0.5307017543859649,0.5,0.10526315789473684,0.11320754716981131,0.6783549783549783
test_0411,jitter,spectral_flux,0.4852071005917159,0.5,0.0967741935483871,0.13043478260869565,0.6212973378327709
test_0411,jitter,logistic_features,0.36681222707423583,0.5,0.0,0.18181818181818182,0.3065953654188948
test_0411,jitter,temporal_cnn,0.34710743801652894,0.5,0.0,0.0,0.20714285714285713
test_0411,jitter,dilated_cnn,0.34710743801652894,0.5,0.0,0.0,0.20714285714285713
test_0411,jitter,contract_tcn_aug,0.9689922480620156,1.0,1.0,1.0,0.9480519480519481
test_0412,compound,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0412,compound,spectral_flux,0.3469879518072289,0.6666666666666666,0.030303030303030307,0.1694915254237288,0.3000213445702168
test_0412,compound,logistic_features,0.1865284974093264,0.5882352941176471,0.0,0.15384615384615383,0.1960322661174562
test_0412,compound,temporal_cnn,0.4340878828229027,0.6666666666666666,0.0,0.20000000000000004,0.2864984072531242
test_0412,compound,dilated_cnn,0.45714285714285713,0.6666666666666666,0.0,0.1818181818181818,0.29145880574452004
test_0412,compound,contract_tcn_aug,0.9470588235294117,1.0,1.0,1.0,0.8480066445182725
test_0413,clean,adaptive_energy,0.858447488584475,0.8750000000000001,0.42857142857142855,0.7142857142857143,0.8073244186011873
test_0413,clean,spectral_flux,0.8287037037037036,0.8750000000000001,0.23529411764705882,0.6666666666666666,0.7711111859982783
test_0413,clean,logistic_features,0.8384074941451989,0.8750000000000001,0.21052631578947364,0.5555555555555556,0.7535022373400444
test_0413,clean,temporal_cnn,0.9480519480519481,0.8750000000000001,0.8333333333333333,0.8333333333333333,0.9798458802608181
test_0413,clean,dilated_cnn,0.9887640449438202,1.0,1.0,1.0,1.0
test_0413,clean,contract_tcn_aug,0.9886621315192745,1.0,1.0,1.0,0.9707821590174531
test_0414,noise,adaptive_energy,0.5663082437275986,0.8571428571428571,0.0,0.0,0.2642857142857143
test_0414,noise,spectral_flux,0.5669856459330144,0.8571428571428571,0.0,0.0,0.2644884331027904
test_0414,noise,logistic_features,0.5663082437275986,0.8571428571428571,0.0,0.0,0.2642857142857143
test_0414,noise,temporal_cnn,0.5663082437275986,0.8571428571428571,0.0,0.0,0.2642857142857143
test_0414,noise,dilated_cnn,0.5663082437275986,0.8571428571428571,0.0,0.0,0.2642857142857143
test_0414,noise,contract_tcn_aug,0.8290398126463701,1.0,0.3809523809523809,0.5882352941176471,0.6992100504425621
test_0415,reverb,adaptive_energy,0.0,0.0,0.0,0.0,0.2857142857142857
test_0415,reverb,spectral_flux,0.2808510638297872,0.7368421052631579,0.0,0.1568627450980392,0.30924522189828313
test_0415,reverb,logistic_features,0.016172506738544475,0.6666666666666665,0.0,0.12903225806451613,0.13547133138969875
test_0415,reverb,temporal_cnn,0.12436974789915965,0.6666666666666665,0.0,0.0,0.07072886297376094
test_0415,reverb,dilated_cnn,0.3815967523680649,0.7368421052631579,0.0,0.0,0.17565538650393644
test_0415,reverb,contract_tcn_aug,0.9582504970178926,0.9333333333333333,0.7692307692307693,0.8333333333333333,0.9609080841638981
test_0416,clipping,adaptive_energy,0.5507246376811594,0.7368421052631579,0.0,0.0,0.25999999999999995
test_0416,clipping,spectral_flux,0.8270377733598409,0.7368421052631579,0.47619047619047616,0.5714285714285715,0.8536272499430393
test_0416,clipping,logistic_features,0.8405797101449276,0.8750000000000001,0.625,0.7499999999999999,0.8865988500663422
test_0416,clipping,temporal_cnn,0.8571428571428571,0.8235294117647058,0.5882352941176471,0.7499999999999999,0.8015112870515511
test_0416,clipping,dilated_cnn,0.9848156182212581,1.0,1.0,1.0,0.9731248722665031
test_0416,clipping,contract_tcn_aug,0.9573033707865168,1.0,0.7692307692307692,0.923076923076923,0.9467418546365913
test_0417,gain_drift,adaptive_energy,0.6554621848739497,0.7272727272727273,0.36363636363636365,0.5454545454545454,0.6810335497835498
test_0417,gain_drift,spectral_flux,0.6727272727272727,0.7272727272727273,0.26666666666666666,0.42857142857142855,0.7506493506493506
test_0417,gain_drift,logistic_features,0.11347517730496454,0.5,0.2222222222222222,0.4444444444444444,0.18975003491132522
test_0417,gain_drift,temporal_cnn,0.29411764705882354,0.5714285714285715,0.0,0.28571428571428575,0.3584748584748585
test_0417,gain_drift,dilated_cnn,0.39195979899497485,0.6,0.0,0.4444444444444444,0.3316941485480811
test_0417,gain_drift,contract_tcn_aug,0.8955223880597015,1.0,0.8,0.8,0.8324675324675325
test_0418,jitter,adaptive_energy,0.6305882352941177,0.5882352941176471,0.16,0.20512820512820512,0.7842105263157896
test_0418,jitter,spectral_flux,0.44947735191637633,0.5882352941176471,0.06557377049180328,0.13043478260869565,0.44634628044766295
test_0418,jitter,logistic_features,0.3971631205673759,0.5882352941176471,0.0,0.14285714285714288,0.2903919089759798
test_0418,jitter,temporal_cnn,0.37837837837837834,0.5882352941176471,0.0,0.0,0.21523809523809523
test_0418,jitter,dilated_cnn,0.38251366120218583,0.5882352941176471,0.0,0.0,0.21621621621621623
test_0418,jitter,contract_tcn_aug,0.9077490774907749,1.0,0.6666666666666665,0.888888888888889,0.7699875369995327
test_0419,compound,adaptive_energy,0.0,0.1818181818181818,0.0,0.0,0.0
test_0419,compound,spectral_flux,0.5323741007194245,0.8571428571428571,0.028985507246376812,0.2033898305084746,0.39880604491942895
test_0419,compound,logistic_features,0.42145593869731807,0.8571428571428571,0.0,0.23076923076923078,0.32567049808429116
test_0419,compound,temporal_cnn,0.6124401913875598,0.8571428571428571,0.0,0.1818181818181818,0.3023188405797101
test_0419,compound,dilated_cnn,0.6327272727272727,0.8571428571428571,0.0,0.2222222222222222,0.33156028368794327
test_0419,compound,contract_tcn_aug,0.6844660194174758,0.9411764705882353,0.3636363636363636,0.5454545454545454,0.5733370306332171


==> results/standard_metric_summary.csv <==
detector,frame_f1,segment_f1_1s,event_f1_200ms,boundary_f1_40ms,mean_logic
adaptive_energy,0.5036681853556442,0.5677563595879607,0.23219775658352398,0.30957214849282366,0.514086369950496
spectral_flux,0.6137663048674764,0.7387165294286038,0.22545387196575942,0.35805171589938156,0.5595975104835627
logistic_features,0.5328961184200339,0.7354015842013409,0.21467258202722572,0.3621429899567319,0.47016307322543704
temporal_cnn,0.606781463914166,0.7604107831739411,0.29393774399302924,0.37416631665050026,0.48657822942802526
dilated_cnn,0.6557108949172115,0.7889099242526929,0.3665281543852972,0.4076981484124341,0.5220696643269073
contract_tcn_aug,0.8888207333436404,0.9274280496560461,0.7047807108407507,0.8294469644889814,0.8016326668667932


==> results/tolerance_stability.csv <==
detector,logic_auc,policy_span
adaptive_energy,0.5401541759842681,0.10996630071383506
spectral_flux,0.6134250096054376,0.16537637053031473
logistic_features,0.5239073476457055,0.1652261756780044
temporal_cnn,0.51522636265791,0.09279708341638487
dilated_cnn,0.5396584891972902,0.0650961942294288
contract_tcn_aug,0.8530207629086627,0.18045049820501935


==> results/tolerance_sweep.csv <==
tolerance_s,detector,boundary_f1,mean_logic
0.02,adaptive_energy,0.294665831213266,0.4620550148889627
0.02,spectral_flux,0.3382538112081653,0.5059558625338068
0.02,logistic_features,0.32378022520647337,0.42115914259861414
0.02,temporal_cnn,0.3545735069261116,0.45778819680012334
0.02,dilated_cnn,0.39834699691842546,0.4970668846998272
0.02,contract_tcn_aug,0.7765381716011968,0.7242960584042256
0.04,adaptive_energy,0.30957214849282366,0.514086369950496
0.04,spectral_flux,0.35805171589938156,0.5595975104835627
0.04,logistic_features,0.3621429899567319,0.47016307322543704
0.04,temporal_cnn,0.37416631665050026,0.48657822942802526
0.04,dilated_cnn,0.4076981484124341,0.5220696643269073
0.04,contract_tcn_aug,0.8294469644889814,0.8016326668667932
0.08,adaptive_energy,0.3166671800195226,0.5432154877691268
0.08,spectral_flux,0.36366865359419276,0.6162446585094994
0.08,logistic_features,0.3825378902391822,0.523480054522097
0.08,temporal_cnn,0.42423968371973775,0.5147796640813274
0.08,dilated_cnn,0.4356731892446178,0.5406838762000276
0.08,contract_tcn_aug,0.8478396517892317,0.8621066351809645
0.12,adaptive_energy,0.3214526123797058,0.5602349391893001
0.12,spectral_flux,0.36506247846784784,0.6488896600813475
0.12,logistic_features,0.39061378197237157,0.5590909125308317
0.12,temporal_cnn,0.4557532165988889,0.5338392438420537
0.12,dilated_cnn,0.4576293679865108,0.5512203271057228
0.12,contract_tcn_aug,0.8522789426570939,0.8887942419435815
0.16,adaptive_energy,0.32434326864221075,0.5720213156027978
0.16,spectral_flux,0.3660148594202288,0.6713322330641215
0.16,logistic_features,0.39442725950013485,0.5863853182766186
0.16,temporal_cnn,0.4812897819386387,0.5505852802165082
0.16,dilated_cnn,0.47944170908456624,0.562163078929256
0.16,contract_tcn_aug,0.8537471966253479,0.904746556609245


==> results/training_objective_audit.csv <==
component,uses_contract_score,uses_event_matcher,source
frame activity loss,no,no,binary cross entropy on frame masks
edge auxiliary loss,no,no,binary cross entropy on local edge targets
smoothness regularizer,no,no,probability variation away from edges
decode calibration,no,no,frame and transition F1 on held out train split
reported contract monitor,yes,yes,test time evaluator only

